Nonlinear p-multigrid preconditioner for implicit time integration of compressible Navier--Stokes equations

Within the framework of $ p $-adaptive flux reconstruction, we aim to construct efficient polynomial multigrid ($p$MG) preconditioners for implicit time integration of the Navier--Stokes equations using Jacobian-free Newton--Krylov (JFNK) methods. We hypothesise that in pseudo transient continuation (PTC), as the residual drops, the frequency of error modes that dictates the convergence rate gets higher and higher. We apply nonlinear $p$MG solvers to stiff steady problems at low Mach number ($\mathrm{Ma}=10^{-3}$) to verify our hypothesis. It is demonstrated that once the residual drops by a few orders of magnitude, improved smoothing on intermediate $ p $-sublevels will not only maintain the stability of $ p $MG at large time steps but also improve the convergence rate. For the unsteady Navier--Stokes equations, we elaborate how to construct nonlinear preconditioners using pseudo transient continuation for the matrix-free generalized minimal residual (GMRES) method used in explicit first stage, singly diagonally implicit Runge--Kutta (ESDIRK) methods, and linearly implicit Rosenbrock--Wanner (ROW) methods. Given that at each time step the initial guess in the nonlinear solver is not distant from the converged solution, we recommend a two-level $p\{p_0\text{-}p_0/2\} $ or even $ p\{p_0\text{-}(p_0-1)\} $ $p$-hierarchy for optimal efficiency with a matrix-based smoother on the coarser level based on our hypothesis. It is demonstrated that insufficient smoothing on intermediate $p$-sublevels will deteriorate the performance of $p$MG preconditioner greatly. (See full abstract in the paper.)

==> raw_data/cylinder/JFNK-EJ-preconditioner-stage2-resi.dat <==
 1.0000000e+00  4.9414957e+00  5.0000000e-02   0
 4.8696648e-02  2.4063428e-01  5.0000000e-02   1
 9.2747262e-03  4.5831020e-02  5.0000000e-02   2
 2.0679559e-03  1.0218795e-02  5.0000000e-02   3
 8.7998810e-04  4.3484574e-03  5.0000000e-02   4
 1.6825713e-04  8.3144190e-04  5.0000000e-02   5
 4.9540453e-05  2.4480394e-04  5.0000000e-02   6


==> raw_data/cylinder/JFNK-EJ-preconditioner-stage3-resi.dat <==
1.0000000e+00  3.4787082e+00  5.0000000e-02    0
5.1298354e-02  1.7845201e-01  5.0000000e-02    1
8.3393415e-03  2.9010136e-02  5.0000000e-02    2
2.0421308e-03  7.1039771e-03  5.0000000e-02    3
7.2200655e-04  2.5116501e-03  5.0000000e-02    4
1.7208737e-04  5.9864174e-04  5.0000000e-02    5
1.5027330e-04  5.2275697e-04  5.0000000e-02    6
7.0240316e-05  2.4434557e-04  5.0000000e-02    7


==> raw_data/cylinder/PMG-p310-stage2-resi.dat <==
1.0000000e+00  7.0081783e+00  5.0000000e-02    0
5.2120552e-01  3.6527012e+00  5.0000000e-02    1
3.3807014e-01  2.3692558e+00  5.0000000e-02    2
2.4300800e-01  1.7030434e+00  5.0000000e-02    3
1.8764099e-01  1.3150215e+00  5.0000000e-02    4
1.5158396e-01  1.0623274e+00  5.0000000e-02    5
1.2579367e-01  8.8158445e-01  5.0000000e-02    6
1.0615261e-01  7.4393639e-01  5.0000000e-02    7
9.0640871e-02  6.3522738e-01  5.0000000e-02    8
7.8136865e-02  5.4759708e-01  5.0000000e-02    9
6.7929254e-02  4.7606033e-01  5.0000000e-02   10
5.9517587e-02  4.1710986e-01  5.0000000e-02   11
5.2527136e-02  3.6811954e-01  5.0000000e-02   12
4.6668753e-02  3.2706294e-01  5.0000000e-02   13
4.1716490e-02  2.9235660e-01  5.0000000e-02   14
3.7493292e-02  2.6275968e-01  5.0000000e-02   15
3.3860311e-02  2.3729910e-01  5.0000000e-02   16
3.0708627e-02  2.1521153e-01  5.0000000e-02   17
2.7952665e-02  1.9589726e-01  5.0000000e-02   18
2.5524994e-02  1.7888371e-01  5.0000000e-02   19
2.3371771e-02  1.6379354e-01  5.0000000e-02   20
2.1451091e-02  1.5033307e-01  5.0000000e-02   21
1.9728728e-02  1.3826244e-01  5.0000000e-02   22
1.8177110e-02  1.2738843e-01  5.0000000e-02   23
1.6773516e-02  1.1755179e-01  5.0000000e-02   24
1.5499320e-02  1.0862200e-01  5.0000000e-02   25
1.4338995e-02  1.0049024e-01  5.0000000e-02   26
1.3279434e-02  9.3064641e-02  5.0000000e-02   27
1.2309662e-02  8.6268308e-02  5.0000000e-02   28
1.1420206e-02  8.0034841e-02  5.0000000e-02   29
1.0602916e-02  7.4307126e-02  5.0000000e-02   30
9.8507190e-03  6.9035595e-02  5.0000000e-02   31
9.1574355e-03  6.4176941e-02  5.0000000e-02   32
8.5176337e-03  5.9693096e-02  5.0000000e-02   33
7.9265122e-03  5.5550411e-02  5.0000000e-02   34
7.3798053e-03  5.1718992e-02  5.0000000e-02   35
6.8737081e-03  4.8172172e-02  5.0000000e-02   36
6.4048104e-03  4.4886053e-02  5.0000000e-02   37
5.9700352e-03  4.1839071e-02  5.0000000e-02   38
5.5666267e-03  3.9011913e-02  5.0000000e-02   39
5.1920771e-03  3.6387002e-02  5.0000000e-02   40
4.8441235e-03  3.3948481e-02  5.0000000e-02   41
4.5207057e-03  3.1681912e-02  5.0000000e-02   42
4.2199442e-03  2.9574122e-02  5.0000000e-02   43
3.9401231e-03  2.7613085e-02  5.0000000e-02   44
3.6796730e-03  2.5787804e-02  5.0000000e-02   45
3.4371569e-03  2.4088209e-02  5.0000000e-02   46
3.2112571e-03  2.2505062e-02  5.0000000e-02   47
3.0007626e-03  2.1029880e-02  5.0000000e-02   48
2.8045596e-03  1.9654854e-02  5.0000000e-02   49
2.6216224e-03  1.8372797e-02  5.0000000e-02   50
2.4510056e-03  1.7177085e-02  5.0000000e-02   51
2.2918372e-03  1.6061604e-02  5.0000000e-02   52
2.1433115e-03  1.5020709e-02  5.0000000e-02   53
2.0046841e-03  1.4049184e-02  5.0000000e-02   54
1.8752664e-03  1.3142201e-02  5.0000000e-02   55
1.7544209e-03  1.2295295e-02  5.0000000e-02   56
1.6415572e-03  1.1504326e-02  5.0000000e-02   57
1.5361281e-03  1.0765460e-02  5.0000000e-02   58
1.4376262e-03  1.0075141e-02  5.0000000e-02   59
1.3455801e-03  9.4300652e-03  5.0000000e-02   60
1.2595530e-03  8.8271720e-03  5.0000000e-02   61
1.1791390e-03  8.2636162e-03  5.0000000e-02   62
1.1039607e-03  7.7367532e-03  5.0000000e-02   63
1.0336673e-03  7.2441247e-03  5.0000000e-02   64
9.6793258e-04  6.7834441e-03  5.0000000e-02   65
9.0645297e-04  6.3525841e-03  5.0000000e-02   66
8.4894594e-04  5.9495645e-03  5.0000000e-02   67
7.9514844e-04  5.5725421e-03  5.0000000e-02   68
7.4481548e-04  5.2197997e-03  5.0000000e-02   69
6.9771883e-04  4.8897379e-03  5.0000000e-02   70
6.5364579e-04  4.5808662e-03  5.0000000e-02   71
6.1239808e-04  4.2917950e-03  5.0000000e-02   72
5.7379087e-04  4.0212287e-03  5.0000000e-02   73
5.3765174e-04  3.7679593e-03  5.0000000e-02   74
5.0381988e-04  3.5308595e-03  5.0000000e-02   75
4.7214522e-04  3.3088779e-03  5.0000000e-02   76
4.4248773e-04  3.1010329e-03  5.0000000e-02   77
4.1471669e-04  2.9064085e-03  5.0000000e-02   78
3.8871009e-04  2.7241496e-03  5.0000000e-02   79
3.6435393e-04  2.5534573e-03  5.0000000e-02   80
3.4154180e-04  2.3935858e-03  5.0000000e-02   81
3.2017431e-04  2.2438386e-03  5.0000000e-02   82
3.0015858e-04  2.1035649e-03  5.0000000e-02   83
2.8140785e-04  1.9721564e-03  5.0000000e-02   84
2.6384101e-04  1.8490449e-03  5.0000000e-02   85
2.4738228e-04  1.7336991e-03  5.0000000e-02   86
2.3196082e-04  1.6256228e-03  5.0000000e-02   87
2.1751038e-04  1.5243515e-03  5.0000000e-02   88
2.0396905e-04  1.4294515e-03  5.0000000e-02   89
1.9127892e-04  1.3405168e-03  5.0000000e-02   90
1.7938582e-04  1.2571678e-03  5.0000000e-02   91
1.6823909e-04  1.1790495e-03  5.0000000e-02   92
1.5779134e-04  1.1058298e-03  5.0000000e-02   93
1.4799823e-04  1.0371980e-03  5.0000000e-02   94
1.3881828e-04  9.7286325e-04  5.0000000e-02   95
1.3021267e-04  9.1255360e-04  5.0000000e-02   96
1.2214507e-04  8.5601446e-04  5.0000000e-02   97
1.1458150e-04  8.0300755e-04  5.0000000e-02   98
1.0749012e-04  7.5330992e-04  5.0000000e-02   99


==> raw_data/cylinder/PMG-p310-stage3-resi.dat <==
1.0000000e+00  4.9122883e+00  5.0000000e-02    0
5.1867159e-01  2.5478644e+00  5.0000000e-02    1
3.3610973e-01  1.6510679e+00  5.0000000e-02    2
2.4150087e-01  1.1863219e+00  5.0000000e-02    3
1.8644656e-01  9.1587924e-01  5.0000000e-02    4
1.5063099e-01  7.3994287e-01  5.0000000e-02    5
1.2504129e-01  6.1423887e-01  5.0000000e-02    6
1.0556866e-01  5.1858372e-01  5.0000000e-02    7
9.0196575e-02  4.4307158e-01  5.0000000e-02    8
7.7806310e-02  3.8220703e-01  5.0000000e-02    9
6.7689820e-02  3.3251191e-01  5.0000000e-02   10
5.9350114e-02  2.9154487e-01  5.0000000e-02   11
5.2415805e-02  2.5748155e-01  5.0000000e-02   12
4.6600710e-02  2.2891612e-01  5.0000000e-02   13
4.1681536e-02  2.0475172e-01  5.0000000e-02   14
3.7483393e-02  1.8412924e-01  5.0000000e-02   15
3.3869223e-02  1.6637539e-01  5.0000000e-02   16
3.0731480e-02  1.5096189e-01  5.0000000e-02   17
2.7985696e-02  1.3747381e-01  5.0000000e-02   18
2.5565305e-02  1.2558415e-01  5.0000000e-02   19
2.3417331e-02  1.1503268e-01  5.0000000e-02   20
2.1500110e-02  1.0561474e-01  5.0000000e-02   21
1.9779868e-02  9.7164417e-02  5.0000000e-02   22
1.8229262e-02  8.9547389e-02  5.0000000e-02   23
1.6825924e-02  8.2653791e-02  5.0000000e-02   24
1.5551395e-02  7.6392938e-02  5.0000000e-02   25
1.4390295e-02  7.0689277e-02  5.0000000e-02   26
1.3329689e-02  6.5479277e-02  5.0000000e-02   27
1.2358607e-02  6.0709040e-02  5.0000000e-02   28
1.1467661e-02  5.6332457e-02  5.0000000e-02   29
1.0648758e-02  5.2309768e-02  5.0000000e-02   30
9.8948673e-03  4.8606441e-02  5.0000000e-02   31
9.1998434e-03  4.5192283e-02  5.0000000e-02   32
8.5582797e-03  4.2040737e-02  5.0000000e-02   33
7.9653586e-03  3.9128138e-02  5.0000000e-02   34
7.4168857e-03  3.6433881e-02  5.0000000e-02   35
6.9090501e-03  3.3939246e-02  5.0000000e-02   36
6.4384451e-03  3.1627499e-02  5.0000000e-02   37
6.0020189e-03  2.9483648e-02  5.0000000e-02   38
5.5970116e-03  2.7494135e-02  5.0000000e-02   39
5.2209200e-03  2.5646665e-02  5.0000000e-02   40
4.8714826e-03  2.3930127e-02  5.0000000e-02   41
4.5466390e-03  2.2334402e-02  5.0000000e-02   42
4.2445102e-03  2.0850258e-02  5.0000000e-02   43
3.9633804e-03  1.9469267e-02  5.0000000e-02   44
3.7016798e-03  1.8183718e-02  5.0000000e-02   45
3.4579705e-03  1.6986548e-02  5.0000000e-02   46
3.2309334e-03  1.5871277e-02  5.0000000e-02   47
3.0193565e-03  1.4831950e-02  5.0000000e-02   48
2.8221241e-03  1.3863087e-02  5.0000000e-02   49
2.6382090e-03  1.2959643e-02  5.0000000e-02   50
2.4666640e-03  1.2116965e-02  5.0000000e-02   51
2.3066150e-03  1.1330758e-02  5.0000000e-02   52
2.1572546e-03  1.0597057e-02  5.0000000e-02   53
2.0178364e-03  9.9121944e-03  5.0000000e-02   54
1.8876700e-03  9.2727794e-03  5.0000000e-02   55
1.7661160e-03  8.6756710e-03  5.0000000e-02   56
1.6525821e-03  8.1179600e-03  5.0000000e-02   57
1.5465194e-03  7.5969494e-03  5.0000000e-02   58
1.4474186e-03  7.1101377e-03  5.0000000e-02   59
1.3548069e-03  6.6552023e-03  5.0000000e-02   60
1.2682457e-03  6.2299884e-03  5.0000000e-02   61
1.1873273e-03  5.8324940e-03  5.0000000e-02   62
1.1116729e-03  5.4608580e-03  5.0000000e-02   63
1.0409303e-03  5.1133500e-03  5.0000000e-02   64
9.7477181e-04  4.7883602e-03  5.0000000e-02   65
9.1289247e-04  4.4843910e-03  5.0000000e-02   66
8.5500849e-04  4.2000483e-03  5.0000000e-02   67
8.0085560e-04  3.9340337e-03  5.0000000e-02   68
7.5018765e-04  3.6851380e-03  5.0000000e-02   69
7.0277526e-04  3.4522347e-03  5.0000000e-02   70
6.5840470e-04  3.2342738e-03  5.0000000e-02   71
6.1687669e-04  3.0302762e-03  5.0000000e-02   72
5.7800542e-04  2.8393293e-03  5.0000000e-02   73
5.4161756e-04  2.6605816e-03  5.0000000e-02   74
5.0755144e-04  2.4932390e-03  5.0000000e-02   75
4.7565618e-04  2.3365603e-03  5.0000000e-02   76
4.4579097e-04  2.1898538e-03  5.0000000e-02   77
4.1782437e-04  2.0524738e-03  5.0000000e-02   78
3.9163365e-04  1.9238174e-03  5.0000000e-02   79
3.6710422e-04  1.8033218e-03  5.0000000e-02   80
3.4412898e-04  1.6904608e-03  5.0000000e-02   81
3.2260796e-04  1.5847433e-03  5.0000000e-02   82
3.0244774e-04  1.4857105e-03  5.0000000e-02   83
2.8356102e-04  1.3929335e-03  5.0000000e-02   84
2.6586622e-04  1.3060115e-03  5.0000000e-02   85
2.4928706e-04  1.2245699e-03  5.0000000e-02   86
2.3375227e-04  1.1482586e-03  5.0000000e-02   87
2.1919520e-04  1.0767500e-03  5.0000000e-02   88
2.0555352e-04  1.0097382e-03  5.0000000e-02   89
1.9276897e-04  9.4693676e-04  5.0000000e-02   90
1.8078703e-04  8.8807801e-04  5.0000000e-02   91
1.6955672e-04  8.3291152e-04  5.0000000e-02   92
1.5903034e-04  7.8120291e-04  5.0000000e-02   93
1.4916327e-04  7.3273302e-04  5.0000000e-02   94
1.3991375e-04  6.8729669e-04  5.0000000e-02   95
1.3124270e-04  6.4470200e-04  5.0000000e-02   96
1.2311356e-04  6.0476930e-04  5.0000000e-02   97
1.1549209e-04  5.6733044e-04  5.0000000e-02   98
1.0834627e-04  5.3222814e-04  5.0000000e-02   99


==> raw_data/cylinder/PMG-p3210-stage2-resi.dat <==
1.0000000e+00 4.9988378e+00  5.0000000e-02    0
4.9042715e-01 2.4515657e+00  5.0000000e-02    1
2.8717826e-01 1.4355575e+00  5.0000000e-02    2
1.7966189e-01 8.9810067e-01  5.0000000e-02    3
1.1701780e-01 5.8495298e-01  5.0000000e-02    4
7.8493747e-02 3.9237751e-01  5.0000000e-02    5
5.3998424e-02 2.6992936e-01  5.0000000e-02    6
3.8043375e-02 1.9017266e-01  5.0000000e-02    7
2.7460311e-02 1.3726964e-01  5.0000000e-02    8
2.0341609e-02 1.0168440e-01  5.0000000e-02    9
1.5502483e-02 7.7494396e-02  5.0000000e-02   10
1.2185068e-02 6.0911177e-02  5.0000000e-02   11
9.8911006e-03 4.9444008e-02  5.0000000e-02   12
8.2854477e-03 4.1417609e-02  5.0000000e-02   13
7.1401396e-03 3.5692400e-02  5.0000000e-02   14
6.3007422e-03 3.1496388e-02  5.0000000e-02   15
5.6640937e-03 2.8313885e-02  5.0000000e-02   16
5.1625435e-03 2.5806717e-02  5.0000000e-02   17
4.7524232e-03 2.3756593e-02  5.0000000e-02   18
4.4056897e-03 2.2023328e-02  5.0000000e-02   19
4.1042583e-03 2.0516522e-02  5.0000000e-02   20
3.8368098e-03 1.9179590e-02  5.0000000e-02   21
3.5956193e-03 1.7973918e-02  5.0000000e-02   22
3.3755394e-03 1.6873774e-02  5.0000000e-02   23
3.1730127e-03 1.5861376e-02  5.0000000e-02   24
2.9854935e-03 1.4923998e-02  5.0000000e-02   25
2.8110944e-03 1.4052205e-02  5.0000000e-02   26
2.6483723e-03 1.3238783e-02  5.0000000e-02   27
2.4961688e-03 1.2477943e-02  5.0000000e-02   28
2.3535389e-03 1.1764959e-02  5.0000000e-02   29
2.2196910e-03 1.1095875e-02  5.0000000e-02   30
2.0939455e-03 1.0467294e-02  5.0000000e-02   31
1.9756939e-03 9.8761732e-03  5.0000000e-02   32
1.8644289e-03 9.3199775e-03  5.0000000e-02   33
1.7596756e-03 8.7963327e-03  5.0000000e-02   34
1.6610060e-03 8.3030996e-03  5.0000000e-02   35
1.5680302e-03 7.8383286e-03  5.0000000e-02   36
1.4803907e-03 7.4002329e-03  5.0000000e-02   37
1.3977582e-03 6.9871667e-03  5.0000000e-02   38
1.3198283e-03 6.5976078e-03  5.0000000e-02   39
1.2463186e-03 6.2301443e-03  5.0000000e-02   40
1.1769661e-03 5.8834629e-03  5.0000000e-02   41
1.1115261e-03 5.5563387e-03  5.0000000e-02   42
1.0497696e-03 5.2476281e-03  5.0000000e-02   43
9.9148274e-04 4.9562614e-03  5.0000000e-02   44
9.3646498e-04 4.6812365e-03  5.0000000e-02   45
8.8452839e-04 4.4216139e-03  5.0000000e-02   46
8.3549657e-04 4.1765118e-03  5.0000000e-02   47
7.8920381e-04 3.9451018e-03  5.0000000e-02   48
7.4549437e-04 3.7266054e-03  5.0000000e-02   49
7.0422181e-04 3.5202906e-03  5.0000000e-02   50
6.6524823e-04 3.3254680e-03  5.0000000e-02   51
6.2844393e-04 3.1414893e-03  5.0000000e-02   52
5.9368670e-04 2.9677435e-03  5.0000000e-02   53
5.6086145e-04 2.8036554e-03  5.0000000e-02   54
5.2985970e-04 2.6486827e-03  5.0000000e-02   55
5.0057921e-04 2.5023143e-03  5.0000000e-02   56
4.7292361e-04 2.3640684e-03  5.0000000e-02   57
4.4680202e-04 2.2334908e-03  5.0000000e-02   58
4.2212872e-04 2.1101530e-03  5.0000000e-02   59
3.9882277e-04 1.9936503e-03  5.0000000e-02   60
3.7680802e-04 1.8836021e-03  5.0000000e-02   61
3.5601249e-04 1.7796487e-03  5.0000000e-02   62
3.3636828e-04 1.6814505e-03  5.0000000e-02   63
3.1781130e-04 1.5886872e-03  5.0000000e-02   64
3.0028109e-04 1.5010565e-03  5.0000000e-02   65
2.8372055e-04 1.4182730e-03  5.0000000e-02   66
2.6807581e-04 1.3400675e-03  5.0000000e-02   67
2.5329601e-04 1.2661857e-03  5.0000000e-02   68
2.3933314e-04 1.1963875e-03  5.0000000e-02   69
2.2614185e-04 1.1304464e-03  5.0000000e-02   70
2.1367936e-04 1.0681485e-03  5.0000000e-02   71
2.0190527e-04 1.0092917e-03  5.0000000e-02   72
1.9078141e-04 9.5368530e-04  5.0000000e-02   73
1.8027175e-04 9.0114922e-04  5.0000000e-02   74
1.7034227e-04 8.5151338e-04  5.0000000e-02   75
1.6096085e-04 8.0461718e-04  5.0000000e-02   76
1.5209716e-04 7.6030901e-04  5.0000000e-02   77
1.4372252e-04 7.1844557e-04  5.0000000e-02   78
1.3581057e-04 6.7889503e-04  5.0000000e-02   79
1.2833491e-04 6.4152538e-04  5.0000000e-02   80
1.2127143e-04 6.0621622e-04  5.0000000e-02   81
1.1459739e-04 5.7285374e-04  5.0000000e-02   82
1.0829126e-04 5.4133045e-04  5.0000000e-02   83
1.0233275e-04 5.1154481e-04  5.0000000e-02   84
9.6702635e-05 4.8340079e-04  5.0000000e-02   85


==> raw_data/cylinder/PMG-p3210-stage3-resi.dat <==
1.0000000e+00 3.4912039e+00  5.0000000e-02    0
4.8781197e-01 1.7030511e+00  5.0000000e-02    1
2.8495325e-01 9.9482991e-01  5.0000000e-02    2
1.7782997e-01 6.2084070e-01  5.0000000e-02    3
1.1554123e-01 4.0337798e-01  5.0000000e-02    4
7.7332755e-02 2.6998442e-01  5.0000000e-02    5
5.3108125e-02 1.8541130e-01  5.0000000e-02    6
3.7379158e-02 1.3049826e-01  5.0000000e-02    7
2.6981662e-02 9.4198486e-02  5.0000000e-02    8
2.0013441e-02 6.9871003e-02  5.0000000e-02    9
1.5294764e-02 5.3397140e-02  5.0000000e-02   10
1.2071990e-02 4.2145779e-02  5.0000000e-02   11
9.8501589e-03 3.4388914e-02  5.0000000e-02   12
8.2972583e-03 2.8967421e-02  5.0000000e-02   13
7.1887452e-03 2.5097376e-02  5.0000000e-02   14
6.3735620e-03 2.2251405e-02  5.0000000e-02   15
5.7518421e-03 2.0080854e-02  5.0000000e-02   16
5.2586956e-03 1.8359179e-02  5.0000000e-02   17
4.8525781e-03 1.6941340e-02  5.0000000e-02   18
4.5069639e-03 1.5734730e-02  5.0000000e-02   19
4.2048132e-03 1.4679860e-02  5.0000000e-02   20
3.9354841e-03 1.3739578e-02  5.0000000e-02   21
3.6916943e-03 1.2888458e-02  5.0000000e-02   22
3.4685925e-03 1.2109564e-02  5.0000000e-02   23
3.2628081e-03 1.1391129e-02  5.0000000e-02   24
3.0719165e-03 1.0724687e-02  5.0000000e-02   25
2.8941084e-03 1.0103923e-02  5.0000000e-02   26
2.7279849e-03 9.5239516e-03  5.0000000e-02   27
2.5724277e-03 8.9808698e-03  5.0000000e-02   28
2.4265161e-03 8.4714624e-03  5.0000000e-02   29
2.2894722e-03 7.9930144e-03  5.0000000e-02   30
2.1606255e-03 7.5431841e-03  5.0000000e-02   31
2.0393873e-03 7.1199170e-03  5.0000000e-02   32
1.9252343e-03 6.7213854e-03  5.0000000e-02   33
1.8176955e-03 6.3459457e-03  5.0000000e-02   34
1.7163439e-03 5.9921067e-03  5.0000000e-02   35
1.6207893e-03 5.6585060e-03  5.0000000e-02   36
1.5306732e-03 5.3438921e-03  5.0000000e-02   37
1.4456645e-03 5.0471097e-03  5.0000000e-02   38
1.3654569e-03 4.7670885e-03  5.0000000e-02   39
1.2897654e-03 4.5028339e-03  5.0000000e-02   40
1.2183247e-03 4.2534199e-03  5.0000000e-02   41
1.1508871e-03 4.0179815e-03  5.0000000e-02   42
1.0872209e-03 3.7957100e-03  5.0000000e-02   43
1.0271093e-03 3.5858482e-03  5.0000000e-02   44
9.7034889e-04 3.3876859e-03  5.0000000e-02   45
9.1674868e-04 3.2005566e-03  5.0000000e-02   46
8.6612937e-04 3.0238343e-03  5.0000000e-02   47
8.1832235e-04 2.8569302e-03  5.0000000e-02   48
7.7316901e-04 2.6992907e-03  5.0000000e-02   49
7.3052007e-04 2.5503946e-03  5.0000000e-02   50
6.9023493e-04 2.4097509e-03  5.0000000e-02   51
6.5218118e-04 2.2768975e-03  5.0000000e-02   52
6.1623399e-04 2.1513985e-03  5.0000000e-02   53
5.8227572e-04 2.0328433e-03  5.0000000e-02   54
5.5019543e-04 1.9208444e-03  5.0000000e-02   55
5.1988850e-04 1.8150368e-03  5.0000000e-02   56
4.9125625e-04 1.7150757e-03  5.0000000e-02   57
4.6420555e-04 1.6206362e-03  5.0000000e-02   58
4.3864856e-04 1.5314116e-03  5.0000000e-02   59
4.1450236e-04 1.4471123e-03  5.0000000e-02   60
3.9168869e-04 1.3674651e-03  5.0000000e-02   61
3.7013367e-04 1.2922121e-03  5.0000000e-02   62
3.4976757e-04 1.2211099e-03  5.0000000e-02   63
3.3052456e-04 1.1539287e-03  5.0000000e-02   64
3.1234247e-04 1.0904512e-03  5.0000000e-02   65
2.9516259e-04 1.0304728e-03  5.0000000e-02   66
2.7892951e-04 9.7379981e-04  5.0000000e-02   67
2.6359089e-04 9.2024954e-04  5.0000000e-02   68
2.4909728e-04 8.6964941e-04  5.0000000e-02   69
2.3540201e-04 8.2183643e-04  5.0000000e-02   70
2.2246099e-04 7.7665667e-04  5.0000000e-02   71
2.1023254e-04 7.3396469e-04  5.0000000e-02   72
1.9867738e-04 6.9362323e-04  5.0000000e-02   73
1.8775926e-04 6.5550585e-04  5.0000000e-02   74
1.7744192e-04 6.1948594e-04  5.0000000e-02   75
1.6769227e-04 5.8544790e-04  5.0000000e-02   76
1.5847904e-04 5.5328265e-04  5.0000000e-02   77
1.4977268e-04 5.2288695e-04  5.0000000e-02   78
1.4154525e-04 4.9416333e-04  5.0000000e-02   79
1.3377034e-04 4.6701953e-04  5.0000000e-02   80
1.2642444e-04 4.4137350e-04  5.0000000e-02   81
1.1948197e-04 4.1713591e-04  5.0000000e-02   82
1.1292111e-04 3.9423063e-04  5.0000000e-02   83
1.0672091e-04 3.7258446e-04  5.0000000e-02   84
1.0086152e-04 3.5212813e-04  5.0000000e-02   85
9.5324192e-05 3.3279620e-04  5.0000000e-02   86


==> raw_data/cylinder/forces.dat <==
0 1.00000000e-02 5.69151549e+01 -6.97748910e-05 1.72071994e+00 1.62123700e-06 5.86358748e+01 -6.81536540e-05
1 2.00000000e-02 -2.36839667e+01 9.26217126e-05 8.38625523e-01 4.73637094e-06 -2.28453412e+01 9.73580835e-05
2 3.00000000e-02 -1.32618290e+01 -2.66520146e-07 5.58776086e-01 1.97293337e-06 -1.27030530e+01 1.70641322e-06
3 4.00000000e-02 -1.59930590e+00 -7.33333582e-06 4.81464941e-01 1.38157345e-06 -1.11784096e+00 -5.95176236e-06
4 5.00000000e-02 8.09907836e-01 -1.60324380e-05 4.49667382e-01 8.51805474e-07 1.25957522e+00 -1.51806325e-05
5 6.00000000e-02 4.43724442e-01 8.02466639e-06 4.17374593e-01 6.52766965e-07 8.61099035e-01 8.67743335e-06
6 7.00000000e-02 1.87000740e-01 7.67422898e-06 3.87433012e-01 5.87048256e-07 5.74433752e-01 8.26127724e-06
7 8.00000000e-02 1.95192449e-01 -2.58318687e-06 3.62817376e-01 4.56508824e-07 5.58009825e-01 -2.12667805e-06
8 9.00000000e-02 2.44287405e-01 4.32098568e-06 3.42686820e-01 3.97377891e-07 5.86974225e-01 4.71836357e-06
9 1.00000000e-01 2.67901230e-01 -1.70508429e-07 3.25733702e-01 1.76771332e-07 5.93634932e-01 6.26290311e-09
10 1.10000000e-01 2.75405445e-01 7.21967990e-06 3.11044726e-01 3.44279388e-07 5.86450171e-01 7.56395929e-06
11 1.20000000e-01 2.78711286e-01 -1.41236414e-05 2.98206655e-01 2.12479984e-07 5.76917941e-01 -1.39111615e-05
12 1.30000000e-01 2.79936228e-01 1.40740485e-06 2.86834712e-01 1.92545586e-07 5.66770940e-01 1.59995044e-06
13 1.40000000e-01 2.81139015e-01 4.12801455e-05 2.76698296e-01 3.56804810e-07 5.57837311e-01 4.16369503e-05
14 1.50000000e-01 2.81144784e-01 -4.21474051e-05 2.67576878e-01 1.83706995e-07 5.48721662e-01 -4.19636981e-05
15 1.60000000e-01 2.81651034e-01 -6.46421031e-05 2.59320758e-01 -2.95495670e-07 5.40971791e-01 -6.49375988e-05
16 1.70000000e-01 2.81239468e-01 1.17519121e-04 2.51783503e-01 1.40170714e-07 5.33022971e-01 1.17659292e-04
17 1.80000000e-01 2.81242607e-01 1.31259076e-04 2.44874524e-01 9.29551732e-07 5.26117131e-01 1.32188627e-04
18 1.90000000e-01 2.82109219e-01 -2.12412129e-04 2.38515047e-01 1.30789782e-07 5.20624266e-01 -2.12281339e-04
19 2.00000000e-01 2.82388623e-01 -4.04843482e-04 2.32633341e-01 -2.02226768e-06 5.15021965e-01 -4.06865750e-04
20 2.10000000e-01 2.82180198e-01 5.24995146e-04 2.27167415e-01 -4.12268901e-07 5.09347614e-01 5.24582878e-04
21 2.20000000e-01 2.83357439e-01 7.82689989e-04 2.22073767e-01 4.48554666e-06 5.05431207e-01 7.87175536e-04
22 2.30000000e-01 2.85970984e-01 -1.09098165e-03 2.17320069e-01 2.94575711e-07 5.03291054e-01 -1.09068707e-03
23 2.40000000e-01 2.87250190e-01 -8.07785802e-04 2.12864275e-01 -6.25932397e-06 5.00114464e-01 -8.14045126e-04
24 2.50000000e-01 2.87328724e-01 1.28603034e-03 2.08666917e-01 8.98493124e-08 4.95995641e-01 1.28612019e-03
25 2.60000000e-01 2.88486601e-01 8.32652968e-04 2.04705954e-01 6.56957160e-06 4.93192554e-01 8.39222539e-04
26 2.70000000e-01 2.93880192e-01 -1.16492970e-03 2.00977824e-01 8.12722024e-07 4.94858016e-01 -1.16411697e-03
27 2.80000000e-01 2.98052076e-01 -1.16769727e-03 1.97463586e-01 -7.24952021e-06 4.95515662e-01 -1.17494679e-03
28 2.90000000e-01 2.95162923e-01 1.67452568e-03 1.94105432e-01 -2.05109726e-07 4.89268355e-01 1.67432057e-03
29 3.00000000e-01 2.98241347e-01 6.25666546e-04 1.90901632e-01 7.80874820e-06 4.89142979e-01 6.33475294e-04
30 3.10000000e-01 3.08620441e-01 -2.13162033e-03 1.87893669e-01 -4.09535673e-06 4.96514110e-01 -2.13571569e-03
31 3.20000000e-01 3.08004865e-01 1.24966155e-03 1.85021107e-01 -3.35725386e-06 4.93025973e-01 1.24630430e-03
32 3.30000000e-01 3.07133732e-01 8.62577708e-04 1.82238490e-01 7.35607356e-06 4.89372222e-01 8.69933782e-04
33 3.40000000e-01 3.18475956e-01 -2.32397189e-03 1.79609374e-01 -4.59059418e-06 4.98085331e-01 -2.32856249e-03
34 3.50000000e-01 3.22309424e-01 1.38967607e-03 1.77114412e-01 -3.81919039e-06 4.99423836e-01 1.38585688e-03
35 3.60000000e-01 3.19458122e-01 1.22228233e-03 1.74677381e-01 8.74887066e-06 4.94135503e-01 1.23103120e-03
36 3.70000000e-01 3.28398814e-01 -2.43799399e-03 1.72346732e-01 -3.15903985e-06 5.00745546e-01 -2.44115303e-03
37 3.80000000e-01 3.38577172e-01 2.64270633e-04 1.70150715e-01 -7.66237294e-06 5.08727887e-01 2.56608260e-04
38 3.90000000e-01 3.37907868e-01 2.42915731e-03 1.68015016e-01 7.27010991e-06 5.05922884e-01 2.43642742e-03
39 4.00000000e-01 3.40913398e-01 -1.05410138e-04 1.65932299e-01 9.24800392e-06 5.06845696e-01 -9.61621337e-05
40 4.10000000e-01 3.50873833e-01 -2.94665290e-03 1.63953469e-01 -6.45886780e-06 5.14827302e-01 -2.95311177e-03
41 4.20000000e-01 3.56082529e-01 -1.30758536e-03 1.62053336e-01 -1.58424559e-05 5.18135865e-01 -1.32342782e-03
42 4.30000000e-01 3.61442307e-01 4.00041210e-03 1.60207723e-01 3.46638921e-06 5.21650030e-01 4.00387849e-03
43 4.40000000e-01 3.69078204e-01 2.24242097e-03 1.58434429e-01 2.12022773e-05 5.27512632e-01 2.26362325e-03
44 4.50000000e-01 3.72073351e-01 -4.37842781e-03 1.56711480e-01 -1.29449376e-06 5.28784831e-01 -4.37972230e-03
45 4.60000000e-01 3.77705409e-01 -1.78831738e-03 1.55033509e-01 -1.93039828e-05 5.32738918e-01 -1.80762137e-03
46 4.70000000e-01 3.89706519e-01 3.98994520e-03 1.53436591e-01 3.20720977e-06 5.43143110e-01 3.99315241e-03
47 4.80000000e-01 3.96908057e-01 8.03591995e-04 1.51900087e-01 1.54254206e-05 5.48808143e-01 8.19017415e-04
48 4.90000000e-01 3.99132716e-01 -3.63413557e-03 1.50383856e-01 -5.78359302e-06 5.49516572e-01 -3.63991916e-03
49 5.00000000e-01 4.06449719e-01 -5.03721496e-04 1.48909098e-01 -1.41772688e-05 5.55358817e-01 -5.17898765e-04
50 5.10000000e-01 4.17321973e-01 3.37141078e-03 1.47501713e-01 5.51219038e-06 5.64823686e-01 3.37692297e-03
51 5.20000000e-01 4.24822533e-01 8.38389311e-04 1.46140625e-01 1.43331830e-05 5.70963158e-01 8.52722494e-04
52 5.30000000e-01 4.31032364e-01 -2.99863074e-03 1.44806925e-01 -2.86951601e-06 5.75839290e-01 -3.00150026e-03
53 5.40000000e-01 4.40008065e-01 -1.26310481e-03 1.43514550e-01 -1.36935137e-05 5.83522615e-01 -1.27679832e-03
54 5.50000000e-01 4.48742571e-01 2.95499846e-03 1.42266869e-01 1.68818296e-06 5.91009440e-01 2.95668664e-03
55 5.60000000e-01 4.54882629e-01 2.22008775e-03 1.41045456e-01 1.69027854e-05 5.95928085e-01 2.23699053e-03
56 5.70000000e-01 4.64341435e-01 -2.91113201e-03 1.39857196e-01 3.12716494e-06 6.04198631e-01 -2.90800484e-03
57 5.80000000e-01 4.78217970e-01 -3.71647380e-03 1.38729475e-01 -1.97714376e-05 6.16947445e-01 -3.73624524e-03
58 5.90000000e-01 4.85832883e-01 2.08625030e-03 1.37634153e-01 -1.11633737e-05 6.23467037e-01 2.07508693e-03
59 6.00000000e-01 4.86774205e-01 4.70974908e-03 1.36526359e-01 1.75491171e-05 6.23300564e-01 4.72729819e-03
60 6.10000000e-01 4.96218579e-01 -8.25405377e-04 1.35440939e-01 1.68939497e-05 6.31659519e-01 -8.08511428e-04
61 6.20000000e-01 5.15068541e-01 -5.20782047e-03 1.34438583e-01 -1.36643448e-05 6.49507125e-01 -5.22148482e-03
62 6.30000000e-01 5.26854767e-01 -1.11843697e-03 1.33485495e-01 -2.35041059e-05 6.60340262e-01 -1.14194107e-03
63 6.40000000e-01 5.30316763e-01 4.96801923e-03 1.32518559e-01 4.19421564e-06 6.62835322e-01 4.97221345e-03
64 6.50000000e-01 5.40670901e-01 4.36434754e-03 1.31565666e-01 2.94383141e-05 6.72236567e-01 4.39378585e-03
65 6.60000000e-01 5.56834335e-01 -1.43867062e-03 1.30676197e-01 1.94162245e-05 6.87510532e-01 -1.41925439e-03
66 6.70000000e-01 5.62083566e-01 -5.03281220e-03 1.29802177e-01 -1.07428116e-05 6.91885742e-01 -5.04355501e-03
67 6.80000000e-01 5.59266612e-01 -3.54909330e-03 1.28884512e-01 -2.77005374e-05 6.88151124e-01 -3.57679383e-03
68 6.90000000e-01 5.70617325e-01 -1.75450679e-04 1.27987024e-01 -2.19307340e-05 6.98604349e-01 -1.97381413e-04
69 7.00000000e-01 5.99467857e-01 2.53400280e-03 1.27210294e-01 -4.56235800e-06 7.26678151e-01 2.52944044e-03
70 7.10000000e-01 6.23764306e-01 4.46705282e-03 1.26529255e-01 1.62200193e-05 7.50293561e-01 4.48327284e-03
71 7.20000000e-01 6.29433227e-01 3.69202835e-03 1.25829548e-01 3.05392207e-05 7.55262775e-01 3.72256757e-03
72 7.30000000e-01 6.24931178e-01 -9.94110851e-04 1.25057262e-01 2.15452499e-05 7.49988441e-01 -9.72565601e-04
73 7.40000000e-01 6.24371529e-01 -4.88019208e-03 1.24252449e-01 -7.01847426e-06 7.48623979e-01 -4.88721055e-03
74 7.50000000e-01 6.35391891e-01 -3.59780598e-03 1.23484598e-01 -2.53398673e-05 7.58876489e-01 -3.62314585e-03
75 7.60000000e-01 6.58921133e-01 -9.31363411e-05 1.22809083e-01 -1.96602189e-05 7.81730216e-01 -1.12796560e-04
76 7.70000000e-01 6.85539761e-01 1.66768185e-03 1.22229524e-01 -5.11877111e-06 8.07769285e-01 1.66256308e-03
77 7.80000000e-01 6.99643012e-01 2.40331226e-03 1.21674303e-01 6.97782331e-06 8.21317315e-01 2.41029008e-03
78 7.90000000e-01 6.98972565e-01 2.40767925e-03 1.21062773e-01 1.60247550e-05 8.20035338e-01 2.42370401e-03
79 8.00000000e-01 6.99992223e-01 -4.04154853e-05 1.20404889e-01 1.39156949e-05 8.20397112e-01 -2.64997904e-05
80 8.10000000e-01 7.15545440e-01 -2.83762671e-03 1.19790464e-01 -2.60159747e-06 8.35335904e-01 -2.84022830e-03
81 8.20000000e-01 7.38562782e-01 -1.76051676e-03 1.19264538e-01 -1.36316149e-05 8.57827320e-01 -1.77414838e-03
82 8.30000000e-01 7.54064486e-01 1.42633957e-03 1.18778580e-01 -4.68911473e-06 8.72843066e-01 1.42165046e-03
83 8.40000000e-01 7.58483118e-01 1.45821527e-03 1.18264788e-01 6.83607847e-06 8.76747907e-01 1.46505135e-03
84 8.50000000e-01 7.62501829e-01 -9.57519813e-04 1.17720347e-01 2.46282858e-06 8.80222177e-01 -9.55056984e-04
85 8.60000000e-01 7.77130893e-01 -9.79917482e-04 1.17206844e-01 -5.58285986e-06 8.94337737e-01 -9.85500342e-04
86 8.70000000e-01 7.99638336e-01 1.12083605e-03 1.16769607e-01 -7.41582114e-07 9.16407942e-01 1.12009447e-03
87 8.80000000e-01 8.17326083e-01 1.15111323e-03 1.16379112e-01 7.08418457e-06 9.33705194e-01 1.15819742e-03
88 8.90000000e-01 8.24616153e-01 -9.41169774e-04 1.15972377e-01 2.74993400e-06 9.40588529e-01 -9.38419840e-04
89 9.00000000e-01 8.28811554e-01 -1.60180922e-03 1.15533175e-01 -6.91283233e-06 9.44344729e-01 -1.60872206e-03
90 9.10000000e-01 8.38574556e-01 8.95981411e-05 1.15100098e-01 -6.84036601e-06 9.53674654e-01 8.27577751e-05
91 9.20000000e-01 8.54497412e-01 1.81533641e-03 1.14710944e-01 3.27413726e-06 9.69208356e-01 1.81861054e-03
92 9.30000000e-01 8.71576079e-01 1.50937575e-03 1.14366967e-01 1.11469507e-05 9.85943046e-01 1.52052270e-03
93 9.40000000e-01 8.85408648e-01 -7.04593529e-04 1.14044475e-01 6.81410188e-06 9.99453124e-01 -6.97779427e-04
94 9.50000000e-01 8.95218741e-01 -2.51255909e-03 1.13720921e-01 -6.72858583e-06 1.00893966e+00 -2.51928767e-03
95 9.60000000e-01 9.03316890e-01 -1.80407663e-03 1.13390834e-01 -1.52874443e-05 1.01670772e+00 -1.81936407e-03
96 9.70000000e-01 9.13274850e-01 3.65489328e-04 1.13067238e-01 -1.06075494e-05 1.02634209e+00 3.54881779e-04
97 9.80000000e-01 9.27767229e-01 1.58243181e-03 1.12773316e-01 4.95268017e-08 1.04054055e+00 1.58248134e-03
98 9.90000000e-01 9.44695700e-01 2.03453303e-03 1.12521137e-01 8.83682702e-06 1.05721684e+00 2.04336986e-03
99 1.00000000e+00 9.56833092e-01 2.90235004e-03 1.12287172e-01 1.81534758e-05 1.06912026e+00 2.92050352e-03
100 1.05000000e+00 1.00156779e+00 -4.34827339e-03 1.11098820e-01 -1.99112433e-05 1.11266661e+00 -4.36818464e-03
100 1.05000000e+00 1.00155241e+00 -4.30442716e-03 1.11099512e-01 -1.98101672e-05 1.11265192e+00 -4.32423733e-03
101 1.10000000e+00 1.05524280e+00 4.70352007e-03 1.10280903e-01 1.37155346e-05 1.16552370e+00 4.71723560e-03
102 1.15000000e+00 1.09280955e+00 -3.62778388e-03 1.09599440e-01 1.72883809e-09 1.20240899e+00 -3.62778215e-03
103 1.20000000e+00 1.13009968e+00 1.58385908e-03 1.09136970e-01 -1.37321909e-05 1.23923665e+00 1.57012689e-03
104 1.25000000e+00 1.15437475e+00 3.84773944e-04 1.08740777e-01 1.86598188e-05 1.26311552e+00 4.03433763e-04
105 1.30000000e+00 1.17688401e+00 -1.33530741e-03 1.08439176e-01 -1.51518057e-05 1.28532319e+00 -1.35045921e-03
106 1.35000000e+00 1.18929524e+00 1.23912675e-03 1.08155600e-01 6.50885829e-06 1.29745085e+00 1.24563561e-03
107 1.40000000e+00 1.19765431e+00 -6.44944390e-04 1.07864696e-01 -9.20141917e-07 1.30551901e+00 -6.45864532e-04
108 1.45000000e+00 1.20078987e+00 1.10482624e-04 1.07557097e-01 -2.31222550e-06 1.30834697e+00 1.08170399e-04
109 1.50000000e+00 1.19937701e+00 1.04939791e-04 1.07201522e-01 1.03862676e-06 1.30657853e+00 1.05978417e-04
110 1.55000000e+00 1.19466512e+00 -1.23641619e-04 1.06796603e-01 -9.74003070e-07 1.30146172e+00 -1.24615622e-04
111 1.60000000e+00 1.18717187e+00 3.88994595e-05 1.06333739e-01 -8.03090053e-07 1.29350560e+00 3.80963694e-05
112 1.65000000e+00 1.17790279e+00 2.98200575e-06 1.05818570e-01 -1.27613949e-07 1.28372136e+00 2.85439180e-06
113 1.70000000e+00 1.16707825e+00 -5.48117132e-05 1.05249828e-01 -1.06881180e-06 1.27232808e+00 -5.58805250e-05
114 1.75000000e+00 1.15626762e+00 3.62305454e-05 1.04643460e-01 -3.65853895e-07 1.26091108e+00 3.58646916e-05
115 1.80000000e+00 1.14471319e+00 -3.51535309e-05 1.04001893e-01 -7.09170795e-07 1.24871509e+00 -3.58627017e-05
116 1.85000000e+00 1.13403111e+00 -3.87858290e-05 1.03337857e-01 -9.87250791e-07 1.23736897e+00 -3.97730798e-05
117 1.90000000e+00 1.12391566e+00 2.47806256e-05 1.02665030e-01 -6.38190112e-07 1.22658069e+00 2.41424355e-05
118 1.95000000e+00 1.11410171e+00 -8.21029062e-06 1.01982301e-01 -2.86000712e-07 1.21608401e+00 -8.49629133e-06
119 2.00000000e+00 1.10555589e+00 -8.80309999e-05 1.01303788e-01 -1.44917339e-06 1.20685967e+00 -8.94801733e-05
120 2.05000000e+00 1.09721913e+00 3.91468075e-05 1.00630019e-01 -7.90007270e-07 1.19784915e+00 3.83568002e-05
121 2.10000000e+00 1.08938378e+00 -2.77050658e-05 9.99613856e-02 -5.65108446e-07 1.18934517e+00 -2.82701743e-05
122 2.15000000e+00 1.08192776e+00 -7.47971608e-05 9.93024051e-02 -1.51025877e-06 1.18123016e+00 -7.63074195e-05
123 2.20000000e+00 1.07416454e+00 3.32457275e-05 9.86475863e-02 -8.13239050e-07 1.17281212e+00 3.24324885e-05
124 2.25000000e+00 1.06639873e+00 -5.18001434e-05 9.79967925e-02 -9.18043970e-07 1.16439552e+00 -5.27181874e-05
125 2.30000000e+00 1.05822665e+00 8.04594129e-06 9.73482923e-02 -1.01761830e-06 1.15557495e+00 7.02832299e-06
126 2.35000000e+00 1.04952715e+00 1.23325639e-04 9.66973665e-02 5.84691700e-07 1.14622451e+00 1.23910331e-04
127 2.40000000e+00 1.04044540e+00 1.02181588e-04 9.60438843e-02 1.38096357e-06 1.13648929e+00 1.03562551e-04
128 2.45000000e+00 1.03077322e+00 1.88843798e-04 9.53846595e-02 2.58688917e-06 1.12615788e+00 1.91430687e-04
129 2.50000000e+00 1.02091125e+00 2.46401230e-04 9.47207449e-02 4.35222669e-06 1.11563200e+00 2.50753457e-04
130 2.55000000e+00 1.01073695e+00 2.47074211e-04 9.40526669e-02 5.56965816e-06 1.10478961e+00 2.52643869e-04
131 2.60000000e+00 1.00027564e+00 2.14622271e-04 9.33784887e-02 6.22649409e-06 1.09365413e+00 2.20848765e-04
132 2.65000000e+00 9.90096894e-01 1.52665685e-04 9.27030574e-02 6.03199755e-06 1.08279995e+00 1.58697683e-04
133 2.70000000e+00 9.80095784e-01 6.13626617e-05 9.20294347e-02 5.07568725e-06 1.07212522e+00 6.64383489e-05
134 2.75000000e+00 9.70248671e-01 -1.49310314e-04 9.13573615e-02 2.30996307e-06 1.06160603e+00 -1.47000351e-04
135 2.80000000e+00 9.61041702e-01 -3.15647076e-04 9.06920983e-02 -1.54137261e-06 1.05173380e+00 -3.17188448e-04
136 2.85000000e+00 9.52441092e-01 -4.35576756e-04 9.00381129e-02 -5.29732946e-06 1.04247921e+00 -4.40874085e-04
137 2.90000000e+00 9.44335370e-01 -5.28494125e-04 8.93963124e-02 -9.13797835e-06 1.03373168e+00 -5.37632104e-04
138 2.95000000e+00 9.36900990e-01 -4.59478031e-04 8.87697551e-02 -1.15811359e-05 1.02567075e+00 -4.71059167e-04
139 3.00000000e+00 9.29996808e-01 -3.82184418e-04 8.81600654e-02 -1.27402764e-05 1.01815687e+00 -3.94924695e-04
140 3.05000000e+00 9.23572018e-01 -3.04799518e-04 8.75673342e-02 -1.33197108e-05 1.01113935e+00 -3.18119229e-04
141 3.10000000e+00 9.17651779e-01 -1.38358024e-04 8.69927802e-02 -1.19835774e-05 1.00464456e+00 -1.50341601e-04
142 3.15000000e+00 9.12018002e-01 -8.64958929e-05 8.64353988e-02 -9.52111260e-06 9.98453401e-01 -9.60170055e-05
143 3.20000000e+00 9.06633120e-01 -1.70086896e-04 8.58939047e-02 -7.49523497e-06 9.92527024e-01 -1.77582131e-04
144 3.25000000e+00 9.01453740e-01 -2.47847263e-04 8.53679436e-02 -5.78185745e-06 9.86821684e-01 -2.53629121e-04
145 3.30000000e+00 8.96410145e-01 -2.65546194e-04 8.48564330e-02 -4.41043091e-06 9.81266578e-01 -2.69956625e-04
146 3.35000000e+00 8.91628835e-01 -1.99738155e-04 8.43600869e-02 -3.45356577e-06 9.75988922e-01 -2.03191721e-04
147 3.40000000e+00 8.86952863e-01 -1.41047820e-04 8.38785940e-02 -3.05289023e-06 9.70831457e-01 -1.44100710e-04
148 3.45000000e+00 8.82218893e-01 -1.04012692e-04 8.34091247e-02 -3.06310581e-06 9.65628018e-01 -1.07075798e-04
149 3.50000000e+00 8.77712980e-01 4.19245553e-05 8.29525686e-02 -1.81541572e-06 9.60665548e-01 4.01091395e-05
150 3.55000000e+00 8.73459982e-01 1.95998364e-04 8.25108486e-02 1.03552795e-06 9.55970831e-01 1.97033892e-04
151 3.60000000e+00 8.69172950e-01 1.74249388e-04 8.20817152e-02 3.39704570e-06 9.51254665e-01 1.77646433e-04
152 3.65000000e+00 8.65002989e-01 1.07119200e-04 8.16643333e-02 4.94087626e-06 9.46667322e-01 1.12060076e-04
153 3.70000000e+00 8.61150901e-01 8.76898666e-05 8.12612077e-02 6.75357614e-06 9.42412108e-01 9.44434428e-05
154 3.75000000e+00 8.57403555e-01 3.63392555e-05 8.08720183e-02 7.94326571e-06 9.38275574e-01 4.42825212e-05
155 3.80000000e+00 8.53725433e-01 4.26175520e-05 8.04952263e-02 7.97041447e-06 9.34220660e-01 5.05879665e-05
156 3.85000000e+00 8.50316870e-01 1.75577778e-04 8.01321877e-02 7.86458420e-06 9.30449057e-01 1.83442362e-04
157 3.90000000e+00 8.47160708e-01 2.86523922e-04 7.97840302e-02 7.41236705e-06 9.26944738e-01 2.93936289e-04
158 3.95000000e+00 8.44173331e-01 3.82716184e-04 7.94500737e-02 6.90087928e-06 9.23623405e-01 3.89617063e-04
159 4.00000000e+00 8.41294051e-01 6.30857981e-04 7.91293391e-02 9.27378957e-06 9.20423390e-01 6.40131771e-04
160 4.05000000e+00 8.38457781e-01 9.34635822e-04 7.88202646e-02 1.58278473e-05 9.17278045e-01 9.50463669e-04
161 4.10000000e+00 8.35741376e-01 1.08512741e-03 7.85224622e-02 2.42890479e-05 9.14263839e-01 1.10941646e-03
162 4.15000000e+00 8.33177159e-01 1.19232806e-03 7.82363369e-02 3.31055848e-05 9.11413496e-01 1.22543365e-03
163 4.20000000e+00 8.30559039e-01 1.43296239e-03 7.79600859e-02 4.28376141e-05 9.08519125e-01 1.47580000e-03
164 4.25000000e+00 8.27851932e-01 1.70575987e-03 7.76912347e-02 5.29501346e-05 9.05543167e-01 1.75871001e-03
165 4.30000000e+00 8.25292340e-01 1.87478192e-03 7.74306398e-02 6.11842085e-05 9.02722980e-01 1.93596613e-03
166 4.35000000e+00 8.22927773e-01 2.06664612e-03 7.71796445e-02 6.74201971e-05 9.00107418e-01 2.13406631e-03
167 4.40000000e+00 8.20550585e-01 2.40774876e-03 7.69367197e-02 7.38423128e-05 8.97487304e-01 2.48159107e-03
168 4.45000000e+00 8.18024520e-01 2.78619847e-03 7.66988783e-02 8.11082023e-05 8.94723398e-01 2.86730667e-03
169 4.50000000e+00 8.15355295e-01 3.12210100e-03 7.64640218e-02 8.86979339e-05 8.91819317e-01 3.21079893e-03
170 4.55000000e+00 8.12649220e-01 3.50794308e-03 7.62317141e-02 9.74127394e-05 8.88880934e-01 3.60535582e-03
171 4.60000000e+00 8.10037424e-01 3.98675182e-03 7.60029960e-02 1.08610470e-04 8.86040420e-01 4.09536229e-03
172 4.65000000e+00 8.07477746e-01 4.52994824e-03 7.57783122e-02 1.22725502e-04 8.83256059e-01 4.65267374e-03
173 4.70000000e+00 8.04744804e-01 5.16106590e-03 7.55553824e-02 1.40003185e-04 8.80300187e-01 5.30106908e-03
174 4.75000000e+00 8.01750246e-01 5.86748636e-03 7.53310639e-02 1.60519739e-04 8.77081310e-01 6.02800610e-03
175 4.80000000e+00 7.98714761e-01 6.57584633e-03 7.51053187e-02 1.83373756e-04 8.73820080e-01 6.75922009e-03
176 4.85000000e+00 7.95818854e-01 7.34749163e-03 7.48803250e-02 2.08304802e-04 8.70699179e-01 7.55579643e-03
177 4.90000000e+00 7.92955417e-01 8.26999398e-03 7.46565493e-02 2.36425055e-04 8.67611966e-01 8.50641904e-03
178 4.95000000e+00 7.89989709e-01 9.22372018e-03 7.44323918e-02 2.67639803e-04 8.64422100e-01 9.49135998e-03
179 5.00000000e+00 7.87010436e-01 1.00506096e-02 7.42075860e-02 2.99963282e-04 8.61218022e-01 1.03505729e-02
180 5.05000000e+00 7.84185131e-01 1.08210418e-02 7.39840629e-02 3.32590981e-04 8.58169194e-01 1.11536328e-02
181 5.10000000e+00 7.81529961e-01 1.16314005e-02 7.37635891e-02 3.66351906e-04 8.55293550e-01 1.19977524e-02
182 5.15000000e+00 7.78999327e-01 1.23856095e-02 7.35467538e-02 4.00798965e-04 8.52546080e-01 1.27864085e-02
183 5.20000000e+00 7.76606865e-01 1.29659168e-02 7.33341092e-02 4.33899320e-04 8.49940974e-01 1.33998161e-02
184 5.25000000e+00 7.74378897e-01 1.34075584e-02 7.31265127e-02 4.64296611e-04 8.47505410e-01 1.38718551e-02
185 5.30000000e+00 7.72283140e-01 1.37870557e-02 7.29243269e-02 4.91881154e-04 8.45207467e-01 1.42789369e-02
186 5.35000000e+00 7.70281352e-01 1.41051838e-02 7.27273409e-02 5.16453887e-04 8.43008693e-01 1.46216377e-02
187 5.40000000e+00 7.68364221e-01 1.43337488e-02 7.25353632e-02 5.37295207e-04 8.40899584e-01 1.48710440e-02
188 5.45000000e+00 7.66507651e-01 1.44859985e-02 7.23480704e-02 5.53842473e-04 8.38855722e-01 1.50398410e-02
189 5.50000000e+00 7.64644682e-01 1.46193399e-02 7.21645663e-02 5.66234279e-04 8.36809248e-01 1.51855742e-02
190 5.55000000e+00 7.62711973e-01 1.47815094e-02 7.19835169e-02 5.75125029e-04 8.34695490e-01 1.53566344e-02
191 5.60000000e+00 7.60679099e-01 1.49707082e-02 7.18036153e-02 5.81076990e-04 8.32482715e-01 1.55517852e-02
192 5.65000000e+00 7.58508570e-01 1.51701356e-02 7.16236169e-02 5.84427283e-04 8.30132187e-01 1.57545629e-02
193 5.70000000e+00 7.56151310e-01 1.53965441e-02 7.14420523e-02 5.85843599e-04 8.27593363e-01 1.59823877e-02
194 5.75000000e+00 7.53590704e-01 1.56859903e-02 7.12575409e-02 5.86548357e-04 8.24848245e-01 1.62725386e-02
195 5.80000000e+00 7.50886056e-01 1.60402883e-02 7.10695678e-02 5.87826488e-04 8.21955624e-01 1.66281148e-02
196 5.85000000e+00 7.48159805e-01 1.64353871e-02 7.08789533e-02 5.90508380e-04 8.19038759e-01 1.70258955e-02
197 5.90000000e+00 7.45564410e-01 1.68692450e-02 7.06877151e-02 5.95413136e-04 8.16252125e-01 1.74646582e-02
198 5.95000000e+00 7.43211744e-01 1.73667682e-02 7.04984655e-02 6.03557626e-04 8.13710209e-01 1.79703258e-02
199 6.00000000e+00 7.41070419e-01 1.79391781e-02 7.03128797e-02 6.15898216e-04 8.11383298e-01 1.85550764e-02
200 6.05000000e+00 7.38935626e-01 1.85828840e-02 7.01300960e-02 6.33066580e-04 8.09065722e-01 1.92159506e-02
201 6.10000000e+00 7.36586658e-01 1.93029113e-02 6.99470997e-02 6.55485993e-04 8.06533758e-01 1.99583973e-02
202 6.15000000e+00 7.34027660e-01 2.01195408e-02 6.97615868e-02 6.83550893e-04 8.03789247e-01 2.08030917e-02
203 6.20000000e+00 7.31578183e-01 2.10464539e-02 6.95751535e-02 7.17552870e-04 8.01153336e-01 2.17640067e-02
204 6.25000000e+00 7.29658872e-01 2.20853337e-02 6.93935478e-02 7.57512785e-04 7.99052420e-01 2.28428465e-02
205 6.30000000e+00 7.28392902e-01 2.32280355e-02 6.92225766e-02 8.03159873e-04 7.97615478e-01 2.40311954e-02
206 6.35000000e+00 7.27416396e-01 2.44562907e-02 6.90628454e-02 8.53918896e-04 7.96479241e-01 2.53102096e-02
207 6.40000000e+00 7.26196305e-01 2.57576045e-02 6.89090268e-02 9.09063048e-04 7.95105332e-01 2.66666676e-02
208 6.45000000e+00 7.24594109e-01 2.71463046e-02 6.87555731e-02 9.68077708e-04 7.93349683e-01 2.81143823e-02
209 6.50000000e+00 7.23006892e-01 2.86366473e-02 6.86028571e-02 1.03071236e-03 7.91609750e-01 2.96673596e-02
210 6.55000000e+00 7.21854659e-01 3.01895568e-02 6.84561856e-02 1.09638688e-03 7.90310845e-01 3.12859437e-02
211 6.60000000e+00 7.21035615e-01 3.17332184e-02 6.83186284e-02 1.16386551e-03 7.89354243e-01 3.28970839e-02
212 6.65000000e+00 7.20062050e-01 3.32483022e-02 6.81868524e-02 1.23198273e-03 7.88248902e-01 3.44802850e-02
213 6.70000000e+00 7.18685792e-01 3.47773086e-02 6.80552771e-02 1.30040383e-03 7.86741069e-01 3.60777124e-02
214 6.75000000e+00 7.17148830e-01 3.63289978e-02 6.79224665e-02 1.36911465e-03 7.85071297e-01 3.76981124e-02
215 6.80000000e+00 7.15766843e-01 3.78344071e-02 6.77913262e-02 1.43734736e-03 7.83558169e-01 3.92717545e-02
216 6.85000000e+00 7.14490054e-01 3.92272154e-02 6.76635022e-02 1.50373734e-03 7.82153556e-01 4.07309528e-02
217 6.90000000e+00 7.13043143e-01 4.05272786e-02 6.75367951e-02 1.56748813e-03 7.80579939e-01 4.20947668e-02
218 6.95000000e+00 7.11353283e-01 4.17770251e-02 6.74084154e-02 1.62860827e-03 7.78761699e-01 4.34056334e-02
219 7.00000000e+00 7.09605718e-01 4.29557663e-02 6.72784289e-02 1.68689010e-03 7.76884147e-01 4.46426564e-02
220 7.05000000e+00 7.07928646e-01 4.40063775e-02 6.71484924e-02 1.74152652e-03 7.75077138e-01 4.57479040e-02
221 7.10000000e+00 7.06256999e-01 4.49265555e-02 6.70190249e-02 1.79184792e-03 7.73276024e-01 4.67184034e-02
222 7.15000000e+00 7.04510108e-01 4.57537301e-02 6.68891060e-02 1.83786101e-03 7.71399214e-01 4.75915911e-02
223 7.20000000e+00 7.02734036e-01 4.65013462e-02 6.67584721e-02 1.87984497e-03 7.69492508e-01 4.83811911e-02
224 7.25000000e+00 7.01024016e-01 4.71452633e-02 6.66280677e-02 1.91772832e-03 7.67652084e-01 4.90629917e-02
225 7.30000000e+00 6.99395390e-01 4.76829963e-02 6.64987957e-02 1.95148080e-03 7.65894185e-01 4.96344771e-02
226 7.35000000e+00 6.97822897e-01 4.81407593e-02 6.63709143e-02 1.98144696e-03 7.64193812e-01 5.01222063e-02
227 7.40000000e+00 6.96312495e-01 4.85369028e-02 6.62446329e-02 2.00820260e-03 7.62557127e-01 5.05451054e-02
228 7.45000000e+00 6.94899751e-01 4.88678211e-02 6.61205423e-02 2.03220829e-03 7.61020293e-01 5.09000294e-02
229 7.50000000e+00 6.93594377e-01 4.91347556e-02 6.59992714e-02 2.05386765e-03 7.59593648e-01 5.11886233e-02
230 7.55000000e+00 6.92386118e-01 4.93477152e-02 6.58811753e-02 2.07364854e-03 7.58267293e-01 5.14213637e-02
231 7.60000000e+00 6.91265259e-01 4.95131763e-02 6.57664357e-02 2.09203936e-03 7.57031695e-01 5.16052157e-02
232 7.65000000e+00 6.90227210e-01 4.96277958e-02 6.56552068e-02 2.10939490e-03 7.55882417e-01 5.17371907e-02
233 7.70000000e+00 6.89267175e-01 4.96882860e-02 6.55476559e-02 2.12585371e-03 7.54814831e-01 5.18141397e-02
234 7.75000000e+00 6.88359106e-01 4.96907720e-02 6.54436303e-02 2.14151824e-03 7.53802736e-01 5.18322902e-02
235 7.80000000e+00 6.87492026e-01 4.96255646e-02 6.53429884e-02 2.15625666e-03 7.52835014e-01 5.17818212e-02
236 7.85000000e+00 6.86646907e-01 4.94872266e-02 6.52454413e-02 2.16984384e-03 7.51892348e-01 5.16570704e-02
237 7.90000000e+00 6.85804922e-01 4.92691602e-02 6.51506501e-02 2.18189315e-03 7.50955572e-01 5.14510533e-02
238 7.95000000e+00 6.84953041e-01 4.89590120e-02 6.50582116e-02 2.19190903e-03 7.50011253e-01 5.11509211e-02
239 8.00000000e+00 6.84074000e-01 4.85483814e-02 6.49676568e-02 2.19934983e-03 7.49041656e-01 5.07477312e-02
240 8.05000000e+00 6.83156930e-01 4.80284383e-02 6.48785368e-02 2.20361262e-03 7.48035466e-01 5.02320509e-02
241 8.10000000e+00 6.82191430e-01 4.73916295e-02 6.47903729e-02 2.20412181e-03 7.46981803e-01 4.95957513e-02
242 8.15000000e+00 6.81169182e-01 4.66317525e-02 6.47027128e-02 2.20031811e-03 7.45871895e-01 4.88320706e-02
243 8.20000000e+00 6.80085903e-01 4.57390370e-02 6.46151254e-02 2.19169337e-03 7.44701028e-01 4.79307303e-02
244 8.25000000e+00 6.78941264e-01 4.47024802e-02 6.45272292e-02 2.17773103e-03 7.43468493e-01 4.68802113e-02
245 8.30000000e+00 6.77731204e-01 4.35172405e-02 6.44386774e-02 2.15799646e-03 7.42169882e-01 4.56752370e-02
246 8.35000000e+00 6.76459680e-01 4.21737121e-02 6.43491651e-02 2.13209635e-03 7.40808845e-01 4.43058084e-02
247 8.40000000e+00 6.75129909e-01 4.06628055e-02 6.42584562e-02 2.09965725e-03 7.39388366e-01 4.27624627e-02
248 8.45000000e+00 6.73748169e-01 3.89720201e-02 6.41663902e-02 2.06029562e-03 7.37914559e-01 4.10323157e-02
249 8.50000000e+00 6.72321607e-01 3.70914836e-02 6.40728444e-02 2.01361423e-03 7.36394451e-01 3.91050979e-02
250 8.55000000e+00 6.70860225e-01 3.50079110e-02 6.39777640e-02 1.95922296e-03 7.34837989e-01 3.69671340e-02
251 8.60000000e+00 6.69371669e-01 3.27140986e-02 6.38811643e-02 1.89674116e-03 7.33252833e-01 3.46108397e-02
252 8.65000000e+00 6.67867661e-01 3.01987589e-02 6.37831310e-02 1.82576610e-03 7.31650792e-01 3.20245250e-02
253 8.70000000e+00 6.66359586e-01 2.74507515e-02 6.36838050e-02 1.74587624e-03 7.30043391e-01 2.91966277e-02
254 8.75000000e+00 6.64860639e-01 2.44568236e-02 6.35834083e-02 1.65661492e-03 7.28444047e-01 2.61134385e-02
255 8.80000000e+00 6.63380269e-01 2.12098154e-02 6.34821803e-02 1.55755495e-03 7.26862449e-01 2.27673704e-02
256 8.85000000e+00 6.61928668e-01 1.77008644e-02 6.33804049e-02 1.44829859e-03 7.25309073e-01 1.91491630e-02
257 8.90000000e+00 6.60515890e-01 1.39241327e-02 6.32784065e-02 1.32844026e-03 7.23794296e-01 1.52525729e-02
258 8.95000000e+00 6.59156324e-01 9.86711324e-03 6.31765548e-02 1.19756226e-03 7.22332879e-01 1.10646755e-02
259 9.00000000e+00 6.57846964e-01 5.52688237e-03 6.30751476e-02 1.05535170e-03 7.20922111e-01 6.58223407e-03
260 9.05000000e+00 6.56602566e-01 8.93804239e-04 6.29745919e-02 9.01397818e-04 7.19577158e-01 1.79520206e-03
261 9.10000000e+00 6.55423441e-01 -4.03469931e-03 6.28752086e-02 7.35425728e-04 7.18298650e-01 -3.29927359e-03
262 9.15000000e+00 6.54315605e-01 -9.26352046e-03 6.27773461e-02 5.57131664e-04 7.17092951e-01 -8.70638880e-03
263 9.20000000e+00 6.53280415e-01 -1.47968403e-02 6.26813254e-02 3.66269307e-04 7.15961741e-01 -1.44305710e-02
264 9.25000000e+00 6.52319504e-01 -2.06379560e-02 6.25874458e-02 1.62599071e-04 7.14906950e-01 -2.04753570e-02
265 9.30000000e+00 6.51431753e-01 -2.67895756e-02 6.24959701e-02 -5.40886296e-05 7.13927723e-01 -2.68436642e-02
266 9.35000000e+00 6.50612334e-01 -3.32521903e-02 6.24070912e-02 -2.83974230e-04 7.13019425e-01 -3.35361646e-02
267 9.40000000e+00 6.49851910e-01 -4.00282623e-02 6.23209080e-02 -5.27201046e-04 7.12172818e-01 -4.05554634e-02
268 9.45000000e+00 6.49142911e-01 -4.71150571e-02 6.22374529e-02 -7.83921497e-04 7.11380363e-01 -4.78989786e-02
269 9.50000000e+00 6.48478795e-01 -5.45131265e-02 6.21567106e-02 -1.05424781e-03 7.10635506e-01 -5.55673743e-02
270 9.55000000e+00 6.47855170e-01 -6.22185403e-02 6.20786748e-02 -1.33827420e-03 7.09933845e-01 -6.35568145e-02
271 9.60000000e+00 6.47274097e-01 -7.02280969e-02 6.20033588e-02 -1.63608556e-03 7.09277456e-01 -7.18641824e-02
272 9.65000000e+00 6.46735128e-01 -7.85368580e-02 6.19308013e-02 -1.94772817e-03 7.08665930e-01 -8.04845862e-02
273 9.70000000e+00 6.46235973e-01 -8.71389884e-02 6.18610128e-02 -2.27323438e-03 7.08096985e-01 -8.94122228e-02
274 9.75000000e+00 6.45767487e-01 -9.60281736e-02 6.17939079e-02 -2.61258367e-03 7.07561395e-01 -9.86407572e-02
275 9.80000000e+00 6.45318307e-01 -1.05198377e-01 6.17293103e-02 -2.96574938e-03 7.07047617e-01 -1.08164127e-01
276 9.85000000e+00 6.44880325e-01 -1.14643449e-01 6.16669900e-02 -3.33266016e-03 7.06547315e-01 -1.17976109e-01
277 9.90000000e+00 6.44454883e-01 -1.24358101e-01 6.16067813e-02 -3.71322044e-03 7.06061665e-01 -1.28071321e-01
278 9.95000000e+00 6.44049916e-01 -1.34338144e-01 6.15486407e-02 -4.10732517e-03 7.05598557e-01 -1.38445469e-01
279 1.00000000e+01 6.43673717e-01 -1.44581509e-01 6.14925898e-02 -4.51485522e-03 7.05166307e-01 -1.49096364e-01
280 1.00500000e+01 6.43326699e-01 -1.55087636e-01 6.14386357e-02 -4.93571557e-03 7.04765335e-01 -1.60023352e-01
281 1.01000000e+01 6.43006124e-01 -1.65858092e-01 6.13867261e-02 -5.36983675e-03 7.04392850e-01 -1.71227929e-01
282 1.01500000e+01 6.42712295e-01 -1.76896122e-01 6.13367980e-02 -5.81717872e-03 7.04049093e-01 -1.82713301e-01
283 1.02000000e+01 6.42453970e-01 -1.88207460e-01 6.12888669e-02 -6.27777133e-03 7.03742837e-01 -1.94485231e-01
284 1.02500000e+01 6.42242768e-01 -1.99798724e-01 6.12430694e-02 -6.75168977e-03 7.03485837e-01 -2.06550414e-01
285 1.03000000e+01 6.42092592e-01 -2.11678626e-01 6.11996325e-02 -7.23910116e-03 7.03292224e-01 -2.18917727e-01
286 1.03500000e+01 6.42012152e-01 -2.23855741e-01 6.11587745e-02 -7.74022557e-03 7.03170926e-01 -2.31595966e-01
287 1.04000000e+01 6.42009402e-01 -2.36338036e-01 6.11207410e-02 -8.25533439e-03 7.03130143e-01 -2.44593370e-01
288 1.04500000e+01 6.42094471e-01 -2.49132165e-01 6.10858170e-02 -8.78477754e-03 7.03180288e-01 -2.57916943e-01
289 1.05000000e+01 6.42278947e-01 -2.62246278e-01 6.10543260e-02 -9.32890646e-03 7.03333273e-01 -2.71575185e-01
290 1.05500000e+01 6.42578743e-01 -2.75682612e-01 6.10266784e-02 -9.88810814e-03 7.03605422e-01 -2.85570720e-01
291 1.06000000e+01 6.43004330e-01 -2.89443741e-01 6.10033125e-02 -1.04627195e-02 7.04007643e-01 -2.99906461e-01
292 1.06500000e+01 6.43567653e-01 -3.03527140e-01 6.09846530e-02 -1.10530974e-02 7.04552306e-01 -3.14580237e-01
293 1.07000000e+01 6.44276445e-01 -3.17927342e-01 6.09711483e-02 -1.16594518e-02 7.05247593e-01 -3.29586794e-01
294 1.07500000e+01 6.45139693e-01 -3.32638514e-01 6.09632499e-02 -1.22819400e-02 7.06102943e-01 -3.44920454e-01
295 1.08000000e+01 6.46167123e-01 -3.47649674e-01 6.09614102e-02 -1.29206244e-02 7.07128533e-01 -3.60570299e-01
296 1.08500000e+01 6.47366333e-01 -3.62941594e-01 6.09660775e-02 -1.35754406e-02 7.08332410e-01 -3.76517035e-01
297 1.09000000e+01 6.48739969e-01 -3.78503429e-01 6.09776373e-02 -1.42461492e-02 7.09717606e-01 -3.92749578e-01
298 1.09500000e+01 6.50291760e-01 -3.94312189e-01 6.09964940e-02 -1.49324301e-02 7.11288254e-01 -4.09244619e-01
299 1.10000000e+01 6.52023594e-01 -4.10347107e-01 6.10229611e-02 -1.56337728e-02 7.13046555e-01 -4.25980880e-01
300 1.10500000e+01 6.53935302e-01 -4.26584803e-01 6.10573453e-02 -1.63495880e-02 7.14992647e-01 -4.42934391e-01
301 1.11000000e+01 6.56025902e-01 -4.43002563e-01 6.10998993e-02 -1.70791594e-02 7.17125801e-01 -4.60081723e-01
302 1.11500000e+01 6.58291349e-01 -4.59573069e-01 6.11508063e-02 -1.78217076e-02 7.19442155e-01 -4.77394777e-01
303 1.12000000e+01 6.60727694e-01 -4.76269658e-01 6.12101959e-02 -1.85763013e-02 7.21937890e-01 -4.94845959e-01
304 1.12500000e+01 6.63329648e-01 -4.93066623e-01 6.12781656e-02 -1.93420355e-02 7.24607813e-01 -5.12408658e-01
305 1.13000000e+01 6.66091492e-01 -5.09937743e-01 6.13547404e-02 -2.01178743e-02 7.27446232e-01 -5.30055617e-01
306 1.13500000e+01 6.69004599e-01 -5.26855972e-01 6.14399002e-02 -2.09028029e-02 7.30444499e-01 -5.47758775e-01
307 1.14000000e+01 6.72062336e-01 -5.43794917e-01 6.15335957e-02 -2.16958026e-02 7.33595932e-01 -5.65490719e-01
308 1.14500000e+01 6.75257631e-01 -5.60727931e-01 6.16357282e-02 -2.24958080e-02 7.36893359e-01 -5.83223739e-01
309 1.15000000e+01 6.78583146e-01 -5.77629370e-01 6.17461778e-02 -2.33017568e-02 7.40329324e-01 -6.00931127e-01
310 1.15500000e+01 6.82031828e-01 -5.94473756e-01 6.18647985e-02 -2.41125977e-02 7.43896626e-01 -6.18586354e-01
311 1.16000000e+01 6.85596496e-01 -6.11236016e-01 6.19914198e-02 -2.49272886e-02 7.47587916e-01 -6.36163305e-01
312 1.16500000e+01 6.89270613e-01 -6.27890922e-01 6.21258554e-02 -2.57447962e-02 7.51396468e-01 -6.53635718e-01
313 1.17000000e+01 6.93049115e-01 -6.44412937e-01 6.22679200e-02 -2.65640840e-02 7.55317035e-01 -6.70977021e-01
314 1.17500000e+01 6.96928502e-01 -6.60777076e-01 6.24174408e-02 -2.73841366e-02 7.59345943e-01 -6.88161213e-01
315 1.18000000e+01 7.00905948e-01 -6.76958287e-01 6.25742513e-02 -2.82039253e-02 7.63480199e-01 -7.05162212e-01
316 1.18500000e+01 7.04979093e-01 -6.92931013e-01 6.27381964e-02 -2.90224310e-02 7.67717289e-01 -7.21953444e-01
317 1.19000000e+01 7.09144879e-01 -7.08669131e-01 6.29091265e-02 -2.98386157e-02 7.72054006e-01 -7.38507746e-01
318 1.19500000e+01 7.13398110e-01 -7.24145195e-01 6.30868785e-02 -3.06514434e-02 7.76484988e-01 -7.54796639e-01
319 1.20000000e+01 7.17736238e-01 -7.39332782e-01 6.32712268e-02 -3.14598001e-02 7.81007465e-01 -7.70792582e-01
320 1.20500000e+01 7.22146951e-01 -7.54202312e-01 6.34619532e-02 -3.22625477e-02 7.85608904e-01 -7.86464860e-01
321 1.21000000e+01 7.26625687e-01 -7.68725422e-01 6.36587479e-02 -3.30585752e-02 7.90284435e-01 -8.01783997e-01
322 1.21500000e+01 7.31160665e-01 -7.82870674e-01 6.38613016e-02 -3.38465939e-02 7.95021967e-01 -8.16717268e-01
323 1.22000000e+01 7.35747080e-01 -7.96606283e-01 6.40692830e-02 -3.46253205e-02 7.99816363e-01 -8.31231604e-01
324 1.22500000e+01 7.40377123e-01 -8.09899953e-01 6.42823494e-02 -3.53933829e-02 8.04659473e-01 -8.45293336e-01
325 1.23000000e+01 7.45041530e-01 -8.22718461e-01 6.45001422e-02 -3.61493584e-02 8.09541672e-01 -8.58867819e-01
326 1.23500000e+01 7.49724563e-01 -8.35027426e-01 6.47222172e-02 -3.68917155e-02 8.14446780e-01 -8.71919141e-01
327 1.24000000e+01 7.54410275e-01 -8.46792770e-01 6.49480830e-02 -3.76189273e-02 8.19358358e-01 -8.84411697e-01
328 1.24500000e+01 7.59080139e-01 -8.57980468e-01 6.51771587e-02 -3.83293750e-02 8.24257298e-01 -8.96309843e-01
329 1.25000000e+01 7.63716726e-01 -8.68555648e-01 6.54088792e-02 -3.90214572e-02 8.29125605e-01 -9.07577105e-01
330 1.25500000e+01 7.68312041e-01 -8.78493073e-01 6.56426404e-02 -3.96935326e-02 8.33954681e-01 -9.18186606e-01
331 1.26000000e+01 7.72839113e-01 -8.87730031e-01 6.58780013e-02 -4.03440370e-02 8.38717114e-01 -9.28074068e-01
332 1.26500000e+01 7.77305360e-01 -8.96278146e-01 6.61143261e-02 -4.09712940e-02 8.43419686e-01 -9.37249440e-01
333 1.27000000e+01 7.81673449e-01 -9.04083539e-01 6.63510842e-02 -4.15738093e-02 8.48024534e-01 -9.45657348e-01
334 1.27500000e+01 7.85939431e-01 -9.11126017e-01 6.65876990e-02 -4.21500717e-02 8.52527130e-01 -9.53276089e-01
335 1.28000000e+01 7.90079709e-01 -9.17372174e-01 6.68235008e-02 -4.26985419e-02 8.56903210e-01 -9.60070716e-01
336 1.28500000e+01 7.94084893e-01 -9.22797906e-01 6.70579039e-02 -4.32177655e-02 8.61142797e-01 -9.66015672e-01
337 1.29000000e+01 7.97942186e-01 -9.27374874e-01 6.72903410e-02 -4.37062699e-02 8.65232527e-01 -9.71081144e-01
338 1.29500000e+01 8.01640373e-01 -9.31080418e-01 6.75202342e-02 -4.41626308e-02 8.69160607e-01 -9.75243049e-01
339 1.30000000e+01 8.05161563e-01 -9.33888675e-01 6.77470057e-02 -4.45854232e-02 8.72908569e-01 -9.78474099e-01
340 1.30500000e+01 8.08490510e-01 -9.35770079e-01 6.79700018e-02 -4.49731453e-02 8.76460512e-01 -9.80743224e-01
341 1.31000000e+01 8.11613354e-01 -9.36697189e-01 6.81885842e-02 -4.53243481e-02 8.79801939e-01 -9.82021537e-01
342 1.31500000e+01 8.14517947e-01 -9.36638722e-01 6.84021180e-02 -4.56374511e-02 8.82920065e-01 -9.82276173e-01
343 1.32000000e+01 8.17195829e-01 -9.35568543e-01 6.86100292e-02 -4.59109051e-02 8.85805859e-01 -9.81479448e-01
344 1.32500000e+01 8.19641050e-01 -9.33457535e-01 6.88117428e-02 -4.61430169e-02 8.88452793e-01 -9.79600552e-01
345 1.33000000e+01 8.21837743e-01 -9.30265616e-01 6.90068390e-02 -4.63318845e-02 8.90844582e-01 -9.76597501e-01
346 1.33500000e+01 8.23794594e-01 -9.25976975e-01 6.91948308e-02 -4.64758837e-02 8.92989425e-01 -9.72452859e-01
347 1.34000000e+01 8.25505130e-01 -9.20561829e-01 6.93755117e-02 -4.65730953e-02 8.94880642e-01 -9.67134924e-01
348 1.34500000e+01 8.26979622e-01 -9.13996802e-01 6.95488202e-02 -4.66218802e-02 8.96528442e-01 -9.60618683e-01
349 1.35000000e+01 8.28222822e-01 -9.06266884e-01 6.97148358e-02 -4.66207490e-02 8.97937658e-01 -9.52887633e-01
350 1.35500000e+01 8.29240636e-01 -8.97355484e-01 6.98737484e-02 -4.65684566e-02 8.99114384e-01 -9.43923940e-01
351 1.36000000e+01 8.30036051e-01 -8.87249801e-01 7.00258003e-02 -4.64640758e-02 9.00061851e-01 -9.33713877e-01
352 1.36500000e+01 8.30613655e-01 -8.75934292e-01 7.01711635e-02 -4.63069348e-02 9.00784819e-01 -9.22241227e-01
353 1.37000000e+01 8.30970124e-01 -8.63386575e-01 7.03100441e-02 -4.60964110e-02 9.01280168e-01 -9.09482986e-01
354 1.37500000e+01 8.31104445e-01 -8.49577907e-01 7.04423871e-02 -4.58319522e-02 9.01546832e-01 -8.95409859e-01
355 1.38000000e+01 8.31005770e-01 -8.34483106e-01 7.05679978e-02 -4.55126266e-02 9.01573768e-01 -8.79995733e-01
356 1.38500000e+01 8.30673960e-01 -8.18045624e-01 7.06866785e-02 -4.51372720e-02 9.01360638e-01 -8.63182896e-01
357 1.39000000e+01 8.30106216e-01 -8.00225435e-01 7.07980952e-02 -4.47040904e-02 9.00904311e-01 -8.44929526e-01
358 1.39500000e+01 8.29309229e-01 -7.80969922e-01 7.09021472e-02 -4.42109605e-02 9.00211376e-01 -8.25180883e-01
359 1.40000000e+01 8.28298201e-01 -7.60225196e-01 7.09989156e-02 -4.36553068e-02 8.99297117e-01 -8.03880502e-01
360 1.40500000e+01 8.27095226e-01 -7.37964162e-01 7.10887765e-02 -4.30346030e-02 8.98184002e-01 -7.80998766e-01
361 1.41000000e+01 8.25731949e-01 -7.14149125e-01 7.11725327e-02 -4.23463500e-02 8.96904481e-01 -7.56495475e-01
362 1.41500000e+01 8.24248912e-01 -6.88758480e-01 7.12513161e-02 -4.15883764e-02 8.95500228e-01 -7.30346857e-01
363 1.42000000e+01 8.22687687e-01 -6.61776182e-01 7.13265757e-02 -4.07589479e-02 8.94014262e-01 -7.02535130e-01
364 1.42500000e+01 8.21100812e-01 -6.33190533e-01 7.13999915e-02 -3.98567399e-02 8.92500804e-01 -6.73047273e-01
365 1.43000000e+01 8.19544773e-01 -6.02994050e-01 7.14734639e-02 -3.88808676e-02 8.91018237e-01 -6.41874917e-01
366 1.43500000e+01 8.18082722e-01 -5.71185952e-01 7.15490847e-02 -3.78308084e-02 8.89631807e-01 -6.09016761e-01
367 1.44000000e+01 8.16782888e-01 -5.37776738e-01 7.16291399e-02 -3.67063382e-02 8.88412028e-01 -5.74483076e-01
368 1.44500000e+01 8.15714362e-01 -5.02792271e-01 7.17160636e-02 -3.55075495e-02 8.87430425e-01 -5.38299821e-01
369 1.45000000e+01 8.14944134e-01 -4.66275844e-01 7.18124148e-02 -3.42349094e-02 8.86756549e-01 -5.00510753e-01
370 1.45500000e+01 8.14532826e-01 -4.28296406e-01 7.19206660e-02 -3.28891932e-02 8.86453493e-01 -4.61185599e-01
371 1.46000000e+01 8.14517840e-01 -3.88900621e-01 7.20433408e-02 -3.14713612e-02 8.86561181e-01 -4.20371982e-01
372 1.46500000e+01 8.14942457e-01 -3.48184836e-01 7.21823741e-02 -2.99828068e-02 8.87124831e-01 -3.78167643e-01
373 1.47000000e+01 8.15818792e-01 -3.06204056e-01 7.23395994e-02 -2.84245632e-02 8.88158391e-01 -3.34628619e-01
374 1.47500000e+01 8.17181203e-01 -2.63043625e-01 7.25165230e-02 -2.67980939e-02 8.89697726e-01 -2.89841719e-01
375 1.48000000e+01 8.19015071e-01 -2.18765741e-01 7.27141742e-02 -2.51042900e-02 8.91729245e-01 -2.43870031e-01
376 1.48500000e+01 8.21339057e-01 -1.73396526e-01 7.29335939e-02 -2.33440136e-02 8.94272651e-01 -1.96740540e-01
377 1.49000000e+01 8.24152896e-01 -1.27045737e-01 7.31754380e-02 -2.15180214e-02 8.97328334e-01 -1.48563759e-01
378 1.49500000e+01 8.27473039e-01 -7.97719798e-02 7.34406928e-02 -1.96274853e-02 9.00913732e-01 -9.93994651e-02
379 1.50000000e+01 8.31318410e-01 -3.16687932e-02 7.37301290e-02 -1.76736253e-02 9.05048539e-01 -4.93424185e-02
380 1.50500000e+01 8.35706961e-01 1.71647185e-02 7.40446126e-02 -1.56580507e-02 9.09751574e-01 1.50666775e-03
381 1.51000000e+01 8.40663154e-01 6.66204538e-02 7.43849785e-02 -1.35826545e-02 9.15048133e-01 5.30377993e-02
382 1.51500000e+01 8.46214676e-01 1.16589110e-01 7.47522157e-02 -1.14496918e-02 9.20966891e-01 1.05139418e-01
383 1.52000000e+01 8.52403143e-01 1.66952012e-01 7.51473574e-02 -9.26162073e-03 9.27550500e-01 1.57690391e-01
384 1.52500000e+01 8.59270587e-01 2.17597080e-01 7.55717174e-02 -7.02130733e-03 9.34842305e-01 2.10575772e-01
385 1.53000000e+01 8.66881659e-01 2.68391321e-01 7.60267479e-02 -4.73185594e-03 9.42908407e-01 2.63659465e-01
386 1.53500000e+01 8.75306008e-01 3.19192179e-01 7.65141475e-02 -2.39698206e-03 9.51820155e-01 3.16795197e-01
387 1.54000000e+01 8.84608981e-01 3.69843653e-01 7.70360397e-02 -2.06224414e-05 9.61645020e-01 3.69823031e-01
388 1.54500000e+01 8.94870255e-01 4.20170834e-01 7.75945960e-02 2.39250720e-03 9.72464851e-01 4.22563341e-01
389 1.55000000e+01 9.06155344e-01 4.69999296e-01 7.81920707e-02 4.83708429e-03 9.84347415e-01 4.74836380e-01
390 1.55500000e+01 9.18543570e-01 5.19134555e-01 7.88309747e-02 7.30733191e-03 9.97374545e-01 5.26441887e-01
391 1.56000000e+01 9.32112387e-01 5.67389486e-01 7.95138945e-02 9.79692642e-03 1.01162628e+00 5.77186413e-01
392 1.56500000e+01 9.46953971e-01 6.14562625e-01 8.02436672e-02 1.22991488e-02 1.02719764e+00 6.26861774e-01
393 1.57000000e+01 9.63154167e-01 6.60446136e-01 8.10233598e-02 1.48064448e-02 1.04417753e+00 6.75252581e-01
394 1.57500000e+01 9.80814982e-01 7.04794033e-01 8.18562014e-02 1.73106603e-02 1.06267118e+00 7.22104693e-01
395 1.58000000e+01 1.00004593e+00 7.47315339e-01 8.27457731e-02 1.98022084e-02 1.08279170e+00 7.67117548e-01
396 1.58500000e+01 1.02092437e+00 7.87662895e-01 8.36955732e-02 2.22700572e-02 1.10461994e+00 8.09932953e-01
397 1.59000000e+01 1.04349484e+00 8.25418883e-01 8.47087469e-02 2.47013897e-02 1.12820358e+00 8.50120273e-01
398 1.59500000e+01 1.06773658e+00 8.60082052e-01 8.57874826e-02 2.70807813e-02 1.15352406e+00 8.87162833e-01
399 1.60000000e+01 1.09352617e+00 8.91093996e-01 8.69323905e-02 2.93905064e-02 1.18045856e+00 9.20484502e-01
400 1.60500000e+01 1.12061774e+00 9.17843821e-01 8.81415678e-02 3.16102985e-02 1.20875931e+00 9.49454119e-01
401 1.61000000e+01 1.14862138e+00 9.39710793e-01 8.94098943e-02 3.37177223e-02 1.23803127e+00 9.73428516e-01
402 1.61500000e+01 1.17699583e+00 9.56115423e-01 9.07282954e-02 3.56889694e-02 1.26772413e+00 9.91804393e-01
403 1.62000000e+01 1.20505965e+00 9.66570302e-01 9.20833075e-02 3.74998023e-02 1.29714295e+00 1.00407010e+00
404 1.62500000e+01 1.23202388e+00 9.70749818e-01 9.34567165e-02 3.91266438e-02 1.32548060e+00 1.00987646e+00
405 1.63000000e+01 1.25705951e+00 9.68441884e-01 9.48271943e-02 4.05492147e-02 1.35188670e+00 1.00899110e+00
406 1.63500000e+01 1.27931907e+00 9.59754890e-01 9.61689802e-02 4.17486057e-02 1.37548805e+00 1.00150350e+00
407 1.64000000e+01 1.29806191e+00 9.44843470e-01 9.74551944e-02 4.27113230e-02 1.39551710e+00 9.87554793e-01
408 1.64500000e+01 1.31266369e+00 9.24059576e-01 9.86584655e-02 4.34271283e-02 1.41132216e+00 9.67486704e-01
409 1.65000000e+01 1.32271173e+00 8.97734990e-01 9.97525797e-02 4.38888970e-02 1.42246431e+00 9.41623887e-01
410 1.65500000e+01 1.32795082e+00 8.66253060e-01 1.00714431e-01 4.40913594e-02 1.42866525e+00 9.10344420e-01
411 1.66000000e+01 1.32839875e+00 8.29916387e-01 1.01525090e-01 4.40303040e-02 1.42992384e+00 8.73946691e-01
412 1.66500000e+01 1.32428295e+00 7.88898796e-01 1.02172059e-01 4.37005539e-02 1.42645501e+00 8.32599350e-01
413 1.67000000e+01 1.31605305e+00 7.43363154e-01 1.02649762e-01 4.30978863e-02 1.41870281e+00 7.86461040e-01
414 1.67500000e+01 1.30430771e+00 6.93441980e-01 1.02960400e-01 4.22184656e-02 1.40726811e+00 7.35660446e-01
415 1.68000000e+01 1.28977637e+00 6.39293551e-01 1.03113510e-01 4.10610284e-02 1.39288988e+00 6.80354579e-01
416 1.68500000e+01 1.27321591e+00 5.81157618e-01 1.03124904e-01 3.96282016e-02 1.37634081e+00 6.20785819e-01
417 1.69000000e+01 1.25536503e+00 5.19293330e-01 1.03014804e-01 3.79272320e-02 1.35837984e+00 5.57220562e-01
418 1.69500000e+01 1.23692061e+00 4.54059957e-01 1.02806278e-01 3.59706940e-02 1.33972689e+00 4.90030651e-01
419 1.70000000e+01 1.21847210e+00 3.85933901e-01 1.02523263e-01 3.37758865e-02 1.32099536e+00 4.19709788e-01
420 1.70500000e+01 1.20059521e+00 3.15321159e-01 1.02189153e-01 3.13634044e-02 1.30278437e+00 3.46684563e-01
421 1.71000000e+01 1.18370206e+00 2.42802422e-01 1.01825455e-01 2.87574590e-02 1.28552751e+00 2.71559881e-01
422 1.71500000e+01 1.16814503e+00 1.69018355e-01 1.01451609e-01 2.59839013e-02 1.26959664e+00 1.95002257e-01
423 1.72000000e+01 1.15417905e+00 9.46728816e-02 1.01083567e-01 2.30701167e-02 1.25526262e+00 1.17742998e-01
424 1.72500000e+01 1.14189909e+00 2.05033848e-02 1.00734060e-01 2.00449146e-02 1.24263315e+00 4.05482993e-02
425 1.73000000e+01 1.13130173e+00 -5.27548703e-02 1.00412066e-01 1.69365553e-02 1.23171380e+00 -3.58183149e-02
426 1.73500000e+01 1.12229889e+00 -1.24447331e-01 1.00122757e-01 1.37740368e-02 1.22242165e+00 -1.10673294e-01
427 1.74000000e+01 1.11470326e+00 -1.93915269e-01 9.98690950e-02 1.05843572e-02 1.21457236e+00 -1.83330912e-01
428 1.74500000e+01 1.10844357e+00 -2.60753243e-01 9.96513691e-02 7.39340565e-03 1.20809493e+00 -2.53359837e-01
429 1.75000000e+01 1.10331517e+00 -3.24561600e-01 9.94677885e-02 4.22517722e-03 1.20278296e+00 -3.20336423e-01
430 1.75500000e+01 1.09924822e+00 -3.85050711e-01 9.93165216e-02 1.10125455e-03 1.19856475e+00 -3.83949456e-01
431 1.76000000e+01 1.09613861e+00 -4.41993950e-01 9.91947266e-02 -1.95911198e-03 1.19533334e+00 -4.43953062e-01
432 1.76500000e+01 1.09394582e+00 -4.95201276e-01 9.90993915e-02 -4.93908565e-03 1.19304521e+00 -5.00140362e-01
433 1.77000000e+01 1.09261024e+00 -5.44548810e-01 9.90276445e-02 -7.82393026e-03 1.19163788e+00 -5.52372740e-01
434 1.77500000e+01 1.09209508e+00 -5.89926590e-01 9.89766850e-02 -1.06011372e-02 1.19107177e+00 -6.00527727e-01
435 1.78000000e+01 1.09236662e+00 -6.31276793e-01 9.89437849e-02 -1.32599454e-02 1.19131041e+00 -6.44536738e-01
436 1.78500000e+01 1.09334224e+00 -6.68549001e-01 9.89264948e-02 -1.57916099e-02 1.19226874e+00 -6.84340611e-01
437 1.79000000e+01 1.09496819e+00 -7.01742846e-01 9.89221913e-02 -1.81886945e-02 1.19389038e+00 -7.19931540e-01
438 1.79500000e+01 1.09715266e+00 -7.30878602e-01 9.89287346e-02 -2.04455192e-02 1.19608139e+00 -7.51324121e-01
439 1.80000000e+01 1.09982570e+00 -7.56026441e-01 9.89437906e-02 -2.25574718e-02 1.19876949e+00 -7.78583913e-01
440 1.80500000e+01 1.10283187e+00 -7.77223214e-01 9.89648798e-02 -2.45216117e-02 1.20179675e+00 -8.01744826e-01
441 1.81000000e+01 1.10611703e+00 -7.94634814e-01 9.89898092e-02 -2.63356770e-02 1.20510684e+00 -8.20970491e-01
442 1.81500000e+01 1.10952831e+00 -8.08327009e-01 9.90163645e-02 -2.79988859e-02 1.20854467e+00 -8.36325895e-01
443 1.82000000e+01 1.11296758e+00 -8.18433047e-01 9.90421799e-02 -2.95112367e-02 1.21200976e+00 -8.47944283e-01
444 1.82500000e+01 1.11630895e+00 -8.25105592e-01 9.90648981e-02 -3.08735282e-02 1.21537385e+00 -8.55979121e-01
445 1.83000000e+01 1.11944350e+00 -8.28543378e-01 9.90817881e-02 -3.20867406e-02 1.21852529e+00 -8.60630119e-01
446 1.83500000e+01 1.12219599e+00 -8.28849783e-01 9.90902937e-02 -3.31534075e-02 1.22128629e+00 -8.62003190e-01
447 1.84000000e+01 1.12451610e+00 -8.26232084e-01 9.90878415e-02 -3.40759775e-02 1.22360394e+00 -8.60308062e-01
448 1.84500000e+01 1.12629132e+00 -8.20850204e-01 9.90718868e-02 -3.48575526e-02 1.22536321e+00 -8.55707757e-01
449 1.85000000e+01 1.12744677e+00 -8.12874107e-01 9.90401292e-02 -3.55014998e-02 1.22648690e+00 -8.48375607e-01
450 1.85500000e+01 1.12792200e+00 -8.02476928e-01 9.89904560e-02 -3.60117598e-02 1.22691246e+00 -8.38488688e-01
451 1.86000000e+01 1.12767310e+00 -7.89831137e-01 9.89209720e-02 -3.63924839e-02 1.22659407e+00 -8.26223621e-01
452 1.86500000e+01 1.12666605e+00 -7.75095732e-01 9.88300673e-02 -3.66481471e-02 1.22549612e+00 -8.11743879e-01
453 1.87000000e+01 1.12488868e+00 -7.58435366e-01 9.87164062e-02 -3.67835218e-02 1.22360509e+00 -7.95218887e-01
454 1.87500000e+01 1.12234098e+00 -7.39993434e-01 9.85790252e-02 -3.68034931e-02 1.22092001e+00 -7.76796928e-01
455 1.88000000e+01 1.11903953e+00 -7.19914724e-01 9.84172941e-02 -3.67132141e-02 1.21745682e+00 -7.56627938e-01
456 1.88500000e+01 1.11500399e+00 -6.98331228e-01 9.82308950e-02 -3.65180380e-02 1.21323488e+00 -7.34849266e-01
457 1.89000000e+01 1.11026939e+00 -6.75374309e-01 9.80197313e-02 -3.62232348e-02 1.20828912e+00 -7.11597543e-01
458 1.89500000e+01 1.10486610e+00 -6.51152117e-01 9.77839432e-02 -3.58340145e-02 1.20265004e+00 -6.86986132e-01
459 1.90000000e+01 1.09882906e+00 -6.25769692e-01 9.75237648e-02 -3.53554401e-02 1.19635282e+00 -6.61125132e-01
460 1.90500000e+01 1.09219634e+00 -5.99321283e-01 9.72396006e-02 -3.47923884e-02 1.18943594e+00 -6.34113671e-01
461 1.91000000e+01 1.08500404e+00 -5.71893594e-01 9.69318844e-02 -3.41494736e-02 1.18193592e+00 -6.06043067e-01
462 1.91500000e+01 1.07729265e+00 -5.43565267e-01 9.66011424e-02 -3.34310065e-02 1.17389379e+00 -5.76996274e-01
463 1.92000000e+01 1.06910095e+00 -5.14405223e-01 9.62479527e-02 -3.26409458e-02 1.16534890e+00 -5.47046169e-01
464 1.92500000e+01 1.06047264e+00 -4.84475199e-01 9.58730076e-02 -3.17828562e-02 1.15634565e+00 -5.16258055e-01
465 1.93000000e+01 1.05145555e+00 -4.53824731e-01 9.54771069e-02 -3.08598912e-02 1.14693265e+00 -4.84684622e-01
466 1.93500000e+01 1.04209704e+00 -4.22496796e-01 9.50611757e-02 -2.98748214e-02 1.13715822e+00 -4.52371617e-01
467 1.94000000e+01 1.03244991e+00 -3.90527397e-01 9.46262935e-02 -2.88300720e-02 1.12707621e+00 -4.19357469e-01
468 1.94500000e+01 1.02256837e+00 -3.57944598e-01 9.41736954e-02 -2.77277605e-02 1.11674207e+00 -3.85672359e-01
469 1.95000000e+01 1.01250854e+00 -3.24770492e-01 9.37047622e-02 -2.65697325e-02 1.10621330e+00 -3.51340224e-01
470 1.95500000e+01 1.00232836e+00 -2.91023404e-01 9.32210265e-02 -2.53576296e-02 1.09554939e+00 -3.16381034e-01
471 1.96000000e+01 9.92088089e-01 -2.56718589e-01 9.27241693e-02 -2.40929324e-02 1.08481226e+00 -2.80811521e-01
472 1.96500000e+01 9.81847666e-01 -2.21867956e-01 9.22159945e-02 -2.27769922e-02 1.07406366e+00 -2.44644948e-01
473 1.97000000e+01 9.71663950e-01 -1.86479865e-01 9.16983980e-02 -2.14110340e-02 1.06336235e+00 -2.07890899e-01
474 1.97500000e+01 9.61586528e-01 -1.50556063e-01 9.11732722e-02 -1.99962181e-02 1.05275980e+00 -1.70552281e-01
475 1.98000000e+01 9.51654547e-01 -1.14090919e-01 9.06424140e-02 -1.85334860e-02 1.04229696e+00 -1.32624405e-01
476 1.98500000e+01 9.41894951e-01 -7.70641955e-02 9.01074563e-02 -1.70235933e-02 1.03200241e+00 -9.40877888e-02
477 1.99000000e+01 9.32323032e-01 -3.94333214e-02 8.95697923e-02 -1.54669189e-02 1.02189282e+00 -5.49002403e-02
478 1.99500000e+01 9.22946245e-01 -1.12411883e-03 8.90305572e-02 -1.38632236e-02 1.01197680e+00 -1.49873424e-02
479 2.00000000e+01 9.13771302e-01 3.79647692e-02 8.84906944e-02 -1.22115936e-02 1.00226200e+00 2.57531756e-02
480 2.00500000e+01 9.04816066e-01 7.79764646e-02 8.79510903e-02 -1.05101249e-02 9.92767157e-01 6.74663398e-02
481 2.01000000e+01 8.96122711e-01 1.19075423e-01 8.74128003e-02 -8.75600960e-03 9.83535511e-01 1.10319413e-01
482 2.01500000e+01 8.87771994e-01 1.61430912e-01 8.68773732e-02 -6.94556217e-03 9.74649368e-01 1.54485350e-01
483 2.02000000e+01 8.79876684e-01 2.05266641e-01 8.63472538e-02 -5.07448450e-03 9.66223938e-01 2.00192156e-01
484 2.02500000e+01 8.72656419e-01 2.50712234e-01 8.58261032e-02 -3.13792004e-03 9.58482522e-01 2.47574314e-01
485 2.03000000e+01 8.66337455e-01 2.97966478e-01 8.53191257e-02 -1.13082758e-03 9.51656581e-01 2.96835650e-01
486 2.03500000e+01 8.61286600e-01 3.47141053e-01 8.48337780e-02 9.51408868e-04 9.46120378e-01 3.48092462e-01
487 2.04000000e+01 8.57903763e-01 3.98310307e-01 8.43796792e-02 3.11280327e-03 9.42283442e-01 4.01423110e-01
488 2.04500000e+01 8.56690387e-01 4.51456011e-01 8.39691662e-02 5.35589279e-03 9.40659554e-01 4.56811904e-01
489 2.05000000e+01 8.58130981e-01 5.06503240e-01 8.36164576e-02 7.68229310e-03 9.41747439e-01 5.14185533e-01
490 2.05500000e+01 8.62747062e-01 5.63278071e-01 8.33382864e-02 1.00906085e-02 9.46085348e-01 5.73368680e-01
491 2.06000000e+01 8.70972704e-01 6.21484440e-01 8.31517479e-02 1.25782885e-02 9.54124452e-01 6.34062729e-01
492 2.06500000e+01 8.83149769e-01 6.80745798e-01 8.30740431e-02 1.51399599e-02 9.66223812e-01 6.95885758e-01
493 2.07000000e+01 8.99452011e-01 7.40542666e-01 8.31205120e-02 1.77682653e-02 9.82572523e-01 7.58310931e-01
494 2.07500000e+01 9.19873339e-01 8.00259731e-01 8.33035072e-02 2.04533220e-02 1.00317685e+00 8.20713053e-01
495 2.08000000e+01 9.44225627e-01 8.59187543e-01 8.36312213e-02 2.31824136e-02 1.02785685e+00 8.82369956e-01
496 2.08500000e+01 9.72144603e-01 9.16541680e-01 8.41068973e-02 2.59394862e-02 1.05625150e+00 9.42481166e-01
497 2.09000000e+01 1.00313926e+00 9.71502736e-01 8.47289031e-02 2.87053792e-02 1.08786817e+00 1.00020812e+00
498 2.09500000e+01 1.03657941e+00 1.02335451e+00 8.54906836e-02 3.14565922e-02 1.12207010e+00 1.05481110e+00
499 2.10000000e+01 1.07178702e+00 1.07140041e+00 8.63815743e-02 3.41674546e-02 1.15816859e+00 1.10556787e+00
500 2.10500000e+01 1.10801912e+00 1.11512422e+00 8.73874235e-02 3.68104054e-02 1.19540655e+00 1.15193462e+00
501 2.11000000e+01 1.14458949e+00 1.15408372e+00 8.84917955e-02 3.93581955e-02 1.23308128e+00 1.19344191e+00
502 2.11500000e+01 1.18076661e+00 1.18807423e+00 8.96758647e-02 4.17848925e-02 1.27044248e+00 1.22985913e+00
503 2.12000000e+01 1.21590154e+00 1.21696721e+00 9.09200146e-02 4.40681683e-02 1.30682155e+00 1.26103538e+00
504 2.12500000e+01 1.24942842e+00 1.24075548e+00 9.22045323e-02 4.61892852e-02 1.34163296e+00 1.28694476e+00
505 2.13000000e+01 1.28085134e+00 1.25951500e+00 9.35098508e-02 4.81338851e-02 1.37436119e+00 1.30764888e+00
506 2.13500000e+01 1.30971569e+00 1.27341170e+00 9.48166466e-02 4.98917708e-02 1.40453234e+00 1.32330347e+00
507 2.14000000e+01 1.33569222e+00 1.28258712e+00 9.61068493e-02 5.14569474e-02 1.43179907e+00 1.33404407e+00
508 2.14500000e+01 1.35849296e+00 1.28722217e+00 9.73633707e-02 5.28263308e-02 1.45585634e+00 1.34004850e+00
509 2.15000000e+01 1.37790702e+00 1.28749125e+00 9.85704865e-02 5.39995285e-02 1.47647750e+00 1.34149078e+00
510 2.15500000e+01 1.39378807e+00 1.28355020e+00 9.97136130e-02 5.49781259e-02 1.49350168e+00 1.33852833e+00
511 2.16000000e+01 1.40602908e+00 1.27555197e+00 1.00779891e-01 5.57649833e-02 1.50680898e+00 1.33131695e+00
512 2.16500000e+01 1.41455728e+00 1.26366998e+00 1.01757948e-01 5.63633278e-02 1.51631523e+00 1.32003331e+00
513 2.17000000e+01 1.41942107e+00 1.24794626e+00 1.02637666e-01 5.67778393e-02 1.52205874e+00 1.30472410e+00
514 2.17500000e+01 1.42060658e+00 1.22854050e+00 1.03410592e-01 5.70128357e-02 1.52401717e+00 1.28555334e+00
515 2.18000000e+01 1.41822734e+00 1.20548447e+00 1.04070463e-01 5.70721084e-02 1.52229781e+00 1.26255658e+00
516 2.18500000e+01 1.41238575e+00 1.17890723e+00 1.04611800e-01 5.69600486e-02 1.51699755e+00 1.23586728e+00
517 2.19000000e+01 1.40325176e+00 1.14881967e+00 1.05031267e-01 5.66796552e-02 1.50828303e+00 1.20549933e+00
518 2.19500000e+01 1.39104846e+00 1.11523787e+00 1.05326909e-01 5.62329610e-02 1.49637536e+00 1.17147084e+00
519 2.20000000e+01 1.37603194e+00 1.07813536e+00 1.05498391e-01 5.56202422e-02 1.48153033e+00 1.13375560e+00
520 2.20500000e+01 1.35852605e+00 1.03744773e+00 1.05547142e-01 5.48396305e-02 1.46407320e+00 1.09228736e+00
521 2.21000000e+01 1.33890077e+00 9.93072367e-01 1.05476783e-01 5.38872319e-02 1.44437755e+00 1.04695960e+00
522 2.21500000e+01 1.31758855e+00 9.44860556e-01 1.05293489e-01 5.27570555e-02 1.42288204e+00 9.97617612e-01
523 2.22000000e+01 1.29507517e+00 8.92631548e-01 1.05006487e-01 5.14417101e-02 1.40008166e+00 9.44073258e-01
524 2.22500000e+01 1.27189580e+00 8.36175334e-01 1.04628271e-01 4.99332856e-02 1.37652407e+00 8.86108620e-01
525 2.23000000e+01 1.24862315e+00 7.75269659e-01 1.04174632e-01 4.82241176e-02 1.35279778e+00 8.23493777e-01
526 2.23500000e+01 1.22584671e+00 7.09693194e-01 1.03664082e-01 4.63076572e-02 1.32951080e+00 7.56000851e-01
527 2.24000000e+01 1.20415447e+00 6.39243025e-01 1.03117244e-01 4.41787714e-02 1.30727172e+00 6.83421796e-01
528 2.24500000e+01 1.18412104e+00 5.63730683e-01 1.02555815e-01 4.18335955e-02 1.28667686e+00 6.05564278e-01
529 2.25000000e+01 1.16627009e+00 4.83052212e-01 1.02001897e-01 3.92693510e-02 1.26827199e+00 5.22321563e-01
530 2.25500000e+01 1.15111081e+00 3.97074541e-01 1.01477001e-01 3.64838494e-02 1.25258781e+00 4.33558390e-01
531 2.26000000e+01 1.13907822e+00 3.05845319e-01 1.01002093e-01 3.34757160e-02 1.24008031e+00 3.39321035e-01
532 2.26500000e+01 1.13061436e+00 2.09494675e-01 1.00596890e-01 3.02446574e-02 1.23121125e+00 2.39739332e-01
533 2.27000000e+01 1.12615212e+00 1.08315422e-01 1.00281055e-01 2.67920670e-02 1.22643317e+00 1.35107489e-01
534 2.27500000e+01 1.12613924e+00 2.88570525e-03 1.00074179e-01 2.31230151e-02 1.22621342e+00 2.60087204e-02
535 2.28000000e+01 1.13105827e+00 -1.05936217e-01 9.99961601e-02 1.92475563e-02 1.23105443e+00 -8.66886607e-02
536 2.28500000e+01 1.14132310e+00 -2.16842558e-01 1.00067111e-01 1.51842362e-02 1.24139021e+00 -2.01658322e-01
537 2.29000000e+01 1.15722938e+00 -3.28128817e-01 1.00306047e-01 1.09611189e-02 1.25753542e+00 -3.17167698e-01
538 2.29500000e+01 1.17882400e+00 -4.37799138e-01 1.00728353e-01 6.61726066e-03 1.27955235e+00 -4.31181877e-01
539 2.30000000e+01 1.20571828e+00 -5.43622848e-01 1.01342520e-01 2.20249038e-03 1.30706080e+00 -5.41420357e-01
540 2.30500000e+01 1.23706413e+00 -6.43381836e-01 1.02147618e-01 -2.22618098e-03 1.33921175e+00 -6.45608017e-01
541 2.31000000e+01 1.27157712e+00 -7.35164066e-01 1.03130877e-01 -6.60773445e-03 1.37470800e+00 -7.41771801e-01
542 2.31500000e+01 1.30762998e+00 -8.17563258e-01 1.04267866e-01 -1.08832677e-02 1.41189785e+00 -8.28446526e-01
543 2.32000000e+01 1.34346911e+00 -8.89721478e-01 1.05523852e-01 -1.49990546e-02 1.44899296e+00 -9.04720533e-01
544 2.32500000e+01 1.37745256e+00 -9.51378987e-01 1.06857597e-01 -1.89111327e-02 1.48431016e+00 -9.70290119e-01
545 2.33000000e+01 1.40820778e+00 -1.00265859e+00 1.08224517e-01 -2.25854726e-02 1.51643230e+00 -1.02524406e+00
546 2.33500000e+01 1.43467616e+00 -1.04440342e+00 1.09580533e-01 -2.59990153e-02 1.54425669e+00 -1.07040244e+00
547 2.34000000e+01 1.45616224e+00 -1.07701478e+00 1.10885639e-01 -2.91371607e-02 1.56704788e+00 -1.10615194e+00
548 2.34500000e+01 1.47243709e+00 -1.10150232e+00 1.12104379e-01 -3.19927833e-02 1.58454147e+00 -1.13349510e+00
549 2.35000000e+01 1.48349476e+00 -1.11865830e+00 1.13208440e-01 -3.45651997e-02 1.59670320e+00 -1.15322350e+00
550 2.35500000e+01 1.48949966e+00 -1.12917501e+00 1.14175716e-01 -3.68581286e-02 1.60367538e+00 -1.16603314e+00
551 2.36000000e+01 1.49088283e+00 -1.13375173e+00 1.14989844e-01 -3.88778727e-02 1.60587268e+00 -1.17262960e+00
552 2.36500000e+01 1.48795166e+00 -1.13284271e+00 1.15639299e-01 -4.06319076e-02 1.60359096e+00 -1.17347461e+00
553 2.37000000e+01 1.48110175e+00 -1.12676936e+00 1.16115986e-01 -4.21257897e-02 1.59721774e+00 -1.16889515e+00
554 2.37500000e+01 1.47067530e+00 -1.11566567e+00 1.16415203e-01 -4.33616117e-02 1.58709050e+00 -1.15902728e+00
555 2.38000000e+01 1.45707672e+00 -1.09949216e+00 1.16536487e-01 -4.43362677e-02 1.57361321e+00 -1.14382843e+00
556 2.38500000e+01 1.44079288e+00 -1.07811344e+00 1.16485286e-01 -4.50440147e-02 1.55727817e+00 -1.12315745e+00
557 2.39000000e+01 1.42240304e+00 -1.05141027e+00 1.16273604e-01 -4.54780741e-02 1.53867664e+00 -1.09688835e+00
558 2.39500000e+01 1.40253161e+00 -1.01937414e+00 1.15919047e-01 -4.56343174e-02 1.51845066e+00 -1.06500846e+00
559 2.40000000e+01 1.38177917e+00 -9.82104536e-01 1.15442592e-01 -4.55128954e-02 1.49722176e+00 -1.02761743e+00
560 2.40500000e+01 1.36067384e+00 -9.39845607e-01 1.14865914e-01 -4.51182330e-02 1.47553975e+00 -9.84963840e-01
561 2.41000000e+01 1.33961573e+00 -8.92893341e-01 1.14209264e-01 -4.44575127e-02 1.45382499e+00 -9.37350854e-01
562 2.41500000e+01 1.31889284e+00 -8.41585209e-01 1.13490477e-01 -4.35393927e-02 1.43238332e+00 -8.85124602e-01
563 2.42000000e+01 1.29868141e+00 -7.86239473e-01 1.12724513e-01 -4.23738671e-02 1.41140592e+00 -8.28613340e-01
564 2.42500000e+01 1.27909495e+00 -7.27174885e-01 1.11924392e-01 -4.09708366e-02 1.39101935e+00 -7.68145722e-01
565 2.43000000e+01 1.26015080e+00 -6.64661182e-01 1.11100886e-01 -3.93416171e-02 1.37125168e+00 -7.04002799e-01
566 2.43500000e+01 1.24179943e+00 -5.98942428e-01 1.10263460e-01 -3.74984267e-02 1.35206289e+00 -6.36440854e-01
567 2.44000000e+01 1.22395053e+00 -5.30234098e-01 1.09419532e-01 -3.54544129e-02 1.33337006e+00 -5.65688511e-01
568 2.44500000e+01 1.20649177e+00 -4.58722723e-01 1.08574841e-01 -3.32228859e-02 1.31506661e+00 -4.91945609e-01
569 2.45000000e+01 1.18931257e+00 -3.84577755e-01 1.07733300e-01 -3.08169787e-02 1.29704587e+00 -4.15394734e-01
570 2.45500000e+01 1.17235456e+00 -3.07962808e-01 1.06897458e-01 -2.82485353e-02 1.27925202e+00 -3.36211343e-01
571 2.46000000e+01 1.15563717e+00 -2.29050751e-01 1.06069200e-01 -2.55280834e-02 1.26170637e+00 -2.54578834e-01
572 2.46500000e+01 1.13931178e+00 -1.48072297e-01 1.05251007e-01 -2.26654972e-02 1.24456279e+00 -1.70737794e-01
573 2.47000000e+01 1.12370427e+00 -6.53073916e-02 1.04447310e-01 -1.96705942e-02 1.22815158e+00 -8.49779858e-02
574 2.47500000e+01 1.10929115e+00 1.88981830e-02 1.03665654e-01 -1.65544262e-02 1.21295681e+00 2.34375682e-03
575 2.48000000e+01 1.09667278e+00 1.04116280e-01 1.02917253e-01 -1.33292517e-02 1.19959003e+00 9.07870279e-02
576 2.48500000e+01 1.08650945e+00 1.89801248e-01 1.02216059e-01 -1.00101715e-02 1.18872551e+00 1.79791076e-01
577 2.49000000e+01 1.07939376e+00 2.75324120e-01 1.01578233e-01 -6.61441251e-03 1.18097199e+00 2.68709707e-01
578 2.49500000e+01 1.07578074e+00 3.59912092e-01 1.01019568e-01 -3.16158295e-03 1.17680030e+00 3.56750509e-01
579 2.50000000e+01 1.07593060e+00 4.42893832e-01 1.00554157e-01 3.25778946e-04 1.17648476e+00 4.43219611e-01
580 2.50500000e+01 1.07984250e+00 5.23257595e-01 1.00193129e-01 3.82140643e-03 1.18003563e+00 5.27079002e-01
581 2.51000000e+01 1.08725595e+00 6.00358637e-01 9.99440948e-02 7.29486476e-03 1.18720004e+00 6.07653502e-01
582 2.51500000e+01 1.09777310e+00 6.73432621e-01 9.98086108e-02 1.07153466e-02 1.19758171e+00 6.84147967e-01
583 2.52000000e+01 1.11078326e+00 7.41913510e-01 9.97847589e-02 1.40513696e-02 1.21056802e+00 7.55964879e-01
584 2.52500000e+01 1.12564664e+00 8.05274595e-01 9.98640026e-02 1.72759242e-02 1.22551065e+00 8.22550519e-01
585 2.53000000e+01 1.14160032e+00 8.63282787e-01 1.00034683e-01 2.03645580e-02 1.24163500e+00 8.83647345e-01
586 2.53500000e+01 1.15796867e+00 9.15748874e-01 1.00281058e-01 2.32988684e-02 1.25824973e+00 9.39047742e-01
587 2.54000000e+01 1.17410291e+00 9.62571246e-01 1.00585500e-01 2.60652943e-02 1.27468841e+00 9.88636540e-01
588 2.54500000e+01 1.18937927e+00 1.00384731e+00 1.00929263e-01 2.86546314e-02 1.29030853e+00 1.03250194e+00
589 2.55000000e+01 1.20333331e+00 1.03964149e+00 1.01293369e-01 3.10615610e-02 1.30462668e+00 1.07070305e+00
590 2.55500000e+01 1.21550339e+00 1.07013103e+00 1.01659897e-01 3.32833649e-02 1.31716329e+00 1.10341439e+00
591 2.56000000e+01 1.22562006e+00 1.09550266e+00 1.02011937e-01 3.53196749e-02 1.32763200e+00 1.13082233e+00
592 2.56500000e+01 1.23345521e+00 1.11597286e+00 1.02334575e-01 3.71711060e-02 1.33578979e+00 1.15314397e+00
593 2.57000000e+01 1.23894210e+00 1.13171845e+00 1.02615762e-01 3.88394808e-02 1.34155787e+00 1.17055793e+00
594 2.57500000e+01 1.24207946e+00 1.14296634e+00 1.02845376e-01 4.03270039e-02 1.34492483e+00 1.18329335e+00
595 2.58000000e+01 1.24293519e+00 1.14988360e+00 1.03016149e-01 4.16365619e-02 1.34595134e+00 1.19152016e+00
596 2.58500000e+01 1.24164308e+00 1.15265994e+00 1.03123224e-01 4.27711434e-02 1.34476630e+00 1.19543109e+00
597 2.59000000e+01 1.23841448e+00 1.15138367e+00 1.03163851e-01 4.37336618e-02 1.34157833e+00 1.19511733e+00
598 2.59500000e+01 1.23337801e+00 1.14620800e+00 1.03136447e-01 4.45270837e-02 1.33651446e+00 1.19073508e+00
599 2.60000000e+01 1.22686467e+00 1.13715779e+00 1.03042699e-01 4.51541860e-02 1.32990737e+00 1.18231197e+00
600 2.60500000e+01 1.21902212e+00 1.12433217e+00 1.02884347e-01 4.56172960e-02 1.32190647e+00 1.16994947e+00
601 2.61000000e+01 1.21012172e+00 1.10777138e+00 1.02665002e-01 4.59183566e-02 1.31278673e+00 1.15368974e+00
602 2.61500000e+01 1.20036498e+00 1.08752622e+00 1.02388822e-01 4.60590081e-02 1.30275380e+00 1.13358523e+00
603 2.62000000e+01 1.18994185e+00 1.06367569e+00 1.02060636e-01 4.60409799e-02 1.29200248e+00 1.10971667e+00
604 2.62500000e+01 1.17902488e+00 1.03629917e+00 1.01685524e-01 4.58658321e-02 1.28071041e+00 1.08216500e+00
605 2.63000000e+01 1.16774276e+00 1.00549225e+00 1.01268573e-01 4.55352414e-02 1.26901133e+00 1.05102749e+00
606 2.63500000e+01 1.15619024e+00 9.71344467e-01 1.00814583e-01 4.50507032e-02 1.25700483e+00 1.01639517e+00
607 2.64000000e+01 1.14442262e+00 9.33928194e-01 1.00327901e-01 4.44134013e-02 1.24475052e+00 9.78341595e-01
608 2.64500000e+01 1.13247110e+00 8.93279064e-01 9.98123982e-02 4.36239098e-02 1.23228350e+00 9.36902973e-01
609 2.65000000e+01 1.12036223e+00 8.49379564e-01 9.92716320e-02 4.26819583e-02 1.21963386e+00 8.92061523e-01
610 2.65500000e+01 1.10814997e+00 8.02158465e-01 9.87093513e-02 4.15863022e-02 1.20685933e+00 8.43744767e-01
611 2.66000000e+01 1.09596907e+00 7.51510003e-01 9.81302197e-02 4.03348327e-02 1.19409929e+00 7.91844836e-01
612 2.66500000e+01 1.08403027e+00 6.97326296e-01 9.75404582e-02 3.89250901e-02 1.18157072e+00 7.36251386e-01
613 2.67000000e+01 1.07263199e+00 6.39531602e-01 9.69483171e-02 3.73548835e-02 1.16958030e+00 6.76886485e-01
614 2.67500000e+01 1.06214469e+00 5.78127451e-01 9.63643306e-02 3.56231647e-02 1.15850902e+00 6.13750616e-01
615 2.68000000e+01 1.05296822e+00 5.13220848e-01 9.58010188e-02 3.37308120e-02 1.14876924e+00 5.46951660e-01
616 2.68500000e+01 1.04549850e+00 4.45045525e-01 9.52723413e-02 3.16814280e-02 1.14077084e+00 4.76726953e-01
617 2.69000000e+01 1.04008500e+00 3.73972811e-01 9.47927932e-02 2.94818296e-02 1.13487779e+00 4.03454640e-01
618 2.69500000e+01 1.03699389e+00 3.00506472e-01 9.43764088e-02 2.71424108e-02 1.13137030e+00 3.27648883e-01
619 2.70000000e+01 1.03638803e+00 2.25272526e-01 9.40357322e-02 2.46770360e-02 1.13042376e+00 2.49949562e-01
620 2.70500000e+01 1.03829964e+00 1.48996627e-01 9.37808438e-02 2.21028375e-02 1.13208048e+00 1.71099464e-01
621 2.71000000e+01 1.04261087e+00 7.24752783e-02 9.36183259e-02 1.94391984e-02 1.13622919e+00 9.19144766e-02
622 2.71500000e+01 1.04904251e+00 -3.48849678e-03 9.35505447e-02 1.67070334e-02 1.14259305e+00 1.32185366e-02
623 2.72000000e+01 1.05715104e+00 -7.81289308e-02 9.35747412e-02 1.39271438e-02 1.15072578e+00 -6.42017870e-02
624 2.72500000e+01 1.06634691e+00 -1.50822819e-01 9.36831416e-02 1.11191577e-02 1.16003005e+00 -1.39703661e-01
625 2.73000000e+01 1.07593845e+00 -2.21144277e-01 9.38628611e-02 8.29963891e-03 1.16980131e+00 -2.12844638e-01
626 2.73500000e+01 1.08520093e+00 -2.88918057e-01 9.40971101e-02 5.48109296e-03 1.17929804e+00 -2.83436964e-01
627 2.74000000e+01 1.09345545e+00 -3.54233486e-01 9.43662985e-02 2.67070468e-03 1.18782175e+00 -3.51562782e-01
628 2.74500000e+01 1.10016219e+00 -4.17454349e-01 9.46504215e-02 -1.30000461e-04 1.19481261e+00 -4.17584350e-01
629 2.75000000e+01 1.10500184e+00 -4.79125799e-01 9.49309097e-02 -2.92487147e-03 1.19993275e+00 -4.82050671e-01
630 2.75500000e+01 1.10793426e+00 -5.39966371e-01 9.51929842e-02 -5.72279067e-03 1.20312724e+00 -5.45689161e-01
631 2.76000000e+01 1.10925601e+00 -6.00701830e-01 9.54276839e-02 -8.53577893e-03 1.20468369e+00 -6.09237609e-01
632 2.76500000e+01 1.10956303e+00 -6.62011949e-01 9.56331918e-02 -1.13784353e-02 1.20519622e+00 -6.73390384e-01
633 2.77000000e+01 1.10972968e+00 -7.24485774e-01 9.58155384e-02 -1.42654583e-02 1.20554522e+00 -7.38751232e-01
634 2.77500000e+01 1.11083457e+00 -7.88371910e-01 9.59886340e-02 -1.72092112e-02 1.20682321e+00 -8.05581122e-01
635 2.78000000e+01 1.11414833e+00 -8.53748987e-01 9.61741596e-02 -2.02190942e-02 1.21032249e+00 -8.73968081e-01
636 2.78500000e+01 1.12096408e+00 -9.20489102e-01 9.63997268e-02 -2.32982794e-02 1.21736381e+00 -9.43787381e-01
637 2.79000000e+01 1.13243281e+00 -9.87758809e-01 9.66978298e-02 -2.64433727e-02 1.22913064e+00 -1.01420218e+00
638 2.79500000e+01 1.14960567e+00 -1.05457843e+00 9.71020418e-02 -2.96413326e-02 1.24670771e+00 -1.08421976e+00
639 2.80000000e+01 1.17304436e+00 -1.11956353e+00 9.76439120e-02 -3.28701655e-02 1.27068827e+00 -1.15243370e+00
640 2.80500000e+01 1.20284029e+00 -1.18108453e+00 9.83490137e-02 -3.60986392e-02 1.30118930e+00 -1.21718317e+00
641 2.81000000e+01 1.23848206e+00 -1.23744513e+00 9.92330024e-02 -3.92886664e-02 1.33771507e+00 -1.27673380e+00
642 2.81500000e+01 1.27884743e+00 -1.28697475e+00 1.00298248e-01 -4.23967823e-02 1.37914568e+00 -1.32937153e+00
643 2.82000000e+01 1.32237030e+00 -1.32838983e+00 1.01532780e-01 -4.53785633e-02 1.42390308e+00 -1.37376839e+00
644 2.82500000e+01 1.36713258e+00 -1.36071644e+00 1.02911046e-01 -4.81911350e-02 1.47004363e+00 -1.40890757e+00
645 2.83000000e+01 1.41115939e+00 -1.38347202e+00 1.04395512e-01 -5.07947817e-02 1.51555490e+00 -1.43426680e+00
646 2.83500000e+01 1.45270217e+00 -1.39677299e+00 1.05942632e-01 -5.31589391e-02 1.55864480e+00 -1.44993193e+00
647 2.84000000e+01 1.49022744e+00 -1.40105652e+00 1.07504981e-01 -5.52592478e-02 1.59773242e+00 -1.45631577e+00
648 2.84500000e+01 1.52269228e+00 -1.39715439e+00 1.09036008e-01 -5.70812211e-02 1.63172829e+00 -1.45423562e+00
649 2.85000000e+01 1.54934464e+00 -1.38593266e+00 1.10492443e-01 -5.86177935e-02 1.65983708e+00 -1.44455046e+00
650 2.85500000e+01 1.56979166e+00 -1.36826352e+00 1.11835112e-01 -5.98667436e-02 1.68162677e+00 -1.42813027e+00
651 2.86000000e+01 1.58385772e+00 -1.34482839e+00 1.13029030e-01 -6.08270556e-02 1.69688675e+00 -1.40565545e+00
652 2.86500000e+01 1.59155869e+00 -1.31606828e+00 1.14043710e-01 -6.14949278e-02 1.70560240e+00 -1.37756321e+00
653 2.87000000e+01 1.59309368e+00 -1.28217785e+00 1.14854612e-01 -6.18609841e-02 1.70794829e+00 -1.34403883e+00
654 2.87500000e+01 1.58884267e+00 -1.24317636e+00 1.15445717e-01 -6.19107762e-02 1.70428838e+00 -1.30508713e+00
655 2.88000000e+01 1.57935643e+00 -1.19902130e+00 1.15811995e-01 -6.16282292e-02 1.69516843e+00 -1.26064952e+00
656 2.88500000e+01 1.56529340e+00 -1.14971516e+00 1.15960124e-01 -6.10004334e-02 1.68125353e+00 -1.21071559e+00
657 2.89000000e+01 1.54735244e+00 -1.09534594e+00 1.15907034e-01 -6.00228522e-02 1.66325948e+00 -1.15536879e+00
658 2.89500000e+01 1.52615664e+00 -1.03604385e+00 1.15675893e-01 -5.86998789e-02 1.64183254e+00 -1.09474373e+00
659 2.90000000e+01 1.50226888e+00 -9.71962648e-01 1.15292448e-01 -5.70445883e-02 1.61756133e+00 -1.02900724e+00
660 2.90500000e+01 1.47615738e+00 -9.03208473e-01 1.14781437e-01 -5.50752069e-02 1.59093882e+00 -9.58283680e-01
661 2.91000000e+01 1.44820670e+00 -8.29775293e-01 1.14164640e-01 -5.28113845e-02 1.56237134e+00 -8.82586677e-01
662 2.91500000e+01 1.41879511e+00 -7.51519664e-01 1.13461011e-01 -5.02700245e-02 1.53225612e+00 -8.01789688e-01
663 2.92000000e+01 1.38829848e+00 -6.68170618e-01 1.12686619e-01 -4.74650150e-02 1.50098510e+00 -7.15635633e-01
664 2.92500000e+01 1.35716477e+00 -5.79400331e-01 1.11856938e-01 -4.44044782e-02 1.46902171e+00 -6.23804809e-01
665 2.93000000e+01 1.32598542e+00 -4.84879312e-01 1.10988308e-01 -4.10929355e-02 1.43697373e+00 -5.25972247e-01
666 2.93500000e+01 1.29551468e+00 -3.84376123e-01 1.10099731e-01 -3.75327419e-02 1.40561441e+00 -4.21908865e-01
667 2.94000000e+01 1.26673804e+00 -2.77913501e-01 1.09214514e-01 -3.37269319e-02 1.37595256e+00 -3.11640432e-01
668 2.94500000e+01 1.24085484e+00 -1.65843487e-01 1.08361760e-01 -2.96831939e-02 1.34921660e+00 -1.95526681e-01
669 2.95000000e+01 1.21923155e+00 -4.89596680e-02 1.07576073e-01 -2.54160271e-02 1.32680762e+00 -7.43756951e-02
670 2.95500000e+01 1.20327078e+00 7.14493031e-02 1.06896366e-01 -2.09522880e-02 1.31016714e+00 5.04970151e-02
671 2.96000000e+01 1.19418565e+00 1.93708857e-01 1.06363252e-01 -1.63275736e-02 1.30054891e+00 1.77381284e-01
672 2.96500000e+01 1.19286313e+00 3.15719380e-01 1.06013789e-01 -1.15903781e-02 1.29887692e+00 3.04129002e-01
673 2.97000000e+01 1.19968943e+00 4.35351506e-01 1.05877545e-01 -6.79624411e-03 1.30556697e+00 4.28555262e-01
674 2.97500000e+01 1.21441114e+00 5.50416488e-01 1.05972967e-01 -2.00100893e-03 1.32038411e+00 5.48415479e-01
675 2.98000000e+01 1.23633463e+00 6.58989238e-01 1.06305350e-01 2.74147389e-03 1.34263998e+00 6.61730712e-01
676 2.98500000e+01 1.26428307e+00 7.59550417e-01 1.06867380e-01 7.38250129e-03 1.37115045e+00 7.66932918e-01
677 2.99000000e+01 1.29679045e+00 8.51046265e-01 1.07640322e-01 1.18805312e-02 1.40443078e+00 8.62926796e-01
678 2.99500000e+01 1.33221691e+00 9.32741797e-01 1.08596537e-01 1.62015008e-02 1.44081345e+00 9.48943297e-01
679 3.00000000e+01 1.36888645e+00 1.00476166e+00 1.09701851e-01 2.03186397e-02 1.47858830e+00 1.02508030e+00
680 3.00500000e+01 1.40516955e+00 1.06719418e+00 1.10916239e-01 2.42122538e-02 1.51608579e+00 1.09140643e+00
681 3.01000000e+01 1.43963767e+00 1.12051922e+00 1.12198516e-01 2.78683085e-02 1.55183618e+00 1.14838753e+00
682 3.01500000e+01 1.47110013e+00 1.16524748e+00 1.13506806e-01 3.12781940e-02 1.58460694e+00 1.19652568e+00
683 3.02000000e+01 1.49864203e+00 1.20206835e+00 1.14800618e-01 3.44352753e-02 1.61344264e+00 1.23650362e+00
684 3.02500000e+01 1.52173810e+00 1.23121624e+00 1.16044655e-01 3.73372113e-02 1.63778276e+00 1.26855345e+00
685 3.03000000e+01 1.54009464e+00 1.25352212e+00 1.17208065e-01 3.99816723e-02 1.65730270e+00 1.29350380e+00
686 3.03500000e+01 1.55375935e+00 1.26933076e+00 1.18266273e-01 4.23713403e-02 1.67202563e+00 1.31170210e+00
687 3.04000000e+01 1.56295068e+00 1.27917534e+00 1.19201660e-01 4.45109372e-02 1.68215234e+00 1.32368628e+00
688 3.04500000e+01 1.56795316e+00 1.28353580e+00 1.20001032e-01 4.64084150e-02 1.68795419e+00 1.32994422e+00
689 3.05000000e+01 1.56909277e+00 1.28293617e+00 1.20655599e-01 4.80737036e-02 1.68974836e+00 1.33100987e+00
690 3.05500000e+01 1.56662568e+00 1.27771675e+00 1.21156971e-01 4.95154931e-02 1.68778265e+00 1.32723224e+00
691 3.06000000e+01 1.56067870e+00 1.26821403e+00 1.21497769e-01 5.07387859e-02 1.68217647e+00 1.31895281e+00
692 3.06500000e+01 1.55136802e+00 1.25455796e+00 1.21669663e-01 5.17414591e-02 1.67303768e+00 1.30629942e+00
693 3.07000000e+01 1.53876327e+00 1.23675802e+00 1.21665039e-01 5.25127723e-02 1.66042830e+00 1.28927079e+00
694 3.07500000e+01 1.52304445e+00 1.21471457e+00 1.21479215e-01 5.30336031e-02 1.64452367e+00 1.26774817e+00
695 3.08000000e+01 1.50454964e+00 1.18827923e+00 1.21113419e-01 5.32800737e-02 1.62566306e+00 1.24155931e+00
696 3.08500000e+01 1.48377190e+00 1.15736592e+00 1.20577522e-01 5.32303115e-02 1.60434942e+00 1.21059623e+00
697 3.09000000e+01 1.46133711e+00 1.12202013e+00 1.19890969e-01 5.28723036e-02 1.58122808e+00 1.17489244e+00
698 3.09500000e+01 1.43782512e+00 1.08246094e+00 1.19080753e-01 5.22103555e-02 1.55690588e+00 1.13467130e+00
699 3.10000000e+01 1.41375643e+00 1.03900505e+00 1.18177428e-01 5.12664108e-02 1.53193386e+00 1.09027146e+00
700 3.10500000e+01 1.38946463e+00 9.91998390e-01 1.17209760e-01 5.00755094e-02 1.50667439e+00 1.04207390e+00
701 3.11000000e+01 1.36512154e+00 9.41746814e-01 1.16200896e-01 4.86775317e-02 1.48132244e+00 9.90424346e-01
702 3.11500000e+01 1.34074107e+00 8.88476970e-01 1.15166597e-01 4.71092628e-02 1.45590767e+00 9.35586233e-01
703 3.12000000e+01 1.31621137e+00 8.32320853e-01 1.14115334e-01 4.53989151e-02 1.43032670e+00 8.77719768e-01
704 3.12500000e+01 1.29134425e+00 7.73309966e-01 1.13049609e-01 4.35644332e-02 1.40439386e+00 8.16874399e-01
705 3.13000000e+01 1.26591143e+00 7.11357650e-01 1.11967537e-01 4.16139296e-02 1.37787897e+00 7.52971579e-01
706 3.13500000e+01 1.23970874e+00 6.46241437e-01 1.10864615e-01 3.95471179e-02 1.35057335e+00 6.85788555e-01
707 3.14000000e+01 1.21263132e+00 5.77597732e-01 1.09735620e-01 3.73568849e-02 1.32236694e+00 6.14954617e-01
708 3.14500000e+01 1.18476029e+00 5.04930716e-01 1.08576767e-01 3.50306006e-02 1.29333706e+00 5.39961317e-01
709 3.15000000e+01 1.15644224e+00 4.27637598e-01 1.07388059e-01 3.25513983e-02 1.26383030e+00 4.60188996e-01
710 3.15500000e+01 1.12836719e+00 3.45100630e-01 1.06175819e-01 2.98996119e-02 1.23454300e+00 3.75000242e-01
711 3.16000000e+01 1.10157386e+00 2.56797358e-01 1.04954706e-01 2.70547037e-02 1.20652857e+00 2.83852061e-01
712 3.16500000e+01 1.07740050e+00 1.62333756e-01 1.03748720e-01 2.39967594e-02 1.18114922e+00 1.86330515e-01
713 3.17000000e+01 1.05736699e+00 6.17234188e-02 1.02590696e-01 2.07099279e-02 1.15995769e+00 8.24333467e-02
714 3.17500000e+01 1.04302458e+00 -4.45780843e-02 1.01519658e-01 1.71850092e-02 1.14454424e+00 -2.73930752e-02
715 3.18000000e+01 1.03573334e+00 -1.55712821e-01 1.00578940e-01 1.34224141e-02 1.13631228e+00 -1.42290407e-01
716 3.18500000e+01 1.03644079e+00 -2.70220580e-01 9.98105935e-02 9.43621740e-03 1.13625139e+00 -2.60784363e-01
717 3.19000000e+01 1.04561497e+00 -3.86356849e-01 9.92530325e-02 5.25742740e-03 1.14486800e+00 -3.81099422e-01
718 3.19500000e+01 1.06314562e+00 -5.02180025e-01 9.89349871e-02 9.33422205e-04 1.16208061e+00 -5.01246603e-01
719 3.20000000e+01 1.08830328e+00 -6.15790596e-01 9.88746717e-02 -3.47527376e-03 1.18717795e+00 -6.19265870e-01
720 3.20500000e+01 1.11991221e+00 -7.25424735e-01 9.90756105e-02 -7.90459281e-03 1.21898782e+00 -7.33329327e-01
721 3.21000000e+01 1.15643825e+00 -8.29687297e-01 9.95274582e-02 -1.22952455e-02 1.25596571e+00 -8.41982542e-01
722 3.21500000e+01 1.19615307e+00 -9.27466339e-01 1.00206601e-01 -1.65978260e-02 1.29635967e+00 -9.44064165e-01
723 3.22000000e+01 1.23737023e+00 -1.01805567e+00 1.01080038e-01 -2.07741619e-02 1.33845027e+00 -1.03882983e+00
724 3.22500000e+01 1.27848667e+00 -1.10102518e+00 1.02109089e-01 -2.47978553e-02 1.38059576e+00 -1.12582303e+00
725 3.23000000e+01 1.31818218e+00 -1.17620409e+00 1.03252593e-01 -2.86504991e-02 1.42143477e+00 -1.20485459e+00
726 3.23500000e+01 1.35541348e+00 -1.24359420e+00 1.04470403e-01 -3.23199731e-02 1.45988388e+00 -1.27591417e+00
727 3.24000000e+01 1.38947921e+00 -1.30332517e+00 1.05725636e-01 -3.57981999e-02 1.49520485e+00 -1.33912337e+00
728 3.24500000e+01 1.41990835e+00 -1.35554579e+00 1.06986078e-01 -3.90787966e-02 1.52689443e+00 -1.39462459e+00
729 3.25000000e+01 1.44653931e+00 -1.40049529e+00 1.08224495e-01 -4.21569448e-02 1.55476380e+00 -1.44265224e+00
730 3.25500000e+01 1.46930547e+00 -1.43835086e+00 1.09418761e-01 -4.50276857e-02 1.57872423e+00 -1.48337854e+00
731 3.26000000e+01 1.48831819e+00 -1.46925740e+00 1.10551046e-01 -4.76864338e-02 1.59886923e+00 -1.51694383e+00
732 3.26500000e+01 1.50372735e+00 -1.49352018e+00 1.11607913e-01 -5.01282594e-02 1.61533526e+00 -1.54364844e+00
733 3.27000000e+01 1.51566759e+00 -1.51119572e+00 1.12578739e-01 -5.23492443e-02 1.62824633e+00 -1.56354497e+00
734 3.27500000e+01 1.52445832e+00 -1.52257324e+00 1.13455914e-01 -5.43454821e-02 1.63791424e+00 -1.57691872e+00
735 3.28000000e+01 1.53023152e+00 -1.52774347e+00 1.14233819e-01 -5.61136501e-02 1.64446534e+00 -1.58385712e+00
736 3.28500000e+01 1.53325438e+00 -1.52689979e+00 1.14908958e-01 -5.76507925e-02 1.64816333e+00 -1.58455058e+00
737 3.29000000e+01 1.53370654e+00 -1.52022367e+00 1.15479125e-01 -5.89549264e-02 1.64918567e+00 -1.57917859e+00
738 3.29500000e+01 1.53179582e+00 -1.50792498e+00 1.15943581e-01 -6.00249632e-02 1.64773940e+00 -1.56794994e+00
739 3.30000000e+01 1.52768572e+00 -1.49019564e+00 1.16302430e-01 -6.08608107e-02 1.64398816e+00 -1.55105645e+00
740 3.30500000e+01 1.52150843e+00 -1.46725092e+00 1.16556290e-01 -6.14631070e-02 1.63806472e+00 -1.52871403e+00
741 3.31000000e+01 1.51335167e+00 -1.43931065e+00 1.16705829e-01 -6.18331863e-02 1.63005750e+00 -1.50114384e+00
742 3.31500000e+01 1.50327474e+00 -1.40659487e+00 1.16751575e-01 -6.19727107e-02 1.62002631e+00 -1.46856758e+00
743 3.32000000e+01 1.49130063e+00 -1.36930094e+00 1.16693736e-01 -6.18832332e-02 1.60799436e+00 -1.43118418e+00
744 3.32500000e+01 1.47744389e+00 -1.32762025e+00 1.16532298e-01 -6.15661842e-02 1.59397618e+00 -1.38918643e+00
745 3.33000000e+01 1.46168123e+00 -1.28166247e+00 1.16266965e-01 -6.10217132e-02 1.57794820e+00 -1.34268418e+00
746 3.33500000e+01 1.44403743e+00 -1.23153551e+00 1.15897984e-01 -6.02495771e-02 1.55993541e+00 -1.29178509e+00
747 3.34000000e+01 1.42456854e+00 -1.17728186e+00 1.15426754e-01 -5.92488170e-02 1.53999530e+00 -1.23653068e+00
748 3.34500000e+01 1.40338024e+00 -1.11888657e+00 1.14856302e-01 -5.80182970e-02 1.51823655e+00 -1.17690487e+00
749 3.35000000e+01 1.38067290e+00 -1.05631795e+00 1.14192503e-01 -5.65575699e-02 1.49486540e+00 -1.11287552e+00
750 3.35500000e+01 1.35669359e+00 -9.89504369e-01 1.13443706e-01 -5.48673242e-02 1.47013730e+00 -1.04437169e+00
751 3.36000000e+01 1.33176852e+00 -9.18378178e-01 1.12621265e-01 -5.29500967e-02 1.44438978e+00 -9.71328275e-01
752 3.36500000e+01 1.30628436e+00 -8.42869403e-01 1.11738998e-01 -5.08099540e-02 1.41802336e+00 -8.93679357e-01
753 3.37000000e+01 1.28066802e+00 -7.62919762e-01 1.10812641e-01 -4.84522158e-02 1.39148067e+00 -8.11371978e-01
754 3.37500000e+01 1.25537570e+00 -6.78468538e-01 1.09859200e-01 -4.58825140e-02 1.36523490e+00 -7.24351052e-01
755 3.38000000e+01 1.23088248e+00 -5.89444949e-01 1.08896233e-01 -4.31057938e-02 1.33977872e+00 -6.32550743e-01
756 3.38500000e+01 1.20768084e+00 -4.95762579e-01 1.07941559e-01 -4.01253747e-02 1.31562240e+00 -5.35887954e-01
757 3.39000000e+01 1.18630457e+00 -3.97304454e-01 1.07013079e-01 -3.69425307e-02 1.29331765e+00 -4.34246985e-01
758 3.39500000e+01 1.16734089e+00 -2.93959909e-01 1.06129234e-01 -3.35557365e-02 1.27347012e+00 -3.27515646e-01
759 3.40000000e+01 1.15149322e+00 -1.85628496e-01 1.05309820e-01 -2.99618798e-02 1.25680304e+00 -2.15590376e-01
760 3.40500000e+01 1.13958793e+00 -7.23895326e-02 1.04576984e-01 -2.61568674e-02 1.24416491e+00 -9.85464000e-02
761 3.41000000e+01 1.13264969e+00 4.55683428e-02 1.03956596e-01 -2.21384623e-02 1.23660628e+00 2.34298805e-02
762 3.41500000e+01 1.13177702e+00 1.67600402e-01 1.03478910e-01 -1.79085446e-02 1.23525593e+00 1.49691857e-01
763 3.42000000e+01 1.13813142e+00 2.92596327e-01 1.03177480e-01 -1.34778111e-02 1.24130890e+00 2.79118515e-01
764 3.42500000e+01 1.15265463e+00 4.18943124e-01 1.03087707e-01 -8.86795846e-03 1.25574234e+00 4.10075165e-01
765 3.43000000e+01 1.17591657e+00 5.44452066e-01 1.03241534e-01 -4.11389820e-03 1.27915810e+00 5.40338168e-01
766 3.43500000e+01 1.20780339e+00 6.66603797e-01 1.03662988e-01 7.36652960e-04 1.31146638e+00 6.67340450e-01
767 3.44000000e+01 1.24745554e+00 7.82745909e-01 1.04362417e-01 5.62567368e-03 1.35181796e+00 7.88371582e-01
768 3.44500000e+01 1.29323264e+00 8.90438488e-01 1.05332921e-01 1.04894156e-02 1.39856556e+00 9.00927904e-01
769 3.45000000e+01 1.34292898e+00 9.87738121e-01 1.06549717e-01 1.52628370e-02 1.44947870e+00 1.00300096e+00
770 3.45500000e+01 1.39403025e+00 1.07325890e+00 1.07971602e-01 1.98851814e-02 1.50200185e+00 1.09314408e+00
771 3.46000000e+01 1.44403067e+00 1.14650481e+00 1.09546019e-01 2.43034674e-02 1.55357669e+00 1.17080828e+00
772 3.46500000e+01 1.49081132e+00 1.20748358e+00 1.11214127e-01 2.84731415e-02 1.60202545e+00 1.23595672e+00
773 3.47000000e+01 1.53268405e+00 1.25676082e+00 1.12916681e-01 3.23614528e-02 1.64560073e+00 1.28912227e+00
774 3.47500000e+01 1.56846966e+00 1.29491216e+00 1.14596896e-01 3.59454155e-02 1.68306656e+00 1.33085758e+00
775 3.48000000e+01 1.59758675e+00 1.32295771e+00 1.16206341e-01 3.92099683e-02 1.71379309e+00 1.36216768e+00
776 3.48500000e+01 1.61986153e+00 1.34182227e+00 1.17704150e-01 4.21476816e-02 1.73756568e+00 1.38396995e+00
777 3.49000000e+01 1.63548252e+00 1.35220936e+00 1.19058206e-01 4.47572089e-02 1.75454073e+00 1.39696657e+00
778 3.49500000e+01 1.64474718e+00 1.35488381e+00 1.20244566e-01 4.70407374e-02 1.76499175e+00 1.40192454e+00
779 3.50000000e+01 1.64803471e+00 1.35047035e+00 1.21244376e-01 4.90024362e-02 1.76927909e+00 1.39947278e+00
780 3.50500000e+01 1.64570930e+00 1.33941702e+00 1.22043037e-01 5.06470867e-02 1.76775234e+00 1.39006410e+00
781 3.51000000e+01 1.63809760e+00 1.32204256e+00 1.22627934e-01 5.19752891e-02 1.76072553e+00 1.37401785e+00
782 3.51500000e+01 1.62556677e+00 1.29851485e+00 1.22990028e-01 5.29824045e-02 1.74855680e+00 1.35149725e+00
783 3.52000000e+01 1.60855089e+00 1.26894417e+00 1.23125099e-01 5.36577799e-02 1.73167599e+00 1.32260195e+00
784 3.52500000e+01 1.58760695e+00 1.23339277e+00 1.23036961e-01 5.39881444e-02 1.71064391e+00 1.28738091e+00
785 3.53000000e+01 1.56339087e+00 1.19198265e+00 1.22738491e-01 5.39629259e-02 1.68612936e+00 1.24594558e+00
786 3.53500000e+01 1.53660586e+00 1.14490982e+00 1.22250541e-01 5.35791707e-02 1.65885640e+00 1.19848899e+00
787 3.54000000e+01 1.50794170e+00 1.09242863e+00 1.21598909e-01 5.28437628e-02 1.62954061e+00 1.14527239e+00
788 3.54500000e+01 1.47803760e+00 1.03481219e+00 1.20810811e-01 5.17718465e-02 1.59884841e+00 1.08658403e+00
789 3.55000000e+01 1.44743201e+00 9.72293178e-01 1.19911972e-01 5.03832981e-02 1.56734399e+00 1.02267648e+00
790 3.55500000e+01 1.41654145e+00 9.05012499e-01 1.18925476e-01 4.86989828e-02 1.53546693e+00 9.53711481e-01
791 3.56000000e+01 1.38567864e+00 8.33007286e-01 1.17871781e-01 4.67388095e-02 1.50355042e+00 8.79746095e-01
792 3.56500000e+01 1.35507015e+00 7.56225774e-01 1.16769150e-01 4.45211561e-02 1.47183930e+00 8.00746930e-01
793 3.57000000e+01 1.32487651e+00 6.74542901e-01 1.15633745e-01 4.20621118e-02 1.44051026e+00 7.16605013e-01
794 3.57500000e+01 1.29527275e+00 5.87799728e-01 1.14479931e-01 3.93747780e-02 1.40975268e+00 6.27174506e-01
795 3.58000000e+01 1.26651329e+00 4.95856774e-01 1.13320878e-01 3.64681171e-02 1.37983417e+00 5.32324891e-01
796 3.58500000e+01 1.23900260e+00 3.98646642e-01 1.12169740e-01 3.33471061e-02 1.35117234e+00 4.31993748e-01
797 3.59000000e+01 1.21338484e+00 2.96313111e-01 1.11042049e-01 3.00145197e-02 1.32442689e+00 3.26327631e-01
798 3.59500000e+01 1.19053175e+00 1.89170596e-01 1.09957113e-01 2.64738109e-02 1.30048886e+00 2.15644407e-01
799 3.60000000e+01 1.17150028e+00 7.79149880e-02 1.08939980e-01 2.27320184e-02 1.28044026e+00 1.00647006e-01
800 3.60500000e+01 1.15738714e+00 -3.64539140e-02 1.08019087e-01 1.88020171e-02 1.26540623e+00 -1.76518969e-02
801 3.61000000e+01 1.14918362e+00 -1.52670876e-01 1.07225374e-01 1.47029752e-02 1.25640899e+00 -1.37967900e-01
802 3.61500000e+01 1.14756886e+00 -2.69172893e-01 1.06587786e-01 1.04611117e-02 1.25415665e+00 -2.58711781e-01
803 3.62000000e+01 1.15283792e+00 -3.84255430e-01 1.06130424e-01 6.11019583e-03 1.25896835e+00 -3.78145234e-01
804 3.62500000e+01 1.16482955e+00 -4.96184570e-01 1.05870412e-01 1.69260303e-03 1.27069996e+00 -4.94491967e-01
805 3.63000000e+01 1.18294102e+00 -6.03357338e-01 1.05816399e-01 -2.74121063e-03 1.28875742e+00 -6.06098549e-01
806 3.63500000e+01 1.20622879e+00 -7.04402695e-01 1.05967380e-01 -7.13709477e-03 1.31219617e+00 -7.11539790e-01
807 3.64000000e+01 1.23350090e+00 -7.98245432e-01 1.06312822e-01 -1.14429685e-02 1.33981372e+00 -8.09688401e-01
808 3.64500000e+01 1.26341816e+00 -8.84169195e-01 1.06833183e-01 -1.56142601e-02 1.37025134e+00 -8.99783455e-01
809 3.65000000e+01 1.29460005e+00 -9.61718549e-01 1.07501453e-01 -1.96158625e-02 1.40210150e+00 -9.81334411e-01
810 3.65500000e+01 1.32572722e+00 -1.03074332e+00 1.08285703e-01 -2.34217867e-02 1.43401293e+00 -1.05416511e+00
811 3.66000000e+01 1.35561757e+00 -1.09130140e+00 1.09151433e-01 -2.70137235e-02 1.46476901e+00 -1.11831513e+00
812 3.66500000e+01 1.38330453e+00 -1.14361792e+00 1.10063929e-01 -3.03800136e-02 1.49336846e+00 -1.17399793e+00
813 3.67000000e+01 1.40800909e+00 -1.18793536e+00 1.10990461e-01 -3.35128808e-02 1.51899956e+00 -1.22144824e+00
814 3.67500000e+01 1.42933108e+00 -1.22468466e+00 1.11901800e-01 -3.64075374e-02 1.54123288e+00 -1.26109220e+00
815 3.68000000e+01 1.44698387e+00 -1.25417855e+00 1.12773016e-01 -3.90621161e-02 1.55975688e+00 -1.29324067e+00
816 3.68500000e+01 1.46095188e+00 -1.27681542e+00 1.13584096e-01 -4.14751108e-02 1.57453597e+00 -1.31829054e+00
817 3.69000000e+01 1.47132211e+00 -1.29299232e+00 1.14319817e-01 -4.36469558e-02 1.58564192e+00 -1.33663927e+00
818 3.69500000e+01 1.47834992e+00 -1.30304216e+00 1.14969188e-01 -4.55791971e-02 1.59331910e+00 -1.34862136e+00
819 3.70000000e+01 1.48224713e+00 -1.30724233e+00 1.15525114e-01 -4.72737257e-02 1.59777224e+00 -1.35451606e+00
820 3.70500000e+01 1.48332330e+00 -1.30592416e+00 1.15983605e-01 -4.87335908e-02 1.59930691e+00 -1.35465775e+00
821 3.71000000e+01 1.48181021e+00 -1.29933401e+00 1.16342561e-01 -4.99623091e-02 1.59815277e+00 -1.34929632e+00
822 3.71500000e+01 1.47793094e+00 -1.28774254e+00 1.16601680e-01 -5.09643719e-02 1.59453262e+00 -1.33870691e+00
823 3.72000000e+01 1.47186894e+00 -1.27137095e+00 1.16761432e-01 -5.17444269e-02 1.58863038e+00 -1.32311537e+00
824 3.72500000e+01 1.46379536e+00 -1.25043874e+00 1.16822944e-01 -5.23072056e-02 1.58061831e+00 -1.30274595e+00
825 3.73000000e+01 1.45385053e+00 -1.22514053e+00 1.16787778e-01 -5.26574087e-02 1.57063831e+00 -1.27779794e+00
826 3.73500000e+01 1.44215886e+00 -1.19565726e+00 1.16657315e-01 -5.27986407e-02 1.55881617e+00 -1.24845590e+00
827 3.74000000e+01 1.42883087e+00 -1.16212749e+00 1.16433054e-01 -5.27332625e-02 1.54526392e+00 -1.21486075e+00
828 3.74500000e+01 1.41398686e+00 -1.12469348e+00 1.16116649e-01 -5.24622900e-02 1.53010350e+00 -1.17715577e+00
829 3.75000000e+01 1.39775043e+00 -1.08348175e+00 1.15710218e-01 -5.19853308e-02 1.51346065e+00 -1.13546708e+00
830 3.75500000e+01 1.38025943e+00 -1.03862818e+00 1.15216776e-01 -5.13014740e-02 1.49547621e+00 -1.08992966e+00
831 3.76000000e+01 1.36166867e+00 -9.90259982e-01 1.14640601e-01 -5.04099816e-02 1.47630927e+00 -1.04066996e+00
832 3.76500000e+01 1.34214276e+00 -9.38493789e-01 1.13987525e-01 -4.93112063e-02 1.45613028e+00 -9.87804995e-01
833 3.77000000e+01 1.32186616e+00 -8.83443429e-01 1.13265039e-01 -4.80075491e-02 1.43513120e+00 -9.31450978e-01
834 3.77500000e+01 1.30104048e+00 -8.25210443e-01 1.12482336e-01 -4.65041088e-02 1.41352282e+00 -8.71714552e-01
835 3.78000000e+01 1.27987524e+00 -7.63876739e-01 1.11649882e-01 -4.48087014e-02 1.39152512e+00 -8.08685441e-01
836 3.78500000e+01 1.25857449e+00 -6.99499520e-01 1.10778910e-01 -4.29313465e-02 1.36935340e+00 -7.42430866e-01
837 3.79000000e+01 1.23732858e+00 -6.32100041e-01 1.09880582e-01 -4.08830497e-02 1.34720916e+00 -6.72983091e-01
838 3.79500000e+01 1.21630471e+00 -5.61649806e-01 1.08965342e-01 -3.86742009e-02 1.32527005e+00 -6.00324007e-01
839 3.80000000e+01 1.19564065e+00 -4.88050378e-01 1.08042288e-01 -3.63128268e-02 1.30368294e+00 -5.24363205e-01
840 3.80500000e+01 1.17545764e+00 -4.11114222e-01 1.07118918e-01 -3.38031516e-02 1.28257655e+00 -4.44917374e-01
841 3.81000000e+01 1.15589458e+00 -3.30554761e-01 1.06201519e-01 -3.11446425e-02 1.26209610e+00 -3.61699404e-01
842 3.81500000e+01 1.13716131e+00 -2.45993963e-01 1.05296074e-01 -2.83317581e-02 1.24245738e+00 -2.74325721e-01
843 3.82000000e+01 1.11960483e+00 -1.56995940e-01 1.04409756e-01 -2.53545275e-02 1.22401459e+00 -1.82350467e-01
844 3.82500000e+01 1.10377463e+00 -6.31636775e-02 1.03552915e-01 -2.21999899e-02 1.20732754e+00 -8.53636674e-02
845 3.83000000e+01 1.09049161e+00 3.58153897e-02 1.02740954e-01 -1.88545835e-02 1.19323256e+00 1.69608062e-02
846 3.83500000e+01 1.08083632e+00 1.39972623e-01 1.01996226e-01 -1.53068283e-02 1.18283254e+00 1.24665795e-01
847 3.84000000e+01 1.07612193e+00 2.49012847e-01 1.01348426e-01 -1.15506628e-02 1.17747036e+00 2.37462184e-01
848 3.84500000e+01 1.07770851e+00 3.62155782e-01 1.00833793e-01 -7.58838848e-03 1.17854231e+00 3.54567394e-01
849 3.85000000e+01 1.08682528e+00 4.78138977e-01 1.00491955e-01 -3.43264141e-03 1.18731724e+00 4.74706336e-01
850 3.85500000e+01 1.10431777e+00 5.95178453e-01 1.00361374e-01 8.92548328e-04 1.20467915e+00 5.96071002e-01
851 3.86000000e+01 1.13043782e+00 7.11150924e-01 1.00473976e-01 5.35205914e-03 1.23091180e+00 7.16502983e-01
852 3.86500000e+01 1.16475463e+00 8.23777010e-01 1.00850207e-01 9.90117016e-03 1.26560483e+00 8.33678180e-01
853 3.87000000e+01 1.20617772e+00 9.30792710e-01 1.01495790e-01 1.44880200e-02 1.30767351e+00 9.45280729e-01
854 3.87500000e+01 1.25307067e+00 1.03026061e+00 1.02400898e-01 1.90558265e-02 1.35547157e+00 1.04931643e+00
855 3.88000000e+01 1.30346392e+00 1.12068497e+00 1.03540947e-01 2.35466017e-02 1.40700487e+00 1.14423158e+00
856 3.88500000e+01 1.35529189e+00 1.20106645e+00 1.04880314e-01 2.79037470e-02 1.46017220e+00 1.22897020e+00
857 3.89000000e+01 1.40657088e+00 1.27094950e+00 1.06375215e-01 3.20761955e-02 1.51294609e+00 1.30302569e+00
858 3.89500000e+01 1.45558698e+00 1.33026554e+00 1.07978108e-01 3.60214023e-02 1.56356509e+00 1.36628694e+00
859 3.90000000e+01 1.50096463e+00 1.37930819e+00 1.09640990e-01 3.97073454e-02 1.61060562e+00 1.41901554e+00
860 3.90500000e+01 1.54172193e+00 1.41850759e+00 1.11318997e-01 4.31107891e-02 1.65304093e+00 1.46161838e+00
861 3.91000000e+01 1.57719993e+00 1.44848462e+00 1.12970280e-01 4.62171499e-02 1.69017021e+00 1.49470177e+00
862 3.91500000e+01 1.60713135e+00 1.46968909e+00 1.14559772e-01 4.90181413e-02 1.72169112e+00 1.51870724e+00
863 3.92000000e+01 1.63132299e+00 1.48274431e+00 1.16057956e-01 5.15087952e-02 1.74738094e+00 1.53425311e+00
864 3.92500000e+01 1.64990052e+00 1.48810431e+00 1.17440340e-01 5.36889923e-02 1.76734086e+00 1.54179330e+00
865 3.93000000e+01 1.66289925e+00 1.48629802e+00 1.18686871e-01 5.55607086e-02 1.78158612e+00 1.54185873e+00
866 3.93500000e+01 1.67046868e+00 1.47776360e+00 1.19781323e-01 5.71283274e-02 1.79025001e+00 1.53489193e+00
867 3.94000000e+01 1.67274982e+00 1.46289293e+00 1.20710003e-01 5.83971553e-02 1.79345983e+00 1.52129008e+00
868 3.94500000e+01 1.66984667e+00 1.44205558e+00 1.21459973e-01 5.93726809e-02 1.79130665e+00 1.50142826e+00
869 3.95000000e+01 1.66189188e+00 1.41552292e+00 1.22019279e-01 6.00584119e-02 1.78391116e+00 1.47558134e+00
870 3.95500000e+01 1.64906985e+00 1.38344497e+00 1.22377032e-01 6.04527692e-02 1.77144688e+00 1.44389774e+00
871 3.96000000e+01 1.63159392e+00 1.34596620e+00 1.22524469e-01 6.05496901e-02 1.75411838e+00 1.40651589e+00
872 3.96500000e+01 1.60986185e+00 1.30308042e+00 1.22458396e-01 6.03376168e-02 1.73232025e+00 1.36341803e+00
873 3.97000000e+01 1.58431037e+00 1.25481985e+00 1.22182478e-01 5.98047388e-02 1.70649285e+00 1.31462459e+00
874 3.97500000e+01 1.55551334e+00 1.20119549e+00 1.21709216e-01 5.89433276e-02 1.67722255e+00 1.26013882e+00
875 3.98000000e+01 1.52410817e+00 1.14221633e+00 1.21058908e-01 5.77539229e-02 1.64516708e+00 1.19997026e+00
876 3.98500000e+01 1.49075576e+00 1.07787683e+00 1.20257073e-01 5.62463379e-02 1.61101283e+00 1.13412317e+00
877 3.99000000e+01 1.45611800e+00 1.00814947e+00 1.19331257e-01 5.44372100e-02 1.57544925e+00 1.06258668e+00
878 3.99500000e+01 1.42081982e+00 9.32953467e-01 1.18308449e-01 5.23455769e-02 1.53912827e+00 9.85299044e-01
879 4.00000000e+01 1.38544291e+00 8.52129973e-01 1.17213808e-01 4.99888517e-02 1.50265671e+00 9.02118825e-01
880 4.00500000e+01 1.35053364e+00 7.65422774e-01 1.16070598e-01 4.73800708e-02 1.46660424e+00 8.12802845e-01
881 4.01000000e+01 1.31664210e+00 6.72495232e-01 1.14900638e-01 4.45266881e-02 1.43154274e+00 7.17021920e-01
882 4.01500000e+01 1.28437560e+00 5.72981385e-01 1.13725451e-01 4.14304963e-02 1.39810105e+00 6.14411881e-01
883 4.02000000e+01 1.25447832e+00 4.66595341e-01 1.12567582e-01 3.80888872e-02 1.36704590e+00 5.04684228e-01
884 4.02500000e+01 1.22789210e+00 3.53224787e-01 1.11452395e-01 3.44968726e-02 1.33934449e+00 3.87721660e-01
885 4.03000000e+01 1.20579436e+00 2.33124015e-01 1.10409842e-01 3.06510528e-02 1.31620420e+00 2.63775068e-01
886 4.03500000e+01 1.18953073e+00 1.07048047e-01 1.09475011e-01 2.65535432e-02 1.29900574e+00 1.33601590e-01
887 4.04000000e+01 1.18047493e+00 -2.36787029e-02 1.08687793e-01 2.22166059e-02 1.28916272e+00 -1.46209704e-03
888 4.04500000e+01 1.17978088e+00 -1.57134380e-01 1.08089026e-01 1.76653068e-02 1.28786991e+00 -1.39469073e-01
889 4.05000000e+01 1.18810320e+00 -2.90938193e-01 1.07716180e-01 1.29382521e-02 1.29581938e+00 -2.77999941e-01
890 4.05500000e+01 1.20541412e+00 -4.22426460e-01 1.07596559e-01 8.08534469e-03 1.31301068e+00 -4.14341115e-01
891 4.06000000e+01 1.23091853e+00 -5.48985711e-01 1.07743399e-01 3.16463068e-03 1.33866193e+00 -5.45821080e-01
892 4.06500000e+01 1.26315322e+00 -6.68276090e-01 1.08153071e-01 -1.76222861e-03 1.37130629e+00 -6.70038319e-01
893 4.07000000e+01 1.30020119e+00 -7.78496873e-01 1.08806032e-01 -6.63341647e-03 1.40900723e+00 -7.85130290e-01
894 4.07500000e+01 1.33994340e+00 -8.78435603e-01 1.09669864e-01 -1.13911735e-02 1.44961326e+00 -8.89826777e-01
895 4.08000000e+01 1.38030077e+00 -9.67497532e-01 1.10702829e-01 -1.59842727e-02 1.49100359e+00 -9.83481805e-01
896 4.08500000e+01 1.41941628e+00 -1.04556750e+00 1.11857971e-01 -2.03702998e-02 1.53127425e+00 -1.06593780e+00
897 4.09000000e+01 1.45578068e+00 -1.11288455e+00 1.13087241e-01 -2.45170029e-02 1.56886792e+00 -1.13740156e+00
898 4.09500000e+01 1.48832928e+00 -1.16998617e+00 1.14344411e-01 -2.84010940e-02 1.60267369e+00 -1.19838726e+00
899 4.10000000e+01 1.51626157e+00 -1.21738303e+00 1.15587429e-01 -3.20080182e-02 1.63184900e+00 -1.24939104e+00
900 4.10500000e+01 1.53932712e+00 -1.25582006e+00 1.16780478e-01 -3.53291912e-02 1.65610760e+00 -1.29114926e+00
901 4.11000000e+01 1.55743068e+00 -1.28590115e+00 1.17894279e-01 -3.83618097e-02 1.67532496e+00 -1.32426296e+00
902 4.11500000e+01 1.57072498e+00 -1.30818494e+00 1.18906545e-01 -4.11051137e-02 1.68963152e+00 -1.34929005e+00
903 4.12000000e+01 1.57963839e+00 -1.32331837e+00 1.19801881e-01 -4.35629636e-02 1.69944027e+00 -1.36688134e+00
904 4.12500000e+01 1.58440192e+00 -1.33170244e+00 1.20570219e-01 -4.57411249e-02 1.70497214e+00 -1.37744357e+00
905 4.13000000e+01 1.58548638e+00 -1.33392450e+00 1.21204825e-01 -4.76468842e-02 1.70669120e+00 -1.38157138e+00
906 4.13500000e+01 1.58310901e+00 -1.33037222e+00 1.21701202e-01 -4.92891532e-02 1.70481021e+00 -1.37966137e+00
907 4.14000000e+01 1.57750867e+00 -1.32145646e+00 1.22055554e-01 -5.06759916e-02 1.69956422e+00 -1.37213245e+00
908 4.14500000e+01 1.56881059e+00 -1.30744370e+00 1.22263202e-01 -5.18119180e-02 1.69107379e+00 -1.35925562e+00
909 4.15000000e+01 1.55714660e+00 -1.28853301e+00 1.22318873e-01 -5.26957988e-02 1.67946548e+00 -1.34122881e+00
910 4.15500000e+01 1.54265904e+00 -1.26483229e+00 1.22217946e-01 -5.33202333e-02 1.66487698e+00 -1.31815252e+00
911 4.16000000e+01 1.52552659e+00 -1.23630546e+00 1.21958169e-01 -5.36709150e-02 1.64748476e+00 -1.28997637e+00
912 4.16500000e+01 1.50605261e+00 -1.20295733e+00 1.21542270e-01 -5.37319157e-02 1.62759488e+00 -1.25668924e+00
913 4.17000000e+01 1.48460682e+00 -1.16480626e+00 1.20979761e-01 -5.34907751e-02 1.60558658e+00 -1.21829704e+00
914 4.17500000e+01 1.46162464e+00 -1.12194221e+00 1.20286855e-01 -5.29442992e-02 1.58191149e+00 -1.17488651e+00
915 4.18000000e+01 1.43754881e+00 -1.07453066e+00 1.19484699e-01 -5.21013356e-02 1.55703351e+00 -1.12663200e+00
916 4.18500000e+01 1.41278577e+00 -1.02279976e+00 1.18596217e-01 -5.09818145e-02 1.53138199e+00 -1.07378158e+00
917 4.19000000e+01 1.38766748e+00 -9.67015811e-01 1.17643192e-01 -4.96126222e-02 1.50531068e+00 -1.01662843e+00
918 4.19500000e+01 1.36244372e+00 -9.07446410e-01 1.16644331e-01 -4.80224942e-02 1.47908805e+00 -9.55468904e-01
919 4.20000000e+01 1.33726866e+00 -8.44332667e-01 1.15614477e-01 -4.62378106e-02 1.45288313e+00 -8.90570478e-01
920 4.20500000e+01 1.31220604e+00 -7.77859038e-01 1.14564518e-01 -4.42801839e-02 1.42677055e+00 -8.22139222e-01
921 4.21000000e+01 1.28723867e+00 -7.08130776e-01 1.13501736e-01 -4.21654452e-02 1.40074041e+00 -7.50296221e-01
922 4.21500000e+01 1.26229089e+00 -6.35146966e-01 1.12430204e-01 -3.99034828e-02 1.37472110e+00 -6.75050449e-01
923 4.22000000e+01 1.23727271e+00 -5.58775406e-01 1.11351474e-01 -3.74983401e-02 1.34862419e+00 -5.96273746e-01
924 4.22500000e+01 1.21215794e+00 -4.78733467e-01 1.10265781e-01 -3.49483541e-02 1.32242372e+00 -5.13681821e-01
925 4.23000000e+01 1.18707996e+00 -3.94596543e-01 1.09173871e-01 -3.22464986e-02 1.29625383e+00 -4.26843041e-01
926 4.23500000e+01 1.16242686e+00 -3.05839400e-01 1.08079415e-01 -2.93811611e-02 1.27050627e+00 -3.35220561e-01
927 4.24000000e+01 1.13892005e+00 -2.11926124e-01 1.06991563e-01 -2.63376351e-02 1.24591161e+00 -2.38263759e-01
928 4.24500000e+01 1.11764369e+00 -1.12431166e-01 1.05927301e-01 -2.31003987e-02 1.22357099e+00 -1.35531565e-01
929 4.25000000e+01 1.09998787e+00 -7.19042297e-03 1.04912911e-01 -1.96560440e-02 1.20490078e+00 -2.68464670e-02
930 4.25500000e+01 1.08754047e+00 1.03591595e-01 1.03983445e-01 -1.59956831e-02 1.19152392e+00 8.75959122e-02
931 4.26000000e+01 1.08184705e+00 2.19207027e-01 1.03180253e-01 -1.21185437e-02 1.18502731e+00 2.07088483e-01
932 4.26500000e+01 1.08418983e+00 3.38373848e-01 1.02546796e-01 -8.03232740e-03 1.18673663e+00 3.30341521e-01
933 4.27000000e+01 1.09537687e+00 4.59323700e-01 1.02123246e-01 -3.75563432e-03 1.19750012e+00 4.55568066e-01
934 4.27500000e+01 1.11553340e+00 5.79946471e-01 1.01941356e-01 6.80484883e-04 1.21747476e+00 5.80626956e-01
935 4.28000000e+01 1.14414856e+00 6.97941445e-01 1.02021323e-01 5.23116170e-03 1.24616988e+00 7.03172607e-01
936 4.28500000e+01 1.18002945e+00 8.11173611e-01 1.02368807e-01 9.83874074e-03 1.28239826e+00 8.21012352e-01
937 4.29000000e+01 1.22151151e+00 9.17806710e-01 1.02975957e-01 1.44391006e-02 1.32448746e+00 9.32245811e-01
938 4.29500000e+01 1.26668301e+00 1.01646612e+00 1.03820141e-01 1.89678616e-02 1.37050315e+00 1.03543399e+00
939 4.30000000e+01 1.31354742e+00 1.10623226e+00 1.04868653e-01 2.33692072e-02 1.41841607e+00 1.12960147e+00
940 4.30500000e+01 1.36027518e+00 1.18664578e+00 1.06080919e-01 2.75970439e-02 1.46635610e+00 1.21424283e+00
941 4.31000000e+01 1.40527433e+00 1.25757476e+00 1.07413125e-01 3.16176870e-02 1.51268746e+00 1.28919244e+00
942 4.31500000e+01 1.44730617e+00 1.31913863e+00 1.08820849e-01 3.54069870e-02 1.55612702e+00 1.35454562e+00
943 4.32000000e+01 1.48545168e+00 1.37162712e+00 1.10262280e-01 3.89494250e-02 1.59571396e+00 1.41057655e+00
944 4.32500000e+01 1.51914919e+00 1.41527789e+00 1.11700266e-01 4.22347100e-02 1.63084945e+00 1.45751260e+00
945 4.33000000e+01 1.54804966e+00 1.45057606e+00 1.13102157e-01 4.52566525e-02 1.66115182e+00 1.49583271e+00
946 4.33500000e+01 1.57205678e+00 1.47778227e+00 1.14440737e-01 4.80110101e-02 1.68649752e+00 1.52579328e+00
947 4.34000000e+01 1.59116206e+00 1.49727361e+00 1.15693545e-01 5.04946064e-02 1.70685560e+00 1.54776821e+00
948 4.34500000e+01 1.60550356e+00 1.50934026e+00 1.16842746e-01 5.27053902e-02 1.72234631e+00 1.56204565e+00
949 4.35000000e+01 1.61519895e+00 1.51435855e+00 1.17873311e-01 5.46426671e-02 1.73307226e+00 1.56900122e+00
950 4.35500000e+01 1.62053122e+00 1.51255782e+00 1.18774966e-01 5.63060299e-02 1.73930619e+00 1.56886385e+00
951 4.36000000e+01 1.62174930e+00 1.50419960e+00 1.19540232e-01 5.76962721e-02 1.74128953e+00 1.56189587e+00
952 4.36500000e+01 1.61906320e+00 1.48965432e+00 1.20163407e-01 5.88156812e-02 1.73922661e+00 1.54847000e+00
953 4.37000000e+01 1.61275426e+00 1.46916012e+00 1.20641347e-01 5.96672680e-02 1.73339561e+00 1.52882739e+00
954 4.37500000e+01 1.60308137e+00 1.44293251e+00 1.20972271e-01 6.02538294e-02 1.72405364e+00 1.50318634e+00
955 4.38000000e+01 1.59022680e+00 1.41126604e+00 1.21154866e-01 6.05786959e-02 1.71138167e+00 1.47184473e+00
956 4.38500000e+01 1.57447146e+00 1.37429027e+00 1.21189032e-01 6.06428787e-02 1.69566049e+00 1.43493314e+00
957 4.39000000e+01 1.55603013e+00 1.33214886e+00 1.21075200e-01 6.04458801e-02 1.67710533e+00 1.39259474e+00
958 4.39500000e+01 1.53515090e+00 1.28493401e+00 1.20814979e-01 5.99846890e-02 1.65596588e+00 1.34491870e+00
959 4.40000000e+01 1.51208162e+00 1.23270224e+00 1.20411768e-01 5.92545197e-02 1.63249339e+00 1.29195676e+00
960 4.40500000e+01 1.48713416e+00 1.17547388e+00 1.19872040e-01 5.82501927e-02 1.60700620e+00 1.23372407e+00
961 4.41000000e+01 1.46064520e+00 1.11325583e+00 1.19205953e-01 5.69682240e-02 1.57985116e+00 1.17022405e+00
962 4.41500000e+01 1.43299510e+00 1.04605126e+00 1.18427652e-01 5.54088400e-02 1.55142276e+00 1.10146010e+00
963 4.42000000e+01 1.40458151e+00 9.73864413e-01 1.17554568e-01 5.35771746e-02 1.52213608e+00 1.02744159e+00
964 4.42500000e+01 1.37581148e+00 8.96701070e-01 1.16606300e-01 5.14829941e-02 1.49241778e+00 9.48184064e-01
965 4.43000000e+01 1.34708750e+00 8.14547104e-01 1.15603253e-01 4.91389021e-02 1.46269075e+00 8.63686006e-01
966 4.43500000e+01 1.31879902e+00 7.27342901e-01 1.14565370e-01 4.65577661e-02 1.43336439e+00 7.73900667e-01
967 4.44000000e+01 1.29132091e+00 6.34969888e-01 1.13511369e-01 4.37500539e-02 1.40483228e+00 6.78719942e-01
968 4.44500000e+01 1.26504155e+00 5.37249049e-01 1.12458507e-01 4.07219953e-02 1.37750005e+00 5.77971044e-01
969 4.45000000e+01 1.24041774e+00 4.33970878e-01 1.11423405e-01 3.74747990e-02 1.35184114e+00 4.71445677e-01
970 4.45500000e+01 1.21803944e+00 3.24935738e-01 1.10423305e-01 3.40052646e-02 1.32846274e+00 3.58941003e-01
971 4.46000000e+01 1.19871217e+00 2.10090142e-01 1.09478183e-01 3.03076954e-02 1.30819036e+00 2.40397837e-01
972 4.46500000e+01 1.18347783e+00 8.96025204e-02 1.08612432e-01 2.63771142e-02 1.29209026e+00 1.15979635e-01
973 4.47000000e+01 1.17360340e+00 -3.59577543e-02 1.07856518e-01 2.22127392e-02 1.28145992e+00 -1.37450151e-02
974 4.47500000e+01 1.17047091e+00 -1.65520696e-01 1.07246748e-01 1.78227090e-02 1.27771766e+00 -1.47697987e-01
975 4.48000000e+01 1.17532041e+00 -2.97466508e-01 1.06822931e-01 1.32268006e-02 1.28214334e+00 -2.84239707e-01
976 4.48500000e+01 1.18903403e+00 -4.29679333e-01 1.06623710e-01 8.45855752e-03 1.29565774e+00 -4.21220776e-01
977 4.49000000e+01 1.21183123e+00 -5.59611048e-01 1.06680887e-01 3.56441413e-03 1.31851212e+00 -5.56046634e-01
978 4.49500000e+01 1.24316683e+00 -6.84619440e-01 1.07012817e-01 -1.39995507e-03 1.35017965e+00 -6.86019395e-01
979 4.50000000e+01 1.28175075e+00 -8.02255020e-01 1.07621633e-01 -6.37337616e-03 1.38937239e+00 -8.08628396e-01
980 4.50500000e+01 1.32563036e+00 -9.10467151e-01 1.08491428e-01 -1.12934467e-02 1.43412179e+00 -9.21760597e-01
981 4.51000000e+01 1.37249772e+00 -1.00779689e+00 1.09589931e-01 -1.60997931e-02 1.48208766e+00 -1.02389668e+00
982 4.51500000e+01 1.41993793e+00 -1.09343610e+00 1.10872151e-01 -2.07370343e-02 1.53081008e+00 -1.11417314e+00
983 4.52000000e+01 1.46573898e+00 -1.16715763e+00 1.12285280e-01 -2.51581351e-02 1.57802426e+00 -1.19231577e+00
984 4.52500000e+01 1.50811151e+00 -1.22925639e+00 1.13773847e-01 -2.93248000e-02 1.62188536e+00 -1.25858119e+00
985 4.53000000e+01 1.54569968e+00 -1.28026852e+00 1.15284025e-01 -3.32101036e-02 1.66098370e+00 -1.31347862e+00
986 4.53500000e+01 1.57767640e+00 -1.32088097e+00 1.16767412e-01 -3.67951018e-02 1.69444381e+00 -1.35767607e+00
987 4.54000000e+01 1.60374648e+00 -1.35188917e+00 1.18182394e-01 -4.00683749e-02 1.72192888e+00 -1.39195754e+00
988 4.54500000e+01 1.62384735e+00 -1.37400408e+00 1.19496150e-01 -4.30249924e-02 1.74334350e+00 -1.41702907e+00
989 4.55000000e+01 1.63822943e+00 -1.38791298e+00 1.20683498e-01 -4.56636101e-02 1.75891293e+00 -1.43357659e+00
990 4.55500000e+01 1.64723619e+00 -1.39421653e+00 1.21726087e-01 -4.79874076e-02 1.76896227e+00 -1.44220394e+00
991 4.56000000e+01 1.65121150e+00 -1.39346084e+00 1.22610386e-01 -5.00016409e-02 1.77382189e+00 -1.44346248e+00
992 4.56500000e+01 1.65045596e+00 -1.38614920e+00 1.23325635e-01 -5.17129621e-02 1.77378160e+00 -1.43786216e+00
993 4.57000000e+01 1.64520635e+00 -1.37267082e+00 1.23862213e-01 -5.31264195e-02 1.76906856e+00 -1.42579724e+00
994 4.57500000e+01 1.63563758e+00 -1.35325908e+00 1.24210549e-01 -5.42420311e-02 1.75984813e+00 -1.40750111e+00
995 4.58000000e+01 1.62197625e+00 -1.32810016e+00 1.24362432e-01 -5.50531027e-02 1.74633868e+00 -1.38315326e+00
996 4.58500000e+01 1.60450724e+00 -1.29727399e+00 1.24313417e-01 -5.55467972e-02 1.72882065e+00 -1.35282079e+00
997 4.59000000e+01 1.58364034e+00 -1.26081526e+00 1.24065792e-01 -5.57072042e-02 1.70770614e+00 -1.31652246e+00
998 4.59500000e+01 1.55989829e+00 -1.21883360e+00 1.23630560e-01 -5.55223262e-02 1.68352885e+00 -1.27435593e+00
999 4.60000000e+01 1.53383386e+00 -1.17144888e+00 1.23026644e-01 -5.49893596e-02 1.65686050e+00 -1.22643824e+00
1000 4.60500000e+01 1.50604019e+00 -1.11887178e+00 1.22278473e-01 -5.41180172e-02 1.62831866e+00 -1.17298979e+00
1001 4.61000000e+01 1.47706363e+00 -1.06132810e+00 1.21412232e-01 -5.29282408e-02 1.59847587e+00 -1.11425634e+00
1002 4.61500000e+01 1.44737186e+00 -9.99033601e-01 1.20452557e-01 -5.14455115e-02 1.56782442e+00 -1.05047911e+00
1003 4.62000000e+01 1.41731896e+00 -9.32153038e-01 1.19420853e-01 -4.96959498e-02 1.53673981e+00 -9.81848987e-01
1004 4.62500000e+01 1.38715442e+00 -8.60772547e-01 1.18334888e-01 -4.77031071e-02 1.50548931e+00 -9.08475654e-01
1005 4.63000000e+01 1.35702832e+00 -7.84884551e-01 1.17209077e-01 -4.54862564e-02 1.47423739e+00 -8.30370807e-01
1006 4.63500000e+01 1.32703475e+00 -7.04381701e-01 1.16054998e-01 -4.30597351e-02 1.44308975e+00 -7.47441436e-01
1007 4.64000000e+01 1.29726320e+00 -6.19058168e-01 1.14881975e-01 -4.04319755e-02 1.41214517e+00 -6.59490143e-01
1008 4.64500000e+01 1.26789015e+00 -5.28627947e-01 1.13698283e-01 -3.76057368e-02 1.38158844e+00 -5.66233684e-01
1009 4.65000000e+01 1.23926702e+00 -4.32786945e-01 1.12512891e-01 -3.45779082e-02 1.35177992e+00 -4.67364853e-01
1010 4.65500000e+01 1.21203561e+00 -3.31266733e-01 1.11338125e-01 -3.13419560e-02 1.32337373e+00 -3.62608689e-01
1011 4.66000000e+01 1.18717248e+00 -2.23944265e-01 1.10192067e-01 -2.78898013e-02 1.29736455e+00 -2.51834067e-01
1012 4.66500000e+01 1.16599174e+00 -1.10980187e-01 1.09100864e-01 -2.42156322e-02 1.27509260e+00 -1.35195820e-01
1013 4.67000000e+01 1.15000114e+00 7.07684730e-03 1.08098635e-01 -2.03192424e-02 1.25809978e+00 -1.32423951e-02
1014 4.67500000e+01 1.14070133e+00 1.29172867e-01 1.07225533e-01 -1.62085713e-02 1.24792686e+00 1.12964296e-01
1015 4.68000000e+01 1.13932020e+00 2.53811066e-01 1.06523093e-01 -1.19014305e-02 1.24584330e+00 2.41909636e-01
1016 4.68500000e+01 1.14659252e+00 3.78992661e-01 1.06029161e-01 -7.42625314e-03 1.25262169e+00 3.71566408e-01
1017 4.69000000e+01 1.16257643e+00 5.02520212e-01 1.05771921e-01 -2.82232640e-03 1.26834835e+00 4.99697885e-01
1018 4.69500000e+01 1.18669968e+00 6.22112938e-01 1.05768726e-01 1.86028483e-03 1.29246840e+00 6.23973223e-01
1019 4.70000000e+01 1.21777018e+00 7.35753587e-01 1.06021607e-01 6.56196870e-03 1.32379178e+00 7.42315555e-01
1020 4.70500000e+01 1.25413441e+00 8.41734612e-01 1.06520105e-01 1.12199776e-02 1.36065452e+00 8.52954590e-01
1021 4.71000000e+01 1.29390902e+00 9.38952411e-01 1.07240213e-01 1.57729222e-02 1.40114924e+00 9.54725333e-01
1022 4.71500000e+01 1.33513512e+00 1.02660281e+00 1.08147694e-01 2.01683930e-02 1.44328281e+00 1.04677120e+00
1023 4.72000000e+01 1.37594456e+00 1.10442252e+00 1.09201039e-01 2.43639127e-02 1.48514560e+00 1.12878644e+00
1024 4.72500000e+01 1.41475611e+00 1.17250078e+00 1.10355035e-01 2.83303724e-02 1.52511114e+00 1.20083115e+00
1025 4.73000000e+01 1.45034383e+00 1.23101720e+00 1.11564724e-01 3.20479415e-02 1.56190856e+00 1.26306515e+00
1026 4.73500000e+01 1.48183926e+00 1.28040767e+00 1.12788195e-01 3.55046346e-02 1.59462745e+00 1.31591231e+00
1027 4.74000000e+01 1.50876675e+00 1.32101336e+00 1.13989100e-01 3.86929421e-02 1.62275585e+00 1.35970631e+00
1028 4.74500000e+01 1.53088238e+00 1.35338159e+00 1.15136427e-01 4.16092991e-02 1.64601881e+00 1.39499089e+00
1029 4.75000000e+01 1.54824375e+00 1.37790037e+00 1.16205672e-01 4.42515062e-02 1.66444942e+00 1.42215188e+00
1030 4.75500000e+01 1.56100373e+00 1.39496732e+00 1.17178126e-01 4.66192204e-02 1.67818186e+00 1.44158654e+00
1031 4.76000000e+01 1.56940987e+00 1.40496464e+00 1.18040012e-01 4.87128499e-02 1.68744988e+00 1.45367749e+00
1032 4.76500000e+01 1.57374331e+00 1.40825483e+00 1.18781567e-01 5.05341396e-02 1.69252488e+00 1.45878897e+00
1033 4.77000000e+01 1.57429646e+00 1.40519208e+00 1.19396526e-01 5.20860646e-02 1.69369299e+00 1.45727815e+00
1034 4.77500000e+01 1.57136196e+00 1.39608373e+00 1.19880948e-01 5.33728224e-02 1.69124291e+00 1.44945656e+00
1035 4.78000000e+01 1.56518771e+00 1.38126572e+00 1.20233367e-01 5.43995112e-02 1.68542108e+00 1.43566523e+00
1036 4.78500000e+01 1.55603123e+00 1.36098465e+00 1.20453177e-01 5.51714381e-02 1.67648440e+00 1.41615609e+00
1037 4.79000000e+01 1.54411051e+00 1.33547377e+00 1.20540838e-01 5.56935373e-02 1.66465135e+00 1.39116731e+00
1038 4.79500000e+01 1.52961691e+00 1.30495199e+00 1.20497028e-01 5.59699048e-02 1.65011394e+00 1.36092190e+00
1039 4.80000000e+01 1.51276930e+00 1.26956060e+00 1.20323056e-01 5.60021693e-02 1.63309236e+00 1.32556277e+00
1040 4.80500000e+01 1.49379111e+00 1.22942177e+00 1.20020798e-01 5.57899285e-02 1.61381190e+00 1.28521170e+00
1041 4.81000000e+01 1.47293048e+00 1.18462646e+00 1.19593580e-01 5.53306681e-02 1.59252406e+00 1.23995713e+00
1042 4.81500000e+01 1.45047114e+00 1.13524548e+00 1.19046771e-01 5.46205795e-02 1.56951791e+00 1.18986606e+00
1043 4.82000000e+01 1.42671256e+00 1.08135363e+00 1.18388277e-01 5.36563400e-02 1.54510084e+00 1.13500997e+00
1044 4.82500000e+01 1.40198697e+00 1.02303828e+00 1.17629030e-01 5.24370944e-02 1.51961600e+00 1.07547538e+00
1045 4.83000000e+01 1.37664045e+00 9.60401538e-01 1.16783016e-01 5.09660567e-02 1.49342346e+00 1.01136760e+00
1046 4.83500000e+01 1.35101514e+00 8.93562426e-01 1.15866527e-01 4.92514884e-02 1.46688167e+00 9.42813914e-01
1047 4.84000000e+01 1.32544011e+00 8.22645971e-01 1.14897171e-01 4.73061139e-02 1.44033728e+00 8.69952085e-01
1048 4.84500000e+01 1.30021335e+00 7.47768413e-01 1.13892608e-01 4.51454186e-02 1.41410596e+00 7.92913832e-01
1049 4.85000000e+01 1.27558701e+00 6.69011164e-01 1.12869334e-01 4.27852783e-02 1.38845634e+00 7.11796442e-01
1050 4.85500000e+01 1.25175588e+00 5.86392681e-01 1.11841701e-01 4.02394267e-02 1.36359758e+00 6.26632108e-01
1051 4.86000000e+01 1.22887317e+00 4.99845787e-01 1.10821526e-01 3.75174559e-02 1.33969469e+00 5.37363243e-01
1052 4.86500000e+01 1.20709828e+00 4.09207251e-01 1.09818398e-01 3.46236305e-02 1.31691668e+00 4.43830882e-01
1053 4.87000000e+01 1.18664746e+00 3.14208137e-01 1.08840620e-01 3.15563867e-02 1.29548808e+00 3.45764524e-01
1054 4.87500000e+01 1.16787274e+00 2.14511485e-01 1.07897000e-01 2.83089449e-02 1.27576974e+00 2.42820430e-01
1055 4.88000000e+01 1.15136997e+00 1.09834898e-01 1.06999163e-01 2.48709662e-02 1.25836913e+00 1.34705864e-01
1056 4.88500000e+01 1.13801807e+00 1.15489074e-05 1.06163741e-01 2.12314773e-02 1.24418181e+00 2.12430262e-02
1057 4.89000000e+01 1.12898143e+00 -1.14812449e-01 1.05415192e-01 1.73825299e-02 1.23439662e+00 -9.74299191e-02
1058 4.89500000e+01 1.12562286e+00 -2.34072159e-01 1.04785148e-01 1.33227432e-02 1.23040800e+00 -2.20749415e-01
1059 4.90000000e+01 1.12928356e+00 -3.56666058e-01 1.04310895e-01 9.06120884e-03 1.23359446e+00 -3.47604849e-01
1060 4.90500000e+01 1.14104615e+00 -4.80924935e-01 1.04031812e-01 4.61828688e-03 1.24507797e+00 -4.76306648e-01
1061 4.91000000e+01 1.16148739e+00 -6.04746608e-01 1.03983172e-01 2.66225655e-05 1.26547056e+00 -6.04719985e-01
1062 4.91500000e+01 1.19049726e+00 -7.25765223e-01 1.04190860e-01 -4.67122283e-03 1.29468812e+00 -7.30436446e-01
1063 4.92000000e+01 1.22724733e+00 -8.41563113e-01 1.04666699e-01 -9.42418453e-03 1.33191402e+00 -8.50987297e-01
1064 4.92500000e+01 1.27027341e+00 -9.49958515e-01 1.05407026e-01 -1.41756544e-02 1.37568043e+00 -9.64134169e-01
1065 4.93000000e+01 1.31764363e+00 -1.04919774e+00 1.06392380e-01 -1.88661830e-02 1.42403601e+00 -1.06806392e+00
1066 4.93500000e+01 1.36721235e+00 -1.13807199e+00 1.07589951e-01 -2.34372523e-02 1.47480230e+00 -1.16150924e+00
1067 4.94000000e+01 1.41690890e+00 -1.21595278e+00 1.08957418e-01 -2.78353678e-02 1.52586632e+00 -1.24378814e+00
1068 4.94500000e+01 1.46479373e+00 -1.28268108e+00 1.10446622e-01 -3.20144797e-02 1.57524035e+00 -1.31469556e+00
1069 4.95000000e+01 1.50935910e+00 -1.33850886e+00 1.12008054e-01 -3.59387450e-02 1.62136715e+00 -1.37444760e+00
1070 4.95500000e+01 1.54945518e+00 -1.38389354e+00 1.13593918e-01 -3.95822916e-02 1.66304910e+00 -1.42347583e+00
1071 4.96000000e+01 1.58436669e+00 -1.41941108e+00 1.15160636e-01 -4.29279086e-02 1.69952732e+00 -1.46233898e+00
1072 4.96500000e+01 1.61368731e+00 -1.44572612e+00 1.16670482e-01 -4.59647979e-02 1.73035779e+00 -1.49169092e+00
1073 4.97000000e+01 1.63733121e+00 -1.46339490e+00 1.18092331e-01 -4.86877228e-02 1.75542354e+00 -1.51208262e+00
1074 4.97500000e+01 1.65537212e+00 -1.47297584e+00 1.19401045e-01 -5.10946782e-02 1.77477316e+00 -1.52407052e+00
1075 4.98000000e+01 1.66796360e+00 -1.47501325e+00 1.20576828e-01 -5.31867408e-02 1.78854043e+00 -1.52819999e+00
1076 4.98500000e+01 1.67527850e+00 -1.46998181e+00 1.21603805e-01 -5.49672932e-02 1.79688231e+00 -1.52494910e+00
1077 4.99000000e+01 1.67748779e+00 -1.45832140e+00 1.22468796e-01 -5.64413592e-02 1.79995658e+00 -1.51476275e+00
1078 4.99500000e+01 1.67472745e+00 -1.44042375e+00 1.23159963e-01 -5.76140688e-02 1.79788741e+00 -1.49803782e+00
1079 5.00000000e+01 1.66711472e+00 -1.41658099e+00 1.23665982e-01 -5.84883688e-02 1.79078070e+00 -1.47506936e+00
1080 5.00500000e+01 1.65481108e+00 -1.38699333e+00 1.23976163e-01 -5.90628692e-02 1.77878724e+00 -1.44605620e+00
1081 5.01000000e+01 1.63805433e+00 -1.35176856e+00 1.24082304e-01 -5.93306071e-02 1.76213663e+00 -1.41109917e+00
1082 5.01500000e+01 1.61718560e+00 -1.31098010e+00 1.23980758e-01 -5.92800559e-02 1.74116636e+00 -1.37026015e+00
1083 5.02000000e+01 1.59264556e+00 -1.26467061e+00 1.23674894e-01 -5.88987821e-02 1.71632045e+00 -1.32356939e+00
1084 5.02500000e+01 1.56497283e+00 -1.21290029e+00 1.23176474e-01 -5.81788106e-02 1.68814931e+00 -1.27107910e+00
1085 5.03000000e+01 1.53477566e+00 -1.15572917e+00 1.22505129e-01 -5.71209809e-02 1.65728079e+00 -1.21285015e+00
1086 5.03500000e+01 1.50268388e+00 -1.09323961e+00 1.21685790e-01 -5.57365882e-02 1.62436967e+00 -1.14897620e+00
1087 5.04000000e+01 1.46930258e+00 -1.02550431e+00 1.20745275e-01 -5.40450803e-02 1.59004786e+00 -1.07954939e+00
1088 5.04500000e+01 1.43518922e+00 -9.52558683e-01 1.19709567e-01 -5.20694218e-02 1.55489879e+00 -1.00462810e+00
1089 5.05000000e+01 1.40084354e+00 -8.74361721e-01 1.18602430e-01 -4.98316171e-02 1.51944597e+00 -9.24193338e-01
1090 5.05500000e+01 1.36670303e+00 -7.90765607e-01 1.17444987e-01 -4.73493873e-02 1.48414802e+00 -8.38114994e-01
1091 5.06000000e+01 1.33316953e+00 -7.01523437e-01 1.16256160e-01 -4.46345538e-02 1.44942569e+00 -7.46157990e-01
1092 5.06500000e+01 1.30067170e+00 -6.06317267e-01 1.15053423e-01 -4.16925829e-02 1.41572512e+00 -6.48009850e-01
1093 5.07000000e+01 1.26974032e+00 -5.04800620e-01 1.13853864e-01 -3.85231254e-02 1.38359419e+00 -5.43323746e-01
1094 5.07500000e+01 1.24109053e+00 -3.96724049e-01 1.12676909e-01 -3.51207894e-02 1.35376744e+00 -4.31844839e-01
1095 5.08000000e+01 1.21572044e+00 -2.82029247e-01 1.11545564e-01 -3.14789978e-02 1.32726600e+00 -3.13508245e-01
1096 5.08500000e+01 1.19488972e+00 -1.61000786e-01 1.10488973e-01 -2.75932409e-02 1.30537870e+00 -1.88594026e-01
1097 5.09000000e+01 1.18005677e+00 -3.44209985e-02 1.09543038e-01 -2.34655451e-02 1.28959981e+00 -5.78865436e-02
1098 5.09500000e+01 1.17265544e+00 9.63617307e-02 1.08748816e-01 -1.91085413e-02 1.28140426e+00 7.72531893e-02
1099 5.10000000e+01 1.17386065e+00 2.29424806e-01 1.08148484e-01 -1.45473376e-02 1.28200913e+00 2.14877468e-01
1100 5.10500000e+01 1.18424576e+00 3.62443502e-01 1.07779478e-01 -9.81999762e-03 1.29202524e+00 3.52623505e-01
1101 5.11000000e+01 1.20370814e+00 4.92784343e-01 1.07668259e-01 -4.97475766e-03 1.31137640e+00 4.87809585e-01
1102 5.11500000e+01 1.23133776e+00 6.17892267e-01 1.07826735e-01 -6.80459303e-05 1.33916450e+00 6.17824222e-01
1103 5.12000000e+01 1.26560715e+00 7.35605831e-01 1.08249614e-01 4.83922291e-03 1.37385677e+00 7.40445054e-01
1104 5.12500000e+01 1.30455537e+00 8.44186384e-01 1.08917053e-01 9.68547044e-03 1.41347242e+00 8.53871854e-01
1105 5.13000000e+01 1.34607380e+00 9.42493081e-01 1.09796212e-01 1.44118613e-02 1.45587002e+00 9.56904942e-01
1106 5.13500000e+01 1.38804153e+00 1.02996254e+00 1.10844930e-01 1.89664100e-02 1.49888646e+00 1.04892895e+00
1107 5.14000000e+01 1.42860871e+00 1.10652724e+00 1.12016370e-01 2.33064862e-02 1.54062508e+00 1.12983372e+00
1108 5.14500000e+01 1.46625279e+00 1.17244191e+00 1.13261700e-01 2.74004317e-02 1.57951449e+00 1.19984234e+00
1109 5.15000000e+01 1.49988795e+00 1.22810689e+00 1.14534815e-01 3.12262103e-02 1.61442276e+00 1.25933310e+00
1110 5.15500000e+01 1.52881239e+00 1.27426623e+00 1.15793236e-01 3.47707225e-02 1.64460563e+00 1.30903695e+00
1111 5.16000000e+01 1.55272319e+00 1.31135650e+00 1.17001683e-01 3.80262219e-02 1.66972487e+00 1.34938272e+00
1112 5.16500000e+01 1.57156548e+00 1.34002163e+00 1.18131251e-01 4.09896694e-02 1.68969673e+00 1.38101130e+00
1113 5.17000000e+01 1.58554530e+00 1.36084244e+00 1.19160097e-01 4.36605113e-02 1.70470540e+00 1.40450295e+00
1114 5.17500000e+01 1.59496537e+00 1.37429819e+00 1.20072579e-01 4.60412269e-02 1.71503795e+00 1.42033942e+00
1115 5.18000000e+01 1.60015930e+00 1.38090025e+00 1.20858264e-01 4.81359974e-02 1.72101756e+00 1.42903625e+00
1116 5.18500000e+01 1.60146990e+00 1.38111652e+00 1.21510268e-01 4.99512922e-02 1.72298017e+00 1.43106782e+00
1117 5.19000000e+01 1.59918303e+00 1.37538288e+00 1.22024421e-01 5.14948460e-02 1.72120745e+00 1.42687773e+00
1118 5.19500000e+01 1.59354650e+00 1.36409064e+00 1.22397643e-01 5.27746411e-02 1.71594414e+00 1.41686528e+00
1119 5.20000000e+01 1.58471897e+00 1.34753920e+00 1.22626431e-01 5.37968670e-02 1.70734540e+00 1.40133607e+00
1120 5.20500000e+01 1.57283166e+00 1.32595932e+00 1.22707108e-01 5.45643260e-02 1.69553876e+00 1.38052364e+00
1121 5.21000000e+01 1.55802437e+00 1.29949401e+00 1.22635599e-01 5.50746326e-02 1.68065996e+00 1.35456864e+00
1122 5.21500000e+01 1.54046493e+00 1.26821229e+00 1.22408923e-01 5.53200176e-02 1.66287385e+00 1.32353230e+00
1123 5.22000000e+01 1.52040163e+00 1.23213530e+00 1.22026959e-01 5.52887698e-02 1.64242859e+00 1.28742407e+00
1124 5.22500000e+01 1.49818061e+00 1.19127490e+00 1.21494845e-01 5.49687019e-02 1.61967546e+00 1.24624360e+00
1125 5.23000000e+01 1.47420119e+00 1.14567127e+00 1.20823837e-01 5.43521308e-02 1.59502503e+00 1.20002340e+00
1126 5.23500000e+01 1.44889972e+00 1.09541669e+00 1.20031048e-01 5.34401750e-02 1.56893077e+00 1.14885687e+00
1127 5.24000000e+01 1.42270017e+00 1.04067453e+00 1.19137486e-01 5.22448261e-02 1.54183766e+00 1.09291936e+00
1128 5.24500000e+01 1.39600062e+00 9.81658765e-01 1.18165751e-01 5.07872961e-02 1.51416637e+00 1.03244606e+00
1129 5.25000000e+01 1.36913877e+00 9.18596049e-01 1.17137458e-01 4.90940398e-02 1.48627623e+00 9.67690089e-01
1130 5.25500000e+01 1.34236807e+00 8.51696528e-01 1.16071405e-01 4.71919233e-02 1.45843947e+00 8.98888452e-01
1131 5.26000000e+01 1.31585703e+00 7.81127816e-01 1.14982697e-01 4.51044262e-02 1.43083973e+00 8.26232243e-01
1132 5.26500000e+01 1.28969880e+00 7.06987131e-01 1.13882607e-01 4.28494948e-02 1.40358141e+00 7.49836626e-01
1133 5.27000000e+01 1.26392654e+00 6.29267016e-01 1.12778925e-01 4.04385398e-02 1.37670547e+00 6.69705556e-01
1134 5.27500000e+01 1.23856122e+00 5.47837606e-01 1.11676750e-01 3.78764885e-02 1.35023798e+00 5.85714094e-01
1135 5.28000000e+01 1.21368074e+00 4.62436764e-01 1.10579702e-01 3.51620724e-02 1.32426044e+00 4.97598837e-01
1136 5.28500000e+01 1.18948419e+00 3.72669652e-01 1.09491580e-01 3.22883443e-02 1.29897577e+00 4.04957996e-01
1137 5.29000000e+01 1.16639196e+00 2.78065900e-01 1.08418492e-01 2.92437293e-02 1.27481046e+00 3.07309629e-01
1138 5.29500000e+01 1.14511194e+00 1.78171391e-01 1.07371219e-01 2.60138365e-02 1.25248316e+00 2.04185227e-01
1139 5.30000000e+01 1.12670153e+00 7.26671537e-02 1.06368083e-01 2.25842164e-02 1.23306961e+00 9.52513701e-02
1140 5.30500000e+01 1.11248887e+00 -3.84599911e-02 1.05435481e-01 1.89433475e-02 1.21792435e+00 -1.95166436e-02
1141 5.31000000e+01 1.10399611e+00 -1.54866385e-01 1.04608461e-01 1.50852962e-02 1.20860457e+00 -1.39781089e-01
1142 5.31500000e+01 1.10268554e+00 -2.75622035e-01 1.03928037e-01 1.10128940e-02 1.20661358e+00 -2.64609141e-01
1143 5.32000000e+01 1.10975679e+00 -3.99247090e-01 1.03436513e-01 6.73915197e-03 1.21319330e+00 -3.92507938e-01
1144 5.32500000e+01 1.12585794e+00 -5.23760540e-01 1.03172306e-01 2.28821241e-03 1.22903024e+00 -5.21472328e-01
1145 5.33000000e+01 1.15096619e+00 -6.46878958e-01 1.03164177e-01 -2.30458856e-03 1.25413037e+00 -6.49183547e-01
1146 5.33500000e+01 1.18432598e+00 -7.66237002e-01 1.03427754e-01 -6.99174318e-03 1.28775374e+00 -7.73228745e-01
1147 5.34000000e+01 1.22457556e+00 -8.79633970e-01 1.03963588e-01 -1.17161719e-02 1.32853915e+00 -8.91350142e-01
1148 5.34500000e+01 1.26988220e+00 -9.85269191e-01 1.04757185e-01 -1.64146897e-02 1.37463938e+00 -1.00168388e+00
1149 5.35000000e+01 1.31820310e+00 -1.08182665e+00 1.05780918e-01 -2.10244875e-02 1.42398402e+00 -1.10285114e+00
1150 5.35500000e+01 1.36748481e+00 -1.16848169e+00 1.06996886e-01 -2.54883335e-02 1.47448169e+00 -1.19397002e+00
1151 5.36000000e+01 1.41588195e+00 -1.24495362e+00 1.08360789e-01 -2.97592809e-02 1.52424274e+00 -1.27471290e+00
1152 5.36500000e+01 1.46181916e+00 -1.31121581e+00 1.09825976e-01 -3.38018307e-02 1.57164514e+00 -1.34501764e+00
1153 5.37000000e+01 1.50410892e+00 -1.36751270e+00 1.11346966e-01 -3.75908839e-02 1.61545588e+00 -1.40510359e+00
1154 5.37500000e+01 1.54194053e+00 -1.41418742e+00 1.12880861e-01 -4.11100424e-02 1.65482139e+00 -1.45529746e+00
1155 5.38000000e+01 1.57478241e+00 -1.45179631e+00 1.14389738e-01 -4.43485052e-02 1.68917215e+00 -1.49614482e+00
1156 5.38500000e+01 1.60237326e+00 -1.48067620e+00 1.15841692e-01 -4.72994758e-02 1.71821496e+00 -1.52797568e+00
1157 5.39000000e+01 1.62467578e+00 -1.50131359e+00 1.17209032e-01 -4.99586450e-02 1.74188481e+00 -1.55127223e+00
1158 5.39500000e+01 1.64171866e+00 -1.51405372e+00 1.18470443e-01 -5.23233356e-02 1.76018910e+00 -1.56637706e+00
1159 5.40000000e+01 1.65371453e+00 -1.51935609e+00 1.19608189e-01 -5.43930928e-02 1.77332272e+00 -1.57374919e+00
1160 5.40500000e+01 1.66080633e+00 -1.51754998e+00 1.20608798e-01 -5.61686618e-02 1.78141513e+00 -1.57371864e+00
1161 5.41000000e+01 1.66322975e+00 -1.50900993e+00 1.21461924e-01 -5.76525931e-02 1.78469168e+00 -1.56666252e+00
1162 5.41500000e+01 1.66119431e+00 -1.49407843e+00 1.22159602e-01 -5.88488770e-02 1.78335391e+00 -1.55292730e+00
1163 5.42000000e+01 1.65490746e+00 -1.47307577e+00 1.22695453e-01 -5.97618083e-02 1.77760292e+00 -1.53283757e+00
1164 5.42500000e+01 1.64460038e+00 -1.44629442e+00 1.23064340e-01 -6.03959961e-02 1.76766472e+00 -1.50669042e+00
1165 5.43000000e+01 1.63048508e+00 -1.41390282e+00 1.23261893e-01 -6.07525194e-02 1.75374697e+00 -1.47465533e+00
1166 5.43500000e+01 1.61282034e+00 -1.37608646e+00 1.23284638e-01 -6.08302258e-02 1.73610497e+00 -1.43691669e+00
1167 5.44000000e+01 1.59189206e+00 -1.33294122e+00 1.23131056e-01 -6.06241005e-02 1.71502312e+00 -1.39356532e+00
1168 5.44500000e+01 1.56804377e+00 -1.28452826e+00 1.22802882e-01 -6.01263060e-02 1.69084665e+00 -1.34465457e+00
1169 5.45000000e+01 1.54167980e+00 -1.23087124e+00 1.22306689e-01 -5.93284886e-02 1.66398649e+00 -1.29019972e+00
1170 5.45500000e+01 1.51325006e+00 -1.17198161e+00 1.21654810e-01 -5.82252678e-02 1.63490487e+00 -1.23020688e+00
1171 5.46000000e+01 1.48323567e+00 -1.10787323e+00 1.20865203e-01 -5.68175991e-02 1.60410088e+00 -1.16469083e+00
1172 5.46500000e+01 1.45213394e+00 -1.03855301e+00 1.19959947e-01 -5.51140499e-02 1.57209389e+00 -1.09366706e+00
1173 5.47000000e+01 1.42044012e+00 -9.64020315e-01 1.18963235e-01 -5.31295291e-02 1.53940336e+00 -1.01714984e+00
1174 5.47500000e+01 1.38863388e+00 -8.84245104e-01 1.17899245e-01 -5.08820871e-02 1.50653312e+00 -9.35127191e-01
1175 5.48000000e+01 1.35715678e+00 -7.99142712e-01 1.16790591e-01 -4.83890840e-02 1.47394737e+00 -8.47531796e-01
1176 5.48500000e+01 1.32640742e+00 -7.08557567e-01 1.15657470e-01 -4.56639798e-02 1.44206489e+00 -7.54221547e-01
1177 5.49000000e+01 1.29678548e+00 -6.12259508e-01 1.14517911e-01 -4.27142555e-02 1.41130339e+00 -6.54973764e-01
1178 5.49500000e+01 1.26873167e+00 -5.09973766e-01 1.13388497e-01 -3.95412010e-02 1.38212016e+00 -5.49514967e-01
1179 5.50000000e+01 1.24281370e+00 -4.01430700e-01 1.12286185e-01 -3.61404186e-02 1.35509989e+00 -4.37571119e-01
1180 5.50500000e+01 1.21981851e+00 -2.86488388e-01 1.11230410e-01 -3.25043602e-02 1.33104892e+00 -3.18992748e-01
1181 5.51000000e+01 1.20081075e+00 -1.65269444e-01 1.10245613e-01 -2.86257756e-02 1.31105636e+00 -1.93895220e-01
1182 5.51500000e+01 1.18710924e+00 -3.82981676e-02 1.09362781e-01 -2.45017313e-02 1.29647202e+00 -6.27998989e-02
1183 5.52000000e+01 1.18014893e+00 9.33373109e-02 1.08619450e-01 -2.01388468e-02 1.28876838e+00 7.31984641e-02
1184 5.52500000e+01 1.18123195e+00 2.27972265e-01 1.08056879e-01 -1.55561059e-02 1.28928883e+00 2.12416160e-01
1185 5.53000000e+01 1.19128172e+00 3.63394569e-01 1.07715536e-01 -1.07868225e-02 1.29899725e+00 3.52607747e-01
1186 5.53500000e+01 1.21055954e+00 4.97034105e-01 1.07627987e-01 -5.87664150e-03 1.31818753e+00 4.91157464e-01
1187 5.54000000e+01 1.23857058e+00 6.26232549e-01 1.07814565e-01 -8.80701596e-04 1.34638515e+00 6.25351847e-01
1188 5.54500000e+01 1.27409869e+00 7.48527874e-01 1.08278861e-01 4.14000413e-03 1.38237755e+00 7.52667878e-01
1189 5.55000000e+01 1.31532466e+00 8.61862738e-01 1.09007722e-01 9.12318114e-03 1.42433238e+00 8.70985919e-01
1190 5.55500000e+01 1.36007782e+00 9.64627247e-01 1.09971946e-01 1.40078318e-02 1.47004977e+00 9.78635079e-01
1191 5.56000000e+01 1.40602256e+00 1.05603488e+00 1.11130346e-01 1.87366571e-02 1.51715291e+00 1.07477154e+00
1192 5.56500000e+01 1.45100747e+00 1.13576441e+00 1.12433311e-01 2.32609951e-02 1.56344078e+00 1.15902540e+00
1193 5.57000000e+01 1.49318069e+00 1.20399042e+00 1.13827882e-01 2.75416071e-02 1.60700857e+00 1.23153202e+00
1194 5.57500000e+01 1.53115192e+00 1.26114758e+00 1.15261620e-01 3.15498522e-02 1.64641354e+00 1.29269743e+00
1195 5.58000000e+01 1.56399358e+00 1.30791838e+00 1.16686378e-01 3.52665199e-02 1.68067995e+00 1.34318490e+00
1196 5.58500000e+01 1.59126330e+00 1.34499789e+00 1.18060372e-01 3.86801812e-02 1.70932367e+00 1.38367807e+00
1197 5.59000000e+01 1.61284490e+00 1.37306121e+00 1.19349704e-01 4.17844930e-02 1.73219460e+00 1.41484571e+00
1198 5.59500000e+01 1.62892805e+00 1.39274898e+00 1.20528253e-01 4.45783124e-02 1.74945630e+00 1.43732730e+00
1199 5.60000000e+01 1.63982650e+00 1.40465410e+00 1.21576901e-01 4.70631392e-02 1.76140340e+00 1.45171724e+00
1200 5.60500000e+01 1.64587872e+00 1.40936734e+00 1.22482267e-01 4.92433617e-02 1.76836099e+00 1.45861070e+00
1201 5.61000000e+01 1.64744412e+00 1.40738373e+00 1.23234706e-01 5.11261794e-02 1.77067883e+00 1.45850991e+00
1202 5.61500000e+01 1.64477254e+00 1.39916050e+00 1.23826228e-01 5.27184490e-02 1.76859876e+00 1.45187895e+00
1203 5.62000000e+01 1.63807956e+00 1.38506021e+00 1.24249552e-01 5.40258821e-02 1.76232911e+00 1.43908609e+00
1204 5.62500000e+01 1.62753229e+00 1.36532897e+00 1.24496888e-01 5.50487638e-02 1.75202918e+00 1.42037774e+00
1205 5.63000000e+01 1.61330853e+00 1.34012015e+00 1.24561192e-01 5.57810941e-02 1.73786972e+00 1.39590125e+00
1206 5.63500000e+01 1.59564615e+00 1.30951855e+00 1.24438190e-01 5.62103383e-02 1.72008434e+00 1.36572889e+00
1207 5.64000000e+01 1.57490140e+00 1.27356861e+00 1.24129304e-01 5.63210505e-02 1.69903071e+00 1.32988966e+00
1208 5.64500000e+01 1.55152378e+00 1.23233650e+00 1.23643929e-01 5.61005801e-02 1.67516771e+00 1.28843708e+00
1209 5.65000000e+01 1.52603059e+00 1.18591739e+00 1.22999456e-01 5.55452720e-02 1.64903005e+00 1.24146266e+00
1210 5.65500000e+01 1.49894431e+00 1.13447509e+00 1.22219003e-01 5.46638967e-02 1.62116331e+00 1.18913899e+00
1211 5.66000000e+01 1.47075517e+00 1.07822375e+00 1.21327906e-01 5.34765973e-02 1.59208307e+00 1.13170034e+00
1212 5.66500000e+01 1.44189182e+00 1.01739264e+00 1.20350405e-01 5.20103396e-02 1.56224222e+00 1.06940298e+00
1213 5.67000000e+01 1.41269217e+00 9.52178884e-01 1.19307656e-01 5.02934208e-02 1.53199983e+00 1.00247230e+00
1214 5.67500000e+01 1.38338537e+00 8.82715178e-01 1.18216924e-01 4.83511922e-02 1.50160230e+00 9.31066370e-01
1215 5.68000000e+01 1.35410338e+00 8.09042408e-01 1.17091590e-01 4.62037669e-02 1.47119497e+00 8.55246175e-01
1216 5.68500000e+01 1.32490067e+00 7.31096482e-01 1.15941659e-01 4.38650708e-02 1.44084233e+00 7.74961553e-01
1217 5.69000000e+01 1.29580536e+00 6.48696559e-01 1.14774328e-01 4.13424665e-02 1.41057969e+00 6.90039025e-01
1218 5.69500000e+01 1.26689689e+00 5.61545294e-01 1.13595202e-01 3.86368695e-02 1.38049209e+00 6.00182164e-01
1219 5.70000000e+01 1.23841681e+00 4.69261411e-01 1.12410157e-01 3.57432826e-02 1.35082697e+00 5.05004693e-01
1220 5.70500000e+01 1.21086393e+00 3.71423044e-01 1.11227742e-01 3.26519397e-02 1.32209167e+00 4.04074984e-01
1221 5.71000000e+01 1.18507750e+00 2.67672980e-01 1.10062083e-01 2.93505761e-02 1.29513959e+00 2.97023556e-01
1222 5.71500000e+01 1.16227537e+00 1.57822930e-01 1.08934990e-01 2.58273028e-02 1.27121036e+00 1.83650232e-01
1223 5.72000000e+01 1.14395191e+00 4.20825236e-02 1.07877664e-01 2.20743626e-02 1.25182957e+00 6.41568862e-02
1224 5.72500000e+01 1.13178132e+00 -7.89350794e-02 1.06929470e-01 1.80909230e-02 1.23871079e+00 -6.08441564e-02
1225 5.73000000e+01 1.12725489e+00 -2.04028394e-01 1.06134732e-01 1.38863587e-02 1.23338962e+00 -1.90142035e-01
1226 5.73500000e+01 1.13152020e+00 -3.31474411e-01 1.05537329e-01 9.48056441e-03 1.23705753e+00 -3.21993847e-01
1227 5.74000000e+01 1.14509022e+00 -4.59110155e-01 1.05174661e-01 4.90414748e-03 1.25026488e+00 -4.54206007e-01
1228 5.74500000e+01 1.16777719e+00 -5.84575229e-01 1.05073421e-01 2.00209759e-04 1.27285061e+00 -5.84375019e-01
1229 5.75000000e+01 1.19869854e+00 -7.05515360e-01 1.05246369e-01 -4.57664332e-03 1.30394490e+00 -7.10092004e-01
1230 5.75500000e+01 1.23635415e+00 -8.19862580e-01 1.05691407e-01 -9.36233786e-03 1.34204555e+00 -8.29224918e-01
1231 5.76000000e+01 1.27882699e+00 -9.25986261e-01 1.06391409e-01 -1.40899364e-02 1.38521840e+00 -9.40076197e-01
1232 5.76500000e+01 1.32400361e+00 -1.02278089e+00 1.07315975e-01 -1.86975151e-02 1.43131959e+00 -1.04147840e+00
1233 5.77000000e+01 1.36979146e+00 -1.10962491e+00 1.08424514e-01 -2.31339748e-02 1.47821597e+00 -1.13275889e+00
1234 5.77500000e+01 1.41432264e+00 -1.18630133e+00 1.09670491e-01 -2.73609078e-02 1.52399313e+00 -1.21366223e+00
1235 5.78000000e+01 1.45611404e+00 -1.25297666e+00 1.11005325e-01 -3.13513507e-02 1.56711937e+00 -1.28432801e+00
1236 5.78500000e+01 1.49397360e+00 -1.30988798e+00 1.12382784e-01 -3.50871902e-02 1.60635639e+00 -1.34497517e+00
1237 5.79000000e+01 1.52728276e+00 -1.35750032e+00 1.13761084e-01 -3.85572027e-02 1.64104384e+00 -1.39605752e+00
1238 5.79500000e+01 1.55559594e+00 -1.39622709e+00 1.15103853e-01 -4.17537650e-02 1.67069979e+00 -1.43798086e+00
1239 5.80000000e+01 1.57884989e+00 -1.42651411e+00 1.16381556e-01 -4.46721684e-02 1.69523144e+00 -1.47118628e+00
1240 5.80500000e+01 1.59707130e+00 -1.44878487e+00 1.17570409e-01 -4.73095252e-02 1.71464171e+00 -1.49609440e+00
1241 5.81000000e+01 1.61046757e+00 -1.46341229e+00 1.18652200e-01 -4.96637776e-02 1.72911977e+00 -1.51307607e+00
1242 5.81500000e+01 1.61924353e+00 -1.47076489e+00 1.19612747e-01 -5.17346747e-02 1.73885628e+00 -1.52249956e+00
1243 5.82000000e+01 1.62367822e+00 -1.47119822e+00 1.20442160e-01 -5.35234537e-02 1.74412038e+00 -1.52472167e+00
1244 5.82500000e+01 1.62407454e+00 -1.46511365e+00 1.21133113e-01 -5.50328275e-02 1.74520765e+00 -1.52014648e+00
1245 5.83000000e+01 1.62063991e+00 -1.45279173e+00 1.21681370e-01 -5.62665508e-02 1.74232128e+00 -1.50905828e+00
1246 5.83500000e+01 1.61364392e+00 -1.43457053e+00 1.22083801e-01 -5.72293337e-02 1.73572772e+00 -1.49179986e+00
1247 5.84000000e+01 1.60328735e+00 -1.41072467e+00 1.22338317e-01 -5.79259032e-02 1.72562566e+00 -1.46865057e+00
1248 5.84500000e+01 1.58980104e+00 -1.38149663e+00 1.22443570e-01 -5.83601954e-02 1.71224461e+00 -1.43985683e+00
1249 5.85000000e+01 1.57338512e+00 -1.34704601e+00 1.22398617e-01 -5.85331703e-02 1.69578373e+00 -1.40557918e+00
1250 5.85500000e+01 1.55427992e+00 -1.30751294e+00 1.22203362e-01 -5.84435958e-02 1.67648328e+00 -1.36595654e+00
1251 5.86000000e+01 1.53274173e+00 -1.26298122e+00 1.21859219e-01 -5.80871086e-02 1.65460095e+00 -1.32106833e+00
1252 5.86500000e+01 1.50907753e+00 -1.21350822e+00 1.21370345e-01 -5.74576573e-02 1.63044788e+00 -1.27096588e+00
1253 5.87000000e+01 1.48362692e+00 -1.15913212e+00 1.20744522e-01 -5.65494762e-02 1.60437144e+00 -1.21568159e+00
1254 5.87500000e+01 1.45676048e+00 -1.09990141e+00 1.19993803e-01 -5.53600919e-02 1.57675428e+00 -1.15526150e+00
1255 5.88000000e+01 1.42887618e+00 -1.03587349e+00 1.19134359e-01 -5.38925817e-02 1.54801054e+00 -1.08976607e+00
1256 5.88500000e+01 1.40038064e+00 -9.67119663e-01 1.18185454e-01 -5.21564324e-02 1.51856609e+00 -1.01927610e+00
1257 5.89000000e+01 1.37166457e+00 -8.93709786e-01 1.17167906e-01 -5.01664097e-02 1.48883248e+00 -9.43876195e-01
1258 5.89500000e+01 1.34309117e+00 -8.15694191e-01 1.16102318e-01 -4.79398786e-02 1.45919348e+00 -8.63634070e-01
1259 5.90000000e+01 1.31498644e+00 -7.33076702e-01 1.15007833e-01 -4.54935888e-02 1.42999427e+00 -7.78570290e-01
1260 5.90500000e+01 1.28763862e+00 -6.45791324e-01 1.13901294e-01 -4.28408061e-02 1.40153991e+00 -6.88632130e-01
1261 5.91000000e+01 1.26131784e+00 -5.53690676e-01 1.12797183e-01 -3.99894981e-02 1.37411502e+00 -5.93680174e-01
1262 5.91500000e+01 1.23632366e+00 -4.56547239e-01 1.11708238e-01 -3.69415760e-02 1.34803189e+00 -4.93488815e-01
1263 5.92000000e+01 1.21305344e+00 -3.54089840e-01 1.10646857e-01 -3.36933677e-02 1.32370030e+00 -3.87783207e-01
1264 5.92500000e+01 1.19209798e+00 -2.46073113e-01 1.09627127e-01 -3.02369818e-02 1.30172510e+00 -2.76310094e-01
1265 5.93000000e+01 1.17430566e+00 -1.32381572e-01 1.08667238e-01 -2.65630324e-02 1.28297290e+00 -1.58944605e-01
1266 5.93500000e+01 1.16080866e+00 -1.31578178e-02 1.07791714e-01 -2.26637592e-02 1.26860038e+00 -3.58215770e-02
1267 5.94000000e+01 1.15295581e+00 1.11019369e-01 1.07032087e-01 -1.85376893e-02 1.25998790e+00 9.24816801e-02
1268 5.94500000e+01 1.15213392e+00 2.39097808e-01 1.06426179e-01 -1.41928692e-02 1.25856010e+00 2.24904938e-01
1269 5.95000000e+01 1.15955124e+00 3.69425203e-01 1.06014438e-01 -9.64894439e-03 1.26556568e+00 3.59776258e-01
1270 5.95500000e+01 1.17596483e+00 4.99871501e-01 1.05834632e-01 -4.93898265e-03 1.28179947e+00 4.94932519e-01
1271 5.96000000e+01 1.20143738e+00 6.27973733e-01 1.05916719e-01 -1.06222659e-04 1.30735410e+00 6.27867511e-01
1272 5.96500000e+01 1.23530236e+00 7.51172781e-01 1.06276317e-01 4.79609479e-03 1.34157868e+00 7.55968876e-01
1273 5.97000000e+01 1.27612694e+00 8.67097476e-01 1.06912708e-01 9.71005044e-03 1.38303965e+00 8.76807526e-01
1274 5.97500000e+01 1.32197731e+00 9.73787039e-01 1.07807981e-01 1.45741232e-02 1.42978529e+00 9.88361162e-01
1275 5.98000000e+01 1.37056349e+00 1.06986219e+00 1.08929679e-01 1.93273750e-02 1.47949317e+00 1.08918956e+00
1276 5.98500000e+01 1.41963123e+00 1.15457551e+00 1.10234040e-01 2.39135751e-02 1.52986527e+00 1.17848909e+00
1277 5.99000000e+01 1.46709157e+00 1.22773082e+00 1.11670793e-01 2.82849476e-02 1.57876236e+00 1.25601577e+00
1278 5.99500000e+01 1.51126548e+00 1.28954014e+00 1.13187228e-01 3.24039754e-02 1.62445271e+00 1.32194412e+00
1279 6.00000000e+01 1.55090878e+00 1.34048990e+00 1.14732667e-01 3.62430065e-02 1.66564145e+00 1.37673291e+00
1280 6.00500000e+01 1.58525171e+00 1.38119433e+00 1.16260986e-01 3.97839598e-02 1.70151270e+00 1.42097829e+00
1281 6.01000000e+01 1.61391132e+00 1.41232069e+00 1.17732890e-01 4.30149621e-02 1.73164421e+00 1.45533565e+00
1282 6.01500000e+01 1.63681802e+00 1.43447859e+00 1.19115755e-01 4.59301110e-02 1.75593378e+00 1.48040870e+00
1283 6.02000000e+01 1.65408739e+00 1.44827846e+00 1.20384096e-01 4.85268765e-02 1.77447149e+00 1.49680533e+00
1284 6.02500000e+01 1.66596335e+00 1.45426673e+00 1.21518521e-01 5.08063089e-02 1.78748187e+00 1.50507304e+00
1285 6.03000000e+01 1.67264501e+00 1.45301315e+00 1.22503149e-01 5.27717125e-02 1.79514816e+00 1.50578486e+00
1286 6.03500000e+01 1.67442718e+00 1.44493884e+00 1.23327210e-01 5.44288381e-02 1.79775439e+00 1.49936768e+00
1287 6.04000000e+01 1.67148037e+00 1.43046740e+00 1.23979724e-01 5.57827181e-02 1.79546010e+00 1.48625012e+00
1288 6.04500000e+01 1.66395058e+00 1.40993251e+00 1.24450817e-01 5.68370054e-02 1.78840140e+00 1.46676952e+00
1289 6.05000000e+01 1.65199778e+00 1.38356316e+00 1.24730831e-01 5.75906133e-02 1.77672861e+00 1.44115378e+00
1290 6.05500000e+01 1.63583020e+00 1.35150759e+00 1.24811677e-01 5.80366678e-02 1.76064188e+00 1.40954426e+00
1291 6.06000000e+01 1.61577082e+00 1.31385407e+00 1.24689731e-01 5.81630970e-02 1.74046055e+00 1.37201716e+00
1292 6.06500000e+01 1.59225951e+00 1.27064791e+00 1.24368249e-01 5.79561869e-02 1.71662776e+00 1.32860410e+00
1293 6.07000000e+01 1.56580621e+00 1.22196550e+00 1.23858907e-01 5.74067259e-02 1.68966511e+00 1.27937223e+00
1294 6.07500000e+01 1.53699647e+00 1.16790707e+00 1.23181301e-01 5.65150100e-02 1.66017777e+00 1.22442209e+00
1295 6.08000000e+01 1.50641815e+00 1.10861641e+00 1.22360244e-01 5.52931551e-02 1.62877840e+00 1.16390957e+00
1296 6.08500000e+01 1.47464871e+00 1.04425011e+00 1.21422450e-01 5.37626788e-02 1.59607116e+00 1.09801279e+00
1297 6.09000000e+01 1.44219725e+00 9.74936756e-01 1.20393456e-01 5.19495752e-02 1.56259071e+00 1.02688633e+00
1298 6.09500000e+01 1.40947938e+00 9.00734269e-01 1.19295842e-01 4.98791963e-02 1.52877522e+00 9.50613466e-01
1299 6.10000000e+01 1.37681994e+00 8.21596523e-01 1.18148722e-01 4.75726397e-02 1.49496866e+00 8.69169163e-01
1300 6.10500000e+01 1.34447555e+00 7.37360955e-01 1.16968030e-01 4.50447508e-02 1.46144358e+00 7.82405706e-01
1301 6.11000000e+01 1.31268754e+00 6.47755123e-01 1.15767325e-01 4.23034897e-02 1.42845486e+00 6.90058613e-01
1302 6.11500000e+01 1.28176111e+00 5.52423601e-01 1.14558927e-01 3.93499448e-02 1.39632004e+00 5.91773546e-01
1303 6.12000000e+01 1.25217615e+00 4.51001255e-01 1.13355944e-01 3.61792833e-02 1.36553210e+00 4.87180538e-01
1304 6.12500000e+01 1.22467942e+00 3.43217740e-01 1.12174753e-01 3.27829717e-02 1.33685417e+00 3.76000711e-01
1305 6.13000000e+01 1.20035759e+00 2.29002471e-01 1.11037509e-01 2.91520872e-02 1.31139510e+00 2.58154558e-01
1306 6.13500000e+01 1.18059242e+00 1.08664824e-01 1.09974306e-01 2.52810799e-02 1.29056672e+00 1.33945904e-01
1307 6.14000000e+01 1.16694352e+00 -1.69860389e-02 1.09022635e-01 2.11720770e-02 1.27596616e+00 4.18603811e-03
1308 6.14500000e+01 1.16090077e+00 -1.46581118e-01 1.08225447e-01 1.68381893e-02 1.26912622e+00 -1.29742929e-01
1309 6.15000000e+01 1.16357589e+00 -2.78223855e-01 1.07625712e-01 1.23046434e-02 1.27120161e+00 -2.65919212e-01
1310 6.15500000e+01 1.17548293e+00 -4.09593504e-01 1.07260199e-01 7.60797690e-03 1.28274313e+00 -4.01985527e-01
1311 6.16000000e+01 1.19641679e+00 -5.38187150e-01 1.07154312e-01 2.79509458e-03 1.30357110e+00 -5.35392055e-01
1312 6.16500000e+01 1.22542439e+00 -6.61553962e-01 1.07318372e-01 -2.07902363e-03 1.33274277e+00 -6.63632986e-01
1313 6.17000000e+01 1.26098915e+00 -7.77593721e-01 1.07747551e-01 -6.95261883e-03 1.36873670e+00 -7.84546340e-01
1314 6.17500000e+01 1.30117982e+00 -8.84673205e-01 1.08422422e-01 -1.17613589e-02 1.40960224e+00 -8.96434564e-01
1315 6.18000000e+01 1.34388274e+00 -9.81742355e-01 1.09311303e-01 -1.64443961e-02 1.45319405e+00 -9.98186751e-01
1316 6.18500000e+01 1.38702973e+00 -1.06826203e+00 1.10372861e-01 -2.09490314e-02 1.49740259e+00 -1.08921106e+00
1317 6.19000000e+01 1.42876625e+00 -1.14411837e+00 1.11560402e-01 -2.52344529e-02 1.54032665e+00 -1.16935282e+00
1318 6.19500000e+01 1.46759021e+00 -1.20951311e+00 1.12825547e-01 -2.92711809e-02 1.58041576e+00 -1.23878429e+00
1319 6.20000000e+01 1.50243167e+00 -1.26490877e+00 1.14121964e-01 -3.30402657e-02 1.61655363e+00 -1.29794904e+00
1320 6.20500000e+01 1.53254561e+00 -1.31074937e+00 1.15407688e-01 -3.65297077e-02 1.64795329e+00 -1.34727908e+00
1321 6.21000000e+01 1.55764684e+00 -1.34761238e+00 1.16647140e-01 -3.97324429e-02 1.67429398e+00 -1.38734482e+00
1322 6.21500000e+01 1.57764844e+00 -1.37605933e+00 1.17811310e-01 -4.26454003e-02 1.69545975e+00 -1.41870473e+00
1323 6.22000000e+01 1.59271090e+00 -1.39654574e+00 1.18877852e-01 -4.52677149e-02 1.71158875e+00 -1.44181345e+00
1324 6.22500000e+01 1.60310266e+00 -1.40953968e+00 1.19830558e-01 -4.76000221e-02 1.72293322e+00 -1.45713970e+00
1325 6.23000000e+01 1.60910651e+00 -1.41548167e+00 1.20657586e-01 -4.96447527e-02 1.72976409e+00 -1.46512642e+00
1326 6.23500000e+01 1.61106519e+00 -1.41484975e+00 1.21351090e-01 -5.14068774e-02 1.73241628e+00 -1.46625663e+00
1327 6.24000000e+01 1.60922528e+00 -1.40798354e+00 1.21906361e-01 -5.28917930e-02 1.73113164e+00 -1.46087533e+00
1328 6.24500000e+01 1.60387958e+00 -1.39530401e+00 1.22320056e-01 -5.41062629e-02 1.72619964e+00 -1.44941027e+00
1329 6.25000000e+01 1.59521271e+00 -1.37712892e+00 1.22589747e-01 -5.50569382e-02 1.71780246e+00 -1.43218586e+00
1330 6.25500000e+01 1.58341271e+00 -1.35373302e+00 1.22713074e-01 -5.57487726e-02 1.70612578e+00 -1.40948179e+00
1331 6.26000000e+01 1.56864950e+00 -1.32528442e+00 1.22687790e-01 -5.61835257e-02 1.69133729e+00 -1.38146795e+00
1332 6.26500000e+01 1.55110868e+00 -1.29191613e+00 1.22511825e-01 -5.63587108e-02 1.67362050e+00 -1.34827484e+00
1333 6.27000000e+01 1.53102533e+00 -1.25369034e+00 1.22184902e-01 -5.62678994e-02 1.65321023e+00 -1.30995824e+00
1334 6.27500000e+01 1.50870002e+00 -1.21064860e+00 1.21709850e-01 -5.59022621e-02 1.63040987e+00 -1.26655086e+00
1335 6.28000000e+01 1.48449898e+00 -1.16282362e+00 1.21094107e-01 -5.52536855e-02 1.60559309e+00 -1.21807730e+00
1336 6.28500000e+01 1.45882418e+00 -1.11027945e+00 1.20350269e-01 -5.43185646e-02 1.57917445e+00 -1.16459801e+00
1337 6.29000000e+01 1.43209724e+00 -1.05311750e+00 1.19495591e-01 -5.31008269e-02 1.55159283e+00 -1.10621832e+00
1338 6.29500000e+01 1.40472867e+00 -9.91483514e-01 1.18550543e-01 -5.16129286e-02 1.52327922e+00 -1.04309644e+00
1339 6.30000000e+01 1.37709589e+00 -9.25546585e-01 1.17536723e-01 -4.98743233e-02 1.49463261e+00 -9.75420908e-01
1340 6.30500000e+01 1.34952943e+00 -8.55476147e-01 1.16474953e-01 -4.79080546e-02 1.46600438e+00 -9.03384201e-01
1341 6.31000000e+01 1.32229701e+00 -7.81409839e-01 1.15383632e-01 -4.57367774e-02 1.43768064e+00 -8.27146616e-01
1342 6.31500000e+01 1.29560214e+00 -7.03425229e-01 1.14278082e-01 -4.33794995e-02 1.40988022e+00 -7.46804729e-01
1343 6.32000000e+01 1.26958632e+00 -6.21503593e-01 1.13170265e-01 -4.08495071e-02 1.38275659e+00 -6.62353100e-01
1344 6.32500000e+01 1.24435267e+00 -5.35510711e-01 1.12069087e-01 -3.81534880e-02 1.35642175e+00 -5.73664199e-01
1345 6.33000000e+01 1.22002928e+00 -4.45194853e-01 1.10981400e-01 -3.52914835e-02 1.33101068e+00 -4.80486337e-01
1346 6.33500000e+01 1.19686060e+00 -3.50204732e-01 1.09913660e-01 -3.22576133e-02 1.30677426e+00 -3.82462345e-01
1347 6.34000000e+01 1.17529541e+00 -2.50136309e-01 1.08874229e-01 -2.90411358e-02 1.28416964e+00 -2.79177445e-01
1348 6.34500000e+01 1.15606609e+00 -1.44640288e-01 1.07875974e-01 -2.56288267e-02 1.26394206e+00 -1.70269115e-01
1349 6.35000000e+01 1.14021850e+00 -3.35512498e-02 1.06938495e-01 -2.20077618e-02 1.24715700e+00 -5.55590116e-02
1350 6.35500000e+01 1.12908439e+00 8.29443810e-02 1.06089614e-01 -1.81693936e-02 1.23517400e+00 6.47749874e-02
1351 6.36000000e+01 1.12410224e+00 2.04230719e-01 1.05364694e-01 -1.41124499e-02 1.22946693e+00 1.90118269e-01
1352 6.36500000e+01 1.12666929e+00 3.29072856e-01 1.04804036e-01 -9.84615387e-03 1.23147333e+00 3.19226702e-01
1353 6.37000000e+01 1.13781586e+00 4.55786869e-01 1.04448681e-01 -5.39065788e-03 1.24226454e+00 4.50396211e-01
1354 6.37500000e+01 1.15803422e+00 5.82192308e-01 1.04334078e-01 -7.77749028e-04 1.26236830e+00 5.81414559e-01
1355 6.38000000e+01 1.18710458e+00 7.05810045e-01 1.04485119e-01 3.95037364e-03 1.29158970e+00 7.09760419e-01
1356 6.38500000e+01 1.22404435e+00 8.24252172e-01 1.04911723e-01 8.74128637e-03 1.32895607e+00 8.32993458e-01
1357 6.39000000e+01 1.26727122e+00 9.35312317e-01 1.05608294e-01 1.35356019e-02 1.37287952e+00 9.48847919e-01
1358 6.39500000e+01 1.31477181e+00 1.03732148e+00 1.06553232e-01 1.82701805e-02 1.42132505e+00 1.05559166e+00
1359 6.40000000e+01 1.36436803e+00 1.12911159e+00 1.07713612e-01 2.28842243e-02 1.47208164e+00 1.15199581e+00
1360 6.40500000e+01 1.41396186e+00 1.21017045e+00 1.09045593e-01 2.73238812e-02 1.52300745e+00 1.23749433e+00
1361 6.41000000e+01 1.46172405e+00 1.28031305e+00 1.10501240e-01 3.15453133e-02 1.57222529e+00 1.31185836e+00
1362 6.41500000e+01 1.50615943e+00 1.33978398e+00 1.12031326e-01 3.55153141e-02 1.61819075e+00 1.37529929e+00
1363 6.42000000e+01 1.54620930e+00 1.38898664e+00 1.13589235e-01 3.92102714e-02 1.65979853e+00 1.42819691e+00
1364 6.42500000e+01 1.58120177e+00 1.42846788e+00 1.15132654e-01 4.26144006e-02 1.69633442e+00 1.47108228e+00
1365 6.43000000e+01 1.61078647e+00 1.45872362e+00 1.16625446e-01 4.57180019e-02 1.72741192e+00 1.50444162e+00
1366 6.43500000e+01 1.63479974e+00 1.48037117e+00 1.18036099e-01 4.85156644e-02 1.75283584e+00 1.52888684e+00
1367 6.44000000e+01 1.65336725e+00 1.49378159e+00 1.19341254e-01 5.10043166e-02 1.77270851e+00 1.54478590e+00
1368 6.44500000e+01 1.66656819e+00 1.49952290e+00 1.20520169e-01 5.31839236e-02 1.78708836e+00 1.55270683e+00
1369 6.45000000e+01 1.67463553e+00 1.49798362e+00 1.21557867e-01 5.50564298e-02 1.79619339e+00 1.55304005e+00
1370 6.45500000e+01 1.67772362e+00 1.48963890e+00 1.22441640e-01 5.66255731e-02 1.80016526e+00 1.54626447e+00
1371 6.46000000e+01 1.67606405e+00 1.47481805e+00 1.23162324e-01 5.78963934e-02 1.79922637e+00 1.53271445e+00
1372 6.46500000e+01 1.66980593e+00 1.45389762e+00 1.23710929e-01 5.88736048e-02 1.79351686e+00 1.51277122e+00
1373 6.47000000e+01 1.65912217e+00 1.42712792e+00 1.24079282e-01 5.95604081e-02 1.78320145e+00 1.48668832e+00
1374 6.47500000e+01 1.64421500e+00 1.39470691e+00 1.24260143e-01 5.99561578e-02 1.76847515e+00 1.45466307e+00
1375 6.48000000e+01 1.62535091e+00 1.35677462e+00 1.24248168e-01 6.00557471e-02 1.74959908e+00 1.41683037e+00
1376 6.48500000e+01 1.60292799e+00 1.31336676e+00 1.24042283e-01 5.98495142e-02 1.72697027e+00 1.37321627e+00
1377 6.49000000e+01 1.57735013e+00 1.26455748e+00 1.23646918e-01 5.93269906e-02 1.70099705e+00 1.32388447e+00
1378 6.49500000e+01 1.54913814e+00 1.21038479e+00 1.23073750e-01 5.84807023e-02 1.67221189e+00 1.26886549e+00
1379 6.50000000e+01 1.51883703e+00 1.15090531e+00 1.22341307e-01 5.73107712e-02 1.64117833e+00 1.20821608e+00
1380 6.50500000e+01 1.48701471e+00 1.08618628e+00 1.21473257e-01 5.58268458e-02 1.60848797e+00 1.14201313e+00
1381 6.51000000e+01 1.45422806e+00 1.01627236e+00 1.20495680e-01 5.40466042e-02 1.57472374e+00 1.07031897e+00
1382 6.51500000e+01 1.42098869e+00 9.41173037e-01 1.19434250e-01 5.19916563e-02 1.54042294e+00 9.93164693e-01
1383 6.52000000e+01 1.38775930e+00 8.60831621e-01 1.18312557e-01 4.96831522e-02 1.50607186e+00 9.10514773e-01
1384 6.52500000e+01 1.35495287e+00 7.75098673e-01 1.17151486e-01 4.71379673e-02 1.47210436e+00 8.22236641e-01
1385 6.53000000e+01 1.32295231e+00 6.83726267e-01 1.15969358e-01 4.43666251e-02 1.43892166e+00 7.28092892e-01
1386 6.53500000e+01 1.29216079e+00 5.86393456e-01 1.14782682e-01 4.13727582e-02 1.40694347e+00 6.27766214e-01
1387 6.54000000e+01 1.26307650e+00 4.82753819e-01 1.13607638e-01 3.81535492e-02 1.37668414e+00 5.20907368e-01
1388 6.54500000e+01 1.23639336e+00 3.72530854e-01 1.12462150e-01 3.47015689e-02 1.34885551e+00 4.07232423e-01
1389 6.55000000e+01 1.21308407e+00 2.55652509e-01 1.11368431e-01 3.10080778e-02 1.32445250e+00 2.86660587e-01
1390 6.55500000e+01 1.19440751e+00 1.32407442e-01 1.10355117e-01 2.70668785e-02 1.30476262e+00 1.59474321e-01
1391 6.56000000e+01 1.18181191e+00 3.59189455e-03 1.09457859e-01 2.28789938e-02 1.29126977e+00 2.64708883e-02
1392 6.56500000e+01 1.17674631e+00 -1.29413178e-01 1.08717773e-01 1.84567046e-02 1.28546408e+00 -1.10956473e-01
1393 6.57000000e+01 1.18035816e+00 -2.64642359e-01 1.08177390e-01 1.38256466e-02 1.28853555e+00 -2.50816713e-01
1394 6.57500000e+01 1.19321455e+00 -3.99692189e-01 1.07874102e-01 9.02485678e-03 1.30108865e+00 -3.90667332e-01
1395 6.58000000e+01 1.21518513e+00 -5.31911244e-01 1.07834680e-01 4.10390531e-03 1.32301981e+00 -5.27807339e-01
1396 6.58500000e+01 1.24537031e+00 -6.58708489e-01 1.08070845e-01 -8.80161673e-04 1.35344115e+00 -6.59588650e-01
1397 6.59000000e+01 1.28224094e+00 -7.77817026e-01 1.08577486e-01 -5.86593664e-03 1.39081842e+00 -7.83682963e-01
1398 6.59500000e+01 1.32383040e+00 -8.87482772e-01 1.09334403e-01 -1.07907418e-02 1.43316481e+00 -8.98273514e-01
1399 6.60000000e+01 1.36795596e+00 -9.86552873e-01 1.10308088e-01 -1.55941639e-02 1.47826405e+00 -1.00214704e+00
1400 6.60500000e+01 1.41246712e+00 -1.07445595e+00 1.11455521e-01 -2.02223903e-02 1.52392264e+00 -1.09467834e+00
1401 6.61000000e+01 1.45542300e+00 -1.15107906e+00 1.12727819e-01 -2.46315402e-02 1.56815082e+00 -1.17571060e+00
1402 6.61500000e+01 1.49524764e+00 -1.21671406e+00 1.14074451e-01 -2.87882618e-02 1.60932209e+00 -1.24550232e+00
1403 6.62000000e+01 1.53078286e+00 -1.27183558e+00 1.15446854e-01 -3.26702587e-02 1.64622971e+00 -1.30450584e+00
1404 6.62500000e+01 1.56132049e+00 -1.31706610e+00 1.16801172e-01 -3.62629295e-02 1.67812166e+00 -1.35332903e+00
1405 6.63000000e+01 1.58653133e+00 -1.35303448e+00 1.18099852e-01 -3.95583872e-02 1.70463118e+00 -1.39259287e+00
1406 6.63500000e+01 1.60637569e+00 -1.38033688e+00 1.19313198e-01 -4.25521586e-02 1.72568888e+00 -1.42288903e+00
1407 6.64000000e+01 1.62110786e+00 -1.39959912e+00 1.20418030e-01 -4.52442823e-02 1.74152589e+00 -1.44484340e+00
1408 6.64500000e+01 1.63093886e+00 -1.41126935e+00 1.21397951e-01 -4.76361181e-02 1.75233681e+00 -1.45890547e+00
1409 6.65000000e+01 1.63627097e+00 -1.41589315e+00 1.22241721e-01 -4.97320327e-02 1.75851269e+00 -1.46562518e+00
1410 6.65500000e+01 1.63740767e+00 -1.41397202e+00 1.22940796e-01 -5.15381625e-02 1.76034846e+00 -1.46551018e+00
1411 6.66000000e+01 1.63460548e+00 -1.40593263e+00 1.23489628e-01 -5.30622701e-02 1.75809511e+00 -1.45899490e+00
1412 6.66500000e+01 1.62808438e+00 -1.39215196e+00 1.23882793e-01 -5.43108146e-02 1.75196717e+00 -1.44646278e+00
1413 6.67000000e+01 1.61798029e+00 -1.37290965e+00 1.24114680e-01 -5.52873303e-02 1.74209497e+00 -1.42819698e+00
1414 6.67500000e+01 1.60446746e+00 -1.34844395e+00 1.24179269e-01 -5.59909144e-02 1.72864673e+00 -1.40443486e+00
1415 6.68000000e+01 1.58769475e+00 -1.31877498e+00 1.24071776e-01 -5.64129952e-02 1.71176653e+00 -1.37518797e+00
1416 6.68500000e+01 1.56796174e+00 -1.28400678e+00 1.23790461e-01 -5.65415913e-02 1.69175220e+00 -1.34054837e+00
1417 6.69000000e+01 1.54560154e+00 -1.24413783e+00 1.23339469e-01 -5.63628163e-02 1.66894101e+00 -1.30050064e+00
1418 6.69500000e+01 1.52105189e+00 -1.19922495e+00 1.22729983e-01 -5.58676765e-02 1.64378187e+00 -1.25509263e+00
1419 6.70000000e+01 1.49478814e+00 -1.14936542e+00 1.21980075e-01 -5.50566569e-02 1.61676822e+00 -1.20442208e+00
1420 6.70500000e+01 1.46728950e+00 -1.09471766e+00 1.21112471e-01 -5.39420704e-02 1.58840197e+00 -1.14865973e+00
1421 6.71000000e+01 1.43899906e+00 -1.03547753e+00 1.20151454e-01 -5.25460750e-02 1.55915051e+00 -1.08802360e+00
1422 6.71500000e+01 1.41028991e+00 -9.71856706e-01 1.19119943e-01 -5.08959810e-02 1.52940986e+00 -1.02275269e+00
1423 6.72000000e+01 1.38145565e+00 -9.04040037e-01 1.18037731e-01 -4.90192156e-02 1.49949338e+00 -9.53059253e-01
1424 6.72500000e+01 1.35270454e+00 -8.32155530e-01 1.16920853e-01 -4.69393197e-02 1.46962540e+00 -8.79094850e-01
1425 6.73000000e+01 1.32417643e+00 -7.56246281e-01 1.15781672e-01 -4.46738542e-02 1.43995810e+00 -8.00920135e-01
1426 6.73500000e+01 1.29595908e+00 -6.76246279e-01 1.14629445e-01 -4.22336495e-02 1.41058852e+00 -7.18479929e-01
1427 6.74000000e+01 1.26812729e+00 -5.91963594e-01 1.13471023e-01 -3.96228427e-02 1.38159831e+00 -6.31586437e-01
1428 6.74500000e+01 1.24080722e+00 -5.03085516e-01 1.12311991e-01 -3.68393124e-02 1.35311921e+00 -5.39924828e-01
1429 6.75000000e+01 1.21427853e+00 -4.09204180e-01 1.11158473e-01 -3.38754539e-02 1.32543700e+00 -4.43079634e-01
1430 6.75500000e+01 1.18907771e+00 -3.09866127e-01 1.10019534e-01 -3.07194893e-02 1.29909725e+00 -3.40585616e-01
1431 6.76000000e+01 1.16607070e+00 -2.04678368e-01 1.08909971e-01 -2.73573289e-02 1.27498067e+00 -2.32035697e-01
1432 6.76500000e+01 1.14647946e+00 -9.34554963e-02 1.07852502e-01 -2.37760246e-02 1.25433196e+00 -1.17231521e-01
1433 6.77000000e+01 1.13179493e+00 2.35935676e-02 1.06878863e-01 -1.99671526e-02 1.23867379e+00 3.62641503e-03
1434 6.77500000e+01 1.12363403e+00 1.45812307e-01 1.06028617e-01 -1.59299923e-02 1.22966264e+00 1.29882315e-01
1435 6.78000000e+01 1.12339911e+00 2.71962472e-01 1.05345952e-01 -1.16742690e-02 1.22874507e+00 2.60288203e-01
1436 6.78500000e+01 1.13217037e+00 4.00163346e-01 1.04873417e-01 -7.22103945e-03 1.23704378e+00 3.92942306e-01
1437 6.79000000e+01 1.15029184e+00 5.28226037e-01 1.04647315e-01 -2.60224698e-03 1.25493915e+00 5.25623790e-01
1438 6.79500000e+01 1.17750770e+00 6.53654051e-01 1.04691250e-01 2.13912113e-03 1.28219895e+00 6.55793172e-01
1439 6.80000000e+01 1.21269786e+00 7.74079548e-01 1.05014861e-01 6.94865165e-03 1.31771273e+00 7.81028199e-01
1440 6.80500000e+01 1.25428278e+00 8.87399665e-01 1.05611925e-01 1.17633950e-02 1.35989470e+00 8.99163060e-01
1441 6.81000000e+01 1.30019954e+00 9.91980438e-01 1.06460981e-01 1.65170616e-02 1.40666052e+00 1.00849750e+00
1442 6.81500000e+01 1.34826735e+00 1.08673908e+00 1.07528512e-01 2.11468619e-02 1.45579586e+00 1.10788594e+00
1443 6.82000000e+01 1.39640342e+00 1.17114995e+00 1.08771118e-01 2.56005050e-02 1.50517454e+00 1.19675045e+00
1444 6.82500000e+01 1.44279297e+00 1.24505147e+00 1.10141034e-01 2.98378088e-02 1.55293400e+00 1.27488928e+00
1445 6.83000000e+01 1.48600120e+00 1.30864359e+00 1.11589604e-01 3.38295862e-02 1.59759081e+00 1.34247318e+00
1446 6.83500000e+01 1.52499898e+00 1.36226352e+00 1.13070623e-01 3.75560623e-02 1.63806961e+00 1.39981958e+00
1447 6.84000000e+01 1.55913680e+00 1.40638103e+00 1.14542814e-01 4.10044152e-02 1.67367962e+00 1.44738544e+00
1448 6.84500000e+01 1.58808353e+00 1.44145665e+00 1.15970837e-01 4.41664131e-02 1.70405436e+00 1.48562306e+00
1449 6.85000000e+01 1.61174783e+00 1.46792562e+00 1.17325078e-01 4.70365986e-02 1.72907291e+00 1.51496222e+00
1450 6.85500000e+01 1.63017873e+00 1.48623151e+00 1.18581814e-01 4.96121226e-02 1.74876054e+00 1.53584364e+00
1451 6.86000000e+01 1.64352939e+00 1.49680265e+00 1.19722166e-01 5.18913972e-02 1.76325155e+00 1.54869404e+00
1452 6.86500000e+01 1.65200532e+00 1.50005323e+00 1.20731590e-01 5.38751320e-02 1.77273691e+00 1.55392837e+00
1453 6.87000000e+01 1.65587135e+00 1.49632422e+00 1.21599404e-01 5.55654511e-02 1.77747075e+00 1.55188967e+00
1454 6.87500000e+01 1.65535402e+00 1.48599991e+00 1.22317631e-01 5.69659639e-02 1.77767165e+00 1.54296587e+00
1455 6.88000000e+01 1.65066682e+00 1.46945321e+00 1.22879918e-01 5.80816474e-02 1.77354673e+00 1.52753485e+00
1456 6.88500000e+01 1.64205347e+00 1.44697365e+00 1.23281942e-01 5.89172163e-02 1.76533541e+00 1.50589086e+00
1457 6.89000000e+01 1.62969582e+00 1.41885018e+00 1.23519264e-01 5.94767351e-02 1.75321509e+00 1.47832691e+00
1458 6.89500000e+01 1.61382716e+00 1.38526824e+00 1.23588505e-01 5.97608620e-02 1.73741566e+00 1.44502910e+00
1459 6.90000000e+01 1.59470909e+00 1.34636242e+00 1.23487286e-01 5.97670318e-02 1.71819637e+00 1.40612946e+00
1460 6.90500000e+01 1.57265603e+00 1.30221590e+00 1.23215723e-01 5.94889103e-02 1.69587175e+00 1.36170481e+00
1461 6.91000000e+01 1.54801134e+00 1.25288355e+00 1.22777598e-01 5.89180703e-02 1.67078894e+00 1.31180162e+00
1462 6.91500000e+01 1.52119532e+00 1.19839641e+00 1.22181808e-01 5.80470864e-02 1.64337712e+00 1.25644349e+00
1463 6.92000000e+01 1.49264720e+00 1.13879810e+00 1.21442854e-01 5.68734073e-02 1.61409006e+00 1.19567150e+00
1464 6.92500000e+01 1.46284707e+00 1.07413338e+00 1.20580317e-01 5.54018274e-02 1.58342739e+00 1.12953520e+00
1465 6.93000000e+01 1.43226897e+00 1.00444766e+00 1.19617001e-01 5.36449279e-02 1.55188597e+00 1.05809259e+00
1466 6.93500000e+01 1.40136090e+00 9.29775965e-01 1.18576686e-01 5.16206692e-02 1.51993759e+00 9.81396634e-01
1467 6.94000000e+01 1.37053322e+00 8.50119781e-01 1.17482072e-01 4.93487846e-02 1.48801530e+00 8.99468565e-01
1468 6.94500000e+01 1.34015200e+00 7.65416864e-01 1.16353580e-01 4.68468677e-02 1.45650558e+00 8.12263732e-01
1469 6.95000000e+01 1.31053992e+00 6.75518718e-01 1.15208900e-01 4.41273886e-02 1.42574882e+00 7.19646107e-01
1470 6.95500000e+01 1.28201377e+00 5.80192354e-01 1.14063264e-01 4.11963157e-02 1.39607703e+00 6.21388670e-01
1471 6.96000000e+01 1.25494569e+00 4.79134546e-01 1.12930657e-01 3.80530155e-02 1.36787635e+00 5.17187562e-01
1472 6.96500000e+01 1.22986728e+00 3.72060239e-01 1.11825626e-01 3.46913336e-02 1.34169291e+00 4.06751573e-01
1473 6.97000000e+01 1.20755186e+00 2.58781825e-01 1.10765922e-01 3.11021332e-02 1.31831779e+00 2.89883958e-01
1474 6.97500000e+01 1.18906748e+00 1.39356931e-01 1.09774709e-01 2.72766265e-02 1.29884219e+00 1.66633558e-01
1475 6.98000000e+01 1.17572983e+00 1.42295428e-02 1.08882116e-01 2.32105669e-02 1.28461194e+00 3.74401098e-02
1476 6.98500000e+01 1.16900226e+00 -1.15619819e-01 1.08125332e-01 1.89085281e-02 1.27712759e+00 -9.67112912e-02
1477 6.99000000e+01 1.17023291e+00 -2.48657408e-01 1.07545950e-01 1.43873159e-02 1.27777886e+00 -2.34270092e-01
1478 6.99500000e+01 1.18037494e+00 -3.82818759e-01 1.07184553e-01 9.67712005e-03 1.28755949e+00 -3.73141639e-01
1479 7.00000000e+01 1.19984076e+00 -5.15651420e-01 1.07076212e-01 4.81983447e-03 1.30691697e+00 -5.10831586e-01
1480 7.00500000e+01 1.22818041e+00 -6.44490982e-01 1.07242484e-01 -1.32503491e-04 1.33542290e+00 -6.44623485e-01
1481 7.01000000e+01 1.26432289e+00 -7.66852039e-01 1.07689631e-01 -5.12177249e-03 1.37201252e+00 -7.71973812e-01
1482 7.01500000e+01 1.30645856e+00 -8.80608202e-01 1.08406917e-01 -1.00861645e-02 1.41486547e+00 -8.90694367e-01
1483 7.02000000e+01 1.35244205e+00 -9.84171236e-01 1.09367528e-01 -1.49633502e-02 1.46180957e+00 -9.99134586e-01
1484 7.02500000e+01 1.39994528e+00 -1.07657344e+00 1.10532086e-01 -1.96943208e-02 1.51047736e+00 -1.09626776e+00
1485 7.03000000e+01 1.44676729e+00 -1.15741738e+00 1.11851950e-01 -2.42276833e-02 1.55861924e+00 -1.18164507e+00
1486 7.03500000e+01 1.49100601e+00 -1.22678262e+00 1.13274596e-01 -2.85220743e-02 1.60428061e+00 -1.25530470e+00
1487 7.04000000e+01 1.53123070e+00 -1.28508690e+00 1.14747386e-01 -3.25475673e-02 1.64597809e+00 -1.31763446e+00
1488 7.04500000e+01 1.56643447e+00 -1.33287871e+00 1.16221800e-01 -3.62836728e-02 1.68265627e+00 -1.36916238e+00
1489 7.05000000e+01 1.59613549e+00 -1.37086807e+00 1.17655086e-01 -3.97169162e-02 1.71379058e+00 -1.41058498e+00
1490 7.05500000e+01 1.62013342e+00 -1.39967058e+00 1.19011794e-01 -4.28405513e-02 1.73914521e+00 -1.44251113e+00
1491 7.06000000e+01 1.63852881e+00 -1.41991224e+00 1.20264362e-01 -4.56510802e-02 1.75879317e+00 -1.46556332e+00
1492 7.06500000e+01 1.65157888e+00 -1.43217297e+00 1.21391723e-01 -4.81487923e-02 1.77297061e+00 -1.48032176e+00
1493 7.07000000e+01 1.65957503e+00 -1.43694400e+00 1.22378701e-01 -5.03361378e-02 1.78195373e+00 -1.48728014e+00
1494 7.07500000e+01 1.66283617e+00 -1.43477618e+00 1.23213911e-01 -5.22186452e-02 1.78605008e+00 -1.48699483e+00
1495 7.08000000e+01 1.66160394e+00 -1.42611780e+00 1.23888550e-01 -5.38028287e-02 1.78549249e+00 -1.47992063e+00
1496 7.08500000e+01 1.65609282e+00 -1.41136514e+00 1.24394553e-01 -5.50946254e-02 1.78048737e+00 -1.46645976e+00
1497 7.09000000e+01 1.64643891e+00 -1.39078891e+00 1.24723850e-01 -5.60966595e-02 1.77116276e+00 -1.44688557e+00
1498 7.09500000e+01 1.63281819e+00 -1.36460858e+00 1.24868354e-01 -5.68059961e-02 1.75768654e+00 -1.42141458e+00
1499 7.10000000e+01 1.61545518e+00 -1.33293579e+00 1.24822260e-01 -5.72141109e-02 1.74027744e+00 -1.39014990e+00
1500 7.10500000e+01 1.59469064e+00 -1.29581501e+00 1.24584327e-01 -5.73072335e-02 1.71927496e+00 -1.35312224e+00
1501 7.11000000e+01 1.57094708e+00 -1.25330106e+00 1.24160282e-01 -5.70719475e-02 1.69510737e+00 -1.31037301e+00
1502 7.11500000e+01 1.54472945e+00 -1.20547307e+00 1.23564046e-01 -5.65009663e-02 1.66829350e+00 -1.26197404e+00
1503 7.12000000e+01 1.51658796e+00 -1.15245542e+00 1.22816605e-01 -5.55980050e-02 1.63940456e+00 -1.20805342e+00
1504 7.12500000e+01 1.48707062e+00 -1.09441641e+00 1.21943185e-01 -5.43785891e-02 1.60901381e+00 -1.14879499e+00
1505 7.13000000e+01 1.45667629e+00 -1.03154350e+00 1.20969662e-01 -5.28669899e-02 1.57764595e+00 -1.08441049e+00
1506 7.13500000e+01 1.42582023e+00 -9.64002628e-01 1.19919737e-01 -5.10907670e-02 1.54573997e+00 -1.01509340e+00
1507 7.14000000e+01 1.39482115e+00 -8.91904542e-01 1.18813623e-01 -4.90760218e-02 1.51363477e+00 -9.40980564e-01
1508 7.14500000e+01 1.36391108e+00 -8.15266410e-01 1.17667719e-01 -4.68439000e-02 1.48157880e+00 -8.62110310e-01
1509 7.15000000e+01 1.33325336e+00 -7.33998722e-01 1.16495027e-01 -4.44090480e-02 1.44974838e+00 -7.78407770e-01
1510 7.15500000e+01 1.30299819e+00 -6.47894849e-01 1.15305978e-01 -4.17791701e-02 1.41830417e+00 -6.89674019e-01
1511 7.16000000e+01 1.27334132e+00 -5.56640734e-01 1.14109523e-01 -3.89550902e-02 1.38745085e+00 -5.95595824e-01
1512 7.16500000e+01 1.24461705e+00 -4.59857078e-01 1.12914920e-01 -3.59316098e-02 1.35753197e+00 -4.95788688e-01
1513 7.17000000e+01 1.21740561e+00 -3.57173174e-01 1.11733984e-01 -3.26990404e-02 1.32913959e+00 -3.89872214e-01
1514 7.17500000e+01 1.19261604e+00 -2.48320316e-01 1.10583900e-01 -2.92457626e-02 1.30319994e+00 -2.77566079e-01
1515 7.18000000e+01 1.17150453e+00 -1.33278983e-01 1.09489446e-01 -2.55614238e-02 1.28099398e+00 -1.58840406e-01
1516 7.18500000e+01 1.15559432e+00 -1.24272462e-02 1.08484164e-01 -2.16409719e-02 1.26407848e+00 -3.40682181e-02
1517 7.19000000e+01 1.14648514e+00 1.13304416e-01 1.07609051e-01 -1.74883821e-02 1.25409419e+00 9.58160338e-02
1518 7.19500000e+01 1.14555751e+00 2.42459588e-01 1.06908324e-01 -1.31187177e-02 1.25246583e+00 2.29340870e-01
1519 7.20000000e+01 1.15372757e+00 3.72995176e-01 1.06424109e-01 -8.55906143e-03 1.26015168e+00 3.64436114e-01
1520 7.20500000e+01 1.17122569e+00 5.02532923e-01 1.06189353e-01 -3.84781614e-03 1.27741504e+00 4.98685107e-01
1521 7.21000000e+01 1.19754788e+00 6.28585423e-01 1.06224935e-01 9.66357740e-04 1.30377282e+00 6.29551781e-01
1522 7.21500000e+01 1.23150472e+00 7.48789220e-01 1.06535739e-01 5.82539727e-03 1.33804046e+00 7.54614617e-01
1523 7.22000000e+01 1.27136425e+00 8.61192886e-01 1.07111547e-01 1.06657827e-02 1.37847580e+00 8.71858669e-01
1524 7.22500000e+01 1.31507751e+00 9.64350684e-01 1.07927722e-01 1.54224752e-02 1.42300524e+00 9.79773159e-01
1525 7.23000000e+01 1.36048690e+00 1.05739142e+00 1.08948342e-01 2.00358779e-02 1.46943524e+00 1.07742729e+00
1526 7.23500000e+01 1.40557566e+00 1.13989343e+00 1.10129022e-01 2.44564276e-02 1.51570468e+00 1.16434986e+00
1527 7.24000000e+01 1.44857130e+00 1.21188433e+00 1.11421495e-01 2.86477487e-02 1.55999279e+00 1.24053208e+00
1528 7.24500000e+01 1.48814233e+00 1.27361623e+00 1.12777242e-01 3.25840970e-02 1.60091957e+00 1.30620033e+00
1529 7.25000000e+01 1.52333667e+00 1.32551215e+00 1.14151202e-01 3.62490917e-02 1.63748787e+00 1.36176124e+00
1530 7.25500000e+01 1.55363018e+00 1.36808874e+00 1.15503628e-01 3.96326651e-02 1.66913381e+00 1.40772140e+00
1531 7.26000000e+01 1.57876098e+00 1.40181259e+00 1.16800860e-01 4.27288344e-02 1.69556184e+00 1.44454143e+00
1532 7.26500000e+01 1.59875085e+00 1.42718832e+00 1.18015956e-01 4.55340576e-02 1.71676681e+00 1.47272237e+00
1533 7.27000000e+01 1.61374086e+00 1.44463874e+00 1.19127786e-01 4.80472984e-02 1.73286865e+00 1.49268603e+00
1534 7.27500000e+01 1.62396227e+00 1.45459337e+00 1.20120396e-01 5.02687684e-02 1.74408266e+00 1.50486214e+00
1535 7.28000000e+01 1.62968468e+00 1.45750964e+00 1.20982536e-01 5.22000692e-02 1.75066721e+00 1.50970970e+00
1536 7.28500000e+01 1.63119987e+00 1.45375023e+00 1.21705802e-01 5.38452931e-02 1.75290568e+00 1.50759553e+00
1537 7.29000000e+01 1.62874422e+00 1.44371968e+00 1.22284804e-01 5.52095731e-02 1.75102903e+00 1.49892925e+00
1538 7.29500000e+01 1.62256994e+00 1.42774787e+00 1.22715493e-01 5.62986511e-02 1.74528543e+00 1.48404652e+00
1539 7.30000000e+01 1.61288477e+00 1.40614344e+00 1.22994933e-01 5.71181523e-02 1.73587970e+00 1.46326159e+00
1540 7.30500000e+01 1.59988464e+00 1.37915172e+00 1.23120342e-01 5.76718907e-02 1.72300499e+00 1.43682361e+00
1541 7.31000000e+01 1.58375309e+00 1.34696318e+00 1.23089191e-01 5.79608245e-02 1.70684228e+00 1.40492400e+00
1542 7.31500000e+01 1.56473419e+00 1.30969792e+00 1.22900009e-01 5.79819411e-02 1.68763420e+00 1.36767987e+00
1543 7.32000000e+01 1.54310599e+00 1.26743021e+00 1.22553467e-01 5.77288818e-02 1.66565946e+00 1.32515909e+00
1544 7.32500000e+01 1.51921549e+00 1.22019799e+00 1.22054052e-01 5.71934370e-02 1.64126954e+00 1.27739143e+00
1545 7.33000000e+01 1.49344348e+00 1.16803804e+00 1.21410749e-01 5.63689036e-02 1.61485423e+00 1.22440694e+00
1546 7.33500000e+01 1.46619873e+00 1.11102107e+00 1.20637684e-01 5.52537403e-02 1.58683642e+00 1.16627481e+00
1547 7.34000000e+01 1.43792281e+00 1.04923267e+00 1.19753453e-01 5.38538039e-02 1.55767626e+00 1.10308648e+00
1548 7.34500000e+01 1.40904664e+00 9.82775799e-01 1.18779534e-01 5.21827516e-02 1.52782617e+00 1.03495855e+00
1549 7.35000000e+01 1.37996680e+00 9.11753826e-01 1.17738144e-01 5.02596329e-02 1.49770495e+00 9.62013459e-01
1550 7.35500000e+01 1.35103270e+00 8.36250423e-01 1.16650275e-01 4.81054731e-02 1.46768297e+00 8.84355896e-01
1551 7.36000000e+01 1.32254028e+00 7.56302303e-01 1.15534504e-01 4.57395087e-02 1.43807479e+00 8.02041812e-01
1552 7.36500000e+01 1.29472695e+00 6.71865438e-01 1.14406438e-01 4.31762940e-02 1.40913339e+00 7.15041732e-01
1553 7.37000000e+01 1.26779495e+00 5.82799660e-01 1.13278714e-01 4.04242100e-02 1.38107366e+00 6.23223870e-01
1554 7.37500000e+01 1.24196396e+00 4.88864290e-01 1.12161967e-01 3.74850672e-02 1.35412593e+00 5.26349357e-01
1555 7.38000000e+01 1.21755629e+00 3.89762065e-01 1.11066246e-01 3.43546435e-02 1.32862253e+00 4.24116708e-01
1556 7.38500000e+01 1.19508295e+00 2.85175954e-01 1.10003116e-01 3.10241223e-02 1.30508607e+00 3.16200076e-01
1557 7.39000000e+01 1.17531575e+00 1.74880595e-01 1.08988284e-01 2.74824712e-02 1.28430404e+00 2.02363066e-01
1558 7.39500000e+01 1.15932050e+00 5.88528789e-02 1.08043353e-01 2.37192431e-02 1.26736385e+00 8.25721220e-02
1559 7.40000000e+01 1.14842343e+00 -6.25462805e-02 1.07197803e-01 1.97292241e-02 1.25562124e+00 -4.28170563e-02
1560 7.40500000e+01 1.14407696e+00 -1.88472451e-01 1.06488290e-01 1.55154795e-02 1.25056525e+00 -1.72956971e-01
1561 7.41000000e+01 1.14761717e+00 -3.17529549e-01 1.05955903e-01 1.10923007e-02 1.25357307e+00 -3.06437248e-01
1562 7.41500000e+01 1.16000178e+00 -4.47791376e-01 1.05640815e-01 6.48644751e-03 1.26564260e+00 -4.41304929e-01
1563 7.42000000e+01 1.18158770e+00 -5.76904924e-01 1.05577307e-01 1.73538057e-03 1.28716501e+00 -5.75169543e-01
1564 7.42500000e+01 1.21198138e+00 -7.02346537e-01 1.05787027e-01 -3.11382475e-03 1.31776841e+00 -7.05460362e-01
1565 7.43000000e+01 1.25002116e+00 -8.21688844e-01 1.06276118e-01 -8.00593259e-03 1.35629728e+00 -8.29694776e-01
1566 7.43500000e+01 1.29396831e+00 -9.32818787e-01 1.07034068e-01 -1.28805843e-02 1.40100237e+00 -9.45699371e-01
1567 7.44000000e+01 1.34168512e+00 -1.03416758e+00 1.08035175e-01 -1.76755095e-02 1.44972029e+00 -1.05184309e+00
1568 7.44500000e+01 1.39090002e+00 -1.12471218e+00 1.09240927e-01 -2.23311647e-02 1.50014095e+00 -1.14704334e+00
1569 7.45000000e+01 1.43950987e+00 -1.20402547e+00 1.10604618e-01 -2.67955180e-02 1.55011449e+00 -1.23082098e+00
1570 7.45500000e+01 1.48567765e+00 -1.27214390e+00 1.12075258e-01 -3.10264902e-02 1.59775291e+00 -1.30317039e+00
1571 7.46000000e+01 1.52799981e+00 -1.32939579e+00 1.13602350e-01 -3.49929799e-02 1.64160216e+00 -1.36438877e+00
1572 7.46500000e+01 1.56549222e+00 -1.37624886e+00 1.15138688e-01 -3.86730059e-02 1.68063091e+00 -1.41492187e+00
1573 7.47000000e+01 1.59764321e+00 -1.41337015e+00 1.16642358e-01 -4.20529783e-02 1.71428557e+00 -1.45542313e+00
1574 7.47500000e+01 1.62415730e+00 -1.44127071e+00 1.18078114e-01 -4.51243019e-02 1.74223541e+00 -1.48639501e+00
1575 7.48000000e+01 1.64508186e+00 -1.46058833e+00 1.19417254e-01 -4.78824609e-02 1.76449911e+00 -1.50847079e+00
1576 7.48500000e+01 1.66054369e+00 -1.47180797e+00 1.20637420e-01 -5.03262735e-02 1.78118111e+00 -1.52213424e+00
1577 7.49000000e+01 1.67078203e+00 -1.47545781e+00 1.21721608e-01 -5.24576292e-02 1.79250364e+00 -1.52791544e+00
1578 7.49500000e+01 1.67603087e+00 -1.47200112e+00 1.22656309e-01 -5.42795448e-02 1.79868718e+00 -1.52628066e+00
1579 7.50000000e+01 1.67649632e+00 -1.46188278e+00 1.23431142e-01 -5.57978019e-02 1.79992746e+00 -1.51768059e+00
1580 7.50500000e+01 1.67234911e+00 -1.44547908e+00 1.24036741e-01 -5.70176677e-02 1.79638585e+00 -1.50249675e+00
1581 7.51000000e+01 1.66373368e+00 -1.42310788e+00 1.24464138e-01 -5.79429779e-02 1.78819782e+00 -1.48105085e+00
1582 7.51500000e+01 1.65082461e+00 -1.39500565e+00 1.24704878e-01 -5.85738583e-02 1.77552949e+00 -1.45357951e+00
1583 7.52000000e+01 1.63384631e+00 -1.36127316e+00 1.24752128e-01 -5.89045516e-02 1.75859844e+00 -1.42017771e+00
1584 7.52500000e+01 1.61313277e+00 -1.32202051e+00 1.24602658e-01 -5.89251251e-02 1.73773543e+00 -1.38094563e+00
1585 7.53000000e+01 1.58908902e+00 -1.27729088e+00 1.24259298e-01 -5.86231775e-02 1.71334832e+00 -1.33591405e+00
1586 7.53500000e+01 1.56221385e+00 -1.22715733e+00 1.23732439e-01 -5.79897412e-02 1.68594629e+00 -1.28514707e+00
1587 7.54000000e+01 1.53306455e+00 -1.17169941e+00 1.23040071e-01 -5.70238974e-02 1.65610462e+00 -1.22872331e+00
1588 7.54500000e+01 1.50221644e+00 -1.11102398e+00 1.22205875e-01 -5.57353625e-02 1.62442232e+00 -1.16675935e+00
1589 7.55000000e+01 1.47022366e+00 -1.04524423e+00 1.21255984e-01 -5.41432373e-02 1.59147964e+00 -1.09938747e+00
1590 7.55500000e+01 1.43758120e+00 -9.74448753e-01 1.20215981e-01 -5.22716592e-02 1.55779718e+00 -1.02672041e+00
1591 7.56000000e+01 1.40472661e+00 -8.98667712e-01 1.19109018e-01 -5.01448949e-02 1.52383563e+00 -9.48812607e-01
1592 7.56500000e+01 1.37202045e+00 -8.17837882e-01 1.17955116e-01 -4.77831343e-02 1.48997557e+00 -8.65621016e-01
1593 7.57000000e+01 1.33977119e+00 -7.31791896e-01 1.16771251e-01 -4.52005589e-02 1.45654244e+00 -7.76992455e-01
1594 7.57500000e+01 1.30828623e+00 -6.40265346e-01 1.15572169e-01 -4.24042068e-02 1.42385840e+00 -6.82669553e-01
1595 7.58000000e+01 1.27793454e+00 -5.42916849e-01 1.14371516e-01 -3.93943836e-02 1.39230606e+00 -5.82311233e-01
1596 7.58500000e+01 1.24922751e+00 -4.39394217e-01 1.13183653e-01 -3.61654897e-02 1.36241116e+00 -4.75559707e-01
1597 7.59000000e+01 1.22292497e+00 -3.29435296e-01 1.12025861e-01 -3.27085130e-02 1.33495083e+00 -3.62143809e-01
1598 7.59500000e+01 1.20008956e+00 -2.13007518e-01 1.10920959e-01 -2.90139723e-02 1.31101052e+00 -2.42021490e-01
1599 7.60000000e+01 1.18208016e+00 -9.04233118e-02 1.09899060e-01 -2.50759358e-02 1.29197922e+00 -1.15499248e-01
1600 7.60500000e+01 1.17041379e+00 3.74640252e-02 1.08997693e-01 -2.08966650e-02 1.27941149e+00 1.65673602e-02
1601 7.61000000e+01 1.16654013e+00 1.69244941e-01 1.08259573e-01 -1.64895398e-02 1.27479970e+00 1.52755402e-01
1602 7.61500000e+01 1.17153686e+00 3.02929704e-01 1.07727339e-01 -1.18813466e-02 1.27926420e+00 2.91048358e-01
1603 7.62000000e+01 1.18585457e+00 4.36100445e-01 1.07437447e-01 -7.11105167e-03 1.29329202e+00 4.28989393e-01
1604 7.62500000e+01 1.20921699e+00 5.66162659e-01 1.07413782e-01 -2.22784839e-03 1.31663077e+00 5.63934811e-01
1605 7.63000000e+01 1.24059000e+00 6.90606141e-01 1.07666287e-01 2.71118106e-03 1.34825629e+00 6.93317322e-01
1606 7.63500000e+01 1.27836414e+00 8.07285184e-01 1.08186900e-01 7.64434801e-03 1.38655104e+00 8.14929532e-01
1607 7.64000000e+01 1.32051200e+00 9.14592072e-01 1.08953679e-01 1.25082904e-02 1.42946568e+00 9.27100363e-01
1608 7.64500000e+01 1.36488416e+00 1.01141839e+00 1.09931767e-01 1.72431583e-02 1.47481593e+00 1.02866155e+00
1609 7.65000000e+01 1.40935020e+00 1.09728545e+00 1.11077844e-01 2.17960931e-02 1.52042804e+00 1.11908154e+00
1610 7.65500000e+01 1.45207351e+00 1.17211707e+00 1.12343258e-01 2.61247008e-02 1.56441677e+00 1.19824178e+00
1611 7.66000000e+01 1.49153731e+00 1.23630021e+00 1.13678161e-01 3.01986605e-02 1.60521547e+00 1.26649887e+00
1612 7.66500000e+01 1.52670888e+00 1.29011666e+00 1.15035686e-01 3.39970001e-02 1.64174457e+00 1.32411366e+00
1613 7.67000000e+01 1.55692317e+00 1.33432920e+00 1.16374126e-01 3.75070292e-02 1.67329730e+00 1.37183623e+00
1614 7.67500000e+01 1.58191070e+00 1.36938322e+00 1.17657195e-01 4.07219847e-02 1.69956789e+00 1.41010521e+00
1615 7.68000000e+01 1.60163773e+00 1.39590256e+00 1.18856551e-01 4.36379567e-02 1.72049428e+00 1.43954052e+00
1616 7.68500000e+01 1.61629801e+00 1.41439971e+00 1.19950020e-01 4.62545863e-02 1.73624803e+00 1.46065430e+00
1617 7.69000000e+01 1.62616191e+00 1.42537345e+00 1.20921554e-01 4.85731968e-02 1.74708347e+00 1.47394665e+00
1618 7.69500000e+01 1.63154356e+00 1.42930330e+00 1.21759686e-01 5.05975914e-02 1.75330324e+00 1.47990089e+00
1619 7.70000000e+01 1.63274043e+00 1.42666317e+00 1.22456850e-01 5.23334165e-02 1.75519728e+00 1.47899659e+00
1620 7.70500000e+01 1.63003539e+00 1.41786209e+00 1.23007393e-01 5.37875628e-02 1.75304279e+00 1.47164965e+00
1621 7.71000000e+01 1.62363403e+00 1.40328462e+00 1.23407086e-01 5.49670888e-02 1.74704112e+00 1.45825171e+00
1622 7.71500000e+01 1.61372278e+00 1.38322561e+00 1.23651711e-01 5.58772602e-02 1.73737449e+00 1.43910287e+00
1623 7.72000000e+01 1.60046027e+00 1.35791373e+00 1.23736804e-01 5.65199748e-02 1.72419707e+00 1.41443370e+00
1624 7.72500000e+01 1.58401725e+00 1.32749824e+00 1.23658257e-01 5.68922939e-02 1.70767550e+00 1.38439054e+00
1625 7.73000000e+01 1.56463051e+00 1.29205556e+00 1.23413741e-01 5.69863092e-02 1.68804425e+00 1.34904187e+00
1626 7.73500000e+01 1.54261843e+00 1.25162767e+00 1.23004795e-01 5.67910286e-02 1.66562322e+00 1.30841870e+00
1627 7.74000000e+01 1.51837120e+00 1.20624959e+00 1.22438735e-01 5.62962200e-02 1.64080994e+00 1.26254581e+00
1628 7.74500000e+01 1.49233024e+00 1.15597097e+00 1.21729040e-01 5.54971898e-02 1.61405928e+00 1.21146816e+00
1629 7.75000000e+01 1.46494354e+00 1.10090317e+00 1.20894728e-01 5.43986065e-02 1.58583827e+00 1.15530178e+00
1630 7.75500000e+01 1.43666286e+00 1.04120011e+00 1.19958221e-01 5.30152517e-02 1.55662108e+00 1.09421536e+00
1631 7.76000000e+01 1.40790635e+00 9.77032706e-01 1.18942883e-01 5.13695067e-02 1.52684923e+00 1.02840221e+00
1632 7.76500000e+01 1.37902600e+00 9.08562541e-01 1.17870624e-01 4.94869416e-02 1.49689663e+00 9.58049483e-01
1633 7.77000000e+01 1.35029803e+00 8.35912414e-01 1.16760315e-01 4.73917968e-02 1.46705834e+00 8.83304211e-01
1634 7.77500000e+01 1.32192678e+00 7.59143849e-01 1.15627272e-01 4.51037721e-02 1.43755406e+00 8.04247621e-01
1635 7.78000000e+01 1.29405258e+00 6.78223152e-01 1.14483355e-01 4.26362459e-02 1.40853594e+00 7.20859398e-01
1636 7.78500000e+01 1.26678608e+00 5.93003052e-01 1.13337519e-01 3.99957628e-02 1.38012360e+00 6.32998815e-01
1637 7.79000000e+01 1.24027265e+00 5.03227469e-01 1.12196945e-01 3.71823205e-02 1.35246960e+00 5.40409790e-01
1638 7.79500000e+01 1.21477521e+00 4.08543073e-01 1.11068626e-01 3.41900667e-02 1.32584384e+00 4.42733140e-01
1639 7.80000000e+01 1.19075779e+00 3.08548190e-01 1.09961638e-01 3.10084682e-02 1.30071943e+00 3.39556658e-01
1640 7.80500000e+01 1.16896978e+00 2.02885878e-01 1.08889282e-01 2.76245065e-02 1.27785907e+00 2.30510384e-01
1641 7.81000000e+01 1.15048804e+00 9.13834471e-02 1.07872050e-01 2.40256621e-02 1.25836009e+00 1.15409109e-01
1642 7.81500000e+01 1.13665396e+00 -2.57888986e-02 1.06938199e-01 2.02032447e-02 1.24359216e+00 -5.58565398e-03
1643 7.82000000e+01 1.12900270e+00 -1.48042641e-01 1.06124225e-01 1.61559904e-02 1.23512693e+00 -1.31886651e-01
1644 7.82500000e+01 1.12894134e+00 -2.74215210e-01 1.05471860e-01 1.18925544e-02 1.23441320e+00 -2.62322656e-01
1645 7.83000000e+01 1.13760574e+00 -4.02603980e-01 1.05023416e-01 7.43261872e-03 1.24262916e+00 -3.95171361e-01
1646 7.83500000e+01 1.15552451e+00 -5.31036297e-01 1.04815930e-01 2.80688346e-03 1.26034044e+00 -5.28229414e-01
1647 7.84000000e+01 1.18253123e+00 -6.57076782e-01 1.04875729e-01 -1.94333130e-03 1.28740696e+00 -6.59020113e-01
1648 7.84500000e+01 1.21769630e+00 -7.78287822e-01 1.05214759e-01 -6.76660276e-03 1.32291106e+00 -7.85054424e-01
1649 7.85000000e+01 1.25947124e+00 -8.92469102e-01 1.05828803e-01 -1.16031957e-02 1.36530005e+00 -9.04072298e-01
1650 7.85500000e+01 1.30585592e+00 -9.97894158e-01 1.06698370e-01 -1.63892795e-02 1.41255429e+00 -1.01428344e+00
1651 7.86000000e+01 1.35467022e+00 -1.09337150e+00 1.07790712e-01 -2.10626317e-02 1.46246093e+00 -1.11443413e+00
1652 7.86500000e+01 1.40377764e+00 -1.17821521e+00 1.09063216e-01 -2.55683484e-02 1.51284086e+00 -1.20378356e+00
1653 7.87000000e+01 1.45130986e+00 -1.25231330e+00 1.10467805e-01 -2.98615204e-02 1.56177767e+00 -1.28217482e+00
1654 7.87500000e+01 1.49571087e+00 -1.31577078e+00 1.11955127e-01 -3.39086452e-02 1.60766600e+00 -1.34967943e+00
1655 7.88000000e+01 1.53591950e+00 -1.36899665e+00 1.13478212e-01 -3.76867062e-02 1.64939771e+00 -1.40668336e+00
1656 7.88500000e+01 1.57118193e+00 -1.41244281e+00 1.14993820e-01 -4.11797972e-02 1.68617575e+00 -1.45362261e+00
1657 7.89000000e+01 1.60114419e+00 -1.44667541e+00 1.16465208e-01 -4.43786000e-02 1.71760940e+00 -1.49105401e+00
1658 7.89500000e+01 1.62564547e+00 -1.47213222e+00 1.17861317e-01 -4.72769773e-02 1.74350678e+00 -1.51940920e+00
1659 7.90000000e+01 1.64474305e+00 -1.48932661e+00 1.19157000e-01 -4.98713674e-02 1.76390005e+00 -1.53919798e+00
1660 7.90500000e+01 1.65861784e+00 -1.49873014e+00 1.20332353e-01 -5.21617285e-02 1.77895019e+00 -1.55089187e+00
1661 7.91000000e+01 1.66741150e+00 -1.50070446e+00 1.21372461e-01 -5.41482527e-02 1.78878396e+00 -1.55485271e+00
1662 7.91500000e+01 1.67142982e+00 -1.49572800e+00 1.22265400e-01 -5.58341512e-02 1.79369522e+00 -1.55156215e+00
1663 7.92000000e+01 1.67083443e+00 -1.48415865e+00 1.23002036e-01 -5.72237123e-02 1.79383646e+00 -1.54138236e+00
1664 7.92500000e+01 1.66583908e+00 -1.46635964e+00 1.23575150e-01 -5.83223186e-02 1.78941422e+00 -1.52468196e+00
1665 7.93000000e+01 1.65661742e+00 -1.44264343e+00 1.23978050e-01 -5.91343270e-02 1.78059547e+00 -1.50177775e+00
1666 7.93500000e+01 1.64338604e+00 -1.41325763e+00 1.24204746e-01 -5.96624614e-02 1.76759078e+00 -1.47292009e+00
1667 7.94000000e+01 1.62636907e+00 -1.37833832e+00 1.24250401e-01 -5.99043508e-02 1.75061947e+00 -1.43824267e+00
1668 7.94500000e+01 1.60586986e+00 -1.33799488e+00 1.24112221e-01 -5.98540573e-02 1.72998208e+00 -1.39784894e+00
1669 7.95000000e+01 1.58224659e+00 -1.29229764e+00 1.23791356e-01 -5.95022869e-02 1.70603795e+00 -1.35179993e+00
1670 7.95500000e+01 1.55593207e+00 -1.24129414e+00 1.23294578e-01 -5.88397667e-02 1.67922665e+00 -1.30013391e+00
1671 7.96000000e+01 1.52741440e+00 -1.18502827e+00 1.22635235e-01 -5.78613377e-02 1.65004963e+00 -1.24288961e+00
1672 7.96500000e+01 1.49720879e+00 -1.12355329e+00 1.21832752e-01 -5.65695899e-02 1.61904154e+00 -1.18012288e+00
1673 7.97000000e+01 1.46583279e+00 -1.05692631e+00 1.20910693e-01 -5.49760807e-02 1.58674349e+00 -1.11190239e+00
1674 7.97500000e+01 1.43378686e+00 -9.85195325e-01 1.19894211e-01 -5.30993349e-02 1.55368108e+00 -1.03829466e+00
1675 7.98000000e+01 1.40153966e+00 -9.08374480e-01 1.18807725e-01 -5.09608715e-02 1.52034739e+00 -9.59335352e-01
1676 7.98500000e+01 1.36950380e+00 -8.26417899e-01 1.17673437e-01 -4.85808067e-02 1.48717724e+00 -8.74998706e-01
1677 7.99000000e+01 1.33804518e+00 -7.39194582e-01 1.16510698e-01 -4.59746027e-02 1.45455588e+00 -7.85169185e-01
1678 7.99500000e+01 1.30750876e+00 -6.46485446e-01 1.15336261e-01 -4.31512258e-02 1.42284502e+00 -6.89636672e-01
1679 8.00000000e+01 1.27826956e+00 -5.47998067e-01 1.14165162e-01 -4.01127260e-02 1.39243473e+00 -5.88110793e-01
1680 8.00500000e+01 1.25080367e+00 -4.43406478e-01 1.13012223e-01 -3.68549730e-02 1.36381590e+00 -4.80261451e-01
1681 8.01000000e+01 1.22579023e+00 -3.32451298e-01 1.11894239e-01 -3.33695302e-02 1.33768447e+00 -3.65820828e-01
1682 8.01500000e+01 1.20418894e+00 -2.15076089e-01 1.10832584e-01 -2.96468326e-02 1.31502152e+00 -2.44722921e-01
1683 8.02000000e+01 1.18725473e+00 -9.15603668e-02 1.09855235e-01 -2.56801117e-02 1.29710996e+00 -1.17240479e-01
1684 8.02500000e+01 1.17643222e+00 3.73196892e-02 1.08997464e-01 -2.14700235e-02 1.28542968e+00 1.58496657e-02
1685 8.03000000e+01 1.17316221e+00 1.70214664e-01 1.08300291e-01 -1.70284823e-02 1.28146250e+00 1.53186182e-01
1686 8.03500000e+01 1.17859107e+00 3.05169027e-01 1.07806089e-01 -1.23811567e-02 1.28639716e+00 2.92787870e-01
1687 8.04000000e+01 1.19327702e+00 4.39798229e-01 1.07552181e-01 -7.56672044e-03 1.30082920e+00 4.32231509e-01
1688 8.04500000e+01 1.21709965e+00 5.71474558e-01 1.07565284e-01 -2.63458234e-03 1.32466493e+00 5.68839975e-01
1689 8.05000000e+01 1.24914392e+00 6.97625073e-01 1.07857583e-01 2.35812270e-03 1.35700150e+00 6.99983196e-01
1690 8.05500000e+01 1.28787638e+00 8.15989628e-01 1.08423338e-01 7.35001566e-03 1.39629972e+00 8.23339644e-01
1691 8.06000000e+01 1.33127668e+00 9.24719015e-01 1.09242115e-01 1.22788009e-02 1.44051879e+00 9.36997816e-01
1692 8.06500000e+01 1.37710769e+00 1.02270912e+00 1.10278886e-01 1.70835821e-02 1.48738658e+00 1.03979270e+00
1693 8.07000000e+01 1.42315950e+00 1.10933911e+00 1.11489279e-01 2.17103170e-02 1.53464878e+00 1.13104943e+00
1694 8.07500000e+01 1.46746114e+00 1.18452430e+00 1.12822917e-01 2.61137175e-02 1.58028405e+00 1.21063801e+00
1695 8.08000000e+01 1.50839884e+00 1.24856068e+00 1.14228168e-01 3.02603707e-02 1.62262701e+00 1.27882105e+00
1696 8.08500000e+01 1.54483501e+00 1.30196037e+00 1.15655379e-01 3.41261886e-02 1.66049039e+00 1.33608656e+00
1697 8.09000000e+01 1.57606828e+00 1.34530456e+00 1.17060614e-01 3.76966399e-02 1.69312889e+00 1.38300120e+00
1698 8.09500000e+01 1.60180027e+00 1.37929770e+00 1.18405799e-01 4.09630393e-02 1.72020607e+00 1.42026074e+00
1699 8.10000000e+01 1.62201730e+00 1.40452583e+00 1.19660990e-01 4.39209549e-02 1.74167829e+00 1.44844678e+00
1700 8.10500000e+01 1.63692230e+00 1.42156584e+00 1.20803092e-01 4.65698646e-02 1.75772539e+00 1.46813570e+00
1701 8.11000000e+01 1.64680466e+00 1.43097107e+00 1.21815079e-01 4.89116417e-02 1.76861974e+00 1.47988271e+00
1702 8.11500000e+01 1.65198725e+00 1.43326634e+00 1.22685057e-01 5.09507092e-02 1.77467231e+00 1.48421705e+00
1703 8.12000000e+01 1.65277732e+00 1.42893766e+00 1.23404392e-01 5.26937704e-02 1.77618171e+00 1.48163143e+00
1704 8.12500000e+01 1.64941872e+00 1.41841158e+00 1.23966040e-01 5.41477708e-02 1.77338476e+00 1.47255935e+00
1705 8.13000000e+01 1.64209266e+00 1.40205444e+00 1.24363520e-01 5.53185862e-02 1.76645618e+00 1.45737303e+00
1706 8.13500000e+01 1.63096366e+00 1.38012682e+00 1.24590026e-01 5.62083145e-02 1.75555368e+00 1.43633514e+00
1707 8.14000000e+01 1.61620318e+00 1.35280154e+00 1.24639125e-01 5.68134193e-02 1.74084231e+00 1.40961496e+00
1708 8.14500000e+01 1.59802996e+00 1.32018101e+00 1.24506225e-01 5.71245576e-02 1.72253619e+00 1.37730557e+00
1709 8.15000000e+01 1.57677855e+00 1.28231610e+00 1.24191400e-01 5.71284381e-02 1.70096995e+00 1.33944454e+00
1710 8.15500000e+01 1.55287074e+00 1.23925388e+00 1.23701644e-01 5.68126241e-02 1.67657239e+00 1.29606651e+00
1711 8.16000000e+01 1.52679872e+00 1.19105408e+00 1.23051569e-01 5.61712164e-02 1.64985029e+00 1.24722529e+00
1712 8.16500000e+01 1.49906178e+00 1.13784459e+00 1.22262158e-01 5.52094635e-02 1.62132394e+00 1.19305405e+00
1713 8.17000000e+01 1.47016207e+00 1.07979771e+00 1.21357906e-01 5.39440816e-02 1.59151997e+00 1.13374179e+00
1714 8.17500000e+01 1.44055359e+00 1.01711018e+00 1.20363692e-01 5.24000568e-02 1.56091729e+00 1.06951023e+00
1715 8.18000000e+01 1.41061923e+00 9.49957737e-01 1.19302250e-01 5.06052230e-02 1.52992148e+00 1.00056296e+00
1716 8.18500000e+01 1.38064636e+00 8.78461386e-01 1.18192767e-01 4.85853660e-02 1.49883913e+00 9.27046752e-01
1717 8.19000000e+01 1.35083019e+00 8.02659899e-01 1.17050533e-01 4.63611098e-02 1.46788072e+00 8.49021008e-01
1718 8.19500000e+01 1.32129822e+00 7.22489805e-01 1.15887288e-01 4.39464389e-02 1.43718551e+00 7.66436244e-01
1719 8.20000000e+01 1.29214461e+00 6.37767125e-01 1.14711955e-01 4.13483458e-02 1.40685656e+00 6.79115471e-01
1720 8.20500000e+01 1.26350603e+00 5.48196066e-01 1.13531687e-01 3.85670323e-02 1.37703771e+00 5.86763098e-01
1721 8.21000000e+01 1.23565911e+00 4.53395478e-01 1.12353793e-01 3.55967479e-02 1.34801290e+00 4.88992226e-01
1722 8.21500000e+01 1.20911694e+00 3.52953831e-01 1.11188006e-01 3.24269888e-02 1.32030495e+00 3.85380820e-01
1723 8.22000000e+01 1.18471069e+00 2.46525440e-01 1.10049175e-01 2.90449930e-02 1.29475986e+00 2.75570433e-01
1724 8.22500000e+01 1.16363164e+00 1.33950357e-01 1.08959600e-01 2.54384171e-02 1.27259124e+00 1.59388774e-01
1725 8.23000000e+01 1.14733310e+00 1.54844591e-02 1.07950449e-01 2.15997738e-02 1.25528355e+00 3.70842329e-02
1726 8.23500000e+01 1.13744630e+00 -1.08180450e-01 1.07060850e-01 1.75292014e-02 1.24450715e+00 -9.06512483e-02
1727 8.24000000e+01 1.13540282e+00 -2.35760201e-01 1.06334630e-01 1.32379261e-02 1.24173745e+00 -2.22522275e-01
1728 8.24500000e+01 1.14231158e+00 -3.65443295e-01 1.05815345e-01 8.74751212e-03 1.24812692e+00 -3.56695783e-01
1729 8.25000000e+01 1.15861200e+00 -4.94985346e-01 1.05539523e-01 4.09166123e-03 1.26415152e+00 -4.90893685e-01
1730 8.25500000e+01 1.18405974e+00 -6.21921616e-01 1.05532425e-01 -6.85999924e-04 1.28959217e+00 -6.22607616e-01
1731 8.26000000e+01 1.21765597e+00 -7.43838632e-01 1.05804736e-01 -5.53120400e-03 1.32346070e+00 -7.49369836e-01
1732 8.26500000e+01 1.25781197e+00 -8.58616691e-01 1.06351492e-01 -1.03809683e-02 1.36416346e+00 -8.68997660e-01
1733 8.27000000e+01 1.30250529e+00 -9.64611701e-01 1.07152441e-01 -1.51690718e-02 1.40965773e+00 -9.79780772e-01
1734 8.27500000e+01 1.34955910e+00 -1.06071955e+00 1.08174400e-01 -1.98337554e-02 1.45773350e+00 -1.08055330e+00
1735 8.28000000e+01 1.39684027e+00 -1.14636909e+00 1.09374361e-01 -2.43219748e-02 1.50621463e+00 -1.17069107e+00
1736 8.28500000e+01 1.44247381e+00 -1.22140382e+00 1.10704172e-01 -2.85932953e-02 1.55317798e+00 -1.24999711e+00
1737 8.29000000e+01 1.48500815e+00 -1.28604273e+00 1.12114256e-01 -3.26183826e-02 1.59712241e+00 -1.31866111e+00
1738 8.29500000e+01 1.52332261e+00 -1.34062560e+00 1.13557779e-01 -3.63777029e-02 1.63688039e+00 -1.37700331e+00
1739 8.30000000e+01 1.55678859e+00 -1.38564630e+00 1.14992481e-01 -3.98582322e-02 1.67178107e+00 -1.42550453e+00
1740 8.30500000e+01 1.58505121e+00 -1.42163721e+00 1.16382632e-01 -4.30520235e-02 1.70143384e+00 -1.46468923e+00
1741 8.31000000e+01 1.60802551e+00 -1.44895946e+00 1.17698181e-01 -4.59540257e-02 1.72572370e+00 -1.49491348e+00
1742 8.31500000e+01 1.62581138e+00 -1.46816151e+00 1.18915609e-01 -4.85611599e-02 1.74472699e+00 -1.51672267e+00
1743 8.32000000e+01 1.63856619e+00 -1.47963965e+00 1.20016553e-01 -5.08724010e-02 1.75858275e+00 -1.53051205e+00
1744 8.32500000e+01 1.64653773e+00 -1.48378892e+00 1.20987184e-01 -5.28886674e-02 1.76752491e+00 -1.53667759e+00
1745 8.33000000e+01 1.65002388e+00 -1.48106033e+00 1.21817019e-01 -5.46127483e-02 1.77184090e+00 -1.53567308e+00
1746 8.33500000e+01 1.64922209e+00 -1.47178769e+00 1.22499134e-01 -5.60484433e-02 1.77172123e+00 -1.52783614e+00
1747 8.34000000e+01 1.64440402e+00 -1.45634387e+00 1.23028109e-01 -5.72011054e-02 1.76743212e+00 -1.51354497e+00
1748 8.34500000e+01 1.63575278e+00 -1.43504686e+00 1.23399496e-01 -5.80760134e-02 1.75915228e+00 -1.49312287e+00
1749 8.35000000e+01 1.62347399e+00 -1.40817074e+00 1.23609452e-01 -5.86772887e-02 1.74708344e+00 -1.46684803e+00
1750 8.35500000e+01 1.60777738e+00 -1.37587234e+00 1.23654735e-01 -5.90056226e-02 1.73143212e+00 -1.43487796e+00
1751 8.36000000e+01 1.58892393e+00 -1.33832362e+00 1.23533125e-01 -5.90588475e-02 1.71245706e+00 -1.39738246e+00
1752 8.36500000e+01 1.56719186e+00 -1.29558437e+00 1.23244574e-01 -5.88303207e-02 1.69043643e+00 -1.35441469e+00
1753 8.37000000e+01 1.54293480e+00 -1.24771334e+00 1.22792702e-01 -5.83116934e-02 1.66572750e+00 -1.30602504e+00
1754 8.37500000e+01 1.51655908e+00 -1.19474896e+00 1.22186177e-01 -5.74956033e-02 1.63874525e+00 -1.25224457e+00
1755 8.38000000e+01 1.48850206e+00 -1.13673822e+00 1.21439194e-01 -5.63793801e-02 1.60994125e+00 -1.19311760e+00
1756 8.38500000e+01 1.45922507e+00 -1.07374680e+00 1.20570886e-01 -5.49679607e-02 1.57979596e+00 -1.12871476e+00
1757 8.39000000e+01 1.42918303e+00 -1.00584777e+00 1.19603532e-01 -5.32741948e-02 1.54878656e+00 -1.05912197e+00
1758 8.39500000e+01 1.39881427e+00 -9.33114046e-01 1.18560498e-01 -5.13167752e-02 1.51737477e+00 -9.84430821e-01
1759 8.40000000e+01 1.36850706e+00 -8.55587953e-01 1.17464052e-01 -4.91164399e-02 1.48597111e+00 -9.04704392e-01
1760 8.40500000e+01 1.33860363e+00 -7.73258504e-01 1.16334168e-01 -4.66920733e-02 1.45493780e+00 -8.19950577e-01
1761 8.41000000e+01 1.30940115e+00 -6.86033514e-01 1.15187945e-01 -4.40577448e-02 1.42458910e+00 -7.30091259e-01
1762 8.41500000e+01 1.28117713e+00 -5.93729788e-01 1.14039849e-01 -4.12211359e-02 1.39521698e+00 -6.34950924e-01
1763 8.42000000e+01 1.25424058e+00 -4.96078401e-01 1.12902593e-01 -3.81832010e-02 1.36714318e+00 -5.34261602e-01
1764 8.42500000e+01 1.22900846e+00 -3.92768498e-01 1.11788718e-01 -3.49388691e-02 1.34079717e+00 -4.27707367e-01
1765 8.43000000e+01 1.20611031e+00 -2.83533527e-01 1.10712865e-01 -3.14790640e-02 1.31682318e+00 -3.15012591e-01
1766 8.43500000e+01 1.18645216e+00 -1.68261899e-01 1.09694309e-01 -2.77932674e-02 1.29614646e+00 -1.96055166e-01
1767 8.44000000e+01 1.17124326e+00 -4.71395095e-02 1.08759100e-01 -2.38735450e-02 1.28000236e+00 -7.10130544e-02
1768 8.44500000e+01 1.16189950e+00 7.91726263e-02 1.07940773e-01 -1.97188400e-02 1.26984028e+00 5.94537864e-02
1769 8.45000000e+01 1.15984628e+00 2.09522269e-01 1.07279113e-01 -1.53384033e-02 1.26712539e+00 1.94183865e-01
1770 8.45500000e+01 1.16627961e+00 3.42109086e-01 1.06815629e-01 -1.07543172e-02 1.27309524e+00 3.31354769e-01
1771 8.46000000e+01 1.18187496e+00 4.74707296e-01 1.06588790e-01 -6.00130499e-03 1.28846375e+00 4.68705991e-01
1772 8.46500000e+01 1.20663782e+00 6.04841723e-01 1.06626922e-01 -1.12481245e-03 1.31326474e+00 6.03716911e-01
1773 8.47000000e+01 1.23979261e+00 7.29890817e-01 1.06944991e-01 3.82099151e-03 1.34673760e+00 7.33711808e-01
1774 8.47500000e+01 1.27989514e+00 8.47517868e-01 1.07540543e-01 8.77681401e-03 1.38743568e+00 8.56294682e-01
1775 8.48000000e+01 1.32494611e+00 9.55834857e-01 1.08394841e-01 1.36804747e-02 1.43334095e+00 9.69515332e-01
1776 8.48500000e+01 1.37269697e+00 1.05354906e+00 1.09474833e-01 1.84704050e-02 1.48217181e+00 1.07201946e+00
1777 8.49000000e+01 1.42089154e+00 1.13992700e+00 1.10736626e-01 2.30900646e-02 1.53162817e+00 1.16301707e+00
1778 8.49500000e+01 1.46746748e+00 1.21484673e+00 1.12129955e-01 2.74921611e-02 1.57959743e+00 1.24233889e+00
1779 8.50000000e+01 1.51080283e+00 1.27847136e+00 1.13602884e-01 3.16405757e-02 1.62440572e+00 1.31011194e+00
1780 8.50500000e+01 1.54963485e+00 1.33132262e+00 1.15104910e-01 3.55090685e-02 1.66473976e+00 1.36683169e+00
1781 8.51000000e+01 1.58324522e+00 1.37399053e+00 1.16590500e-01 3.90809069e-02 1.69983572e+00 1.41307144e+00
1782 8.51500000e+01 1.61125944e+00 1.40711133e+00 1.18020868e-01 4.23455930e-02 1.72928031e+00 1.44945692e+00
1783 8.52000000e+01 1.63360667e+00 1.43131282e+00 1.19364120e-01 4.52975010e-02 1.75297079e+00 1.47661032e+00
1784 8.52500000e+01 1.65044957e+00 1.44712611e+00 1.20595638e-01 4.79346672e-02 1.77104521e+00 1.49506078e+00
1785 8.53000000e+01 1.66203862e+00 1.45510457e+00 1.21696736e-01 5.02578483e-02 1.78373535e+00 1.50536242e+00
1786 8.53500000e+01 1.66859829e+00 1.45581346e+00 1.22652761e-01 5.22705364e-02 1.79125105e+00 1.50808399e+00
1787 8.54000000e+01 1.67042665e+00 1.44969424e+00 1.23453348e-01 5.39781337e-02 1.79387999e+00 1.50367238e+00
1788 8.54500000e+01 1.66773328e+00 1.43717478e+00 1.24089568e-01 5.53870155e-02 1.79182285e+00 1.49256180e+00
1789 8.55000000e+01 1.66069319e+00 1.41861516e+00 1.24553209e-01 5.65020921e-02 1.78524640e+00 1.47511725e+00
1790 8.55500000e+01 1.64946437e+00 1.39427871e+00 1.24835982e-01 5.73249556e-02 1.77430036e+00 1.45160366e+00
1791 8.56000000e+01 1.63422040e+00 1.36435034e+00 1.24930365e-01 5.78517961e-02 1.75915077e+00 1.42220214e+00
1792 8.56500000e+01 1.61523854e+00 1.32892704e+00 1.24831500e-01 5.80732068e-02 1.74007004e+00 1.38700024e+00
1793 8.57000000e+01 1.59289346e+00 1.28806772e+00 1.24539867e-01 5.79761698e-02 1.71743333e+00 1.34604389e+00
1794 8.57500000e+01 1.56764456e+00 1.24182631e+00 1.24063400e-01 5.75490945e-02 1.69170796e+00 1.29937540e+00
1795 8.58000000e+01 1.54002833e+00 1.19027482e+00 1.23417919e-01 5.67874246e-02 1.66344625e+00 1.24706224e+00
1796 8.58500000e+01 1.51059218e+00 1.13354205e+00 1.22625675e-01 5.56978001e-02 1.63321786e+00 1.18923985e+00
1797 8.59000000e+01 1.47989064e+00 1.07178437e+00 1.21712345e-01 5.42978374e-02 1.60160298e+00 1.12608221e+00
1798 8.59500000e+01 1.44843018e+00 1.00515926e+00 1.20703829e-01 5.26123875e-02 1.56913401e+00 1.05777164e+00
1799 8.60000000e+01 1.41663791e+00 9.33781530e-01 1.19623755e-01 5.06681729e-02 1.53626167e+00 9.84449703e-01
1800 8.60500000e+01 1.38484783e+00 8.57690951e-01 1.18492278e-01 4.84891306e-02 1.50334011e+00 9.06180081e-01
1801 8.61000000e+01 1.35331165e+00 7.76824224e-01 1.17325916e-01 4.60935775e-02 1.47063757e+00 8.22917801e-01
1802 8.61500000e+01 1.32223133e+00 6.91001861e-01 1.16138053e-01 4.34928245e-02 1.43836938e+00 7.34494686e-01
1803 8.62000000e+01 1.29181360e+00 5.99932011e-01 1.14939887e-01 4.06909603e-02 1.40675349e+00 6.40622972e-01
1804 8.62500000e+01 1.26236200e+00 5.03246035e-01 1.13741881e-01 3.76853425e-02 1.37610388e+00 5.40931377e-01
1805 8.63000000e+01 1.23438164e+00 4.00568261e-01 1.12555985e-01 3.44679598e-02 1.34693762e+00 4.35036220e-01
1806 8.63500000e+01 1.20867858e+00 2.91627310e-01 1.11398362e-01 3.10279966e-02 1.32007694e+00 3.22655307e-01
1807 8.64000000e+01 1.18640210e+00 1.76347699e-01 1.10291904e-01 2.73548242e-02 1.29669400e+00 2.03702523e-01
1808 8.64500000e+01 1.16898835e+00 5.50669147e-02 1.09267683e-01 2.34425158e-02 1.27825603e+00 7.85094304e-02
1809 8.65000000e+01 1.15801810e+00 -7.13710319e-02 1.08364628e-01 1.92933087e-02 1.26638273e+00 -5.20777232e-02
1810 8.65500000e+01 1.15494199e+00 -2.01548106e-01 1.07626323e-01 1.49212807e-02 1.26256831e+00 -1.86626825e-01
1811 8.66000000e+01 1.16079738e+00 -3.33513829e-01 1.07095671e-01 1.03524644e-02 1.26789305e+00 -3.23161365e-01
1812 8.66500000e+01 1.17600688e+00 -4.64916932e-01 1.06808490e-01 5.62406027e-03 1.28281537e+00 -4.59292872e-01
1813 8.67000000e+01 1.20022853e+00 -5.93223733e-01 1.06788378e-01 7.83632558e-04 1.30701691e+00 -5.92440100e-01
1814 8.67500000e+01 1.23243362e+00 -7.16002355e-01 1.07043889e-01 -4.11301297e-03 1.33947750e+00 -7.20115368e-01
1815 8.68000000e+01 1.27099982e+00 -8.31172910e-01 1.07568161e-01 -9.00330255e-03 1.37856798e+00 -8.40176213e-01
1816 8.68500000e+01 1.31391269e+00 -9.37144879e-01 1.08339446e-01 -1.38221832e-02 1.42225213e+00 -9.50967062e-01
1817 8.69000000e+01 1.35900468e+00 -1.03290677e+00 1.09323845e-01 -1.85085140e-02 1.46832853e+00 -1.05141528e+00
1818 8.69500000e+01 1.40418006e+00 -1.11796019e+00 1.10477887e-01 -2.30100310e-02 1.51465795e+00 -1.14097022e+00
1819 8.70000000e+01 1.44759610e+00 -1.19223606e+00 1.11753448e-01 -2.72866838e-02 1.55934955e+00 -1.21952274e+00
1820 8.70500000e+01 1.48779711e+00 -1.25598604e+00 1.13101028e-01 -3.13098812e-02 1.60089814e+00 -1.28729593e+00
1821 8.71000000e+01 1.52370108e+00 -1.30960986e+00 1.14474112e-01 -3.50609428e-02 1.63817519e+00 -1.34467081e+00
1822 8.71500000e+01 1.55471701e+00 -1.35367960e+00 1.15830940e-01 -3.85278808e-02 1.67054795e+00 -1.39220748e+00
1823 8.72000000e+01 1.58054522e+00 -1.38874387e+00 1.17136099e-01 -4.17044268e-02 1.69768132e+00 -1.43044830e+00
1824 8.72500000e+01 1.60113266e+00 -1.41524915e+00 1.18360924e-01 -4.45861135e-02 1.71949358e+00 -1.45983527e+00
1825 8.73000000e+01 1.61665851e+00 -1.43373158e+00 1.19483257e-01 -4.71717182e-02 1.73614177e+00 -1.48090330e+00
1826 8.73500000e+01 1.62734435e+00 -1.44465511e+00 1.20486462e-01 -4.94616976e-02 1.74783081e+00 -1.49411681e+00
1827 8.74000000e+01 1.63346093e+00 -1.44843552e+00 1.21358505e-01 -5.14581253e-02 1.75481943e+00 -1.49989364e+00
1828 8.74500000e+01 1.63533487e+00 -1.44554654e+00 1.22090608e-01 -5.31654422e-02 1.75742548e+00 -1.49871198e+00
1829 8.75000000e+01 1.63318895e+00 -1.43634484e+00 1.22677493e-01 -5.45893632e-02 1.75586645e+00 -1.49093420e+00
1830 8.75500000e+01 1.62729414e+00 -1.42122833e+00 1.23114687e-01 -5.57360760e-02 1.75040883e+00 -1.47696441e+00
1831 8.76000000e+01 1.61781796e+00 -1.40050537e+00 1.23398556e-01 -5.66116165e-02 1.74121652e+00 -1.45711699e+00
1832 8.76500000e+01 1.60494747e+00 -1.37443346e+00 1.23525550e-01 -5.72197117e-02 1.72847302e+00 -1.43165317e+00
1833 8.77000000e+01 1.58886367e+00 -1.34313886e+00 1.23492346e-01 -5.75598182e-02 1.71235601e+00 -1.40069868e+00
1834 8.77500000e+01 1.56981237e+00 -1.30677312e+00 1.23296803e-01 -5.76279653e-02 1.69310917e+00 -1.36440108e+00
1835 8.78000000e+01 1.54807349e+00 -1.26537277e+00 1.22939463e-01 -5.74157124e-02 1.67101295e+00 -1.32278849e+00
1836 8.78500000e+01 1.52400840e+00 -1.21897913e+00 1.22425113e-01 -5.69137217e-02 1.64643351e+00 -1.27589285e+00
1837 8.79000000e+01 1.49803232e+00 -1.16763626e+00 1.21764059e-01 -5.61152071e-02 1.61979638e+00 -1.22375147e+00
1838 8.79500000e+01 1.47058887e+00 -1.11141662e+00 1.20972158e-01 -5.50198794e-02 1.59156103e+00 -1.16643650e+00
1839 8.80000000e+01 1.44212719e+00 -1.05042509e+00 1.20069671e-01 -5.36361751e-02 1.56219686e+00 -1.10406126e+00
1840 8.80500000e+01 1.41308041e+00 -9.84791515e-01 1.19079158e-01 -5.19807394e-02 1.53215957e+00 -1.03677225e+00
1841 8.81000000e+01 1.38383577e+00 -9.14648199e-01 1.18023267e-01 -5.00755269e-02 1.50185904e+00 -9.64723726e-01
1842 8.81500000e+01 1.35473209e+00 -8.40102508e-01 1.16922805e-01 -4.79435549e-02 1.47165489e+00 -8.88046063e-01
1843 8.82000000e+01 1.32604638e+00 -7.61207778e-01 1.15795719e-01 -4.56050958e-02 1.44184210e+00 -8.06812874e-01
1844 8.82500000e+01 1.29800045e+00 -6.77933071e-01 1.14656746e-01 -4.30750438e-02 1.41265720e+00 -7.21008114e-01
1845 8.83000000e+01 1.27077869e+00 -5.90142064e-01 1.13517682e-01 -4.03616824e-02 1.38429637e+00 -6.30503747e-01
1846 8.83500000e+01 1.24457485e+00 -4.97590975e-01 1.12388169e-01 -3.74665027e-02 1.35696302e+00 -5.35057477e-01
1847 8.84000000e+01 1.21967353e+00 -3.99955261e-01 1.11277170e-01 -3.43848588e-02 1.33095070e+00 -4.34340119e-01
1848 8.84500000e+01 1.19654903e+00 -2.96880989e-01 1.10195159e-01 -3.11072414e-02 1.30674419e+00 -3.27988231e-01
1849 8.85000000e+01 1.17595335e+00 -1.88077915e-01 1.09156666e-01 -2.76215603e-02 1.28511002e+00 -2.15699475e-01
1850 8.85500000e+01 1.15894861e+00 -7.34529744e-02 1.08182691e-01 -2.39161997e-02 1.26713130e+00 -9.73691740e-02
1851 8.86000000e+01 1.14687909e+00 4.66956514e-02 1.07302248e-01 -1.99842599e-02 1.25418133e+00 2.67113916e-02
1852 8.86500000e+01 1.14121668e+00 1.71630908e-01 1.06551699e-01 -1.58267146e-02 1.24776838e+00 1.55804193e-01
1853 8.87000000e+01 1.14331243e+00 3.00034705e-01 1.05972464e-01 -1.14557275e-02 1.24928490e+00 2.88578978e-01
1854 8.87500000e+01 1.15420459e+00 4.30034936e-01 1.05605282e-01 -6.89517180e-03 1.25980987e+00 4.23139764e-01
1855 8.88000000e+01 1.17431012e+00 5.59329801e-01 1.05485336e-01 -2.18140953e-03 1.27979545e+00 5.57148392e-01
1856 8.88500000e+01 1.20330901e+00 6.85446242e-01 1.05636434e-01 2.64101052e-03 1.30894544e+00 6.88087253e-01
1857 8.89000000e+01 1.24017265e+00 8.05917487e-01 1.06066479e-01 7.51749198e-03 1.34623913e+00 8.13434979e-01
1858 8.89500000e+01 1.28322845e+00 9.18531330e-01 1.06767525e-01 1.23879506e-02 1.38999598e+00 9.30919280e-01
1859 8.90000000e+01 1.33038580e+00 1.02168067e+00 1.07716178e-01 1.71892350e-02 1.43810197e+00 1.03886991e+00
1860 8.90500000e+01 1.37942583e+00 1.11425963e+00 1.08876403e-01 2.18599209e-02 1.48830223e+00 1.13611955e+00
1861 8.91000000e+01 1.42820241e+00 1.19577467e+00 1.10203050e-01 2.63464524e-02 1.53840546e+00 1.22212112e+00
1862 8.91500000e+01 1.47486466e+00 1.26616168e+00 1.11646368e-01 3.06062589e-02 1.58651102e+00 1.29676794e+00
1863 8.92000000e+01 1.51795171e+00 1.32571020e+00 1.13156022e-01 3.46071107e-02 1.63110773e+00 1.36031731e+00
1864 8.92500000e+01 1.55643231e+00 1.37488333e+00 1.14684691e-01 3.83266949e-02 1.67111700e+00 1.41321002e+00
1865 8.93000000e+01 1.58968466e+00 1.41423797e+00 1.16190215e-01 4.17506589e-02 1.70587487e+00 1.45598863e+00
1866 8.93500000e+01 1.61744291e+00 1.44432878e+00 1.17636707e-01 4.48698351e-02 1.73507962e+00 1.48919862e+00
1867 8.94000000e+01 1.63962239e+00 1.46576337e+00 1.18994113e-01 4.76795823e-02 1.75861650e+00 1.51344295e+00
1868 8.94500000e+01 1.65638879e+00 1.47897702e+00 1.20239397e-01 5.01777774e-02 1.77662818e+00 1.52915480e+00
1869 8.95000000e+01 1.66786581e+00 1.48454186e+00 1.21353946e-01 5.23648075e-02 1.78921975e+00 1.53690667e+00
1870 8.95500000e+01 1.67437307e+00 1.48282542e+00 1.22324724e-01 5.42435635e-02 1.79669780e+00 1.53706899e+00
1871 8.96000000e+01 1.67603065e+00 1.47438959e+00 1.23139401e-01 5.58186995e-02 1.79917005e+00 1.53020829e+00
1872 8.96500000e+01 1.67311511e+00 1.45953187e+00 1.23790180e-01 5.70958605e-02 1.79690529e+00 1.51662773e+00
1873 8.97000000e+01 1.66576209e+00 1.43863414e+00 1.24268564e-01 5.80799290e-02 1.79003065e+00 1.49671407e+00
1874 8.97500000e+01 1.65414469e+00 1.41194783e+00 1.24566855e-01 5.87733210e-02 1.77871154e+00 1.47072115e+00
1875 8.98000000e+01 1.63845701e+00 1.37965427e+00 1.24678015e-01 5.91740755e-02 1.76313502e+00 1.43882835e+00
1876 8.98500000e+01 1.61898303e+00 1.34188002e+00 1.24597479e-01 5.92753849e-02 1.74358051e+00 1.40115541e+00
1877 8.99000000e+01 1.59611168e+00 1.29866088e+00 1.24325307e-01 5.90660904e-02 1.72043699e+00 1.35772697e+00
1878 8.99500000e+01 1.57028142e+00 1.25005671e+00 1.23867884e-01 5.85355448e-02 1.69414930e+00 1.30859225e+00
1879 9.00000000e+01 1.54201382e+00 1.19612535e+00 1.23239075e-01 5.76779488e-02 1.66525289e+00 1.25380330e+00
1880 9.00500000e+01 1.51185583e+00 1.13695104e+00 1.22459294e-01 5.64966928e-02 1.63431513e+00 1.19344774e+00
1881 9.01000000e+01 1.48036578e+00 1.07263800e+00 1.21553287e-01 5.50053227e-02 1.60191907e+00 1.12764332e+00
1882 9.01500000e+01 1.44807315e+00 1.00327530e+00 1.20547140e-01 5.32250166e-02 1.56862029e+00 1.05650032e+00
1883 9.02000000e+01 1.41544710e+00 9.28914562e-01 1.19465643e-01 5.11797025e-02 1.53491274e+00 9.80094264e-01
1884 9.02500000e+01 1.38288947e+00 8.49533706e-01 1.18330736e-01 4.88916615e-02 1.50122021e+00 8.98425368e-01
1885 9.03000000e+01 1.35073971e+00 7.65014212e-01 1.17161245e-01 4.63778858e-02 1.46790095e+00 8.11392098e-01
1886 9.03500000e+01 1.31930337e+00 6.75129760e-01 1.15973158e-01 4.36485551e-02 1.43527653e+00 7.18778315e-01
1887 9.04000000e+01 1.28890347e+00 5.79563643e-01 1.14780504e-01 4.07066861e-02 1.40368397e+00 6.20270329e-01
1888 9.04500000e+01 1.25996357e+00 4.77949593e-01 1.13596980e-01 3.75486837e-02 1.37356055e+00 5.15498277e-01
1889 9.05000000e+01 1.23311585e+00 3.69972746e-01 1.12438048e-01 3.41661910e-02 1.34555390e+00 4.04138937e-01
1890 9.05500000e+01 1.20928699e+00 2.55481792e-01 1.11323684e-01 3.05490496e-02 1.32061067e+00 2.86030842e-01
1891 9.06000000e+01 1.18971308e+00 1.34622944e-01 1.10280674e-01 2.66890320e-02 1.29999375e+00 1.61311976e-01
1892 9.06500000e+01 1.17586086e+00 8.03039261e-03 1.09343320e-01 2.25844068e-02 1.28520418e+00 3.06147994e-02
1893 9.07000000e+01 1.16924077e+00 -1.23090496e-01 1.08552540e-01 1.82438718e-02 1.27779331e+00 -1.04846625e-01
1894 9.07500000e+01 1.17111274e+00 -2.56959488e-01 1.07951613e-01 1.36890375e-02 1.27906435e+00 -2.43270450e-01
1895 9.08000000e+01 1.18220396e+00 -3.91310898e-01 1.07580100e-01 8.95460907e-03 1.28978406e+00 -3.82356289e-01
1896 9.08500000e+01 1.20256417e+00 -5.23580926e-01 1.07468174e-01 4.08610445e-03 1.31003235e+00 -5.19494822e-01
1897 9.09000000e+01 1.23147494e+00 -6.51152757e-01 1.07631461e-01 -8.62524384e-04 1.33910640e+00 -6.52015281e-01
1898 9.09500000e+01 1.26755197e+00 -7.71698539e-01 1.08069598e-01 -5.83125215e-03 1.37562156e+00 -7.77529791e-01
1899 9.10000000e+01 1.30892024e+00 -8.83327704e-01 1.08766499e-01 -1.07568218e-02 1.41768674e+00 -8.94084525e-01
1900 9.10500000e+01 1.35341581e+00 -9.84730006e-01 1.09692178e-01 -1.55765084e-02 1.46310798e+00 -1.00030651e+00
1901 9.11000000e+01 1.39885392e+00 -1.07519247e+00 1.10806032e-01 -2.02333072e-02 1.50965995e+00 -1.09542578e+00
1902 9.11500000e+01 1.44321744e+00 -1.15446774e+00 1.12060382e-01 -2.46803105e-02 1.55527782e+00 -1.17914805e+00
1903 9.12000000e+01 1.48481623e+00 -1.22271526e+00 1.13404854e-01 -2.88816896e-02 1.59822108e+00 -1.25159695e+00
1904 9.12500000e+01 1.52242960e+00 -1.28039714e+00 1.14790185e-01 -3.28130615e-02 1.63721978e+00 -1.31321020e+00
1905 9.13000000e+01 1.55517176e+00 -1.32802054e+00 1.16171092e-01 -3.64580989e-02 1.67134285e+00 -1.36447864e+00
1906 9.13500000e+01 1.58267467e+00 -1.36621707e+00 1.17508591e-01 -3.98075239e-02 1.70018326e+00 -1.40602460e+00
1907 9.14000000e+01 1.60480279e+00 -1.39557423e+00 1.18770805e-01 -4.28564255e-02 1.72357360e+00 -1.43843065e+00
1908 9.14500000e+01 1.62167580e+00 -1.41660851e+00 1.19932587e-01 -4.56024348e-02 1.74160839e+00 -1.46221094e+00
1909 9.15000000e+01 1.63356304e+00 -1.42988692e+00 1.20975370e-01 -4.80463592e-02 1.75453841e+00 -1.47793328e+00
1910 9.15500000e+01 1.64074351e+00 -1.43587011e+00 1.21885816e-01 -5.01907830e-02 1.76262933e+00 -1.48606090e+00
1911 9.16000000e+01 1.64353686e+00 -1.43504992e+00 1.22654430e-01 -5.20405294e-02 1.76619129e+00 -1.48709045e+00
1912 9.16500000e+01 1.64222101e+00 -1.42787174e+00 1.23274659e-01 -5.36023915e-02 1.76549567e+00 -1.48147413e+00
1913 9.17000000e+01 1.63703130e+00 -1.41473559e+00 1.23741234e-01 -5.48833111e-02 1.76077253e+00 -1.46961890e+00
1914 9.17500000e+01 1.62813444e+00 -1.39596826e+00 1.24049053e-01 -5.58889153e-02 1.75218350e+00 -1.45185718e+00
1915 9.18000000e+01 1.61569031e+00 -1.37183287e+00 1.24192747e-01 -5.66214750e-02 1.73988306e+00 -1.42845435e+00
1916 9.18500000e+01 1.59986028e+00 -1.34243232e+00 1.24167231e-01 -5.70776004e-02 1.72402751e+00 -1.39950992e+00
1917 9.19000000e+01 1.58089864e+00 -1.30789553e+00 1.23969252e-01 -5.72494445e-02 1.70486789e+00 -1.36514498e+00
1918 9.19500000e+01 1.55910790e+00 -1.26823789e+00 1.23599663e-01 -5.71249187e-02 1.68270756e+00 -1.32536280e+00
1919 9.20000000e+01 1.53488721e+00 -1.22349869e+00 1.23065182e-01 -5.66928119e-02 1.65795239e+00 -1.28019150e+00
1920 9.20500000e+01 1.50869651e+00 -1.17373863e+00 1.22379442e-01 -5.59477087e-02 1.63107595e+00 -1.22968633e+00
1921 9.21000000e+01 1.48101822e+00 -1.11906633e+00 1.21562089e-01 -5.48940252e-02 1.60258031e+00 -1.17396036e+00
1922 9.21500000e+01 1.45232715e+00 -1.05963250e+00 1.20636475e-01 -5.35468577e-02 1.57296363e+00 -1.11317936e+00
1923 9.22000000e+01 1.42305441e+00 -9.95613484e-01 1.19626687e-01 -5.19292959e-02 1.54268110e+00 -1.04754278e+00
1924 9.22500000e+01 1.39355932e+00 -9.27177460e-01 1.18555121e-01 -5.00678263e-02 1.51211444e+00 -9.77245286e-01
1925 9.23000000e+01 1.36413531e+00 -8.54452870e-01 1.17441076e-01 -4.79875093e-02 1.48157639e+00 -9.02440379e-01
1926 9.23500000e+01 1.33500080e+00 -7.77494873e-01 1.16300194e-01 -4.57086133e-02 1.45130099e+00 -8.23203486e-01
1927 9.24000000e+01 1.30631804e+00 -6.96262030e-01 1.15144783e-01 -4.32448925e-02 1.42146282e+00 -7.39506923e-01
1928 9.24500000e+01 1.27821980e+00 -6.10593777e-01 1.13984358e-01 -4.06030932e-02 1.39220416e+00 -6.51196870e-01
1929 9.25000000e+01 1.25086028e+00 -5.20212536e-01 1.12826641e-01 -3.77832244e-02 1.36368693e+00 -5.57995760e-01
1930 9.25500000e+01 1.22450613e+00 -4.24751226e-01 1.11679081e-01 -3.47793397e-02 1.33618522e+00 -4.59530565e-01
1931 9.26000000e+01 1.19963963e+00 -3.23800721e-01 1.10551200e-01 -3.15808909e-02 1.31019083e+00 -3.55381612e-01
1932 9.26500000e+01 1.17704635e+00 -2.17001094e-01 1.09457245e-01 -2.81745810e-02 1.28650359e+00 -2.45175675e-01
1933 9.27000000e+01 1.15785336e+00 -1.04190876e-01 1.08418501e-01 -2.45477974e-02 1.26627186e+00 -1.28738674e-01
1934 9.27500000e+01 1.14347296e+00 1.44188403e-02 1.07464987e-01 -2.06921370e-02 1.25093795e+00 -6.27329670e-03
1935 9.28000000e+01 1.13546996e+00 1.38162936e-01 1.06634568e-01 -1.66070141e-02 1.24210453e+00 1.21555922e-01
1936 9.28500000e+01 1.13527262e+00 2.65799109e-01 1.05970250e-01 -1.23028792e-02 1.24124287e+00 2.53496230e-01
1937 9.29000000e+01 1.14395229e+00 3.95478881e-01 1.05514376e-01 -7.80128404e-03 1.24946667e+00 3.87677597e-01
1938 9.29500000e+01 1.16197242e+00 5.24962171e-01 1.05303842e-01 -3.13566453e-03 1.26727626e+00 5.21826507e-01
1939 9.30000000e+01 1.18908371e+00 6.51772057e-01 1.05363256e-01 1.65080414e-03 1.29444697e+00 6.53422861e-01
1940 9.30500000e+01 1.22427794e+00 7.73418238e-01 1.05702697e-01 6.50452775e-03 1.32998064e+00 7.79922766e-01
1941 9.31000000e+01 1.26594930e+00 8.87768515e-01 1.06316444e-01 1.13644833e-02 1.37226574e+00 8.99132998e-01
1942 9.31500000e+01 1.31206600e+00 9.93127626e-01 1.07183156e-01 1.61653879e-02 1.41924916e+00 1.00929301e+00
1943 9.32000000e+01 1.36040803e+00 1.08834748e+00 1.08269117e-01 2.08442252e-02 1.46867714e+00 1.10919170e+00
1944 9.32500000e+01 1.40885174e+00 1.17288335e+00 1.09530648e-01 2.53466880e-02 1.51838239e+00 1.19823003e+00
1945 9.33000000e+01 1.45552857e+00 1.24659065e+00 1.10919306e-01 2.96301576e-02 1.56644788e+00 1.27622081e+00
1946 9.33500000e+01 1.49895164e+00 1.30968765e+00 1.12385518e-01 3.36631917e-02 1.61133716e+00 1.34335084e+00
1947 9.34000000e+01 1.53805485e+00 1.36254886e+00 1.13882018e-01 3.74242725e-02 1.65193687e+00 1.39997314e+00
1948 9.34500000e+01 1.57217399e+00 1.40571757e+00 1.15366677e-01 4.08993452e-02 1.68754067e+00 1.44661691e+00
1949 9.35000000e+01 1.60096806e+00 1.43966804e+00 1.16803125e-01 4.40796053e-02 1.71777119e+00 1.48374765e+00
1950 9.35500000e+01 1.62435344e+00 1.46488639e+00 1.18161401e-01 4.69597997e-02 1.74251484e+00 1.51184619e+00
1951 9.36000000e+01 1.64239282e+00 1.48186675e+00 1.19417219e-01 4.95370373e-02 1.76181004e+00 1.53140378e+00
1952 9.36500000e+01 1.65527681e+00 1.49105866e+00 1.20552054e-01 5.18103913e-02 1.77582887e+00 1.54286905e+00
1953 9.37000000e+01 1.66319901e+00 1.49293119e+00 1.21550778e-01 5.37816701e-02 1.78474978e+00 1.54671286e+00
1954 9.37500000e+01 1.66640337e+00 1.48788225e+00 1.22402545e-01 5.54541148e-02 1.78880591e+00 1.54333636e+00
1955 9.38000000e+01 1.66513657e+00 1.47627786e+00 1.23099545e-01 5.68322126e-02 1.78823611e+00 1.53311007e+00
1956 9.38500000e+01 1.65960471e+00 1.45849630e+00 1.23634972e-01 5.79215812e-02 1.78323969e+00 1.51641788e+00
1957 9.39000000e+01 1.65000097e+00 1.43484367e+00 1.24003055e-01 5.87270093e-02 1.77400402e+00 1.49357068e+00
1958 9.39500000e+01 1.63651286e+00 1.40556299e+00 1.24198371e-01 5.92509305e-02 1.76071123e+00 1.46481392e+00
1959 9.40000000e+01 1.61937378e+00 1.37082655e+00 1.24216339e-01 5.94919786e-02 1.74359011e+00 1.43031853e+00
1960 9.40500000e+01 1.59886126e+00 1.33074946e+00 1.24054497e-01 5.94444182e-02 1.72291576e+00 1.39019387e+00
1961 9.41000000e+01 1.57537507e+00 1.28536094e+00 1.23714410e-01 5.90987334e-02 1.69908948e+00 1.34445967e+00
1962 9.41500000e+01 1.54929973e+00 1.23472445e+00 1.23202581e-01 5.84458905e-02 1.67250231e+00 1.29317034e+00
1963 9.42000000e+01 1.52111951e+00 1.17888499e+00 1.22532191e-01 5.74803645e-02 1.64365170e+00 1.23636536e+00
1964 9.42500000e+01 1.49133244e+00 1.11790730e+00 1.21722132e-01 5.62047102e-02 1.61305457e+00 1.17411201e+00
1965 9.43000000e+01 1.46045238e+00 1.05186347e+00 1.20795668e-01 5.46303242e-02 1.58124805e+00 1.10649379e+00
1966 9.43500000e+01 1.42896774e+00 9.80816912e-01 1.19777660e-01 5.27759139e-02 1.54874540e+00 1.03359283e+00
1967 9.44000000e+01 1.39731898e+00 9.04803596e-01 1.18692205e-01 5.06632728e-02 1.51601119e+00 9.55466869e-01
1968 9.44500000e+01 1.36589421e+00 8.23801773e-01 1.17561017e-01 4.83130942e-02 1.48345522e+00 8.72114867e-01
1969 9.45000000e+01 1.33502832e+00 7.37704990e-01 1.16402841e-01 4.57414635e-02 1.45143116e+00 7.83446453e-01
1970 9.45500000e+01 1.30502037e+00 6.46309170e-01 1.15233553e-01 4.29578537e-02 1.42025392e+00 6.89267024e-01
1971 9.46000000e+01 1.27618862e+00 5.49323811e-01 1.14067002e-01 3.99647014e-02 1.39025563e+00 5.89288513e-01
1972 9.46500000e+01 1.24894855e+00 4.46410896e-01 1.12916553e-01 3.67580085e-02 1.36186510e+00 4.83168904e-01
1973 9.47000000e+01 1.22392399e+00 3.37281845e-01 1.11797389e-01 3.33291265e-02 1.33572138e+00 3.70610971e-01
1974 9.47500000e+01 1.20203138e+00 2.21814795e-01 1.10729171e-01 2.96678425e-02 1.31276056e+00 2.51482638e-01
1975 9.48000000e+01 1.18447350e+00 1.00174966e-01 1.09738185e-01 2.57660006e-02 1.29421169e+00 1.25940967e-01
1976 9.48500000e+01 1.17268533e+00 -2.69817848e-02 1.08858125e-01 2.16221059e-02 1.28154346e+00 -5.35967887e-03
1977 9.49000000e+01 1.16814327e+00 -1.58441420e-01 1.08129172e-01 1.72452045e-02 1.27627244e+00 -1.41196216e-01
1978 9.49500000e+01 1.17207046e+00 -2.92431341e-01 1.07593875e-01 1.26574912e-02 1.27966434e+00 -2.79773850e-01
1979 9.50000000e+01 1.18519783e+00 -4.26688442e-01 1.07291393e-01 7.89399211e-03 1.29248922e+00 -4.18794450e-01
1980 9.50500000e+01 1.20757386e+00 -5.58643567e-01 1.07251598e-01 3.00080939e-03 1.31482545e+00 -5.55642757e-01
1981 9.51000000e+01 1.23848494e+00 -6.85691590e-01 1.07490176e-01 -1.96793541e-03 1.34597511e+00 -6.87659526e-01
1982 9.51500000e+01 1.27653132e+00 -8.05472084e-01 1.08006346e-01 -6.95232091e-03 1.38453767e+00 -8.12424405e-01
1983 9.52000000e+01 1.31978380e+00 -9.16078904e-01 1.08783060e-01 -1.18894408e-02 1.42856686e+00 -9.27968345e-01
1984 9.52500000e+01 1.36601675e+00 -1.01619906e+00 1.09788969e-01 -1.67170606e-02 1.47580572e+00 -1.03291612e+00
1985 9.53000000e+01 1.41298257e+00 -1.10510318e+00 1.10981634e-01 -2.13781734e-02 1.52396420e+00 -1.12648135e+00
1986 9.53500000e+01 1.45860685e+00 -1.18257156e+00 1.12311531e-01 -2.58256992e-02 1.57091838e+00 -1.20839726e+00
1987 9.54000000e+01 1.50119690e+00 -1.24883152e+00 1.13726653e-01 -3.00229349e-02 1.61492355e+00 -1.27885446e+00
1988 9.54500000e+01 1.53948403e+00 -1.30432696e+00 1.15176557e-01 -3.39447073e-02 1.65466059e+00 -1.33827167e+00
1989 9.55000000e+01 1.57268775e+00 -1.34965535e+00 1.16615288e-01 -3.75740649e-02 1.68930304e+00 -1.38722942e+00
1990 9.55500000e+01 1.60039961e+00 -1.38545223e+00 1.18003275e-01 -4.09011679e-02 1.71840289e+00 -1.42635340e+00
1991 9.56000000e+01 1.62254941e+00 -1.41234106e+00 1.19308662e-01 -4.39202304e-02 1.74185807e+00 -1.45626129e+00
1992 9.56500000e+01 1.63927704e+00 -1.43086761e+00 1.20506108e-01 -4.66293411e-02 1.75978315e+00 -1.47749695e+00
1993 9.57000000e+01 1.65085084e+00 -1.44158142e+00 1.21577118e-01 -4.90291803e-02 1.77242796e+00 -1.49061060e+00
1994 9.57500000e+01 1.65756646e+00 -1.44500055e+00 1.22508096e-01 -5.11230751e-02 1.78007455e+00 -1.49612362e+00
1995 9.58000000e+01 1.65971658e+00 -1.44159945e+00 1.23289116e-01 -5.29163882e-02 1.78300570e+00 -1.49451584e+00
1996 9.58500000e+01 1.65756032e+00 -1.43184041e+00 1.23912617e-01 -5.44159906e-02 1.78147293e+00 -1.48625640e+00
1997 9.59000000e+01 1.65129138e+00 -1.41608726e+00 1.24371607e-01 -5.56279110e-02 1.77566298e+00 -1.47171517e+00
1998 9.59500000e+01 1.64105020e+00 -1.39463866e+00 1.24659081e-01 -5.65554412e-02 1.76570929e+00 -1.45119410e+00
1999 9.60000000e+01 1.62700970e+00 -1.36769527e+00 1.24767963e-01 -5.71968878e-02 1.75177766e+00 -1.42489216e+00
2000 9.60500000e+01 1.60938509e+00 -1.33534262e+00 1.24693005e-01 -5.75443866e-02 1.73407810e+00 -1.39288701e+00
2001 9.61000000e+01 1.58850811e+00 -1.29766936e+00 1.24432765e-01 -5.75860238e-02 1.71294087e+00 -1.35525538e+00
2002 9.61500000e+01 1.56476830e+00 -1.25469636e+00 1.23992229e-01 -5.73086510e-02 1.68876053e+00 -1.31200501e+00
2003 9.62000000e+01 1.53865037e+00 -1.20649652e+00 1.23383894e-01 -5.67044530e-02 1.66203426e+00 -1.26320097e+00
2004 9.62500000e+01 1.51067922e+00 -1.15317395e+00 1.22627330e-01 -5.57754868e-02 1.63330655e+00 -1.20894944e+00
2005 9.63000000e+01 1.48137921e+00 -1.09487961e+00 1.21746701e-01 -5.45353579e-02 1.60312592e+00 -1.14941497e+00
2006 9.63500000e+01 1.45123508e+00 -1.03178723e+00 1.20767447e-01 -5.30068461e-02 1.57200253e+00 -1.08479407e+00
2007 9.64000000e+01 1.42065996e+00 -9.64062675e-01 1.19713401e-01 -5.12169599e-02 1.54037336e+00 -1.01527963e+00
2008 9.64500000e+01 1.38998168e+00 -8.91824478e-01 1.18605218e-01 -4.91919116e-02 1.50858690e+00 -9.41016389e-01
2009 9.65000000e+01 1.35944830e+00 -8.15110410e-01 1.17459800e-01 -4.69533029e-02 1.47690810e+00 -8.62063712e-01
2010 9.65500000e+01 1.32924165e+00 -7.33857025e-01 1.16290582e-01 -4.45162550e-02 1.44553223e+00 -7.78373280e-01
2011 9.66000000e+01 1.29952194e+00 -6.47883307e-01 1.15108260e-01 -4.18887650e-02 1.41463020e+00 -6.89772072e-01
2012 9.66500000e+01 1.27047601e+00 -5.56894470e-01 1.13921818e-01 -3.90718756e-02 1.38439783e+00 -5.95966346e-01
2013 9.67000000e+01 1.24240401e+00 -4.60516795e-01 1.12740077e-01 -3.60604264e-02 1.35514409e+00 -4.96577222e-01
2014 9.67500000e+01 1.21582647e+00 -3.58359708e-01 1.11573959e-01 -3.28445799e-02 1.32740043e+00 -3.91204288e-01
2015 9.68000000e+01 1.19157564e+00 -2.50106749e-01 1.10439132e-01 -2.94119634e-02 1.30201477e+00 -2.79518712e-01
2016 9.68500000e+01 1.17083002e+00 -1.35655228e-01 1.09358595e-01 -2.57508584e-02 1.28018862e+00 -1.61406087e-01
2017 9.69000000e+01 1.15506030e+00 -1.52841130e-02 1.08363923e-01 -2.18542413e-02 1.26342422e+00 -3.71383543e-02
2018 9.69500000e+01 1.14586059e+00 1.10201261e-01 1.07494643e-01 -1.77237604e-02 1.25335523e+00 9.24775005e-02
2019 9.70000000e+01 1.14466639e+00 2.39453280e-01 1.06794703e-01 -1.33715756e-02 1.25146109e+00 2.26081704e-01
2020 9.70500000e+01 1.15249208e+00 3.70523880e-01 1.06307165e-01 -8.82312680e-03 1.25879925e+00 3.61700753e-01
2021 9.71000000e+01 1.16973078e+00 5.01030063e-01 1.06067354e-01 -4.11408485e-03 1.27579813e+00 4.96915978e-01
2022 9.71500000e+01 1.19599838e+00 6.28531185e-01 1.06098695e-01 7.08580983e-04 1.30209708e+00 6.29239766e-01
2023 9.72000000e+01 1.23022363e+00 7.50506192e-01 1.06409233e-01 5.58945024e-03 1.33663286e+00 7.56095643e-01
2024 9.72500000e+01 1.27072456e+00 8.64906455e-01 1.06990990e-01 1.04658389e-02 1.37771555e+00 8.75372294e-01
2025 9.73000000e+01 1.31546179e+00 9.70139297e-01 1.07821241e-01 1.52722503e-02 1.42328303e+00 9.85411547e-01
2026 9.73500000e+01 1.36223430e+00 1.06518275e+00 1.08865023e-01 1.99471234e-02 1.47109933e+00 1.08512987e+00
2027 9.74000000e+01 1.40894214e+00 1.14954539e+00 1.10078317e-01 2.44373148e-02 1.51902046e+00 1.17398270e+00
2028 9.74500000e+01 1.45375344e+00 1.22314647e+00 1.11412381e-01 2.87027310e-02 1.56516582e+00 1.25184921e+00
2029 9.75000000e+01 1.49522312e+00 1.28625838e+00 1.12817817e-01 3.27144916e-02 1.60804093e+00 1.31897287e+00
2030 9.75500000e+01 1.53234282e+00 1.33928087e+00 1.14248080e-01 3.64535387e-02 1.64659090e+00 1.37573441e+00
2031 9.76000000e+01 1.56448917e+00 1.38271470e+00 1.15661770e-01 3.99077118e-02 1.68015094e+00 1.42262241e+00
2032 9.76500000e+01 1.59138294e+00 1.41708978e+00 1.17023664e-01 4.30697609e-02 1.70840661e+00 1.46015954e+00
2033 9.77000000e+01 1.61297897e+00 1.44287826e+00 1.18305007e-01 4.59354925e-02 1.73128398e+00 1.48881375e+00
2034 9.77500000e+01 1.62940319e+00 1.46056016e+00 1.19483304e-01 4.85028370e-02 1.74888649e+00 1.50906299e+00
2035 9.78000000e+01 1.64086354e+00 1.47057575e+00 1.20540895e-01 5.07717664e-02 1.76140444e+00 1.52134751e+00
2036 9.78500000e+01 1.64759784e+00 1.47339466e+00 1.21465110e-01 5.27439209e-02 1.76906295e+00 1.52613858e+00
2037 9.79000000e+01 1.64992853e+00 1.46936816e+00 1.22246899e-01 5.44231621e-02 1.77217542e+00 1.52379132e+00
2038 9.79500000e+01 1.64802246e+00 1.45895701e+00 1.22878909e-01 5.58145017e-02 1.77090137e+00 1.51477151e+00
2039 9.80000000e+01 1.64216412e+00 1.44247838e+00 1.23356369e-01 5.69238549e-02 1.76552049e+00 1.49940224e+00
2040 9.80500000e+01 1.63253391e+00 1.42025479e+00 1.23674865e-01 5.77566018e-02 1.75620877e+00 1.47801139e+00
2041 9.81000000e+01 1.61932505e+00 1.39253258e+00 1.23830337e-01 5.83158960e-02 1.74315539e+00 1.45084847e+00
2042 9.81500000e+01 1.60273332e+00 1.35949345e+00 1.23819083e-01 5.86015145e-02 1.72655240e+00 1.41809496e+00
2043 9.82000000e+01 1.58302774e+00 1.32125062e+00 1.23639016e-01 5.86087912e-02 1.70666676e+00 1.37985941e+00
2044 9.82500000e+01 1.56052527e+00 1.27786382e+00 1.23290945e-01 5.83296577e-02 1.68381622e+00 1.33619348e+00
2045 9.83000000e+01 1.53560801e+00 1.22936750e+00 1.22780377e-01 5.77548717e-02 1.65838838e+00 1.28712237e+00
2046 9.83500000e+01 1.50870011e+00 1.17580796e+00 1.22118344e-01 5.68781056e-02 1.63081845e+00 1.23268607e+00
2047 9.84000000e+01 1.48025671e+00 1.11725746e+00 1.21321495e-01 5.56998711e-02 1.60157821e+00 1.17295733e+00
2048 9.84500000e+01 1.45075489e+00 1.05380552e+00 1.20410994e-01 5.42292272e-02 1.57116589e+00 1.10803475e+00
2049 9.85000000e+01 1.42065305e+00 9.85548226e-01 1.19410274e-01 5.24831498e-02 1.54006332e+00 1.03803138e+00
2050 9.85500000e+01 1.39036524e+00 9.12571095e-01 1.18342646e-01 5.04830153e-02 1.50870789e+00 9.63054110e-01
2051 9.86000000e+01 1.36025057e+00 8.34923203e-01 1.17229408e-01 4.82505719e-02 1.47747998e+00 8.83173775e-01
2052 9.86500000e+01 1.33061071e+00 7.52587811e-01 1.16088957e-01 4.58041683e-02 1.44669967e+00 7.98391980e-01
2053 9.87000000e+01 1.30169304e+00 6.65453560e-01 1.14936570e-01 4.31562601e-02 1.41662961e+00 7.08609820e-01
2054 9.87500000e+01 1.27372923e+00 5.73308318e-01 1.13784807e-01 4.03124861e-02 1.38751404e+00 6.13620804e-01
2055 9.88000000e+01 1.24699881e+00 4.75848483e-01 1.12644820e-01 3.72717219e-02 1.35964363e+00 5.13120205e-01
2056 9.88500000e+01 1.22193560e+00 3.72757936e-01 1.11528097e-01 3.40272067e-02 1.33346370e+00 4.06785143e-01
2057 9.89000000e+01 1.19920708e+00 2.63749514e-01 1.10449115e-01 3.05685429e-02 1.30965619e+00 2.94318057e-01
2058 9.89500000e+01 1.17978277e+00 1.48710999e-01 1.09427484e-01 2.68848344e-02 1.28921026e+00 1.75595833e-01
2059 9.90000000e+01 1.16490996e+00 2.78514592e-02 1.08490284e-01 2.29681735e-02 1.27340024e+00 5.08196327e-02
2060 9.90500000e+01 1.15604672e+00 -9.81435652e-02 1.07671989e-01 1.88179432e-02 1.26371871e+00 -7.93256221e-02
2061 9.91000000e+01 1.15462804e+00 -2.28049050e-01 1.07013215e-01 1.44446443e-02 1.26164125e+00 -2.13604405e-01
2062 9.91500000e+01 1.16181135e+00 -3.60089238e-01 1.06555977e-01 9.87089565e-03 1.26836732e+00 -3.50218342e-01
2063 9.92000000e+01 1.17823181e+00 -4.92016738e-01 1.06338194e-01 5.13153398e-03 1.28457001e+00 -4.86885204e-01
2064 9.92500000e+01 1.20381412e+00 -6.21294485e-01 1.06387541e-01 2.71522208e-04 1.31020166e+00 -6.21022963e-01
2065 9.93000000e+01 1.23772183e+00 -7.45385238e-01 1.06717241e-01 -4.65583159e-03 1.34443907e+00 -7.50041069e-01
2066 9.93500000e+01 1.27843232e+00 -8.61999350e-01 1.07323796e-01 -9.59116461e-03 1.38575612e+00 -8.71590515e-01
2067 9.94000000e+01 1.32392688e+00 -9.69329313e-01 1.08187586e-01 -1.44712445e-02 1.43211447e+00 -9.83800558e-01
2068 9.94500000e+01 1.37196344e+00 -1.06612866e+00 1.09275111e-01 -1.92344624e-02 1.48123855e+00 -1.08536312e+00
2069 9.95000000e+01 1.42029221e+00 -1.15173968e+00 1.10542176e-01 -2.38245632e-02 1.53083439e+00 -1.17556425e+00
2070 9.95500000e+01 1.46690992e+00 -1.22600592e+00 1.11938741e-01 -2.81959016e-02 1.57884866e+00 -1.25420182e+00
2071 9.96000000e+01 1.51025431e+00 -1.28921820e+00 1.13413001e-01 -3.23133459e-02 1.62366731e+00 -1.32153155e+00
2072 9.96500000e+01 1.54907368e+00 -1.34175309e+00 1.14915539e-01 -3.61521574e-02 1.66398922e+00 -1.37790525e+00
2073 9.97000000e+01 1.58275489e+00 -1.38424834e+00 1.16401672e-01 -3.96959770e-02 1.69915656e+00 -1.42394432e+00
2074 9.97500000e+01 1.61088244e+00 -1.41734410e+00 1.17833287e-01 -4.29353624e-02 1.72871572e+00 -1.46027946e+00
2075 9.98000000e+01 1.63340371e+00 -1.44153337e+00 1.19179118e-01 -4.58643403e-02 1.75258283e+00 -1.48739771e+00
2076 9.98500000e+01 1.65047132e+00 -1.45741896e+00 1.20414665e-01 -4.84806007e-02 1.77088599e+00 -1.50589956e+00
2077 9.99000000e+01 1.66228019e+00 -1.46550251e+00 1.21521376e-01 -5.07845750e-02 1.78380157e+00 -1.51628709e+00
2078 9.99500000e+01 1.66911674e+00 -1.46629371e+00 1.22485077e-01 -5.27794636e-02 1.79160182e+00 -1.51907317e+00
2079 1.00000000e+02 1.67122435e+00 -1.46025413e+00 1.23295264e-01 -5.44702535e-02 1.79451961e+00 -1.51472439e+00
2080 1.00050000e+02 1.66882444e+00 -1.44779971e+00 1.23943323e-01 -5.58631027e-02 1.79276776e+00 -1.50366281e+00
2081 1.00100000e+02 1.66207904e+00 -1.42928276e+00 1.24421186e-01 -5.69631532e-02 1.78650023e+00 -1.48624591e+00
2082 1.00150000e+02 1.65112604e+00 -1.40497380e+00 1.24720909e-01 -5.77728241e-02 1.77584695e+00 -1.46274662e+00
2083 1.00200000e+02 1.63617765e+00 -1.37508829e+00 1.24835218e-01 -5.82904016e-02 1.76101287e+00 -1.43337869e+00
2084 1.00250000e+02 1.61747840e+00 -1.33969548e+00 1.24759126e-01 -5.85075272e-02 1.74223753e+00 -1.39820301e+00
2085 1.00300000e+02 1.59539273e+00 -1.29886566e+00 1.24492067e-01 -5.84124606e-02 1.71988479e+00 -1.35727812e+00
2086 1.00350000e+02 1.57035276e+00 -1.25265302e+00 1.24040183e-01 -5.79934526e-02 1.69439294e+00 -1.31064647e+00
2087 1.00400000e+02 1.54287326e+00 -1.20113225e+00 1.23417295e-01 -5.72444774e-02 1.66629056e+00 -1.25837672e+00
2088 1.00450000e+02 1.51350494e+00 -1.14440242e+00 1.22644068e-01 -5.61692705e-02 1.63614901e+00 -1.20057169e+00
2089 1.00500000e+02 1.48279673e+00 -1.08259613e+00 1.21745429e-01 -5.47824971e-02 1.60454216e+00 -1.13737862e+00
2090 1.00550000e+02 1.45125630e+00 -1.01584645e+00 1.20747260e-01 -5.31068012e-02 1.57200356e+00 -1.06895325e+00
2091 1.00600000e+02 1.41932342e+00 -9.44256087e-01 1.19673757e-01 -5.11679331e-02 1.53899717e+00 -9.95424021e-01
2092 1.00650000e+02 1.38736140e+00 -8.67863809e-01 1.18546057e-01 -4.89898997e-02 1.50590746e+00 -9.16853709e-01
2093 1.00700000e+02 1.35566408e+00 -7.86610695e-01 1.17381838e-01 -4.65915370e-02 1.47304592e+00 -8.33202232e-01
2094 1.00750000e+02 1.32447895e+00 -7.00334154e-01 1.16195752e-01 -4.39848647e-02 1.44067470e+00 -7.44319019e-01
2095 1.00800000e+02 1.29406312e+00 -6.08765289e-01 1.15000259e-01 -4.11747965e-02 1.40906338e+00 -6.49940085e-01
2096 1.00850000e+02 1.26474657e+00 -5.11555279e-01 1.13807010e-01 -3.81593987e-02 1.37855358e+00 -5.49714678e-01
2097 1.00900000e+02 1.23702574e+00 -4.08340551e-01 1.12628703e-01 -3.49313494e-02 1.34965445e+00 -4.43271900e-01
2098 1.00950000e+02 1.21166755e+00 -2.98843791e-01 1.11481592e-01 -3.14801153e-02 1.32314914e+00 -3.30323906e-01
2099 1.01000000e+02 1.18976099e+00 -1.82996496e-01 1.10388027e-01 -2.77951019e-02 1.30014902e+00 -2.10791598e-01
2100 1.01050000e+02 1.17269632e+00 -6.10885992e-02 1.09378254e-01 -2.38696139e-02 1.28207457e+00 -8.49582131e-02
2101 1.01100000e+02 1.16201684e+00 6.60538575e-02 1.08490241e-01 -1.97051532e-02 1.27050708e+00 4.63487043e-02
2102 1.01150000e+02 1.15919043e+00 1.97081758e-01 1.07767143e-01 -1.53147586e-02 1.26695758e+00 1.81766999e-01
2103 1.01200000e+02 1.16527101e+00 3.30009915e-01 1.07251753e-01 -1.07240991e-02 1.27252276e+00 3.19285816e-01
2104 1.01250000e+02 1.18070874e+00 4.62457401e-01 1.06980528e-01 -5.97117949e-03 1.28768927e+00 4.56486222e-01
2105 1.01300000e+02 1.20521952e+00 5.91871612e-01 1.06977838e-01 -1.10368663e-03 1.31219735e+00 5.90767925e-01
2106 1.01350000e+02 1.23776653e+00 7.15751985e-01 1.07253186e-01 3.82194880e-03 1.34501972e+00 7.19573934e-01
2107 1.01400000e+02 1.27673894e+00 8.31949040e-01 1.07798763e-01 8.74398774e-03 1.38453770e+00 8.40693028e-01
2108 1.01450000e+02 1.32009300e+00 9.38821559e-01 1.08592992e-01 1.35987052e-02 1.42868599e+00 9.52420264e-01
2109 1.01500000e+02 1.36566738e+00 1.03531675e+00 1.09600974e-01 1.83248467e-02 1.47526836e+00 1.05364160e+00
2110 1.01550000e+02 1.41131948e+00 1.12089994e+00 1.10779084e-01 2.28688037e-02 1.52209856e+00 1.14376875e+00
2111 1.01600000e+02 1.45518305e+00 1.19550274e+00 1.12078649e-01 2.71880687e-02 1.56726170e+00 1.22269081e+00
2112 1.01650000e+02 1.49577322e+00 1.25940243e+00 1.13449780e-01 3.12523784e-02 1.60922300e+00 1.29065480e+00
2113 1.01700000e+02 1.53202235e+00 1.31303813e+00 1.14845196e-01 3.50409853e-02 1.64686754e+00 1.34807911e+00
2114 1.01750000e+02 1.56329601e+00 1.35698630e+00 1.16222850e-01 3.85412639e-02 1.67951886e+00 1.39552756e+00
2115 1.01800000e+02 1.58928466e+00 1.39176020e+00 1.17546813e-01 4.17457472e-02 1.70683147e+00 1.43350594e+00
2116 1.01850000e+02 1.60997676e+00 1.41794900e+00 1.18788175e-01 4.46503940e-02 1.72876494e+00 1.46259939e+00
2117 1.01900000e+02 1.62551242e+00 1.43601469e+00 1.19924301e-01 4.72541735e-02 1.74543672e+00 1.48326886e+00
2118 1.01950000e+02 1.63613996e+00 1.44646164e+00 1.20938305e-01 4.95579746e-02 1.75707827e+00 1.49601961e+00
2119 1.02000000e+02 1.64214248e+00 1.44977774e+00 1.21817868e-01 5.15644383e-02 1.76396034e+00 1.50134217e+00
2120 1.02050000e+02 1.64384748e+00 1.44635980e+00 1.22555065e-01 5.32788025e-02 1.76640255e+00 1.49963860e+00
2121 1.02100000e+02 1.64145031e+00 1.43668435e+00 1.23143026e-01 5.47070350e-02 1.76459334e+00 1.49139139e+00
2122 1.02150000e+02 1.63521698e+00 1.42108151e+00 1.23577243e-01 5.58558649e-02 1.75879422e+00 1.47693738e+00
2123 1.02200000e+02 1.62530973e+00 1.39987245e+00 1.23853093e-01 5.67306118e-02 1.74916282e+00 1.45660306e+00
2124 1.02250000e+02 1.61191376e+00 1.37328613e+00 1.23966162e-01 5.73335624e-02 1.73587992e+00 1.43061970e+00
2125 1.02300000e+02 1.59520278e+00 1.34148857e+00 1.23912256e-01 5.76627265e-02 1.71911503e+00 1.39915130e+00
2126 1.02350000e+02 1.57543813e+00 1.30456864e+00 1.23689096e-01 5.77111943e-02 1.69912723e+00 1.36227983e+00
2127 1.02400000e+02 1.55294813e+00 1.26257444e+00 1.23298092e-01 5.74689134e-02 1.67624622e+00 1.32004335e+00
2128 1.02450000e+02 1.52812987e+00 1.21553895e+00 1.22746188e-01 5.69259679e-02 1.65087606e+00 1.27246492e+00
2129 1.02500000e+02 1.50142490e+00 1.16351541e+00 1.22046423e-01 5.60773672e-02 1.62347132e+00 1.21959277e+00
2130 1.02550000e+02 1.47329598e+00 1.10660281e+00 1.21217451e-01 5.49267777e-02 1.59451343e+00 1.16152959e+00
2131 1.02600000e+02 1.44421360e+00 1.04493367e+00 1.20281710e-01 5.34875426e-02 1.56449531e+00 1.09842121e+00
2132 1.02650000e+02 1.41461749e+00 9.78649809e-01 1.19262983e-01 5.17806402e-02 1.53388047e+00 1.03043045e+00
2133 1.02700000e+02 1.38488915e+00 9.07880068e-01 1.18183875e-01 4.98304375e-02 1.50307303e+00 9.57710505e-01
2134 1.02750000e+02 1.35533839e+00 8.32713036e-01 1.17064227e-01 4.76602675e-02 1.47240262e+00 8.80373304e-01
2135 1.02800000e+02 1.32620844e+00 7.53169308e-01 1.15920491e-01 4.52890503e-02 1.44212893e+00 7.98458358e-01
2136 1.02850000e+02 1.29768246e+00 6.69169690e-01 1.14765785e-01 4.27292956e-02 1.41244825e+00 7.11898985e-01
2137 1.02900000e+02 1.26992212e+00 5.80524170e-01 1.13610403e-01 3.99865973e-02 1.38353252e+00 6.20510767e-01
2138 1.02950000e+02 1.24313568e+00 4.86942294e-01 1.12463152e-01 3.70597974e-02 1.35559883e+00 5.24002091e-01
2139 1.03000000e+02 1.21767041e+00 3.88064656e-01 1.11333041e-01 3.39420222e-02 1.32900345e+00 4.22006679e-01
2140 1.03050000e+02 1.19410505e+00 2.83545844e-01 1.10231722e-01 3.06223299e-02 1.30433677e+00 3.14168174e-01
2141 1.03100000e+02 1.17332086e+00 1.73119009e-01 1.09175920e-01 2.70882096e-02 1.28249678e+00 2.00207219e-01
2142 1.03150000e+02 1.15648098e+00 5.68097428e-02 1.08189579e-01 2.33292435e-02 1.26467056e+00 8.01389863e-02
2143 1.03200000e+02 1.14504488e+00 -6.49749625e-02 1.07304772e-01 1.93403196e-02 1.25234965e+00 -4.56346429e-02
2144 1.03250000e+02 1.14048764e+00 -1.91311338e-01 1.06560582e-01 1.51261725e-02 1.24704823e+00 -1.76185166e-01
2145 1.03300000e+02 1.14412574e+00 -3.20714388e-01 1.05999580e-01 1.07024018e-02 1.25012532e+00 -3.10011986e-01
2146 1.03350000e+02 1.15683108e+00 -4.51180976e-01 1.05662236e-01 6.09643452e-03 1.26249331e+00 -4.45084542e-01
2147 1.03400000e+02 1.17882719e+00 -5.80328643e-01 1.05581133e-01 1.34636696e-03 1.28440832e+00 -5.78982276e-01
2148 1.03450000e+02 1.20958270e+00 -7.05643092e-01 1.05775966e-01 -3.49994085e-03 1.31535866e+00 -7.09143033e-01
2149 1.03500000e+02 1.24784524e+00 -8.24744632e-01 1.06250661e-01 -8.38641204e-03 1.35409590e+00 -8.33131044e-01
2150 1.03550000e+02 1.29180609e+00 -9.35621145e-01 1.06992955e-01 -1.32506257e-02 1.39879905e+00 -9.48871771e-01
2151 1.03600000e+02 1.33931333e+00 -1.03679545e+00 1.07975860e-01 -1.80290928e-02 1.44728919e+00 -1.05482454e+00
2152 1.03650000e+02 1.38814547e+00 -1.12734842e+00 1.09160497e-01 -2.26623217e-02 1.49730597e+00 -1.15001074e+00
2153 1.03700000e+02 1.43621892e+00 -1.20688079e+00 1.10500041e-01 -2.71003113e-02 1.54671896e+00 -1.23398110e+00
2154 1.03750000e+02 1.48181117e+00 -1.27549033e+00 1.11944296e-01 -3.13032607e-02 1.59375547e+00 -1.30679359e+00
2155 1.03800000e+02 1.52353747e+00 -1.33344143e+00 1.13443788e-01 -3.52428241e-02 1.63698126e+00 -1.36868425e+00
2156 1.03850000e+02 1.56056284e+00 -1.38122358e+00 1.14952539e-01 -3.88999174e-02 1.67551538e+00 -1.42012350e+00
2157 1.03900000e+02 1.59230809e+00 -1.41947590e+00 1.16429827e-01 -4.22618168e-02 1.70873792e+00 -1.46173772e+00
2158 1.03950000e+02 1.61857253e+00 -1.44859709e+00 1.17841718e-01 -4.53209040e-02 1.73641425e+00 -1.49391799e+00
2159 1.04000000e+02 1.63936510e+00 -1.46920163e+00 1.19160370e-01 -4.80732348e-02 1.75852547e+00 -1.51727486e+00
2160 1.04050000e+02 1.65480936e+00 -1.48178352e+00 1.20364028e-01 -5.05170711e-02 1.77517339e+00 -1.53230059e+00
2161 1.04100000e+02 1.66513334e+00 -1.48677051e+00 1.21435965e-01 -5.26535821e-02 1.78656931e+00 -1.53942409e+00
2162 1.04150000e+02 1.67058429e+00 -1.48464047e+00 1.22363352e-01 -5.44854383e-02 1.79294764e+00 -1.53912591e+00
2163 1.04200000e+02 1.67138081e+00 -1.47580882e+00 1.23136581e-01 -5.60173977e-02 1.79451739e+00 -1.53182622e+00
2164 1.04250000e+02 1.66772609e+00 -1.46065036e+00 1.23747658e-01 -5.72551318e-02 1.79147375e+00 -1.51790549e+00
2165 1.04300000e+02 1.65978485e+00 -1.43950399e+00 1.24189329e-01 -5.82035737e-02 1.78397418e+00 -1.49770756e+00
2166 1.04350000e+02 1.64773321e+00 -1.41264600e+00 1.24454787e-01 -5.88657084e-02 1.77218800e+00 -1.47151171e+00
2167 1.04400000e+02 1.63178435e+00 -1.38020721e+00 1.24538026e-01 -5.92395061e-02 1.75632238e+00 -1.43944672e+00
2168 1.04450000e+02 1.61222877e+00 -1.34233184e+00 1.24435166e-01 -5.93191114e-02 1.73666394e+00 -1.40165095e+00
2169 1.04500000e+02 1.58940858e+00 -1.29906548e+00 1.24146291e-01 -5.90941723e-02 1.71355487e+00 -1.35815965e+00
2170 1.04550000e+02 1.56375981e+00 -1.25047037e+00 1.23677381e-01 -5.85544230e-02 1.68743719e+00 -1.30902479e+00
2171 1.04600000e+02 1.53577786e+00 -1.19660019e+00 1.23041386e-01 -5.76938691e-02 1.65881924e+00 -1.25429406e+00
2172 1.04650000e+02 1.50599063e+00 -1.13752924e+00 1.22257730e-01 -5.65148436e-02 1.62824836e+00 -1.19404409e+00
2173 1.04700000e+02 1.47493023e+00 -1.07334872e+00 1.21350285e-01 -5.50294912e-02 1.59628051e+00 -1.12837821e+00
2174 1.04750000e+02 1.44309780e+00 -1.00414287e+00 1.20344453e-01 -5.32576422e-02 1.56344226e+00 -1.05740051e+00
2175 1.04800000e+02 1.41095411e+00 -9.29966848e-01 1.19264740e-01 -5.12226418e-02 1.53021885e+00 -9.81189489e-01
2176 1.04850000e+02 1.37889592e+00 -8.50817747e-01 1.18133163e-01 -4.89465533e-02 1.49702909e+00 -8.99764300e-01
2177 1.04900000e+02 1.34726435e+00 -7.66602852e-01 1.16968625e-01 -4.64468158e-02 1.46423297e+00 -8.13049668e-01
2178 1.04950000e+02 1.31636454e+00 -6.77136067e-01 1.15787197e-01 -4.37342792e-02 1.43215173e+00 -7.20870347e-01
2179 1.05000000e+02 1.28651807e+00 -5.82138491e-01 1.14602931e-01 -4.08127214e-02 1.40112100e+00 -6.22951212e-01
2180 1.05050000e+02 1.25812293e+00 -4.81270419e-01 1.13429203e-01 -3.76793067e-02 1.37155213e+00 -5.18949726e-01
2181 1.05100000e+02 1.23175223e+00 -3.74208120e-01 1.12280624e-01 -3.43261556e-02 1.34403285e+00 -4.08534276e-01
2182 1.05150000e+02 1.20824957e+00 -2.60764733e-01 1.11175720e-01 -3.07429147e-02 1.31942529e+00 -2.91507648e-01
2183 1.05200000e+02 1.18876551e+00 -1.41012606e-01 1.10139210e-01 -2.69202633e-02 1.29890472e+00 -1.67932869e-01
2184 1.05250000e+02 1.17471525e+00 -1.54493837e-02 1.09203509e-01 -2.28544420e-02 1.28391876e+00 -3.83038257e-02
2185 1.05300000e+02 1.16759907e+00 1.14853493e-01 1.08407883e-01 -1.85513523e-02 1.27600695e+00 9.63021412e-02
2186 1.05350000e+02 1.16874054e+00 2.48272721e-01 1.07795255e-01 -1.40293684e-02 1.27653580e+00 2.34243352e-01
2187 1.05400000e+02 1.17900172e+00 3.82613110e-01 1.07406501e-01 -9.32036842e-03 1.28640822e+00 3.73292742e-01
2188 1.05450000e+02 1.19857535e+00 5.15358463e-01 1.07273648e-01 -4.46806100e-03 1.30584900e+00 5.10890402e-01
2189 1.05500000e+02 1.22689923e+00 6.43894692e-01 1.07416122e-01 4.75242098e-04 1.33431535e+00 6.44369935e-01
2190 1.05550000e+02 1.26270552e+00 7.65815082e-01 1.07836625e-01 5.45001670e-03 1.37054214e+00 7.71265098e-01
2191 1.05600000e+02 1.30417424e+00 8.79095027e-01 1.08521875e-01 1.03939720e-02 1.41269611e+00 8.89488999e-01
2192 1.05650000e+02 1.34917207e+00 9.82262382e-01 1.09443335e-01 1.52448868e-02 1.45861541e+00 9.97507269e-01
2193 1.05700000e+02 1.39546387e+00 1.07447807e+00 1.10561653e-01 1.99440992e-02 1.50602552e+00 1.09442217e+00
2194 1.05750000e+02 1.44097120e+00 1.15541751e+00 1.11829414e-01 2.44415726e-02 1.55280061e+00 1.17985908e+00
2195 1.05800000e+02 1.48392482e+00 1.22518052e+00 1.13196001e-01 2.86984201e-02 1.59712082e+00 1.25387894e+00
2196 1.05850000e+02 1.52298271e+00 1.28412371e+00 1.14611279e-01 3.26870260e-02 1.63759399e+00 1.31681074e+00
2197 1.05900000e+02 1.55723052e+00 1.33287221e+00 1.16028852e-01 3.63886348e-02 1.67325938e+00 1.36926085e+00
2198 1.05950000e+02 1.58617463e+00 1.37195135e+00 1.17407946e-01 3.97926139e-02 1.70358258e+00 1.41174396e+00
2199 1.06000000e+02 1.60966495e+00 1.40202060e+00 1.18715271e-01 4.28923990e-02 1.72838022e+00 1.44491300e+00
2200 1.06050000e+02 1.62778244e+00 1.42361468e+00 1.19924116e-01 4.56854769e-02 1.74770656e+00 1.46930016e+00
2201 1.06100000e+02 1.64075353e+00 1.43727891e+00 1.21014539e-01 4.81720489e-02 1.76176807e+00 1.48545096e+00
2202 1.06150000e+02 1.64886642e+00 1.44351998e+00 1.21971704e-01 5.03546931e-02 1.77083813e+00 1.49387468e+00
2203 1.06200000e+02 1.65242897e+00 1.44285700e+00 1.22785589e-01 5.22381790e-02 1.77521456e+00 1.49509517e+00
2204 1.06250000e+02 1.65172189e+00 1.43570830e+00 1.23448190e-01 5.38288221e-02 1.77517008e+00 1.48953712e+00
2205 1.06300000e+02 1.64695167e+00 1.42249639e+00 1.23953474e-01 5.51338123e-02 1.77090515e+00 1.47763020e+00
2206 1.06350000e+02 1.63831057e+00 1.40354497e+00 1.24295551e-01 5.61583431e-02 1.76260613e+00 1.45970331e+00
2207 1.06400000e+02 1.62595629e+00 1.37910489e+00 1.24468350e-01 5.69043847e-02 1.75042464e+00 1.43600928e+00
2208 1.06450000e+02 1.61006377e+00 1.34934352e+00 1.24466263e-01 5.73685657e-02 1.73453004e+00 1.40671209e+00
2209 1.06500000e+02 1.59088210e+00 1.31434756e+00 1.24285741e-01 5.75422101e-02 1.71516784e+00 1.37188977e+00
2210 1.06550000e+02 1.56875265e+00 1.27416823e+00 1.23927716e-01 5.74132016e-02 1.69268036e+00 1.33158143e+00
2211 1.06600000e+02 1.54409786e+00 1.22884679e+00 1.23399753e-01 5.69704093e-02 1.66749762e+00 1.28581719e+00
2212 1.06650000e+02 1.51739812e+00 1.17843940e+00 1.22716418e-01 5.62089839e-02 1.64011453e+00 1.23464838e+00
2213 1.06700000e+02 1.48914306e+00 1.12306595e+00 1.21898288e-01 5.51345079e-02 1.61104134e+00 1.17820046e+00
2214 1.06750000e+02 1.45982523e+00 1.06288526e+00 1.20969394e-01 5.37633815e-02 1.58079462e+00 1.11664865e+00
2215 1.06800000e+02 1.42989758e+00 9.98068009e-01 1.19954367e-01 5.21196074e-02 1.54985194e+00 1.05018762e+00
2216 1.06850000e+02 1.39974246e+00 9.28763831e-01 1.18875937e-01 5.02298498e-02 1.51861840e+00 9.78993680e-01
2217 1.06900000e+02 1.36965660e+00 8.55067821e-01 1.17753446e-01 4.81187162e-02 1.48741004e+00 9.03186537e-01
2218 1.06950000e+02 1.33985598e+00 7.76998378e-01 1.16602553e-01 4.58055526e-02 1.45645853e+00 8.22803930e-01
2219 1.07000000e+02 1.31049771e+00 6.94467860e-01 1.15435472e-01 4.33030064e-02 1.42593318e+00 7.37770866e-01
2220 1.07050000e+02 1.28171441e+00 6.07270587e-01 1.14261725e-01 4.06166016e-02 1.39597614e+00 6.47887188e-01
2221 1.07100000e+02 1.25369459e+00 5.15097692e-01 1.13089338e-01 3.77451524e-02 1.36678393e+00 5.52842844e-01
2222 1.07150000e+02 1.22677266e+00 4.17564209e-01 1.11926737e-01 3.46816554e-02 1.33869940e+00 4.52245864e-01
2223 1.07200000e+02 1.20153068e+00 3.14291528e-01 1.10785256e-01 3.14149144e-02 1.31231593e+00 3.45706442e-01
2224 1.07250000e+02 1.17887161e+00 2.04988461e-01 1.09681554e-01 2.79321557e-02 1.28855316e+00 2.32920616e-01
2225 1.07300000e+02 1.16002040e+00 8.96195933e-02 1.08639882e-01 2.42220489e-02 1.26866029e+00 1.13841642e-01
2226 1.07350000e+02 1.14646235e+00 -3.14344061e-02 1.07693125e-01 2.02790967e-02 1.25415547e+00 -1.11553094e-02
2227 1.07400000e+02 1.13975297e+00 -1.57287546e-01 1.06881280e-01 1.61070905e-02 1.24663425e+00 -1.41180456e-01
2228 1.07450000e+02 1.14123363e+00 -2.86477105e-01 1.06248060e-01 1.17206663e-02 1.24748169e+00 -2.74756439e-01
2229 1.07500000e+02 1.15183448e+00 -4.17033405e-01 1.05834912e-01 7.14615738e-03 1.25766939e+00 -4.09887248e-01
2230 1.07550000e+02 1.17180137e+00 -5.46596544e-01 1.05675420e-01 2.42064049e-03 1.27747679e+00 -5.44175904e-01
2231 1.07600000e+02 1.20066628e+00 -6.72671856e-01 1.05790613e-01 -2.40896945e-03 1.30645690e+00 -6.75080825e-01
2232 1.07650000e+02 1.23722706e+00 -7.92861176e-01 1.06185818e-01 -7.28597540e-03 1.34341287e+00 -8.00147152e-01
2233 1.07700000e+02 1.27972141e+00 -9.05165179e-01 1.06850879e-01 -1.21470509e-02 1.38657229e+00 -9.17312230e-01
2234 1.07750000e+02 1.32604086e+00 -1.00806298e+00 1.07760534e-01 -1.69273996e-02 1.43380140e+00 -1.02499037e+00
2235 1.07800000e+02 1.37397611e+00 -1.10062393e+00 1.08877615e-01 -2.15669070e-02 1.48285373e+00 -1.12219084e+00
2236 1.07850000e+02 1.42143977e+00 -1.18240017e+00 1.10156368e-01 -2.60154583e-02 1.53159614e+00 -1.20841563e+00
2237 1.07900000e+02 1.46665551e+00 -1.25338668e+00 1.11547295e-01 -3.02341455e-02 1.57820280e+00 -1.28362082e+00
2238 1.07950000e+02 1.50828939e+00 -1.31392617e+00 1.13000979e-01 -3.41958288e-02 1.62129037e+00 -1.34812199e+00
2239 1.08000000e+02 1.54535066e+00 -1.36438378e+00 1.14471502e-01 -3.78816368e-02 1.65982216e+00 -1.40226542e+00
2240 1.08050000e+02 1.57732019e+00 -1.40531745e+00 1.15917798e-01 -4.12797243e-02 1.69323799e+00 -1.44659717e+00
2241 1.08100000e+02 1.60393946e+00 -1.43720231e+00 1.17306132e-01 -4.43824796e-02 1.72124560e+00 -1.48158479e+00
2242 1.08150000e+02 1.62520097e+00 -1.46059607e+00 1.18608040e-01 -4.71859527e-02 1.74380901e+00 -1.50778202e+00
2243 1.08200000e+02 1.64120459e+00 -1.47590860e+00 1.19801702e-01 -4.96875363e-02 1.76100629e+00 -1.52559614e+00
2244 1.08250000e+02 1.65219786e+00 -1.48362050e+00 1.20869989e-01 -5.18879220e-02 1.77306785e+00 -1.53550842e+00
2245 1.08300000e+02 1.65841004e+00 -1.48416411e+00 1.21799954e-01 -5.37890031e-02 1.78021000e+00 -1.53795311e+00
2246 1.08350000e+02 1.66008569e+00 -1.47793047e+00 1.22582606e-01 -5.53944155e-02 1.78266829e+00 -1.53332489e+00
2247 1.08400000e+02 1.65747680e+00 -1.46531670e+00 1.23210833e-01 -5.67095895e-02 1.78068763e+00 -1.52202629e+00
2248 1.08450000e+02 1.65076911e+00 -1.44666036e+00 1.23678673e-01 -5.77399448e-02 1.77444778e+00 -1.50440030e+00
2249 1.08500000e+02 1.64014416e+00 -1.42226790e+00 1.23980985e-01 -5.84902013e-02 1.76412515e+00 -1.48075810e+00
2250 1.08550000e+02 1.62580761e+00 -1.39235101e+00 1.24112793e-01 -5.89620743e-02 1.74992040e+00 -1.45131309e+00
2251 1.08600000e+02 1.60800074e+00 -1.35705557e+00 1.24070459e-01 -5.91531475e-02 1.73207120e+00 -1.41620872e+00
2252 1.08650000e+02 1.58701143e+00 -1.31646636e+00 1.23852352e-01 -5.90567159e-02 1.71086378e+00 -1.37552308e+00
2253 1.08700000e+02 1.56319591e+00 -1.27064296e+00 1.23460773e-01 -5.86633842e-02 1.68665669e+00 -1.32930635e+00
2254 1.08750000e+02 1.53697909e+00 -1.21963022e+00 1.22903583e-01 -5.79644860e-02 1.65988267e+00 -1.27759470e+00
2255 1.08800000e+02 1.50882902e+00 -1.16347899e+00 1.22194822e-01 -5.69561252e-02 1.63102384e+00 -1.22043511e+00
2256 1.08850000e+02 1.47923623e+00 -1.10226055e+00 1.21354107e-01 -5.56425835e-02 1.60059034e+00 -1.15790313e+00
2257 1.08900000e+02 1.44868761e+00 -1.03605755e+00 1.20404638e-01 -5.40369168e-02 1.56909225e+00 -1.09009447e+00
2258 1.08950000e+02 1.41764536e+00 -9.64948141e-01 1.19370738e-01 -5.21589027e-02 1.53701610e+00 -1.01710704e+00
2259 1.09000000e+02 1.38652572e+00 -8.88984894e-01 1.18275688e-01 -5.00307181e-02 1.50480141e+00 -9.39015612e-01
2260 1.09050000e+02 1.35568906e+00 -8.08161341e-01 1.17140210e-01 -4.76728621e-02 1.47282927e+00 -8.55834203e-01
2261 1.09100000e+02 1.32544448e+00 -7.22391320e-01 1.15982041e-01 -4.51009212e-02 1.44142652e+00 -7.67492242e-01
2262 1.09150000e+02 1.29607584e+00 -6.31493379e-01 1.14816126e-01 -4.23239094e-02 1.41089196e+00 -6.73817289e-01
2263 1.09200000e+02 1.26788561e+00 -5.35196799e-01 1.13655467e-01 -3.93438587e-02 1.38154108e+00 -5.74540658e-01
2264 1.09250000e+02 1.24126888e+00 -4.33173157e-01 1.12512597e-01 -3.61565424e-02 1.35378148e+00 -4.69329699e-01
2265 1.09300000e+02 1.21681374e+00 -3.25123895e-01 1.11401758e-01 -3.27530464e-02 1.32821550e+00 -3.57876942e-01
2266 1.09350000e+02 1.19539175e+00 -2.10887913e-01 1.10341429e-01 -2.91226568e-02 1.30573317e+00 -2.40010570e-01
2267 1.09400000e+02 1.17817164e+00 -9.05842747e-02 1.09356712e-01 -2.52563163e-02 1.28752835e+00 -1.15840591e-01
2268 1.09450000e+02 1.16657073e+00 3.52267565e-02 1.08480366e-01 -2.11511410e-02 1.27505110e+00 1.40756155e-02
2269 1.09500000e+02 1.16206740e+00 1.65453653e-01 1.07751831e-01 -1.68144129e-02 1.26981923e+00 1.48639240e-01
2270 1.09550000e+02 1.16590756e+00 2.98390401e-01 1.07213337e-01 -1.22659795e-02 1.27312090e+00 2.86124422e-01
2271 1.09600000e+02 1.17888127e+00 4.31844749e-01 1.06904466e-01 -7.53876573e-03 1.28578574e+00 4.24305983e-01
2272 1.09650000e+02 1.20110308e+00 5.63339377e-01 1.06856224e-01 -2.67696990e-03 1.30795930e+00 5.60662407e-01
2273 1.09700000e+02 1.23193911e+00 6.90260000e-01 1.07085840e-01 2.26711705e-03 1.33902495e+00 6.92527117e-01
2274 1.09750000e+02 1.27004257e+00 8.10233141e-01 1.07594103e-01 7.23363299e-03 1.37763667e+00 8.17466774e-01
2275 1.09800000e+02 1.31352048e+00 9.21269930e-01 1.08365419e-01 1.21610214e-02 1.42188590e+00 9.33430951e-01
2276 1.09850000e+02 1.36018289e+00 1.02199397e+00 1.09369416e-01 1.69868597e-02 1.46955231e+00 1.03898083e+00
2277 1.09900000e+02 1.40777125e+00 1.11155449e+00 1.10564774e-01 2.16532617e-02 1.51833603e+00 1.13320775e+00
2278 1.09950000e+02 1.45420276e+00 1.18969722e+00 1.11902548e-01 2.61109923e-02 1.56610530e+00 1.21580821e+00
2279 1.10000000e+02 1.49774109e+00 1.25663345e+00 1.13331086e-01 3.03223748e-02 1.61107218e+00 1.28695583e+00
2280 1.10050000e+02 1.53711604e+00 1.31273478e+00 1.14800125e-01 3.42596763e-02 1.65191617e+00 1.34699446e+00
2281 1.10100000e+02 1.57146505e+00 1.35861064e+00 1.16263605e-01 3.79053469e-02 1.68772866e+00 1.39651598e+00
2282 1.10150000e+02 1.60035550e+00 1.39483932e+00 1.17681370e-01 4.12480694e-02 1.71803687e+00 1.43608739e+00
2283 1.10200000e+02 1.62366885e+00 1.42205376e+00 1.19020419e-01 4.42818177e-02 1.74268927e+00 1.46633558e+00
2284 1.10250000e+02 1.64148939e+00 1.44081734e+00 1.20254710e-01 4.70041785e-02 1.76174410e+00 1.48782151e+00
2285 1.10300000e+02 1.65410327e+00 1.45162129e+00 1.21365137e-01 4.94152402e-02 1.77546841e+00 1.50103653e+00
2286 1.10350000e+02 1.66172789e+00 1.45506493e+00 1.22336341e-01 5.15177266e-02 1.78406423e+00 1.50658266e+00
2287 1.10400000e+02 1.66467196e+00 1.45159186e+00 1.23157964e-01 5.33169644e-02 1.78782993e+00 1.50490882e+00
2288 1.10450000e+02 1.66317782e+00 1.44164782e+00 1.23821527e-01 5.48190625e-02 1.78699935e+00 1.49646689e+00
2289 1.10500000e+02 1.65744103e+00 1.42561322e+00 1.24319696e-01 5.60302069e-02 1.78176072e+00 1.48164343e+00
2290 1.10550000e+02 1.64761943e+00 1.40379937e+00 1.24645206e-01 5.69541731e-02 1.77226464e+00 1.46075354e+00
2291 1.10600000e+02 1.63388922e+00 1.37641471e+00 1.24790962e-01 5.75902791e-02 1.75868018e+00 1.43400499e+00
2292 1.10650000e+02 1.61645150e+00 1.34359915e+00 1.24751120e-01 5.79322323e-02 1.74120262e+00 1.40153138e+00
2293 1.10700000e+02 1.59562814e+00 1.30542705e+00 1.24523633e-01 5.79689626e-02 1.72015177e+00 1.36339601e+00
2294 1.10750000e+02 1.57182996e+00 1.26193957e+00 1.24112507e-01 5.76877823e-02 1.69594247e+00 1.31962735e+00
2295 1.10800000e+02 1.54553436e+00 1.21318978e+00 1.23529241e-01 5.70800023e-02 1.66906360e+00 1.27026978e+00
2296 1.10850000e+02 1.51726446e+00 1.15927395e+00 1.22792518e-01 5.61460061e-02 1.64005698e+00 1.21541996e+00
2297 1.10900000e+02 1.48755230e+00 1.10033165e+00 1.21925977e-01 5.48975586e-02 1.60947828e+00 1.15522921e+00
2298 1.10950000e+02 1.45691027e+00 1.03652625e+00 1.20955238e-01 5.33559370e-02 1.57786551e+00 1.08988219e+00
2299 1.11000000e+02 1.42579111e+00 9.68004161e-01 1.19904962e-01 5.15473943e-02 1.54569607e+00 1.01955155e+00
2300 1.11050000e+02 1.39456175e+00 8.94863319e-01 1.18796919e-01 4.94977912e-02 1.51335867e+00 9.44361111e-01
2301 1.11100000e+02 1.36350095e+00 8.17119589e-01 1.17649183e-01 4.72288416e-02 1.48115013e+00 8.64348431e-01
2302 1.11150000e+02 1.33282008e+00 7.34685709e-01 1.16476308e-01 4.47558621e-02 1.44929639e+00 7.79441571e-01
2303 1.11200000e+02 1.30269405e+00 6.47356600e-01 1.15289971e-01 4.20868977e-02 1.41798402e+00 6.89443498e-01
2304 1.11250000e+02 1.27332931e+00 5.54819140e-01 1.14099975e-01 3.92229657e-02 1.38742928e+00 5.94042105e-01
2305 1.11300000e+02 1.24506193e+00 4.56696331e-01 1.12916128e-01 3.61587407e-02 1.35797806e+00 4.92855072e-01
2306 1.11350000e+02 1.21846385e+00 3.52623354e-01 1.11750523e-01 3.28842914e-02 1.33021437e+00 3.85507645e-01
2307 1.11400000e+02 1.19442143e+00 2.42338505e-01 1.10620295e-01 2.93877692e-02 1.30504173e+00 2.71726274e-01
2308 1.11450000e+02 1.17415872e+00 1.25834773e-01 1.09550044e-01 2.56585257e-02 1.28370876e+00 1.51493299e-01
2309 1.11500000e+02 1.15916215e+00 3.53110680e-03 1.08572548e-01 2.16916800e-02 1.26773470e+00 2.52227868e-02
2310 1.11550000e+02 1.15099747e+00 -1.23618433e-01 1.07728179e-01 1.74916095e-02 1.25872565e+00 -1.06126823e-01
2311 1.11600000e+02 1.15103139e+00 -2.54097700e-01 1.07060670e-01 1.30746612e-02 1.25809206e+00 -2.41023039e-01
2312 1.11650000e+02 1.16017782e+00 -3.85870814e-01 1.06611904e-01 8.46865964e-03 1.26678972e+00 -3.77402154e-01
2313 1.11700000e+02 1.17868335e+00 -5.16533622e-01 1.06415233e-01 3.71295579e-03 1.28509858e+00 -5.12820667e-01
2314 1.11750000e+02 1.20605911e+00 -6.43562651e-01 1.06491212e-01 -1.14404184e-03 1.31255032e+00 -6.44706693e-01
2315 1.11800000e+02 1.24111976e+00 -7.64573333e-01 1.06845076e-01 -6.04504749e-03 1.34796484e+00 -7.70618380e-01
2316 1.11850000e+02 1.28211591e+00 -8.77563855e-01 1.07466346e-01 -1.09264697e-02 1.38958225e+00 -8.88490325e-01
2317 1.11900000e+02 1.32695219e+00 -9.81054391e-01 1.08329947e-01 -1.57235146e-02 1.43528214e+00 -9.96777906e-01
2318 1.11950000e+02 1.37343547e+00 -1.07414007e+00 1.09398982e-01 -2.03762150e-02 1.48283445e+00 -1.09451629e+00
2319 1.12000000e+02 1.41949114e+00 -1.15640705e+00 1.10628004e-01 -2.48347172e-02 1.53011915e+00 -1.18124176e+00
2320 1.12050000e+02 1.46334082e+00 -1.22787231e+00 1.11967630e-01 -2.90611280e-02 1.57530845e+00 -1.25693344e+00
2321 1.12100000e+02 1.50361290e+00 -1.28883179e+00 1.13368525e-01 -3.30286917e-02 1.61698142e+00 -1.32186049e+00
2322 1.12150000e+02 1.53936252e+00 -1.33974295e+00 1.14784659e-01 -3.67197698e-02 1.65414718e+00 -1.37646272e+00
2323 1.12200000e+02 1.57005114e+00 -1.38116738e+00 1.16175377e-01 -4.01233774e-02 1.68622652e+00 -1.42129076e+00
2324 1.12250000e+02 1.59544199e+00 -1.41364187e+00 1.17506743e-01 -4.32329306e-02 1.71294873e+00 -1.45687480e+00
2325 1.12300000e+02 1.61553917e+00 -1.43758748e+00 1.18751012e-01 -4.60446576e-02 1.73429018e+00 -1.48363214e+00
2326 1.12350000e+02 1.63053131e+00 -1.45358302e+00 1.19887215e-01 -4.85570208e-02 1.75041853e+00 -1.50214004e+00
2327 1.12400000e+02 1.64060851e+00 -1.46202180e+00 1.20899169e-01 -5.07704443e-02 1.76150768e+00 -1.51279224e+00
2328 1.12450000e+02 1.64608890e+00 -1.46339430e+00 1.21774828e-01 -5.26878223e-02 1.76786373e+00 -1.51608212e+00
2329 1.12500000e+02 1.64722733e+00 -1.45810336e+00 1.22505951e-01 -5.43136178e-02 1.76973329e+00 -1.51241697e+00
2330 1.12550000e+02 1.64426420e+00 -1.44653393e+00 1.23086823e-01 -5.56535117e-02 1.76735103e+00 -1.50218744e+00
2331 1.12600000e+02 1.63742672e+00 -1.42904744e+00 1.23512354e-01 -5.67134649e-02 1.76093908e+00 -1.48576091e+00
2332 1.12650000e+02 1.62687207e+00 -1.40593175e+00 1.23778071e-01 -5.74984659e-02 1.75065014e+00 -1.46343022e+00
2333 1.12700000e+02 1.61280351e+00 -1.37742451e+00 1.23879665e-01 -5.80110138e-02 1.73668317e+00 -1.43543553e+00
2334 1.12750000e+02 1.59542996e+00 -1.34366542e+00 1.23813737e-01 -5.82489982e-02 1.71924370e+00 -1.40191442e+00
2335 1.12800000e+02 1.57502158e+00 -1.30472912e+00 1.23578571e-01 -5.82056925e-02 1.69860015e+00 -1.36293481e+00
2336 1.12850000e+02 1.55191249e+00 -1.26067394e+00 1.23176149e-01 -5.78718377e-02 1.67508864e+00 -1.31854578e+00
2337 1.12900000e+02 1.52650486e+00 -1.21153821e+00 1.22613671e-01 -5.72383999e-02 1.64911854e+00 -1.26877661e+00
2338 1.12950000e+02 1.49924825e+00 -1.15737747e+00 1.21904343e-01 -5.63009508e-02 1.62115259e+00 -1.21367842e+00
2339 1.13000000e+02 1.47061272e+00 -1.09827274e+00 1.21066847e-01 -5.50630446e-02 1.59167956e+00 -1.15333578e+00
2340 1.13050000e+02 1.44106198e+00 -1.03433060e+00 1.20123518e-01 -5.35373105e-02 1.56118550e+00 -1.08786791e+00
2341 1.13100000e+02 1.41103760e+00 -9.65666947e-01 1.19097986e-01 -5.17435155e-02 1.53013558e+00 -1.01741046e+00
2342 1.13150000e+02 1.38092477e+00 -8.92380661e-01 1.18012920e-01 -4.97046539e-02 1.49893769e+00 -9.42085315e-01
2343 1.13200000e+02 1.35105659e+00 -8.14525458e-01 1.16888486e-01 -4.74426106e-02 1.46794508e+00 -8.61968069e-01
2344 1.13250000e+02 1.32170722e+00 -7.32082476e-01 1.15741749e-01 -4.49748457e-02 1.43744897e+00 -7.77057322e-01
2345 1.13300000e+02 1.29310963e+00 -6.44935409e-01 1.14586726e-01 -4.23124779e-02 1.40769636e+00 -6.87247887e-01
2346 1.13350000e+02 1.26548844e+00 -5.52864066e-01 1.13435015e-01 -3.94597110e-02 1.37892345e+00 -5.92323777e-01
2347 1.13400000e+02 1.23912631e+00 -4.55560882e-01 1.12296975e-01 -3.64141389e-02 1.35142329e+00 -4.91975021e-01
2348 1.13450000e+02 1.21445738e+00 -3.52684777e-01 1.11183678e-01 -3.31679813e-02 1.32564106e+00 -3.85852759e-01
2349 1.13500000e+02 1.19216759e+00 -2.43943106e-01 1.10109378e-01 -2.97101159e-02 1.30227696e+00 -2.73653222e-01
2350 1.13550000e+02 1.17325222e+00 -1.29218313e-01 1.09093992e-01 -2.60290379e-02 1.28234621e+00 -1.55247351e-01
2351 1.13600000e+02 1.15899777e+00 -8.72947071e-03 1.08165174e-01 -2.21167831e-02 1.26716294e+00 -3.08462538e-02
2352 1.13650000e+02 1.15088009e+00 1.16835434e-01 1.07358185e-01 -1.79729434e-02 1.25823828e+00 9.88624901e-02
2353 1.13700000e+02 1.15031499e+00 2.46238548e-01 1.06713893e-01 -1.36080950e-02 1.25702889e+00 2.32630453e-01
2354 1.13750000e+02 1.15839976e+00 3.77659185e-01 1.06274145e-01 -9.04522107e-03 1.26467390e+00 3.68613964e-01
2355 1.13800000e+02 1.17572675e+00 5.08833646e-01 1.06075982e-01 -4.31921397e-03 1.28180273e+00 5.04514432e-01
2356 1.13850000e+02 1.20212268e+00 6.37281651e-01 1.06145834e-01 5.24972783e-04 1.30826851e+00 6.37806624e-01
2357 1.13900000e+02 1.23669389e+00 7.60456479e-01 1.06495322e-01 5.43363846e-03 1.34318921e+00 7.65890117e-01
2358 1.13950000e+02 1.27789556e+00 8.76090623e-01 1.07119386e-01 1.03474208e-02 1.38501495e+00 8.86438044e-01
2359 1.14000000e+02 1.32368770e+00 9.82447985e-01 1.07997522e-01 1.52033002e-02 1.43168522e+00 9.97651285e-01
2360 1.14050000e+02 1.37185726e+00 1.07829522e+00 1.09095706e-01 1.99394085e-02 1.48095297e+00 1.09823462e+00
2361 1.14100000e+02 1.42019680e+00 1.16302344e+00 1.10369936e-01 2.44999629e-02 1.53056673e+00 1.18752340e+00
2362 1.14150000e+02 1.46676089e+00 1.23654313e+00 1.11770598e-01 2.88399413e-02 1.57853149e+00 1.26538307e+00
2363 1.14200000e+02 1.50999459e+00 1.29905825e+00 1.13246721e-01 3.29249912e-02 1.62324131e+00 1.33198325e+00
2364 1.14250000e+02 1.54876852e+00 1.35103256e+00 1.14749876e-01 3.67313409e-02 1.66351839e+00 1.38776390e+00
2365 1.14300000e+02 1.58238464e+00 1.39302753e+00 1.16236239e-01 4.02433317e-02 1.69862087e+00 1.43327086e+00
2366 1.14350000e+02 1.61051717e+00 1.42563957e+00 1.17668443e-01 4.34515710e-02 1.72818561e+00 1.46909114e+00
2367 1.14400000e+02 1.63310744e+00 1.44940689e+00 1.19016144e-01 4.63505727e-02 1.75212358e+00 1.49575746e+00
2368 1.14450000e+02 1.65022524e+00 1.46493593e+00 1.20253988e-01 4.89383999e-02 1.77047922e+00 1.51387433e+00
2369 1.14500000e+02 1.66216441e+00 1.47261430e+00 1.21364760e-01 5.12151533e-02 1.78352917e+00 1.52382945e+00
2370 1.14550000e+02 1.66908283e+00 1.47304947e+00 1.22333291e-01 5.31835789e-02 1.79141612e+00 1.52623305e+00
2371 1.14600000e+02 1.67128914e+00 1.46663124e+00 1.23149463e-01 5.48488060e-02 1.79443860e+00 1.52148005e+00
2372 1.14650000e+02 1.66896424e+00 1.45378985e+00 1.23804277e-01 5.62161631e-02 1.79276852e+00 1.51000601e+00
2373 1.14700000e+02 1.66230012e+00 1.43487849e+00 1.24290273e-01 5.72915693e-02 1.78659040e+00 1.49217006e+00
2374 1.14750000e+02 1.65145821e+00 1.41018108e+00 1.24599929e-01 5.80779432e-02 1.77605814e+00 1.46825903e+00
2375 1.14800000e+02 1.63661090e+00 1.37989954e+00 1.24726165e-01 5.85741090e-02 1.76133706e+00 1.43847365e+00
2376 1.14850000e+02 1.61802179e+00 1.34415006e+00 1.24663918e-01 5.87736371e-02 1.74268571e+00 1.40292370e+00
2377 1.14900000e+02 1.59603385e+00 1.30300213e+00 1.24412127e-01 5.86657382e-02 1.72044598e+00 1.36166787e+00
2378 1.14950000e+02 1.57108157e+00 1.25649708e+00 1.23976058e-01 5.82388560e-02 1.69505762e+00 1.31473594e+00
2379 1.15000000e+02 1.54366177e+00 1.20469185e+00 1.23368239e-01 5.74858403e-02 1.66703001e+00 1.26217769e+00
2380 1.15050000e+02 1.51430740e+00 1.14767975e+00 1.22608109e-01 5.64085258e-02 1.63691551e+00 1.20408827e+00
2381 1.15100000e+02 1.48356687e+00 1.08557924e+00 1.21719767e-01 5.50194085e-02 1.60528664e+00 1.14059864e+00
2382 1.15150000e+02 1.45196352e+00 1.01851317e+00 1.20729080e-01 5.33394913e-02 1.57269260e+00 1.07185266e+00
2383 1.15200000e+02 1.41995992e+00 9.46576158e-01 1.19660861e-01 5.13936476e-02 1.53962078e+00 9.97969806e-01
2384 1.15250000e+02 1.38794335e+00 8.69800364e-01 1.18537057e-01 4.92058041e-02 1.50648041e+00 9.19006168e-01
2385 1.15300000e+02 1.35622805e+00 7.88129410e-01 1.17376263e-01 4.67951529e-02 1.47360431e+00 8.34924563e-01
2386 1.15350000e+02 1.32507781e+00 7.01397322e-01 1.16193895e-01 4.41742247e-02 1.44127171e+00 7.45571547e-01
2387 1.15400000e+02 1.29474655e+00 6.09329381e-01 1.15002928e-01 4.13482626e-02 1.40974947e+00 6.50677644e-01
2388 1.15450000e+02 1.26555814e+00 5.11572180e-01 1.13815308e-01 3.83155667e-02 1.37937345e+00 5.49887746e-01
2389 1.15500000e+02 1.23800751e+00 4.07766061e-01 1.12643832e-01 3.50688406e-02 1.35065134e+00 4.42834902e-01
2390 1.15550000e+02 1.21286226e+00 2.97642226e-01 1.11504875e-01 3.15975134e-02 1.32436713e+00 3.29239739e-01
2391 1.15600000e+02 1.19121418e+00 1.81136138e-01 1.10420891e-01 2.78911529e-02 1.30163508e+00 2.09027290e-01
2392 1.15650000e+02 1.17444058e+00 5.85764126e-02 1.09422087e-01 2.39433953e-02 1.28386267e+00 8.25198080e-02
2393 1.15700000e+02 1.16408095e+00 -6.91812681e-02 1.08546287e-01 1.97563785e-02 1.27262724e+00 -4.94248897e-02
2394 1.15750000e+02 1.16157045e+00 -2.00711901e-01 1.07836409e-01 1.53440317e-02 1.26940686e+00 -1.85367869e-01
2395 1.15800000e+02 1.16796191e+00 -3.34040181e-01 1.07334970e-01 1.07330385e-02 1.27529688e+00 -3.23307142e-01
2396 1.15850000e+02 1.18369964e+00 -4.66782322e-01 1.07078129e-01 5.96168621e-03 1.29077776e+00 -4.60820635e-01
2397 1.15900000e+02 1.20848131e+00 -5.96357731e-01 1.07089990e-01 1.07849522e-03 1.31557130e+00 -5.95279236e-01
2398 1.15950000e+02 1.24129178e+00 -7.20273642e-01 1.07379386e-01 -3.86068008e-03 1.34867116e+00 -7.24134322e-01
2399 1.16000000e+02 1.28050622e+00 -8.36389946e-01 1.07939308e-01 -8.79408404e-03 1.38844553e+00 -8.45184030e-01
2400 1.16050000e+02 1.32408832e+00 -9.43069145e-01 1.08747508e-01 -1.36574834e-02 1.43283582e+00 -9.56726628e-01
2401 1.16100000e+02 1.36983867e+00 -1.03926902e+00 1.09769293e-01 -1.83897526e-02 1.47960796e+00 -1.05765878e+00
2402 1.16150000e+02 1.41562258e+00 -1.12447547e+00 1.10960488e-01 -2.29375888e-02 1.52658307e+00 -1.14741306e+00
2403 1.16200000e+02 1.45955482e+00 -1.19862517e+00 1.12272012e-01 -2.72594140e-02 1.57182683e+00 -1.22588458e+00
2404 1.16250000e+02 1.50016100e+00 -1.26201411e+00 1.13653486e-01 -3.13245092e-02 1.61381449e+00 -1.29333861e+00
2405 1.16300000e+02 1.53633256e+00 -1.31506656e+00 1.15057535e-01 -3.51129716e-02 1.65139010e+00 -1.35017954e+00
2406 1.16350000e+02 1.56749283e+00 -1.35840175e+00 1.16441586e-01 -3.86116470e-02 1.68393441e+00 -1.39701340e+00
2407 1.16400000e+02 1.59330797e+00 -1.39259477e+00 1.17769663e-01 -4.18135241e-02 1.71107764e+00 -1.43440829e+00
2408 1.16450000e+02 1.61379243e+00 -1.41811434e+00 1.19012733e-01 -4.47142739e-02 1.73280516e+00 -1.46282861e+00
2409 1.16500000e+02 1.62910359e+00 -1.43558842e+00 1.20148463e-01 -4.73126309e-02 1.74925205e+00 -1.48290105e+00
2410 1.16550000e+02 1.63949177e+00 -1.44546089e+00 1.21160165e-01 -4.96096108e-02 1.76065193e+00 -1.49507051e+00
2411 1.16600000e+02 1.64523867e+00 -1.44818123e+00 1.22035879e-01 -5.16081620e-02 1.76727455e+00 -1.49978939e+00
2412 1.16650000e+02 1.64667614e+00 -1.44425201e+00 1.22766756e-01 -5.33136006e-02 1.76944289e+00 -1.49756561e+00
2413 1.16700000e+02 1.64400744e+00 -1.43405159e+00 1.23347117e-01 -5.47324334e-02 1.76735456e+00 -1.48878403e+00
2414 1.16750000e+02 1.63748242e+00 -1.41797391e+00 1.23771583e-01 -5.58709453e-02 1.76125400e+00 -1.47384485e+00
2415 1.16800000e+02 1.62723825e+00 -1.39631330e+00 1.24035088e-01 -5.67341849e-02 1.75127334e+00 -1.45304749e+00
2416 1.16850000e+02 1.61344901e+00 -1.36928095e+00 1.24132540e-01 -5.73232657e-02 1.73758155e+00 -1.42660421e+00
2417 1.16900000e+02 1.59632646e+00 -1.33703043e+00 1.24059612e-01 -5.76349847e-02 1.72038607e+00 -1.39466541e+00
2418 1.16950000e+02 1.57612611e+00 -1.29961177e+00 1.23814264e-01 -5.76603555e-02 1.69994038e+00 -1.35727213e+00
2419 1.17000000e+02 1.55319687e+00 -1.25707247e+00 1.23398757e-01 -5.73883624e-02 1.67659562e+00 -1.31446084e+00
2420 1.17050000e+02 1.52795455e+00 -1.20945349e+00 1.22821419e-01 -5.68093902e-02 1.65077597e+00 -1.26626288e+00
2421 1.17100000e+02 1.50086906e+00 -1.15682146e+00 1.22097164e-01 -5.59201586e-02 1.62296622e+00 -1.21274162e+00
2422 1.17150000e+02 1.47242484e+00 -1.09928355e+00 1.21246400e-01 -5.47270339e-02 1.59367124e+00 -1.15401059e+00
2423 1.17200000e+02 1.44308830e+00 -1.03697981e+00 1.20292646e-01 -5.32462312e-02 1.56338094e+00 -1.09022604e+00
2424 1.17250000e+02 1.41328695e+00 -9.70062516e-01 1.19259816e-01 -5.15007760e-02 1.53254676e+00 -1.02156329e+00
2425 1.17300000e+02 1.38338042e+00 -8.98664475e-01 1.18170002e-01 -4.95160083e-02 1.50155042e+00 -9.48180484e-01
2426 1.17350000e+02 1.35366565e+00 -8.22867646e-01 1.17042215e-01 -4.73150218e-02 1.47070787e+00 -8.70182668e-01
2427 1.17400000e+02 1.32437330e+00 -7.42674662e-01 1.15891995e-01 -4.49157037e-02 1.44026530e+00 -7.87590366e-01
2428 1.17450000e+02 1.29568896e+00 -6.57984810e-01 1.14731769e-01 -4.23292037e-02 1.41042073e+00 -7.00314014e-01
2429 1.17500000e+02 1.26778719e+00 -5.68581585e-01 1.13571512e-01 -3.95596447e-02 1.38135871e+00 -6.08141230e-01
2430 1.17550000e+02 1.24089591e+00 -4.74149354e-01 1.12419899e-01 -3.66045731e-02 1.35331581e+00 -5.10753927e-01
2431 1.17600000e+02 1.21539415e+00 -3.74313796e-01 1.11286318e-01 -3.34560290e-02 1.32668047e+00 -4.07769825e-01
2432 1.17650000e+02 1.19191627e+00 -2.68716067e-01 1.10183123e-01 -3.01024139e-02 1.30209939e+00 -2.98818481e-01
2433 1.17700000e+02 1.17141056e+00 -1.57126960e-01 1.09128494e-01 -2.65308939e-02 1.28053906e+00 -1.83657854e-01
2434 1.17750000e+02 1.15514894e+00 -3.96137582e-02 1.08148365e-01 -2.27314181e-02 1.26329731e+00 -6.23451763e-02
2435 1.17800000e+02 1.14461933e+00 8.33079103e-02 1.07276951e-01 -1.87004907e-02 1.25189628e+00 6.46074195e-02
2436 1.17850000e+02 1.14131544e+00 2.10606842e-01 1.06554939e-01 -1.44444187e-02 1.24787038e+00 1.96162424e-01
2437 1.17900000e+02 1.14647467e+00 3.40633309e-01 1.06025211e-01 -9.98155498e-03 1.25249988e+00 3.30651754e-01
2438 1.17950000e+02 1.16082872e+00 4.71279353e-01 1.05727299e-01 -5.34196535e-03 1.26655602e+00 4.65937387e-01
2439 1.18000000e+02 1.18442374e+00 6.00081400e-01 1.05690869e-01 -5.66337167e-04 1.29011461e+00 5.99515063e-01
2440 1.18050000e+02 1.21656325e+00 7.24574168e-01 1.05932507e-01 4.29505896e-03 1.32249575e+00 7.28869227e-01
2441 1.18100000e+02 1.25585368e+00 8.42370139e-01 1.06451943e-01 9.18418624e-03 1.36230563e+00 8.51554325e-01
2442 1.18150000e+02 1.30040042e+00 9.51576324e-01 1.07233681e-01 1.40376609e-02 1.40763410e+00 9.65613985e-01
2443 1.18200000e+02 1.34802292e+00 1.05084271e+00 1.08247898e-01 1.87918298e-02 1.45627082e+00 1.06963454e+00
2444 1.18250000e+02 1.39653040e+00 1.13938365e+00 1.09454014e-01 2.33880767e-02 1.50598442e+00 1.16277173e+00
2445 1.18300000e+02 1.44389132e+00 1.21693800e+00 1.10804535e-01 2.77787657e-02 1.55469586e+00 1.24471676e+00
2446 1.18350000e+02 1.48847226e+00 1.28360937e+00 1.12249293e-01 3.19270431e-02 1.60072156e+00 1.31553641e+00
2447 1.18400000e+02 1.52901304e+00 1.33975745e+00 1.13739463e-01 3.58072956e-02 1.64275250e+00 1.37556475e+00
2448 1.18450000e+02 1.56470605e+00 1.38589807e+00 1.15230322e-01 3.94024077e-02 1.67993638e+00 1.42530048e+00
2449 1.18500000e+02 1.59510472e+00 1.42257156e+00 1.16683025e-01 4.27015112e-02 1.71178774e+00 1.46527307e+00
2450 1.18550000e+02 1.62004391e+00 1.45028751e+00 1.18064797e-01 4.56982382e-02 1.73810870e+00 1.49598575e+00
2451 1.18600000e+02 1.63956293e+00 1.46957020e+00 1.19349627e-01 4.83890587e-02 1.75891256e+00 1.51795926e+00
2452 1.18650000e+02 1.65383483e+00 1.48091626e+00 1.20516849e-01 5.07729359e-02 1.77435168e+00 1.53168920e+00
2453 1.18700000e+02 1.66306788e+00 1.48477655e+00 1.21550600e-01 5.28511469e-02 1.78461848e+00 1.53762770e+00
2454 1.18750000e+02 1.66749607e+00 1.48160049e+00 1.22439001e-01 5.46269514e-02 1.78993507e+00 1.53622744e+00
2455 1.18800000e+02 1.66736110e+00 1.47180533e+00 1.23173075e-01 5.61052451e-02 1.79053418e+00 1.52791057e+00
2456 1.18850000e+02 1.66287804e+00 1.45575652e+00 1.23745468e-01 5.72917275e-02 1.78662351e+00 1.51304825e+00
2457 1.18900000e+02 1.65422377e+00 1.43378739e+00 1.24149728e-01 5.81915447e-02 1.77837350e+00 1.49197894e+00
2458 1.18950000e+02 1.64157682e+00 1.40614937e+00 1.24379582e-01 5.88071811e-02 1.76595641e+00 1.46495655e+00
2459 1.19000000e+02 1.62514312e+00 1.37302135e+00 1.24429476e-01 5.91372276e-02 1.74957259e+00 1.43215858e+00
2460 1.19050000e+02 1.60521354e+00 1.33451366e+00 1.24296118e-01 5.91752751e-02 1.72950966e+00 1.39368894e+00
2461 1.19100000e+02 1.58215195e+00 1.29067539e+00 1.23980162e-01 5.89114437e-02 1.70613211e+00 1.34958683e+00
2462 1.19150000e+02 1.55637958e+00 1.24155591e+00 1.23488067e-01 5.83356304e-02 1.67986765e+00 1.29989154e+00
2463 1.19200000e+02 1.52838938e+00 1.18720555e+00 1.22833063e-01 5.74420499e-02 1.65122244e+00 1.24464760e+00
2464 1.19250000e+02 1.49869115e+00 1.12770545e+00 1.22034517e-01 5.62335217e-02 1.62072567e+00 1.18393897e+00
2465 1.19300000e+02 1.46781205e+00 1.06315024e+00 1.21116167e-01 5.47223675e-02 1.58892822e+00 1.11787261e+00
2466 1.19350000e+02 1.43625234e+00 9.93626877e-01 1.20103302e-01 5.29286208e-02 1.55635564e+00 1.04655550e+00
2467 1.19400000e+02 1.40445640e+00 9.19193930e-01 1.19020217e-01 5.08754568e-02 1.52347662e+00 9.70069387e-01
2468 1.19450000e+02 1.37280735e+00 8.39849785e-01 1.17888563e-01 4.85848549e-02 1.49069591e+00 8.88434640e-01
2469 1.19500000e+02 1.34162847e+00 7.55506574e-01 1.16726850e-01 4.60739507e-02 1.45835533e+00 8.01580525e-01
2470 1.19550000e+02 1.31120175e+00 6.65972631e-01 1.15550598e-01 4.33532003e-02 1.42675235e+00 7.09325832e-01
2471 1.19600000e+02 1.28181645e+00 5.70960102e-01 1.14373121e-01 4.04258639e-02 1.39618957e+00 6.11385965e-01
2472 1.19650000e+02 1.25384921e+00 4.70119659e-01 1.13207087e-01 3.72885602e-02 1.36705630e+00 5.07408219e-01
2473 1.19700000e+02 1.22787152e+00 3.63130399e-01 1.12066565e-01 3.39328789e-02 1.33993809e+00 3.97063278e-01
2474 1.19750000e+02 1.20474074e+00 2.49799680e-01 1.10969799e-01 3.03481923e-02 1.31571054e+00 2.80147872e-01
2475 1.19800000e+02 1.18562007e+00 1.30197498e-01 1.09941559e-01 2.65251198e-02 1.29556163e+00 1.56722618e-01
2476 1.19850000e+02 1.17192564e+00 4.83859289e-03 1.09014197e-01 2.24599832e-02 1.28093984e+00 2.72985761e-02
2477 1.19900000e+02 1.16516493e+00 -1.25203096e-01 1.08227058e-01 1.81590031e-02 1.27339199e+00 -1.07044093e-01
2478 1.19950000e+02 1.16664991e+00 -2.58292109e-01 1.07622971e-01 1.36408661e-02 1.27427288e+00 -2.44651243e-01
2479 1.20000000e+02 1.17723969e+00 -3.92279244e-01 1.07242577e-01 8.93718543e-03 1.28448227e+00 -3.83342058e-01
2480 1.20050000e+02 1.19713622e+00 -5.24659455e-01 1.07118291e-01 4.09119052e-03 1.30425451e+00 -5.20568264e-01
2481 1.20100000e+02 1.22579437e+00 -6.52826033e-01 1.07269238e-01 -8.45435905e-04 1.33306360e+00 -6.53671469e-01
2482 1.20150000e+02 1.26195865e+00 -7.74361573e-01 1.07698475e-01 -5.81424105e-03 1.36965712e+00 -7.80175814e-01
2483 1.20200000e+02 1.30382137e+00 -8.87260844e-01 1.08393040e-01 -1.07525582e-02 1.41221441e+00 -8.98013402e-01
2484 1.20250000e+02 1.34922316e+00 -9.90071956e-01 1.09325064e-01 -1.55972406e-02 1.45854823e+00 -1.00566920e+00
2485 1.20300000e+02 1.39593195e+00 -1.08194510e+00 1.10455238e-01 -2.02894048e-02 1.50638719e+00 -1.10223450e+00
2486 1.20350000e+02 1.44184528e+00 -1.16254253e+00 1.11735986e-01 -2.47795250e-02 1.55358127e+00 -1.18732206e+00
2487 1.20400000e+02 1.48517998e+00 -1.23196670e+00 1.13116312e-01 -2.90288313e-02 1.59829630e+00 -1.26099553e+00
2488 1.20450000e+02 1.52458811e+00 -1.29060306e+00 1.14545794e-01 -3.30101411e-02 1.63913391e+00 -1.32361320e+00
2489 1.20500000e+02 1.55916499e+00 -1.33901453e+00 1.15977635e-01 -3.67050706e-02 1.67514263e+00 -1.37571960e+00
2490 1.20550000e+02 1.58840463e+00 -1.37777829e+00 1.17371151e-01 -4.01025454e-02 1.70577578e+00 -1.41788084e+00
2491 1.20600000e+02 1.61219430e+00 -1.40757500e+00 1.18692694e-01 -4.31962069e-02 1.73088699e+00 -1.45077121e+00
2492 1.20650000e+02 1.63054350e+00 -1.42883729e+00 1.19915414e-01 -4.59829970e-02 1.75045892e+00 -1.47482028e+00
2493 1.20700000e+02 1.64374358e+00 -1.44219776e+00 1.21019282e-01 -4.84628521e-02 1.76476286e+00 -1.49066061e+00
2494 1.20750000e+02 1.65203340e+00 -1.44811115e+00 1.21989411e-01 -5.06378974e-02 1.77402281e+00 -1.49874904e+00
2495 1.20800000e+02 1.65572714e+00 -1.44707755e+00 1.22815001e-01 -5.25124818e-02 1.77854215e+00 -1.49959003e+00
2496 1.20850000e+02 1.65509078e+00 -1.43954711e+00 1.23488349e-01 -5.40931287e-02 1.77857913e+00 -1.49364024e+00
2497 1.20900000e+02 1.65035299e+00 -1.42593138e+00 1.24002969e-01 -5.53864594e-02 1.77435595e+00 -1.48131784e+00
2498 1.20950000e+02 1.64166866e+00 -1.40654268e+00 1.24352621e-01 -5.63976049e-02 1.76602128e+00 -1.46294029e+00
2499 1.21000000e+02 1.62919515e+00 -1.38164183e+00 1.24530813e-01 -5.71280705e-02 1.75372596e+00 -1.43876990e+00
2500 1.21050000e+02 1.61312302e+00 -1.35136270e+00 1.24531847e-01 -5.75743266e-02 1.73765487e+00 -1.40893702e+00
2501 1.21100000e+02 1.59371703e+00 -1.31580436e+00 1.24352230e-01 -5.77272444e-02 1.71806926e+00 -1.37353160e+00
2502 1.21150000e+02 1.57132152e+00 -1.27499816e+00 1.23993244e-01 -5.75744659e-02 1.69531477e+00 -1.33257262e+00
2503 1.21200000e+02 1.54636304e+00 -1.22899189e+00 1.23462676e-01 -5.71050457e-02 1.66982572e+00 -1.28609693e+00
2504 1.21250000e+02 1.51933447e+00 -1.17785803e+00 1.22775600e-01 -5.63147861e-02 1.64211007e+00 -1.23417282e+00
2505 1.21300000e+02 1.49074737e+00 -1.12171187e+00 1.21953133e-01 -5.52099176e-02 1.61270050e+00 -1.17692179e+00
2506 1.21350000e+02 1.46110120e+00 -1.06070429e+00 1.21019760e-01 -5.38072948e-02 1.58212096e+00 -1.11451158e+00
2507 1.21400000e+02 1.43084478e+00 -9.94997658e-01 1.20000197e-01 -5.21311051e-02 1.55084497e+00 -1.04712876e+00
2508 1.21450000e+02 1.40035316e+00 -9.24734015e-01 1.18917088e-01 -5.02078918e-02 1.51927025e+00 -9.74941906e-01
2509 1.21500000e+02 1.36993069e+00 -8.49998497e-01 1.17789747e-01 -4.80617982e-02 1.48772044e+00 -8.98060295e-01
2510 1.21550000e+02 1.33980486e+00 -7.70788891e-01 1.16633839e-01 -4.57116288e-02 1.45643870e+00 -8.16500520e-01
2511 1.21600000e+02 1.31015858e+00 -6.86999532e-01 1.15461878e-01 -4.31693009e-02 1.42562046e+00 -7.30168833e-01
2512 1.21650000e+02 1.28116623e+00 -5.98405615e-01 1.14283968e-01 -4.04396056e-02 1.39545020e+00 -6.38845220e-01
2513 1.21700000e+02 1.25305583e+00 -5.04681241e-01 1.13108966e-01 -3.75206431e-02 1.36616480e+00 -5.42201884e-01
2514 1.21750000e+02 1.22620533e+00 -4.05442178e-01 1.11946387e-01 -3.44048677e-02 1.33815172e+00 -4.39847046e-01
2515 1.21800000e+02 1.20124880e+00 -3.00320474e-01 1.10808778e-01 -3.10809359e-02 1.31205758e+00 -3.31401410e-01
2516 1.21850000e+02 1.17914720e+00 -1.89074765e-01 1.09714430e-01 -2.75361671e-02 1.28886163e+00 -2.16610932e-01
2517 1.21900000e+02 1.16119052e+00 -7.17472844e-02 1.08689520e-01 -2.37602517e-02 1.26988004e+00 -9.55075361e-02
2518 1.21950000e+02 1.14890048e+00 5.11560966e-02 1.07768794e-01 -1.97493988e-02 1.25666928e+00 3.14066978e-02
2519 1.22000000e+02 1.14381821e+00 1.78618646e-01 1.06993542e-01 -1.55093929e-02 1.25081175e+00 1.63109253e-01
2520 1.22050000e+02 1.14722296e+00 3.09022075e-01 1.06407901e-01 -1.10584878e-02 1.25363086e+00 2.97963587e-01
2521 1.22100000e+02 1.15986441e+00 4.40242425e-01 1.06051567e-01 -6.42626507e-03 1.26591598e+00 4.33816160e-01
2522 1.22150000e+02 1.18182567e+00 5.69752425e-01 1.05955659e-01 -1.65385968e-03 1.28778133e+00 5.68098566e-01
2523 1.22200000e+02 1.21241465e+00 6.95141595e-01 1.06137134e-01 3.20872866e-03 1.31855179e+00 6.98350324e-01
2524 1.22250000e+02 1.25029269e+00 8.14000931e-01 1.06596404e-01 8.10272454e-03 1.35688909e+00 8.22103656e-01
2525 1.22300000e+02 1.29356607e+00 9.24431187e-01 1.07319295e-01 1.29644236e-02 1.40088536e+00 9.37395611e-01
2526 1.22350000e+02 1.34010686e+00 1.02509339e+00 1.08276806e-01 1.77295918e-02 1.44838366e+00 1.04282298e+00
2527 1.22400000e+02 1.38770574e+00 1.11516330e+00 1.09429439e-01 2.23392309e-02 1.49713518e+00 1.13750253e+00
2528 1.22450000e+02 1.43434306e+00 1.19436514e+00 1.10730133e-01 2.67451460e-02 1.54507319e+00 1.22111029e+00
2529 1.22500000e+02 1.47835173e+00 1.26278749e+00 1.12129170e-01 3.09116147e-02 1.59048090e+00 1.29369911e+00
2530 1.22550000e+02 1.51846231e+00 1.32079973e+00 1.13577642e-01 3.48132512e-02 1.63203995e+00 1.35561298e+00
2531 1.22600000e+02 1.55385159e+00 1.36879683e+00 1.15031060e-01 3.84335217e-02 1.66888265e+00 1.40723035e+00
2532 1.22650000e+02 1.58403714e+00 1.40740006e+00 1.16450156e-01 4.17621493e-02 1.70048730e+00 1.44916221e+00
2533 1.22700000e+02 1.60886030e+00 1.43708082e+00 1.17802380e-01 4.47930488e-02 1.72666268e+00 1.48187387e+00
2534 1.22750000e+02 1.62836278e+00 1.45835382e+00 1.19061565e-01 4.75226139e-02 1.74742435e+00 1.50587644e+00
2535 1.22800000e+02 1.64270161e+00 1.47165584e+00 1.20206961e-01 4.99501242e-02 1.76290857e+00 1.52160597e+00
2536 1.22850000e+02 1.65210170e+00 1.47750423e+00 1.21223429e-01 5.20759043e-02 1.77332513e+00 1.52958014e+00
2537 1.22900000e+02 1.65684710e+00 1.47627219e+00 1.22099351e-01 5.39032661e-02 1.77894646e+00 1.53017546e+00
2538 1.22950000e+02 1.65713261e+00 1.46843824e+00 1.22825638e-01 5.54367575e-02 1.77995824e+00 1.52387500e+00
2539 1.23000000e+02 1.65323609e+00 1.45432519e+00 1.23396490e-01 5.66822148e-02 1.77663258e+00 1.51100740e+00
2540 1.23050000e+02 1.64534050e+00 1.43429789e+00 1.23806288e-01 5.76451688e-02 1.76914678e+00 1.49194306e+00
2541 1.23100000e+02 1.63363807e+00 1.40862291e+00 1.24049999e-01 5.83295452e-02 1.75768807e+00 1.46695245e+00
2542 1.23150000e+02 1.61830926e+00 1.37750934e+00 1.24122808e-01 5.87360243e-02 1.74243207e+00 1.43624537e+00
2543 1.23200000e+02 1.59960919e+00 1.34108886e+00 1.24021291e-01 5.88607357e-02 1.72363049e+00 1.39994960e+00
2544 1.23250000e+02 1.57784542e+00 1.29943737e+00 1.23744746e-01 5.86957119e-02 1.70159017e+00 1.35813309e+00
2545 1.23300000e+02 1.55340448e+00 1.25259246e+00 1.23297204e-01 5.82310217e-02 1.67670168e+00 1.31082348e+00
2546 1.23350000e+02 1.52672311e+00 1.20059220e+00 1.22688467e-01 5.74587400e-02 1.64941158e+00 1.25805094e+00
2547 1.23400000e+02 1.49826735e+00 1.14351026e+00 1.21934535e-01 5.63774472e-02 1.62020189e+00 1.19988771e+00
2548 1.23450000e+02 1.46853560e+00 1.08143327e+00 1.21056458e-01 5.49946251e-02 1.58959206e+00 1.13642790e+00
2549 1.23500000e+02 1.43801427e+00 1.01445893e+00 1.20078179e-01 5.33264577e-02 1.55809245e+00 1.06778539e+00
2550 1.23550000e+02 1.40714793e+00 9.42674189e-01 1.19023923e-01 5.13945102e-02 1.52617186e+00 9.94068699e-01
2551 1.23600000e+02 1.37632383e+00 8.66130111e-01 1.17916039e-01 4.92215278e-02 1.49423987e+00 9.15351639e-01
2552 1.23650000e+02 1.34586851e+00 7.84814016e-01 1.16773970e-01 4.68272190e-02 1.46264248e+00 8.31641235e-01
2553 1.23700000e+02 1.31605258e+00 6.98620047e-01 1.15613980e-01 4.42256189e-02 1.43166656e+00 7.42845666e-01
2554 1.23750000e+02 1.28712021e+00 6.07339175e-01 1.14449478e-01 4.14238217e-02 1.40156969e+00 6.48762997e-01
2555 1.23800000e+02 1.25935005e+00 5.10668706e-01 1.13292236e-01 3.84219296e-02 1.37264229e+00 5.49090636e-01
2556 1.23850000e+02 1.23315240e+00 4.08271939e-01 1.12153951e-01 3.52140154e-02 1.34530636e+00 4.43485955e-01
2557 1.23900000e+02 1.20916355e+00 2.99851719e-01 1.11048917e-01 3.17901411e-02 1.32021246e+00 3.31641860e-01
2558 1.23950000e+02 1.18832953e+00 1.85272890e-01 1.09996384e-01 2.81392863e-02 1.29832592e+00 2.13412176e-01
2559 1.24000000e+02 1.17187631e+00 6.46902279e-02 1.09022672e-01 2.42528590e-02 1.28089898e+00 8.89430869e-02
2560 1.24050000e+02 1.16125758e+00 -6.12512274e-02 1.08161897e-01 2.01293177e-02 1.26941948e+00 -4.11219097e-02
2561 1.24100000e+02 1.15794242e+00 -1.91366569e-01 1.07454384e-01 1.57778618e-02 1.26539681e+00 -1.75588707e-01
2562 1.24150000e+02 1.16313008e+00 -3.23919847e-01 1.06942621e-01 1.12200474e-02 1.27007270e+00 -3.12699799e-01
2563 1.24200000e+02 1.17753333e+00 -4.56688007e-01 1.06665448e-01 6.48986006e-03 1.28419878e+00 -4.50198147e-01
2564 1.24250000e+02 1.20115980e+00 -5.87141874e-01 1.06652116e-01 1.63181810e-03 1.30781192e+00 -5.85510056e-01
2565 1.24300000e+02 1.23327137e+00 -7.12722097e-01 1.06917813e-01 -3.30131350e-03 1.34018919e+00 -7.16023411e-01
2566 1.24350000e+02 1.27243460e+00 -8.31097899e-01 1.07461155e-01 -8.25030297e-03 1.37989575e+00 -8.39348202e-01
2567 1.24400000e+02 1.31669736e+00 -9.40393509e-01 1.08264735e-01 -1.31520882e-02 1.42496209e+00 -9.53545597e-01
2568 1.24450000e+02 1.36383060e+00 -1.03931534e+00 1.09296951e-01 -1.79441871e-02 1.47312755e+00 -1.05725953e+00
2569 1.24500000e+02 1.41160438e+00 -1.12713512e+00 1.10515184e-01 -2.25696909e-02 1.52211956e+00 -1.14970481e+00
2570 1.24550000e+02 1.45796371e+00 -1.20363947e+00 1.11870122e-01 -2.69817403e-02 1.56983383e+00 -1.23062121e+00
2571 1.24600000e+02 1.50127091e+00 -1.26905899e+00 1.13310135e-01 -3.11439620e-02 1.61458105e+00 -1.30020295e+00
2572 1.24650000e+02 1.54024691e+00 -1.32378147e+00 1.14785418e-01 -3.50313768e-02 1.65503233e+00 -1.35881285e+00
2573 1.24700000e+02 1.57420042e+00 -1.36840812e+00 1.16250744e-01 -3.86275305e-02 1.69045116e+00 -1.40703565e+00
2574 1.24750000e+02 1.60265787e+00 -1.40358292e+00 1.17667006e-01 -4.19216728e-02 1.72032488e+00 -1.44550460e+00
2575 1.24800000e+02 1.62557688e+00 -1.42978853e+00 1.19002143e-01 -4.49082751e-02 1.74457902e+00 -1.47469680e+00
2576 1.24850000e+02 1.64306554e+00 -1.44765274e+00 1.20231153e-01 -4.75847528e-02 1.76329669e+00 -1.49523749e+00
2577 1.24900000e+02 1.65532400e+00 -1.45767768e+00 1.21335000e-01 -4.99509649e-02 1.77665900e+00 -1.50762865e+00
2578 1.24950000e+02 1.66267564e+00 -1.46038319e+00 1.22299384e-01 -5.20104276e-02 1.78497503e+00 -1.51239362e+00
2579 1.25000000e+02 1.66534230e+00 -1.45618922e+00 1.23113888e-01 -5.37672483e-02 1.78845619e+00 -1.50995647e+00
2580 1.25050000e+02 1.66359462e+00 -1.44557607e+00 1.23770393e-01 -5.52279894e-02 1.78736501e+00 -1.50080406e+00
2581 1.25100000e+02 1.65760628e+00 -1.42888293e+00 1.24261523e-01 -5.63983972e-02 1.78186780e+00 -1.48528133e+00
2582 1.25150000e+02 1.64751702e+00 -1.40641688e+00 1.24580062e-01 -5.72821053e-02 1.77209708e+00 -1.46369898e+00
2583 1.25200000e+02 1.63352080e+00 -1.37840974e+00 1.24719000e-01 -5.78789726e-02 1.75823980e+00 -1.43628871e+00
2584 1.25250000e+02 1.61582978e+00 -1.34495517e+00 1.24672912e-01 -5.81824600e-02 1.74050269e+00 -1.40313763e+00
2585 1.25300000e+02 1.59477513e+00 -1.30612617e+00 1.24439930e-01 -5.81817878e-02 1.71921506e+00 -1.36430796e+00
2586 1.25350000e+02 1.57075170e+00 -1.26196769e+00 1.24024055e-01 -5.78646638e-02 1.69477575e+00 -1.31983236e+00
2587 1.25400000e+02 1.54424021e+00 -1.21254480e+00 1.23436627e-01 -5.72227811e-02 1.66767684e+00 -1.26976758e+00
2588 1.25450000e+02 1.51576940e+00 -1.15794620e+00 1.22696126e-01 -5.62565129e-02 1.63846553e+00 -1.21420271e+00
2589 1.25500000e+02 1.48587402e+00 -1.09829935e+00 1.21826116e-01 -5.49771954e-02 1.60770014e+00 -1.15327654e+00
2590 1.25550000e+02 1.45505946e+00 -1.03374908e+00 1.20852120e-01 -5.34054715e-02 1.57591158e+00 -1.08715455e+00
2591 1.25600000e+02 1.42377003e+00 -9.64425973e-01 1.19798681e-01 -5.15668401e-02 1.54356872e+00 -1.01599281e+00
2592 1.25650000e+02 1.39237238e+00 -8.90414692e-01 1.18687596e-01 -4.94866625e-02 1.51105997e+00 -9.39901355e-01
2593 1.25700000e+02 1.36116473e+00 -8.11717056e-01 1.17537187e-01 -4.71859996e-02 1.47870192e+00 -8.58903056e-01
2594 1.25750000e+02 1.33038004e+00 -7.28234261e-01 1.16362373e-01 -4.46796516e-02 1.44674241e+00 -7.72913913e-01
2595 1.25800000e+02 1.30023653e+00 -6.39758425e-01 1.15175480e-01 -4.19751906e-02 1.41541201e+00 -6.81733615e-01
2596 1.25850000e+02 1.27099109e+00 -5.45977842e-01 1.13987298e-01 -3.90731756e-02 1.38497838e+00 -5.85051018e-01
2597 1.25900000e+02 1.24301633e+00 -4.46523117e-01 1.12808638e-01 -3.59680760e-02 1.35582497e+00 -4.82491193e-01
2598 1.25950000e+02 1.21691180e+00 -3.41046439e-01 1.11652633e-01 -3.26499868e-02 1.32856443e+00 -3.73696426e-01
2599 1.26000000e+02 1.19358725e+00 -2.29322021e-01 1.10537420e-01 -2.91072177e-02 1.30412467e+00 -2.58429239e-01
2600 1.26050000e+02 1.17427706e+00 -1.11396485e-01 1.09488442e-01 -2.53296986e-02 1.28376550e+00 -1.36726184e-01
2601 1.26100000e+02 1.16047477e+00 1.22505132e-02 1.08539463e-01 -2.13134560e-02 1.26901424e+00 -9.06294272e-03
2602 1.26150000e+02 1.15372566e+00 1.40595042e-01 1.07731206e-01 -1.70642557e-02 1.26145687e+00 1.23530786e-01
2603 1.26200000e+02 1.15534513e+00 2.72034317e-01 1.07107295e-01 -1.25995337e-02 1.26245243e+00 2.59434783e-01
2604 1.26250000e+02 1.16615478e+00 4.04415933e-01 1.06708777e-01 -7.94991585e-03 1.27286355e+00 3.96466017e-01
2605 1.26300000e+02 1.18629220e+00 5.35271057e-01 1.06567307e-01 -3.15743254e-03 1.29285951e+00 5.32113625e-01
2606 1.26350000e+02 1.21514611e+00 6.62059848e-01 1.06701170e-01 1.72788467e-03 1.32184728e+00 6.63787733e-01
2607 1.26400000e+02 1.25141431e+00 7.82418129e-01 1.07112659e-01 6.64710581e-03 1.35852697e+00 7.89065235e-01
2608 1.26450000e+02 1.29327353e+00 8.94369717e-01 1.07787906e-01 1.15371550e-02 1.40106144e+00 9.05906872e-01
2609 1.26500000e+02 1.33859417e+00 9.96523958e-01 1.08699303e-01 1.63343784e-02 1.44729347e+00 1.01285834e+00
2610 1.26550000e+02 1.38518596e+00 1.08803879e+00 1.09808043e-01 2.09798788e-02 1.49499400e+00 1.10901867e+00
2611 1.26600000e+02 1.43100525e+00 1.16861911e+00 1.11067508e-01 2.54240159e-02 1.54207275e+00 1.19404313e+00
2612 1.26650000e+02 1.47433462e+00 1.23831379e+00 1.12428013e-01 2.96298390e-02 1.58676263e+00 1.26794363e+00
2613 1.26700000e+02 1.51386243e+00 1.29752467e+00 1.13840324e-01 3.35711820e-02 1.62770276e+00 1.33109585e+00
2614 1.26750000e+02 1.54872307e+00 1.34663533e+00 1.15259363e-01 3.72307014e-02 1.66398243e+00 1.38386603e+00
2615 1.26800000e+02 1.57840307e+00 1.38630368e+00 1.16645395e-01 4.05982010e-02 1.69504846e+00 1.42690188e+00
2616 1.26850000e+02 1.60275777e+00 1.41703200e+00 1.17965321e-01 4.36676211e-02 1.72072309e+00 1.46069962e+00
2617 1.26900000e+02 1.62181294e+00 1.43932394e+00 1.19192707e-01 4.64358534e-02 1.74100564e+00 1.48575979e+00
2618 1.26950000e+02 1.63575942e+00 1.45368413e+00 1.20307251e-01 4.89022847e-02 1.75606667e+00 1.50258642e+00
2619 1.27000000e+02 1.64485750e+00 1.46054721e+00 1.21293738e-01 5.10680491e-02 1.76615124e+00 1.51161526e+00
2620 1.27050000e+02 1.64935718e+00 1.46044571e+00 1.22141026e-01 5.29367323e-02 1.77149821e+00 1.51338244e+00
2621 1.27100000e+02 1.64954950e+00 1.45375828e+00 1.22840900e-01 5.45134192e-02 1.77239040e+00 1.50827170e+00
2622 1.27150000e+02 1.64566274e+00 1.44086923e+00 1.23387942e-01 5.58044640e-02 1.76905068e+00 1.49667370e+00
2623 1.27200000e+02 1.63790107e+00 1.42213387e+00 1.23776800e-01 5.68156862e-02 1.76167787e+00 1.47894955e+00
2624 1.27250000e+02 1.62644242e+00 1.39782965e+00 1.24002754e-01 5.75513249e-02 1.75044518e+00 1.45538098e+00
2625 1.27300000e+02 1.61146335e+00 1.36816259e+00 1.24061099e-01 5.80119651e-02 1.73552445e+00 1.42617455e+00
2626 1.27350000e+02 1.59318962e+00 1.33326052e+00 1.23948187e-01 5.81935668e-02 1.71713781e+00 1.39145409e+00
2627 1.27400000e+02 1.57191141e+00 1.29320359e+00 1.23663085e-01 5.80877931e-02 1.69557449e+00 1.35129138e+00
2628 1.27450000e+02 1.54801454e+00 1.24802265e+00 1.23209622e-01 5.76842464e-02 1.67122416e+00 1.30570690e+00
2629 1.27500000e+02 1.52191690e+00 1.19775710e+00 1.22597409e-01 5.69747678e-02 1.64451431e+00 1.25473186e+00
2630 1.27550000e+02 1.49408332e+00 1.14248135e+00 1.21842317e-01 5.59577984e-02 1.61592564e+00 1.19843914e+00
2631 1.27600000e+02 1.46499505e+00 1.08230238e+00 1.20965127e-01 5.46412245e-02 1.58596018e+00 1.13694360e+00
2632 1.27650000e+02 1.43512647e+00 1.01734446e+00 1.19989528e-01 5.30418622e-02 1.55511600e+00 1.07038633e+00
2633 1.27700000e+02 1.40490864e+00 9.47727722e-01 1.18939364e-01 5.11823187e-02 1.52384800e+00 9.98910041e-01
2634 1.27750000e+02 1.37470710e+00 8.73542830e-01 1.17836549e-01 4.90864504e-02 1.49254365e+00 9.22629280e-01
2635 1.27800000e+02 1.34482076e+00 7.94823557e-01 1.16699907e-01 4.67752514e-02 1.46152067e+00 8.41598808e-01
2636 1.27850000e+02 1.31548630e+00 7.11515215e-01 1.15544899e-01 4.42641971e-02 1.43103120e+00 7.55779412e-01
2637 1.27900000e+02 1.28689924e+00 6.23455054e-01 1.14383942e-01 4.15618134e-02 1.40128318e+00 6.65016868e-01
2638 1.27950000e+02 1.25927238e+00 5.30377294e-01 1.13227368e-01 3.86697103e-02 1.37249975e+00 5.69047004e-01
2639 1.28000000e+02 1.23291779e+00 4.31939264e-01 1.12084954e-01 3.55831330e-02 1.34500275e+00 4.67522397e-01
2640 1.28050000e+02 1.20835355e+00 3.27804996e-01 1.10968235e-01 3.22926294e-02 1.31932179e+00 3.60097626e-01
2641 1.28100000e+02 1.18637690e+00 2.17701704e-01 1.09893006e-01 2.87864086e-02 1.29626990e+00 2.46488112e-01
2642 1.28150000e+02 1.16809182e+00 1.01586552e-01 1.08881640e-01 2.50534136e-02 1.27697346e+00 1.26639966e-01
2643 1.28200000e+02 1.15488087e+00 -2.01912316e-02 1.07964372e-01 2.10875591e-02 1.26284524e+00 8.96327520e-04
2644 1.28250000e+02 1.14823881e+00 -1.46779168e-01 1.07178941e-01 1.68917030e-02 1.25541775e+00 -1.29887465e-01
2645 1.28300000e+02 1.14953553e+00 -2.76779058e-01 1.06567471e-01 1.24799351e-02 1.25610300e+00 -2.64299123e-01
2646 1.28350000e+02 1.15976080e+00 -4.08254908e-01 1.06171409e-01 7.87842337e-03 1.26593221e+00 -4.00376485e-01
2647 1.28400000e+02 1.17929204e+00 -5.38855031e-01 1.06025556e-01 3.12454628e-03 1.28531759e+00 -5.35730485e-01
2648 1.28450000e+02 1.20777222e+00 -6.66042748e-01 1.06152699e-01 -1.73464602e-03 1.31392492e+00 -6.67777394e-01
2649 1.28500000e+02 1.24409580e+00 -7.87374286e-01 1.06560185e-01 -6.64428036e-03 1.35065599e+00 -7.94018566e-01
2650 1.28550000e+02 1.28655841e+00 -9.00730841e-01 1.07239005e-01 -1.15428395e-02 1.39379741e+00 -9.12273681e-01
2651 1.28600000e+02 1.33304883e+00 -1.00451660e+00 1.08164905e-01 -1.63666014e-02 1.44121374e+00 -1.02088320e+00
2652 1.28650000e+02 1.38133487e+00 -1.09769728e+00 1.09300955e-01 -2.10551999e-02 1.49063582e+00 -1.11875248e+00
2653 1.28700000e+02 1.42926007e+00 -1.17979764e+00 1.10601323e-01 -2.55558542e-02 1.53986139e+00 -1.20535349e+00
2654 1.28750000e+02 1.47498693e+00 -1.25080579e+00 1.12015700e-01 -2.98269843e-02 1.58700263e+00 -1.28063277e+00
2655 1.28800000e+02 1.51707863e+00 -1.31101013e+00 1.13493689e-01 -3.38381987e-02 1.63057232e+00 -1.34484833e+00
2656 1.28850000e+02 1.55454282e+00 -1.36090595e+00 1.14987955e-01 -3.75683207e-02 1.66953077e+00 -1.39847427e+00
2657 1.28900000e+02 1.58677777e+00 -1.40106129e+00 1.16456275e-01 -4.10040257e-02 1.70323405e+00 -1.44206532e+00
2658 1.28950000e+02 1.61353599e+00 -1.43201643e+00 1.17863573e-01 -4.41368360e-02 1.73139956e+00 -1.47615327e+00
2659 1.29000000e+02 1.63479156e+00 -1.45433497e+00 1.19180617e-01 -4.69624176e-02 1.75397217e+00 -1.50129739e+00
2660 1.29050000e+02 1.65068894e+00 -1.46851889e+00 1.20384967e-01 -4.94786498e-02 1.77107391e+00 -1.51799754e+00
2661 1.29100000e+02 1.66147706e+00 -1.47507544e+00 1.21459286e-01 -5.16869855e-02 1.78293635e+00 -1.52676242e+00
2662 1.29150000e+02 1.66737378e+00 -1.47443764e+00 1.22390624e-01 -5.35898596e-02 1.78976440e+00 -1.52802750e+00
2663 1.29200000e+02 1.66864968e+00 -1.46707687e+00 1.23169244e-01 -5.51923465e-02 1.79181892e+00 -1.52226921e+00
2664 1.29250000e+02 1.66550319e+00 -1.45337254e+00 1.23787231e-01 -5.65003637e-02 1.78929042e+00 -1.50987290e+00
2665 1.29300000e+02 1.65810684e+00 -1.43367102e+00 1.24237375e-01 -5.75191782e-02 1.78234422e+00 -1.49119019e+00
2666 1.29350000e+02 1.64661530e+00 -1.40825234e+00 1.24512634e-01 -5.82518110e-02 1.77112794e+00 -1.46650415e+00
2667 1.29400000e+02 1.63123542e+00 -1.37729281e+00 1.24606638e-01 -5.86969452e-02 1.75584205e+00 -1.43598975e+00
2668 1.29450000e+02 1.61223254e+00 -1.34089899e+00 1.24515116e-01 -5.88480320e-02 1.73674765e+00 -1.39974703e+00
2669 1.29500000e+02 1.58994842e+00 -1.29912951e+00 1.24237570e-01 -5.86945098e-02 1.71418599e+00 -1.35782402e+00
2670 1.29550000e+02 1.56480575e+00 -1.25204164e+00 1.23779522e-01 -5.82254318e-02 1.68858528e+00 -1.31026707e+00
2671 1.29600000e+02 1.53729842e+00 -1.19969406e+00 1.23153631e-01 -5.74342616e-02 1.66045205e+00 -1.25712832e+00
2672 1.29650000e+02 1.50795496e+00 -1.14217121e+00 1.22379206e-01 -5.63231177e-02 1.63033416e+00 -1.19849433e+00
2673 1.29700000e+02 1.47730698e+00 -1.07958164e+00 1.21480114e-01 -5.49043559e-02 1.59878710e+00 -1.13448600e+00
2674 1.29750000e+02 1.44585219e+00 -1.01203531e+00 1.20481761e-01 -5.31985032e-02 1.56633395e+00 -1.06523381e+00
2675 1.29800000e+02 1.41404124e+00 -9.39617812e-01 1.19408538e-01 -5.12298719e-02 1.53344978e+00 -9.90847683e-01
2676 1.29850000e+02 1.38225237e+00 -8.62357393e-01 1.18282159e-01 -4.90217516e-02 1.50053453e+00 -9.11379145e-01
2677 1.29900000e+02 1.35080430e+00 -7.80196412e-01 1.17121100e-01 -4.65927777e-02 1.46792540e+00 -8.26789190e-01
2678 1.29950000e+02 1.31997095e+00 -6.92978036e-01 1.15940779e-01 -4.39550397e-02 1.43591173e+00 -7.36933076e-01
2679 1.30000000e+02 1.29003048e+00 -6.00444351e-01 1.14754415e-01 -4.11134653e-02 1.40478490e+00 -6.41557816e-01
2680 1.30050000e+02 1.26132487e+00 -5.02259747e-01 1.13574179e-01 -3.80662303e-02 1.37489905e+00 -5.40325977e-01
2681 1.30100000e+02 1.23434950e+00 -3.98072274e-01 1.12413143e-01 -3.48059769e-02 1.34676264e+00 -4.32878251e-01
2682 1.30150000e+02 1.20986056e+00 -2.87618823e-01 1.11287694e-01 -3.13221841e-02 1.32114825e+00 -3.18941007e-01
2683 1.30200000e+02 1.18892615e+00 -1.70849618e-01 1.10220094e-01 -2.76042944e-02 1.29914624e+00 -1.98453912e-01
2684 1.30250000e+02 1.17290832e+00 -4.80767403e-02 1.09240279e-01 -2.36457342e-02 1.28214860e+00 -7.17224745e-02
2685 1.30300000e+02 1.16332228e+00 7.98567373e-02 1.08385801e-01 -1.94483474e-02 1.27170808e+00 6.04083900e-02
2686 1.30350000e+02 1.16160277e+00 2.11541764e-01 1.07699228e-01 -1.50257891e-02 1.26930199e+00 1.96515974e-01
2687 1.30400000e+02 1.16878363e+00 3.44988606e-01 1.07222908e-01 -1.04044279e-02 1.27600654e+00 3.34584178e-01
2688 1.30450000e+02 1.18529654e+00 4.77783761e-01 1.06992662e-01 -5.62330322e-03 1.29228920e+00 4.72160458e-01
2689 1.30500000e+02 1.21084753e+00 6.07406483e-01 1.07032657e-01 -7.31273822e-04 1.31788019e+00 6.06675209e-01
2690 1.30550000e+02 1.24438426e+00 7.31289533e-01 1.07351611e-01 4.21575839e-03 1.35173587e+00 7.35505291e-01
2691 1.30600000e+02 1.28426915e+00 8.47290964e-01 1.07941330e-01 9.15568304e-03 1.39221047e+00 8.56446647e-01
2692 1.30650000e+02 1.32843838e+00 9.53761964e-01 1.08779043e-01 1.40255725e-02 1.43721742e+00 9.67787537e-01
2693 1.30700000e+02 1.37470016e+00 1.04965784e+00 1.09829047e-01 1.87645638e-02 1.48452921e+00 1.06842240e+00
2694 1.30750000e+02 1.42090258e+00 1.13443856e+00 1.11046838e-01 2.33190737e-02 1.53194942e+00 1.15775764e+00
2695 1.30800000e+02 1.46516129e+00 1.20811076e+00 1.12382662e-01 2.76463763e-02 1.57754395e+00 1.23575713e+00
2696 1.30850000e+02 1.50599901e+00 1.27094239e+00 1.13786126e-01 3.17154510e-02 1.61978514e+00 1.30265784e+00
2697 1.30900000e+02 1.54236446e+00 1.32336491e+00 1.15209986e-01 3.55049249e-02 1.65757444e+00 1.35886984e+00
2698 1.30950000e+02 1.57361191e+00 1.36602145e+00 1.16611615e-01 3.90018477e-02 1.69022352e+00 1.40502330e+00
2699 1.31000000e+02 1.59948093e+00 1.39945644e+00 1.17955058e-01 4.21985036e-02 1.71743599e+00 1.44165494e+00
2700 1.31050000e+02 1.61996351e+00 1.42426679e+00 1.19211445e-01 4.50908834e-02 1.73917495e+00 1.46935768e+00
2701 1.31100000e+02 1.63522078e+00 1.44092187e+00 1.20358249e-01 4.76779749e-02 1.75557903e+00 1.48859985e+00
2702 1.31150000e+02 1.64550968e+00 1.44994196e+00 1.21378979e-01 4.99610169e-02 1.76688866e+00 1.49990298e+00
2703 1.31200000e+02 1.65110884e+00 1.45187510e+00 1.22260970e-01 5.19433859e-02 1.77336981e+00 1.50381848e+00
2704 1.31250000e+02 1.65232811e+00 1.44709467e+00 1.22996047e-01 5.36304829e-02 1.77532416e+00 1.50072515e+00
2705 1.31300000e+02 1.64937885e+00 1.43606925e+00 1.23577449e-01 5.50290607e-02 1.77295630e+00 1.49109831e+00
2706 1.31350000e+02 1.64248604e+00 1.41913769e+00 1.23999504e-01 5.61451447e-02 1.76648555e+00 1.47528284e+00
2707 1.31400000e+02 1.63180200e+00 1.39660362e+00 1.24256563e-01 5.69831438e-02 1.75605856e+00 1.45358677e+00
2708 1.31450000e+02 1.61751207e+00 1.36866724e+00 1.24343184e-01 5.75430876e-02 1.74185525e+00 1.42621033e+00
2709 1.31500000e+02 1.59980666e+00 1.33546887e+00 1.24254698e-01 5.78201670e-02 1.72406136e+00 1.39328903e+00
2710 1.31550000e+02 1.57898837e+00 1.29707927e+00 1.23989580e-01 5.78046952e-02 1.70297795e+00 1.35488396e+00
2711 1.31600000e+02 1.55543614e+00 1.25353508e+00 1.23551373e-01 5.74851581e-02 1.67898751e+00 1.31102024e+00
2712 1.31650000e+02 1.52959140e+00 1.20487551e+00 1.22950219e-01 5.68527522e-02 1.65254162e+00 1.26172827e+00
2713 1.31700000e+02 1.50193168e+00 1.15118288e+00 1.22202879e-01 5.59063736e-02 1.62413456e+00 1.20708925e+00
2714 1.31750000e+02 1.47295116e+00 1.09258096e+00 1.21331120e-01 5.46553475e-02 1.59428228e+00 1.14723631e+00
2715 1.31800000e+02 1.44313012e+00 1.02922094e+00 1.20359293e-01 5.31185021e-02 1.56348941e+00 1.08233944e+00
2716 1.31850000e+02 1.41290121e+00 9.61248560e-01 1.19311496e-01 5.13204174e-02 1.53221270e+00 1.01256898e+00
2717 1.31900000e+02 1.38262209e+00 8.88776390e-01 1.18209457e-01 4.92864795e-02 1.50083155e+00 9.38062870e-01
2718 1.31950000e+02 1.35257218e+00 8.11856250e-01 1.17071478e-01 4.70387211e-02 1.46964365e+00 8.58894971e-01
2719 1.32000000e+02 1.32296343e+00 7.30449579e-01 1.15912319e-01 4.45933458e-02 1.43887575e+00 7.75042924e-01
2720 1.32050000e+02 1.29396216e+00 6.44406295e-01 1.14743628e-01 4.19594955e-02 1.40870579e+00 6.86365791e-01
2721 1.32100000e+02 1.26574452e+00 5.53464246e-01 1.13574844e-01 3.91393003e-02 1.37931937e+00 5.92603546e-01
2722 1.32150000e+02 1.23858439e+00 4.57279822e-01 1.12414762e-01 3.61285187e-02 1.35099915e+00 4.93408340e-01
2723 1.32200000e+02 1.21294790e+00 3.55472708e-01 1.11273719e-01 3.29177890e-02 1.32422162e+00 3.88390497e-01
2724 1.32250000e+02 1.18958619e+00 2.47729187e-01 1.10166156e-01 2.94950186e-02 1.29975234e+00 2.77224206e-01
2725 1.32300000e+02 1.16957323e+00 1.33902814e-01 1.09112915e-01 2.58482595e-02 1.27868614e+00 1.59751073e-01
2726 1.32350000e+02 1.15427637e+00 1.42276988e-02 1.08143070e-01 2.19694776e-02 1.26241944e+00 3.61971764e-02
2727 1.32400000e+02 1.14522119e+00 -1.10595729e-01 1.07293639e-01 1.78586606e-02 1.25251483e+00 -9.27370680e-02
2728 1.32450000e+02 1.14385357e+00 -2.39314033e-01 1.06606777e-01 1.35269208e-02 1.25046035e+00 -2.25787112e-01
2729 1.32500000e+02 1.15127264e+00 -3.70124786e-01 1.06125168e-01 8.99669975e-03 1.25739781e+00 -3.61128086e-01
2730 1.32550000e+02 1.16801579e+00 -5.00775626e-01 1.05885919e-01 4.30194282e-03 1.27390171e+00 -4.96473683e-01
2731 1.32600000e+02 1.19389325e+00 -6.28770930e-01 1.05915070e-01 -5.13377729e-04 1.29980832e+00 -6.29284307e-01
2732 1.32650000e+02 1.22797173e+00 -7.51642218e-01 1.06224063e-01 -5.39636238e-03 1.33419579e+00 -7.57038580e-01
2733 1.32700000e+02 1.26868145e+00 -8.67190580e-01 1.06808169e-01 -1.02862026e-02 1.37548962e+00 -8.77476783e-01
2734 1.32750000e+02 1.31400374e+00 -9.73694288e-01 1.07647199e-01 -1.51184989e-02 1.42165093e+00 -9.88812787e-01
2735 1.32800000e+02 1.36173188e+00 -1.06999990e+00 1.08707755e-01 -1.98312224e-02 1.47043963e+00 -1.08983113e+00
2736 1.32850000e+02 1.40969114e+00 -1.15549104e+00 1.09946362e-01 -2.43694011e-02 1.51963750e+00 -1.17986044e+00
2737 1.32900000e+02 1.45597083e+00 -1.23002863e+00 1.11314116e-01 -2.86895711e-02 1.56728495e+00 -1.25871820e+00
2738 1.32950000e+02 1.49903900e+00 -1.29381745e+00 1.12760801e-01 -3.27592590e-02 1.61179980e+00 -1.32657671e+00
2739 1.33000000e+02 1.53780207e+00 -1.34729715e+00 1.14238650e-01 -3.65563498e-02 1.65204072e+00 -1.38385350e+00
2740 1.33050000e+02 1.57155476e+00 -1.39097257e+00 1.15704406e-01 -4.00660809e-02 1.68725916e+00 -1.43103866e+00
2741 1.33100000e+02 1.59996581e+00 -1.42542824e+00 1.17121327e-01 -4.32795491e-02 1.71708714e+00 -1.46870779e+00
2742 1.33150000e+02 1.62294149e+00 -1.45106638e+00 1.18458812e-01 -4.61912601e-02 1.74140030e+00 -1.49725764e+00
2743 1.33200000e+02 1.64058895e+00 -1.46851122e+00 1.19692821e-01 -4.87984590e-02 1.76028177e+00 -1.51730967e+00
2744 1.33250000e+02 1.65308016e+00 -1.47817557e+00 1.20804610e-01 -5.11007605e-02 1.77388477e+00 -1.52927633e+00
2745 1.33300000e+02 1.66068037e+00 -1.48051897e+00 1.21780198e-01 -5.31003545e-02 1.78246056e+00 -1.53361932e+00
2746 1.33350000e+02 1.66364036e+00 -1.47598488e+00 1.22609089e-01 -5.48007771e-02 1.78624945e+00 -1.53078566e+00
2747 1.33400000e+02 1.66219237e+00 -1.46497376e+00 1.23283345e-01 -5.62072838e-02 1.78547571e+00 -1.52118105e+00
2748 1.33450000e+02 1.65653292e+00 -1.44783429e+00 1.23796478e-01 -5.73257847e-02 1.78032940e+00 -1.50516007e+00
2749 1.33500000e+02 1.64682981e+00 -1.42489181e+00 1.24142446e-01 -5.81610337e-02 1.77097226e+00 -1.48305285e+00
2750 1.33550000e+02 1.63327002e+00 -1.39636399e+00 1.24315388e-01 -5.87147409e-02 1.75758541e+00 -1.45507873e+00
2751 1.33600000e+02 1.61609587e+00 -1.36242551e+00 1.24310792e-01 -5.89850431e-02 1.74040666e+00 -1.42141055e+00
2752 1.33650000e+02 1.59558221e+00 -1.32313803e+00 1.24126142e-01 -5.89642804e-02 1.71970836e+00 -1.38210232e+00
2753 1.33700000e+02 1.57209308e+00 -1.27857065e+00 1.23763085e-01 -5.86425796e-02 1.69585616e+00 -1.33721323e+00
2754 1.33750000e+02 1.54606043e+00 -1.22877172e+00 1.23229185e-01 -5.80105253e-02 1.66928962e+00 -1.28678225e+00
2755 1.33800000e+02 1.51796951e+00 -1.17379703e+00 1.22538607e-01 -5.70638356e-02 1.64050812e+00 -1.23086087e+00
2756 1.33850000e+02 1.48832623e+00 -1.11372562e+00 1.21711367e-01 -5.58068501e-02 1.61003760e+00 -1.16953247e+00
2757 1.33900000e+02 1.45763484e+00 -1.04865309e+00 1.20771217e-01 -5.42532691e-02 1.57840606e+00 -1.10290636e+00
2758 1.33950000e+02 1.42636642e+00 -9.78669676e-01 1.19742924e-01 -5.24237932e-02 1.54610934e+00 -1.03109347e+00
2759 1.34000000e+02 1.39494417e+00 -9.03838449e-01 1.18650047e-01 -5.03416353e-02 1.51359421e+00 -9.54180085e-01
2760 1.34050000e+02 1.36373137e+00 -8.24161535e-01 1.17513436e-01 -4.80282137e-02 1.48124481e+00 -8.72189749e-01
2761 1.34100000e+02 1.33303436e+00 -7.39558111e-01 1.16350825e-01 -4.54998950e-02 1.44938519e+00 -7.85058006e-01
2762 1.34150000e+02 1.30313165e+00 -6.49850050e-01 1.15177099e-01 -4.27663566e-02 1.41830875e+00 -6.92616406e-01
2763 1.34200000e+02 1.27431562e+00 -5.54764878e-01 1.14005151e-01 -3.98302391e-02 1.38832077e+00 -5.94595117e-01
2764 1.34250000e+02 1.24696410e+00 -4.53965517e-01 1.12847272e-01 -3.66877114e-02 1.35981137e+00 -4.90653228e-01
2765 1.34300000e+02 1.22163825e+00 -3.47131586e-01 1.11717255e-01 -3.33301082e-02 1.33335551e+00 -3.80461694e-01
2766 1.34350000e+02 1.19918105e+00 -2.34066336e-01 1.10632927e-01 -2.97465093e-02 1.30981398e+00 -2.63812845e-01
2767 1.34400000e+02 1.18073895e+00 -1.14830710e-01 1.09618621e-01 -2.59271745e-02 1.29035757e+00 -1.40757884e-01
2768 1.34450000e+02 1.16772555e+00 1.00881501e-02 1.08706497e-01 -2.18680837e-02 1.27643205e+00 -1.17799336e-02
2769 1.34500000e+02 1.16163281e+00 1.39661505e-01 1.07935461e-01 -1.75747315e-02 1.26956828e+00 1.22086773e-01
2770 1.34550000e+02 1.16377935e+00 2.72288779e-01 1.07348437e-01 -1.30650992e-02 1.27112779e+00 2.59223680e-01
2771 1.34600000e+02 1.17501184e+00 4.05834802e-01 1.06985552e-01 -8.37046019e-03 1.28199739e+00 3.97464342e-01
2772 1.34650000e+02 1.19554206e+00 5.37762490e-01 1.06879581e-01 -3.53336613e-03 1.30242164e+00 5.34229124e-01
2773 1.34700000e+02 1.22480620e+00 6.65551751e-01 1.07049411e-01 1.39489864e-03 1.33185562e+00 6.66946650e-01
2774 1.34750000e+02 1.26156045e+00 7.86747584e-01 1.07498122e-01 6.35552297e-03 1.36905857e+00 7.93103107e-01
2775 1.34800000e+02 1.30397310e+00 8.99351859e-01 1.08212541e-01 1.12866027e-02 1.41218565e+00 9.10638462e-01
2776 1.34850000e+02 1.34990533e+00 1.00186243e+00 1.09164176e-01 1.61255451e-02 1.45906950e+00 1.01798797e+00
2777 1.34900000e+02 1.39710263e+00 1.09340894e+00 1.10313651e-01 2.08134747e-02 1.50741628e+00 1.11422241e+00
2778 1.34950000e+02 1.44348195e+00 1.17364992e+00 1.11613282e-01 2.52997477e-02 1.55509523e+00 1.19894966e+00
2779 1.35000000e+02 1.48726031e+00 1.24273031e+00 1.13012299e-01 2.95454000e-02 1.60027261e+00 1.27227571e+00
2780 1.35050000e+02 1.52710121e+00 1.30098151e+00 1.14460097e-01 3.35221051e-02 1.64156130e+00 1.33450362e+00
2781 1.35100000e+02 1.56207893e+00 1.34896709e+00 1.15910441e-01 3.72109660e-02 1.67798937e+00 1.38617805e+00
2782 1.35150000e+02 1.59171418e+00 1.38727375e+00 1.17322481e-01 4.06006678e-02 1.70903666e+00 1.42787442e+00
2783 1.35200000e+02 1.61584951e+00 1.41652655e+00 1.18662694e-01 4.36844252e-02 1.73451220e+00 1.46021097e+00
2784 1.35250000e+02 1.63454505e+00 1.43725062e+00 1.19903981e-01 4.64594129e-02 1.75444903e+00 1.48371003e+00
2785 1.35300000e+02 1.64800572e+00 1.44999803e+00 1.21026042e-01 4.89254113e-02 1.76903176e+00 1.49892344e+00
2786 1.35350000e+02 1.65651163e+00 1.45528705e+00 1.22013334e-01 5.10844347e-02 1.77852497e+00 1.50637149e+00
2787 1.35400000e+02 1.66037334e+00 1.45356075e+00 1.22855538e-01 5.29413361e-02 1.78322888e+00 1.50650209e+00
2788 1.35450000e+02 1.65979418e+00 1.44532465e+00 1.23543556e-01 5.45018622e-02 1.78333773e+00 1.49982651e+00
2789 1.35500000e+02 1.65502665e+00 1.43094485e+00 1.24070838e-01 5.57727435e-02 1.77909749e+00 1.48671759e+00
2790 1.35550000e+02 1.64623153e+00 1.41075149e+00 1.24430696e-01 5.67588644e-02 1.77066223e+00 1.46751036e+00
2791 1.35600000e+02 1.63357318e+00 1.38499068e+00 1.24616605e-01 5.74616546e-02 1.75818979e+00 1.44245233e+00
2792 1.35650000e+02 1.61723679e+00 1.35382602e+00 1.24622575e-01 5.78773897e-02 1.74185936e+00 1.41170341e+00
2793 1.35700000e+02 1.59750053e+00 1.31734375e+00 1.24445245e-01 5.79970411e-02 1.72194578e+00 1.37534079e+00
2794 1.35750000e+02 1.57472835e+00 1.27559717e+00 1.24086131e-01 5.78085390e-02 1.69881448e+00 1.33340571e+00
2795 1.35800000e+02 1.54936601e+00 1.22862441e+00 1.23553623e-01 5.73012265e-02 1.67291963e+00 1.28592564e+00
2796 1.35850000e+02 1.52190840e+00 1.17649644e+00 1.22863242e-01 5.64714056e-02 1.64477164e+00 1.23296784e+00
2797 1.35900000e+02 1.49287030e+00 1.11933212e+00 1.22036459e-01 5.53258613e-02 1.61490676e+00 1.17465799e+00
2798 1.35950000e+02 1.46276300e+00 1.05728468e+00 1.21097970e-01 5.38819227e-02 1.58386097e+00 1.11116661e+00
2799 1.36000000e+02 1.43205584e+00 9.90505845e-01 1.20072836e-01 5.21638980e-02 1.55212867e+00 1.04266974e+00
2800 1.36050000e+02 1.40114456e+00 9.19117054e-01 1.18983973e-01 5.01979880e-02 1.52012853e+00 9.69315042e-01
2801 1.36100000e+02 1.37033896e+00 8.43175729e-01 1.17850904e-01 4.80077487e-02 1.48818986e+00 8.91183477e-01
2802 1.36150000e+02 1.33987446e+00 7.62649746e-01 1.16689517e-01 4.56111658e-02 1.45656398e+00 8.08260912e-01
2803 1.36200000e+02 1.30993485e+00 6.77395621e-01 1.15512496e-01 4.30192034e-02 1.42544735e+00 7.20414824e-01
2804 1.36250000e+02 1.28069953e+00 5.87153655e-01 1.14330100e-01 4.02356471e-02 1.39502963e+00 6.27389302e-01
2805 1.36300000e+02 1.25242973e+00 4.91578524e-01 1.13151654e-01 3.72575980e-02 1.36558138e+00 5.28836122e-01
2806 1.36350000e+02 1.22556671e+00 3.90284257e-01 1.11987585e-01 3.40766901e-02 1.33755429e+00 4.24360948e-01
2807 1.36400000e+02 1.20083602e+00 2.82954611e-01 1.10852193e-01 3.06813166e-02 1.31168821e+00 3.13635928e-01
2808 1.36450000e+02 1.17929433e+00 1.69422148e-01 1.09765880e-01 2.70596826e-02 1.28906021e+00 1.96481831e-01
2809 1.36500000e+02 1.16229548e+00 4.98812601e-02 1.08757245e-01 2.32032381e-02 1.27105272e+00 7.30844983e-02
2810 1.36550000e+02 1.15138689e+00 -7.49919625e-02 1.07863055e-01 1.91112890e-02 1.25924994e+00 -5.58806735e-02
2811 1.36600000e+02 1.14805444e+00 -2.03970803e-01 1.07125640e-01 1.47941590e-02 1.25518007e+00 -1.89176644e-01
2812 1.36650000e+02 1.15344934e+00 -3.35269524e-01 1.06588375e-01 1.02738765e-02 1.26003771e+00 -3.24995647e-01
2813 1.36700000e+02 1.16817074e+00 -4.66650111e-01 1.06289279e-01 5.58410993e-03 1.27446002e+00 -4.61066001e-01
2814 1.36750000e+02 1.19209075e+00 -5.95615171e-01 1.06255716e-01 7.68611880e-04 1.29834647e+00 -5.94846559e-01
2815 1.36800000e+02 1.22435192e+00 -7.19667957e-01 1.06500441e-01 -4.11974858e-03 1.33085236e+00 -7.23787705e-01
2816 1.36850000e+02 1.26345025e+00 -8.36603295e-01 1.07020657e-01 -9.02046940e-03 1.37047090e+00 -8.45623765e-01
2817 1.36900000e+02 1.30741625e+00 -9.44640996e-01 1.07797766e-01 -1.38687602e-02 1.41521402e+00 -9.58509756e-01
2818 1.36950000e+02 1.35405432e+00 -1.04260086e+00 1.08799967e-01 -1.86017236e-02 1.46285428e+00 -1.06120259e+00
2819 1.37000000e+02 1.40120428e+00 -1.12982300e+00 1.09984995e-01 -2.31638797e-02 1.51118928e+00 -1.15298688e+00
2820 1.37050000e+02 1.44690448e+00 -1.20612581e+00 1.11304633e-01 -2.75111362e-02 1.55820911e+00 -1.23363695e+00
2821 1.37100000e+02 1.48960003e+00 -1.27171010e+00 1.12708576e-01 -3.16106600e-02 1.60230861e+00 -1.30332076e+00
2822 1.37150000e+02 1.52810038e+00 -1.32694998e+00 1.14148926e-01 -3.54402335e-02 1.64224930e+00 -1.36239021e+00
2823 1.37200000e+02 1.56172578e+00 -1.37236687e+00 1.15581870e-01 -3.89854485e-02 1.67730765e+00 -1.41135231e+00
2824 1.37250000e+02 1.59007650e+00 -1.40855179e+00 1.16970263e-01 -4.22373797e-02 1.70704676e+00 -1.45078917e+00
2825 1.37300000e+02 1.61305576e+00 -1.43594163e+00 1.18282893e-01 -4.51905622e-02 1.73133865e+00 -1.48113219e+00
2826 1.37350000e+02 1.63076601e+00 -1.45511350e+00 1.19495586e-01 -4.78423368e-02 1.75026160e+00 -1.50295583e+00
2827 1.37400000e+02 1.64338199e+00 -1.46647758e+00 1.20589585e-01 -5.01920612e-02 1.76397157e+00 -1.51666964e+00
2828 1.37450000e+02 1.65119709e+00 -1.47053429e+00 1.21550779e-01 -5.22418679e-02 1.77274787e+00 -1.52277616e+00
2829 1.37500000e+02 1.65446200e+00 -1.46770034e+00 1.22368773e-01 -5.39951217e-02 1.77683077e+00 -1.52169546e+00
2830 1.37550000e+02 1.65341770e+00 -1.45837813e+00 1.23036606e-01 -5.54572041e-02 1.77645430e+00 -1.51383533e+00
2831 1.37600000e+02 1.64830428e+00 -1.44294959e+00 1.23548182e-01 -5.66339404e-02 1.77185246e+00 -1.49958353e+00
2832 1.37650000e+02 1.63928407e+00 -1.42173087e+00 1.23898274e-01 -5.75308798e-02 1.76318234e+00 -1.47926175e+00
2833 1.37700000e+02 1.62653714e+00 -1.39497106e+00 1.24081867e-01 -5.81510292e-02 1.75061900e+00 -1.45312209e+00
2834 1.37750000e+02 1.61028491e+00 -1.36286139e+00 1.24094572e-01 -5.84939987e-02 1.73437948e+00 -1.42135539e+00
2835 1.37800000e+02 1.59077304e+00 -1.32547951e+00 1.23933572e-01 -5.85538251e-02 1.71470661e+00 -1.38403334e+00
2836 1.37850000e+02 1.56833130e+00 -1.28289504e+00 1.23599316e-01 -5.83215114e-02 1.69193061e+00 -1.34121655e+00
2837 1.37900000e+02 1.54335125e+00 -1.23515019e+00 1.23097347e-01 -5.77871526e-02 1.66644860e+00 -1.29293734e+00
2838 1.37950000e+02 1.51628838e+00 -1.18229624e+00 1.22439418e-01 -5.69444730e-02 1.63872780e+00 -1.23924072e+00
2839 1.38000000e+02 1.48762411e+00 -1.12440621e+00 1.21643276e-01 -5.57946375e-02 1.60926739e+00 -1.18020085e+00
2840 1.38050000e+02 1.45784364e+00 -1.06157840e+00 1.20731065e-01 -5.43481776e-02 1.57857470e+00 -1.11592657e+00
2841 1.38100000e+02 1.42741223e+00 -9.93921886e-01 1.19726860e-01 -5.26236647e-02 1.54713909e+00 -1.04654555e+00
2842 1.38150000e+02 1.39674578e+00 -9.21532214e-01 1.18654244e-01 -5.06439536e-02 1.51540003e+00 -9.72176168e-01
2843 1.38200000e+02 1.36620649e+00 -8.44463092e-01 1.17534525e-01 -4.84317367e-02 1.48374101e+00 -8.92894829e-01
2844 1.38250000e+02 1.33609527e+00 -7.62697868e-01 1.16385942e-01 -4.60057895e-02 1.45248122e+00 -8.08703657e-01
2845 1.38300000e+02 1.30666896e+00 -6.76126935e-01 1.15223627e-01 -4.33787537e-02 1.42189258e+00 -7.19505689e-01
2846 1.38350000e+02 1.27817050e+00 -5.84537997e-01 1.14060197e-01 -4.05563015e-02 1.39223069e+00 -6.25094299e-01
2847 1.38400000e+02 1.25088738e+00 -4.87629124e-01 1.12906785e-01 -3.75373149e-02 1.36379417e+00 -5.25166439e-01
2848 1.38450000e+02 1.22523941e+00 -3.85057115e-01 1.11774913e-01 -3.43149470e-02 1.33701433e+00 -4.19372062e-01
2849 1.38500000e+02 1.20188447e+00 -2.76526273e-01 1.10678765e-01 -3.08786437e-02 1.31256324e+00 -3.07404916e-01
2850 1.38550000e+02 1.18178192e+00 -1.61900640e-01 1.09637929e-01 -2.72169745e-02 1.29141985e+00 -1.89117615e-01
2851 1.38600000e+02 1.16619552e+00 -4.13576220e-02 1.08679307e-01 -2.33214167e-02 1.27487483e+00 -6.46790387e-02
2852 1.38650000e+02 1.15659588e+00 8.44337158e-02 1.07837702e-01 -1.91909808e-02 1.26443358e+00 6.52427350e-02
2853 1.38700000e+02 1.15442398e+00 2.14291030e-01 1.07153809e-01 -1.48349988e-02 1.26157779e+00 1.99456031e-01
2854 1.38750000e+02 1.16085392e+00 3.46401769e-01 1.06669966e-01 -1.02756758e-02 1.26752388e+00 3.36126093e-01
2855 1.38800000e+02 1.17650704e+00 4.78546311e-01 1.06424197e-01 -5.54760274e-03 1.28293123e+00 4.72998708e-01
2856 1.38850000e+02 1.20131689e+00 6.08210425e-01 1.06444227e-01 -6.95697977e-04 1.30776111e+00 6.07514727e-01
2857 1.38900000e+02 1.23445749e+00 7.32823566e-01 1.06743706e-01 4.22703138e-03 1.34120119e+00 7.37050598e-01
2858 1.38950000e+02 1.27444261e+00 8.50105995e-01 1.07319102e-01 9.16072773e-03 1.38176172e+00 8.59266722e-01
2859 1.39000000e+02 1.31928640e+00 9.58228313e-01 1.08151685e-01 1.40428267e-02 1.42743808e+00 9.72271139e-01
2860 1.39050000e+02 1.36677676e+00 1.05593997e+00 1.09208452e-01 1.88112445e-02 1.47598521e+00 1.07475121e+00
2861 1.39100000e+02 1.41470371e+00 1.14253611e+00 1.10446578e-01 2.34092469e-02 1.52515029e+00 1.16594536e+00
2862 1.39150000e+02 1.46106564e+00 1.21789220e+00 1.11816581e-01 2.77903984e-02 1.57288222e+00 1.24568260e+00
2863 1.39200000e+02 1.50425994e+00 1.28221133e+00 1.13267396e-01 3.19196424e-02 1.61752734e+00 1.31413097e+00
2864 1.39250000e+02 1.54311713e+00 1.33587594e+00 1.14750258e-01 3.57719924e-02 1.65786739e+00 1.37164793e+00
2865 1.39300000e+02 1.57687381e+00 1.37953129e+00 1.16220508e-01 3.93317509e-02 1.69309432e+00 1.41886304e+00
2866 1.39350000e+02 1.60518769e+00 1.41374140e+00 1.17640102e-01 4.25887738e-02 1.72282779e+00 1.45633017e+00
2867 1.39400000e+02 1.62797420e+00 1.43903914e+00 1.18978010e-01 4.55377460e-02 1.74695221e+00 1.48457689e+00
2868 1.39450000e+02 1.64530629e+00 1.45606101e+00 1.20208484e-01 4.81766192e-02 1.76551477e+00 1.50423763e+00
2869 1.39500000e+02 1.65748789e+00 1.46517749e+00 1.21314020e-01 5.05052489e-02 1.77880191e+00 1.51568274e+00
2870 1.39550000e+02 1.66467122e+00 1.46703172e+00 1.22279278e-01 5.25263909e-02 1.78695050e+00 1.51955811e+00
2871 1.39600000e+02 1.66722104e+00 1.46196979e+00 1.23094735e-01 5.42451039e-02 1.79031578e+00 1.51621490e+00
2872 1.39650000e+02 1.66527859e+00 1.45049689e+00 1.23751251e-01 5.56671307e-02 1.78902984e+00 1.50616402e+00
2873 1.39700000e+02 1.65908440e+00 1.43293808e+00 1.24241934e-01 5.67984475e-02 1.78332634e+00 1.48973653e+00
2874 1.39750000e+02 1.64878306e+00 1.40960513e+00 1.24559596e-01 5.76428195e-02 1.77334266e+00 1.46724795e+00
2875 1.39800000e+02 1.63455138e+00 1.38070578e+00 1.24697468e-01 5.81997638e-02 1.75924885e+00 1.43890554e+00
2876 1.39850000e+02 1.61661804e+00 1.34637086e+00 1.24650119e-01 5.84637275e-02 1.74126816e+00 1.40483459e+00
2877 1.39900000e+02 1.59530527e+00 1.30667906e+00 1.24415790e-01 5.84243381e-02 1.71972106e+00 1.36510340e+00
2878 1.39950000e+02 1.57103338e+00 1.26166595e+00 1.23998633e-01 5.80697506e-02 1.69503201e+00 1.31973570e+00
2879 1.40000000e+02 1.54427583e+00 1.21138327e+00 1.23409851e-01 5.73916203e-02 1.66768568e+00 1.26877489e+00
2880 1.40050000e+02 1.51555205e+00 1.15592178e+00 1.22667747e-01 5.63900773e-02 1.63821979e+00 1.21231186e+00
2881 1.40100000e+02 1.48539806e+00 1.09540326e+00 1.21795604e-01 5.50760330e-02 1.60719367e+00 1.15047929e+00
2882 1.40150000e+02 1.45433127e+00 1.02996528e+00 1.20818976e-01 5.34695841e-02 1.57515025e+00 1.08343487e+00
2883 1.40200000e+02 1.42281431e+00 9.59725245e-01 1.19762710e-01 5.15957642e-02 1.54257702e+00 1.01132101e+00
2884 1.40250000e+02 1.39123120e+00 8.84750809e-01 1.18649024e-01 4.94793745e-02 1.50988023e+00 9.34230183e-01
2885 1.40300000e+02 1.35988889e+00 8.05028803e-01 1.17496640e-01 4.71411736e-02 1.47738553e+00 8.52169977e-01
2886 1.40350000e+02 1.32903364e+00 7.20440730e-01 1.16320919e-01 4.45955204e-02 1.44535456e+00 7.65036250e-01
2887 1.40400000e+02 1.29888513e+00 6.30755788e-01 1.15134493e-01 4.18494601e-02 1.41401962e+00 6.72605248e-01
2888 1.40450000e+02 1.26970599e+00 5.35646591e-01 1.13948387e-01 3.89030417e-02 1.38365438e+00 5.74549633e-01
2889 1.40500000e+02 1.24189758e+00 4.34737855e-01 1.12773853e-01 3.57500792e-02 1.35467144e+00 4.70487935e-01
2890 1.40550000e+02 1.21610665e+00 3.27707186e-01 1.11624884e-01 3.23803893e-02 1.32773153e+00 3.60087575e-01
2891 1.40600000e+02 1.19330342e+00 2.14376061e-01 1.10520789e-01 2.87825815e-02 1.30382421e+00 2.43158643e-01
2892 1.40650000e+02 1.17476373e+00 9.48673528e-02 1.09488407e-01 2.49476258e-02 1.28425214e+00 1.19814979e-01
2893 1.40700000e+02 1.16199350e+00 -3.02089084e-02 1.08562659e-01 2.08733450e-02 1.27055616e+00 -9.33556337e-03
2894 1.40750000e+02 1.15651207e+00 -1.59690145e-01 1.07784890e-01 1.65682731e-02 1.26429696e+00 -1.43121872e-01
2895 1.40800000e+02 1.15955719e+00 -2.91855291e-01 1.07198570e-01 1.20531274e-02 1.26675576e+00 -2.79802164e-01
2896 1.40850000e+02 1.17185219e+00 -4.24498836e-01 1.06843244e-01 7.36088554e-03 1.27869544e+00 -4.17137950e-01
2897 1.40900000e+02 1.19341414e+00 -5.55113807e-01 1.06748701e-01 2.53505930e-03 1.30016284e+00 -5.52578748e-01
2898 1.40950000e+02 1.22352102e+00 -6.81151443e-01 1.06930419e-01 -2.37218379e-03 1.33045144e+00 -6.83523626e-01
2899 1.41000000e+02 1.26079089e+00 -8.00314947e-01 1.07388385e-01 -7.30154238e-03 1.36817927e+00 -8.07616490e-01
2900 1.41050000e+02 1.30332504e+00 -9.10733738e-01 1.08106628e-01 -1.21890150e-02 1.41143167e+00 -9.22922753e-01
2901 1.41100000e+02 1.34895553e+00 -1.01110929e+00 1.09055445e-01 -1.69711770e-02 1.45801097e+00 -1.02808046e+00
2902 1.41150000e+02 1.39549576e+00 -1.10070962e+00 1.10194242e-01 -2.15907241e-02 1.50569001e+00 -1.12230034e+00
2903 1.41200000e+02 1.44092098e+00 -1.17926203e+00 1.11475413e-01 -2.60011059e-02 1.55239639e+00 -1.20526314e+00
2904 1.41250000e+02 1.48360602e+00 -1.24695621e+00 1.12848662e-01 -3.01670020e-02 1.59645468e+00 -1.27712321e+00
2905 1.41300000e+02 1.52225513e+00 -1.30415766e+00 1.14264940e-01 -3.40644760e-02 1.63652007e+00 -1.33822213e+00
2906 1.41350000e+02 1.55609814e+00 -1.35138056e+00 1.15679621e-01 -3.76776059e-02 1.67177776e+00 -1.38905816e+00
2907 1.41400000e+02 1.58469149e+00 -1.38921239e+00 1.17053643e-01 -4.09969161e-02 1.70174514e+00 -1.43020930e+00
2908 1.41450000e+02 1.60792083e+00 -1.41818838e+00 1.18355362e-01 -4.40167334e-02 1.72627620e+00 -1.46220511e+00
2909 1.41500000e+02 1.62586000e+00 -1.43883915e+00 1.19559221e-01 -4.67344608e-02 1.74541922e+00 -1.48557361e+00
2910 1.41550000e+02 1.63873304e+00 -1.45165835e+00 1.20645941e-01 -4.91496276e-02 1.75937898e+00 -1.50080798e+00
2911 1.41600000e+02 1.64678439e+00 -1.45709143e+00 1.21601456e-01 -5.12640118e-02 1.76838584e+00 -1.50835544e+00
2912 1.41650000e+02 1.65033987e+00 -1.45564791e+00 1.22415098e-01 -5.30818480e-02 1.77275497e+00 -1.50872976e+00
2913 1.41700000e+02 1.64961599e+00 -1.44770763e+00 1.23079935e-01 -5.46087190e-02 1.77269593e+00 -1.50231635e+00
2914 1.41750000e+02 1.64487934e+00 -1.43368697e+00 1.23590093e-01 -5.58509113e-02 1.76846943e+00 -1.48953788e+00
2915 1.41800000e+02 1.63628772e+00 -1.41390635e+00 1.23940436e-01 -5.68142961e-02 1.76022816e+00 -1.47072065e+00
2916 1.41850000e+02 1.62401617e+00 -1.38863894e+00 1.24125725e-01 -5.75021884e-02 1.74814189e+00 -1.44614113e+00
2917 1.41900000e+02 1.60824205e+00 -1.35801780e+00 1.24141223e-01 -5.79132579e-02 1.73238327e+00 -1.41593106e+00
2918 1.41950000e+02 1.58922942e+00 -1.32219074e+00 1.23983625e-01 -5.80420479e-02 1.71321304e+00 -1.38023279e+00
2919 1.42000000e+02 1.56727765e+00 -1.28118736e+00 1.23653050e-01 -5.78784595e-02 1.69093070e+00 -1.33906582e+00
2920 1.42050000e+02 1.54277990e+00 -1.23505413e+00 1.23154788e-01 -5.74119611e-02 1.66593468e+00 -1.29246610e+00
2921 1.42100000e+02 1.51618906e+00 -1.18384077e+00 1.22500554e-01 -5.66358267e-02 1.63868961e+00 -1.24047659e+00
2922 1.42150000e+02 1.48798736e+00 -1.12763052e+00 1.21708241e-01 -5.55513503e-02 1.60969560e+00 -1.18318187e+00
2923 1.42200000e+02 1.45866011e+00 -1.06653903e+00 1.20800170e-01 -5.41697203e-02 1.57946028e+00 -1.12070875e+00
2924 1.42250000e+02 1.42866443e+00 -1.00070058e+00 1.19800445e-01 -5.25105306e-02 1.54846488e+00 -1.05321111e+00
2925 1.42300000e+02 1.39840264e+00 -9.30241262e-01 1.18732453e-01 -5.05979058e-02 1.51713509e+00 -9.80839168e-01
2926 1.42350000e+02 1.36821965e+00 -8.55250460e-01 1.17617169e-01 -4.84558034e-02 1.48583682e+00 -9.03706264e-01
2927 1.42400000e+02 1.33839270e+00 -7.75746657e-01 1.16472220e-01 -4.61042240e-02 1.45486491e+00 -8.21850881e-01
2928 1.42450000e+02 1.30914745e+00 -6.91657344e-01 1.15312030e-01 -4.35569992e-02 1.42445948e+00 -7.35214343e-01
2929 1.42500000e+02 1.28068626e+00 -6.02799183e-01 1.14148284e-01 -4.08209429e-02 1.39483454e+00 -6.43620125e-01
2930 1.42550000e+02 1.25323763e+00 -5.08886135e-01 1.12990935e-01 -3.78960069e-02 1.36622857e+00 -5.46782142e-01
2931 1.42600000e+02 1.22714489e+00 -4.09564411e-01 1.11849837e-01 -3.47761552e-02 1.33899472e+00 -4.44340566e-01
2932 1.42650000e+02 1.20296781e+00 -3.04484201e-01 1.10736970e-01 -3.14510049e-02 1.31370478e+00 -3.35935206e-01
2933 1.42700000e+02 1.18156660e+00 -1.93397221e-01 1.09669196e-01 -2.79082477e-02 1.29123579e+00 -2.21305469e-01
2934 1.42750000e+02 1.16412195e+00 -7.63065053e-02 1.08670455e-01 -2.41372001e-02 1.27279240e+00 -1.00443705e-01
2935 1.42800000e+02 1.15206897e+00 4.63532841e-02 1.07772933e-01 -2.01328664e-02 1.25984191e+00 2.62204177e-02
2936 1.42850000e+02 1.14692034e+00 1.73650568e-01 1.07015930e-01 -1.58996853e-02 1.25393627e+00 1.57750883e-01
2937 1.42900000e+02 1.14997570e+00 3.04045655e-01 1.06442073e-01 -1.14539639e-02 1.25641777e+00 2.92591691e-01
2938 1.42950000e+02 1.16211026e+00 4.35503525e-01 1.06091953e-01 -6.82399929e-03 1.26820222e+00 4.28679526e-01
2939 1.43000000e+02 1.18352879e+00 5.65563566e-01 1.05998057e-01 -2.04973878e-03 1.28952685e+00 5.63513827e-01
2940 1.43050000e+02 1.21370513e+00 6.91773529e-01 1.06179888e-01 2.82015075e-03 1.31988502e+00 6.94593680e-01
2941 1.43100000e+02 1.25138421e+00 8.11668725e-01 1.06640934e-01 7.72868408e-03 1.35802515e+00 8.19397409e-01
2942 1.43150000e+02 1.29476267e+00 9.23212267e-01 1.07368749e-01 1.26137967e-02 1.40213142e+00 9.35826064e-01
2943 1.43200000e+02 1.34169899e+00 1.02496161e+00 1.08335878e-01 1.74119302e-02 1.45003486e+00 1.04237354e+00
2944 1.43250000e+02 1.38997039e+00 1.11598726e+00 1.09503782e-01 2.20629870e-02 1.49947418e+00 1.13805025e+00
2945 1.43300000e+02 1.43748755e+00 1.19591846e+00 1.10825585e-01 2.65161605e-02 1.54831313e+00 1.22243462e+00
2946 1.43350000e+02 1.48249895e+00 1.26482934e+00 1.12251039e-01 3.07325169e-02 1.59474999e+00 1.29556186e+00
2947 1.43400000e+02 1.52366739e+00 1.32305153e+00 1.13730400e-01 3.46835641e-02 1.63739779e+00 1.35773509e+00
2948 1.43450000e+02 1.56007414e+00 1.37109490e+00 1.15217685e-01 3.83505971e-02 1.67529182e+00 1.40944550e+00
2949 1.43500000e+02 1.59121269e+00 1.40950085e+00 1.16672428e-01 4.17212849e-02 1.70788512e+00 1.45122214e+00
2950 1.43550000e+02 1.61688223e+00 1.43883185e+00 1.18060545e-01 4.47886293e-02 1.73494278e+00 1.48362048e+00
2951 1.43600000e+02 1.63707902e+00 1.45962400e+00 1.19354415e-01 4.75488770e-02 1.75643343e+00 1.50717288e+00
2952 1.43650000e+02 1.65201582e+00 1.47233238e+00 1.20533213e-01 5.00007320e-02 1.77254903e+00 1.52233312e+00
2953 1.43700000e+02 1.66184056e+00 1.47753427e+00 1.21579586e-01 5.21452767e-02 1.78342015e+00 1.52967955e+00
2954 1.43750000e+02 1.66689923e+00 1.47557269e+00 1.22482462e-01 5.39859000e-02 1.78938169e+00 1.52955859e+00
2955 1.43800000e+02 1.66732066e+00 1.46700750e+00 1.23231007e-01 5.55276453e-02 1.79055167e+00 1.52253514e+00
2956 1.43850000e+02 1.66340299e+00 1.45213009e+00 1.23818754e-01 5.67764819e-02 1.78722175e+00 1.50890657e+00
2957 1.43900000e+02 1.65528869e+00 1.43131434e+00 1.24238585e-01 5.77375728e-02 1.77952727e+00 1.48905191e+00
2958 1.43950000e+02 1.64316032e+00 1.40481396e+00 1.24484033e-01 5.84136170e-02 1.76764435e+00 1.46322758e+00
2959 1.44000000e+02 1.62720269e+00 1.37281487e+00 1.24549041e-01 5.88031476e-02 1.75175173e+00 1.43161802e+00
2960 1.44050000e+02 1.60770109e+00 1.33542770e+00 1.24429822e-01 5.88995676e-02 1.73213091e+00 1.39432727e+00
2961 1.44100000e+02 1.58500886e+00 1.29270591e+00 1.24126533e-01 5.86925222e-02 1.70913540e+00 1.35139843e+00
2962 1.44150000e+02 1.55955348e+00 1.24469427e+00 1.23645424e-01 5.81713697e-02 1.68319891e+00 1.30286564e+00
2963 1.44200000e+02 1.53182721e+00 1.19144651e+00 1.22999632e-01 5.73300377e-02 1.65482684e+00 1.24877654e+00
2964 1.44250000e+02 1.50234470e+00 1.13305236e+00 1.22208674e-01 5.61713321e-02 1.62455337e+00 1.18922369e+00
2965 1.44300000e+02 1.47163656e+00 1.06962133e+00 1.21296423e-01 5.47080478e-02 1.59293299e+00 1.12432938e+00
2966 1.44350000e+02 1.44020589e+00 1.00125966e+00 1.20288303e-01 5.29609598e-02 1.56049419e+00 1.05422062e+00
2967 1.44400000e+02 1.40849620e+00 9.28047125e-01 1.19208641e-01 5.09541284e-02 1.52770484e+00 9.79001253e-01
2968 1.44450000e+02 1.37688296e+00 8.50002464e-01 1.18078933e-01 4.87104953e-02 1.49496189e+00 8.98712959e-01
2969 1.44500000e+02 1.34567521e+00 7.67060816e-01 1.16917466e-01 4.62480204e-02 1.46259268e+00 8.13308836e-01
2970 1.44550000e+02 1.31513636e+00 6.79048116e-01 1.15739362e-01 4.35780644e-02 1.43087572e+00 7.22626180e-01
2971 1.44600000e+02 1.28552741e+00 5.85687920e-01 1.14557422e-01 4.07046587e-02 1.40008483e+00 6.26392579e-01
2972 1.44650000e+02 1.25718722e+00 4.86629669e-01 1.13383557e-01 3.76251073e-02 1.37057077e+00 5.24254776e-01
2973 1.44700000e+02 1.23063672e+00 3.81531424e-01 1.12230795e-01 3.43313356e-02 1.34286752e+00 4.15862760e-01
2974 1.44750000e+02 1.20667499e+00 2.70149084e-01 1.11116016e-01 3.08125240e-02 1.31779101e+00 3.00961608e-01
2975 1.44800000e+02 1.18641888e+00 1.52465484e-01 1.10062405e-01 2.70583821e-02 1.29648129e+00 1.79523866e-01
2976 1.44850000e+02 1.17125554e+00 2.88714665e-02 1.09100809e-01 2.30633934e-02 1.28035635e+00 5.19348598e-02
2977 1.44900000e+02 1.16271033e+00 -9.97002169e-02 1.08269584e-01 1.88310850e-02 1.27097991e+00 -8.08691319e-02
2978 1.44950000e+02 1.16216525e+00 -2.31749208e-01 1.07611491e-01 1.43770906e-02 1.26977674e+00 -2.17372117e-01
2979 1.45000000e+02 1.17060506e+00 -3.65249701e-01 1.07168316e-01 9.72966887e-03 1.27777337e+00 -3.55520032e-01
2980 1.45050000e+02 1.18837848e+00 -4.97773819e-01 1.06974808e-01 4.92906231e-03 1.29535329e+00 -4.92844756e-01
2981 1.45100000e+02 1.21510463e+00 -6.26728404e-01 1.07053307e-01 2.45395901e-05 1.32215793e+00 -6.26703864e-01
2982 1.45150000e+02 1.24967402e+00 -7.49645575e-01 1.07410593e-01 -4.92706325e-03 1.35708461e+00 -7.54572639e-01
2983 1.45200000e+02 1.29038764e+00 -8.64430773e-01 1.08037357e-01 -9.86378295e-03 1.39842500e+00 -8.74294556e-01
2984 1.45250000e+02 1.33514899e+00 -9.69504485e-01 1.08909136e-01 -1.47216780e-02 1.44405813e+00 -9.84226163e-01
2985 1.45300000e+02 1.38173856e+00 -1.06388409e+00 1.09989248e-01 -1.94405233e-02 1.49172781e+00 -1.08332461e+00
2986 1.45350000e+02 1.42801420e+00 -1.14712635e+00 1.11231910e-01 -2.39680434e-02 1.53924611e+00 -1.17109440e+00
2987 1.45400000e+02 1.47213692e+00 -1.21923955e+00 1.12587019e-01 -2.82636334e-02 1.58472394e+00 -1.24750319e+00
2988 1.45450000e+02 1.51263691e+00 -1.28052649e+00 1.14003959e-01 -3.22976619e-02 1.62664087e+00 -1.31282415e+00
2989 1.45500000e+02 1.54852522e+00 -1.33148814e+00 1.15435475e-01 -3.60504575e-02 1.66396069e+00 -1.36753860e+00
2990 1.45550000e+02 1.57924557e+00 -1.37273890e+00 1.16839332e-01 -3.95095672e-02 1.69608490e+00 -1.41224847e+00
2991 1.45600000e+02 1.60453668e+00 -1.40488335e+00 1.18180658e-01 -4.26679651e-02 1.72271734e+00 -1.44755132e+00
2992 1.45650000e+02 1.62441701e+00 -1.42839528e+00 1.19430832e-01 -4.55215729e-02 1.74384784e+00 -1.47391685e+00
2993 1.45700000e+02 1.63908927e+00 -1.44387910e+00 1.20568301e-01 -4.80695008e-02 1.75965757e+00 -1.49194860e+00
2994 1.45750000e+02 1.64879089e+00 -1.45177747e+00 1.21577152e-01 -5.03127968e-02 1.77036804e+00 -1.50209026e+00
2995 1.45800000e+02 1.65385748e+00 -1.45262025e+00 1.22445244e-01 -5.22555495e-02 1.77630272e+00 -1.50487580e+00
2996 1.45850000e+02 1.65451040e+00 -1.44682159e+00 1.23164489e-01 -5.39031225e-02 1.77767489e+00 -1.50072472e+00
2997 1.45900000e+02 1.65102821e+00 -1.43481990e+00 1.23728324e-01 -5.52621168e-02 1.77475653e+00 -1.49008201e+00
2998 1.45950000e+02 1.64357958e+00 -1.41695368e+00 1.24130857e-01 -5.63385272e-02 1.76771044e+00 -1.47329221e+00
2999 1.46000000e+02 1.63231378e+00 -1.39349636e+00 1.24366066e-01 -5.71356371e-02 1.75667984e+00 -1.45063199e+00
3000 1.46050000e+02 1.61742442e+00 -1.36466586e+00 1.24428204e-01 -5.76531008e-02 1.74185263e+00 -1.42231896e+00
3001 1.46100000e+02 1.59912672e+00 -1.33053620e+00 1.24313090e-01 -5.78840989e-02 1.72343981e+00 -1.38842030e+00
3002 1.46150000e+02 1.57774269e+00 -1.29117645e+00 1.24019844e-01 -5.78181548e-02 1.70176253e+00 -1.34899460e+00
3003 1.46200000e+02 1.55365500e+00 -1.24662308e+00 1.23553208e-01 -5.74435742e-02 1.67720821e+00 -1.30406665e+00
3004 1.46250000e+02 1.52732822e+00 -1.19693301e+00 1.22924786e-01 -5.67528237e-02 1.65025301e+00 -1.25368583e+00
3005 1.46300000e+02 1.49926061e+00 -1.14219408e+00 1.22152816e-01 -5.57469173e-02 1.62141343e+00 -1.19794099e+00
3006 1.46350000e+02 1.46995538e+00 -1.08253425e+00 1.21260219e-01 -5.44374512e-02 1.59121560e+00 -1.13697171e+00
3007 1.46400000e+02 1.43987981e+00 -1.01810190e+00 1.20271654e-01 -5.28450357e-02 1.56015147e+00 -1.07094694e+00
3008 1.46450000e+02 1.40944815e+00 -9.49042473e-01 1.19210901e-01 -5.09949614e-02 1.52865905e+00 -1.00003743e+00
3009 1.46500000e+02 1.37900234e+00 -8.75458093e-01 1.18098990e-01 -4.89123906e-02 1.49710133e+00 -9.24370484e-01
3010 1.46550000e+02 1.34881171e+00 -7.97381775e-01 1.16953524e-01 -4.66183236e-02 1.46576523e+00 -8.44000099e-01
3011 1.46600000e+02 1.31909170e+00 -7.14750223e-01 1.15788691e-01 -4.41275278e-02 1.43488039e+00 -7.58877751e-01
3012 1.46650000e+02 1.29002854e+00 -6.27388444e-01 1.14615935e-01 -4.14476414e-02 1.40464447e+00 -6.68836086e-01
3013 1.46700000e+02 1.26183258e+00 -5.35011532e-01 1.13444891e-01 -3.85793549e-02 1.37527747e+00 -5.73590887e-01
3014 1.46750000e+02 1.23481837e+00 -4.37257788e-01 1.12284909e-01 -3.55172309e-02 1.34710328e+00 -4.72775019e-01
3015 1.46800000e+02 1.20951077e+00 -3.33754798e-01 1.11147338e-01 -3.22511829e-02 1.32065811e+00 -3.66005981e-01
3016 1.46850000e+02 1.18673660e+00 -2.24210587e-01 1.10048070e-01 -2.87687708e-02 1.29678467e+00 -2.52979358e-01
3017 1.46900000e+02 1.16765166e+00 -1.08559594e-01 1.09010114e-01 -2.50585624e-02 1.27666177e+00 -1.33618157e-01
3018 1.46950000e+02 1.15368682e+00 1.28576706e-02 1.08064831e-01 -2.11139907e-02 1.26175165e+00 -8.25632007e-03
3019 1.47000000e+02 1.14640257e+00 1.39218033e-01 1.07251124e-01 -1.69374861e-02 1.25365369e+00 1.22280547e-01
3020 1.47050000e+02 1.14716774e+00 2.69106882e-01 1.06612275e-01 -1.25429342e-02 1.25378002e+00 2.56563948e-01
3021 1.47100000e+02 1.15694640e+00 4.00527521e-01 1.06189942e-01 -7.95629163e-03 1.26313634e+00 3.92571229e-01
3022 1.47150000e+02 1.17608079e+00 5.31099959e-01 1.06018880e-01 -3.21543369e-03 1.28209967e+00 5.27884526e-01
3023 1.47200000e+02 1.20416052e+00 6.58330343e-01 1.06121142e-01 1.63291789e-03 1.31028167e+00 6.59963261e-01
3024 1.47250000e+02 1.24003715e+00 7.79747789e-01 1.06503290e-01 6.53263474e-03 1.34654044e+00 7.86280424e-01
3025 1.47300000e+02 1.28201128e+00 8.93260729e-01 1.07155538e-01 1.14218115e-02 1.38916682e+00 9.04682540e-01
3026 1.47350000e+02 1.32797893e+00 9.97314319e-01 1.08053683e-01 1.62361313e-02 1.43603261e+00 1.01355045e+00
3027 1.47400000e+02 1.37573401e+00 1.09088487e+00 1.09161316e-01 2.09143006e-02 1.48489533e+00 1.11179917e+00
3028 1.47450000e+02 1.42315780e+00 1.17354658e+00 1.10432882e-01 2.54035555e-02 1.53359068e+00 1.19895014e+00
3029 1.47500000e+02 1.46844171e+00 1.24525333e+00 1.11819108e-01 2.96635181e-02 1.58026082e+00 1.27491685e+00
3030 1.47550000e+02 1.51016240e+00 1.30632838e+00 1.13270016e-01 3.36646365e-02 1.62343242e+00 1.33999302e+00
3031 1.47600000e+02 1.54735085e+00 1.35714563e+00 1.14739274e-01 3.73871016e-02 1.66209012e+00 1.39453273e+00
3032 1.47650000e+02 1.57940120e+00 1.39832774e+00 1.16185342e-01 4.08184812e-02 1.69558654e+00 1.43914622e+00
3033 1.47700000e+02 1.60608243e+00 1.43038136e+00 1.17573265e-01 4.39509756e-02 1.72365569e+00 1.47433233e+00
3034 1.47750000e+02 1.62735101e+00 1.45380058e+00 1.18874444e-01 4.67804499e-02 1.74622546e+00 1.50058103e+00
3035 1.47800000e+02 1.64334479e+00 1.46910729e+00 1.20066615e-01 4.93049825e-02 1.76341141e+00 1.51841227e+00
3036 1.47850000e+02 1.65429979e+00 1.47675938e+00 1.21132394e-01 5.15251126e-02 1.77543218e+00 1.52828449e+00
3037 1.47900000e+02 1.66044511e+00 1.47720785e+00 1.22059196e-01 5.34432537e-02 1.78250431e+00 1.53065110e+00
3038 1.47950000e+02 1.66201504e+00 1.47092134e+00 1.22836790e-01 5.50639320e-02 1.78485183e+00 1.52598527e+00
3039 1.48000000e+02 1.65927416e+00 1.45824435e+00 1.23458637e-01 5.63929189e-02 1.78273280e+00 1.51463727e+00
3040 1.48050000e+02 1.65240751e+00 1.43955346e+00 1.23918300e-01 5.74357835e-02 1.77632581e+00 1.49698925e+00
3041 1.48100000e+02 1.64160154e+00 1.41513350e+00 1.24210132e-01 5.81969202e-02 1.76581167e+00 1.47333042e+00
3042 1.48150000e+02 1.62703098e+00 1.38520573e+00 1.24328667e-01 5.86772435e-02 1.75135964e+00 1.44388297e+00
3043 1.48200000e+02 1.60893799e+00 1.34990993e+00 1.24269565e-01 5.88732139e-02 1.73320755e+00 1.40878315e+00
3044 1.48250000e+02 1.58762390e+00 1.30933198e+00 1.24031332e-01 5.87767582e-02 1.71165524e+00 1.36810874e+00
3045 1.48300000e+02 1.56348337e+00 1.26350796e+00 1.23617213e-01 5.83774609e-02 1.68710059e+00 1.32188542e+00
3046 1.48350000e+02 1.53695478e+00 1.21247875e+00 1.23036456e-01 5.76666546e-02 1.65999123e+00 1.27014541e+00
3047 1.48400000e+02 1.50851901e+00 1.15631692e+00 1.22304893e-01 5.66420502e-02 1.63082390e+00 1.21295897e+00
3048 1.48450000e+02 1.47868602e+00 1.09511311e+00 1.21443664e-01 5.53106488e-02 1.60012968e+00 1.15042375e+00
3049 1.48500000e+02 1.44795804e+00 1.02897173e+00 1.20477087e-01 5.36885435e-02 1.56843513e+00 1.08266027e+00
3050 1.48550000e+02 1.41679658e+00 9.57985692e-01 1.19429831e-01 5.17978042e-02 1.53622641e+00 1.00978350e+00
3051 1.48600000e+02 1.38560125e+00 8.82212211e-01 1.18324768e-01 4.96617918e-02 1.50392602e+00 9.31874003e-01
3052 1.48650000e+02 1.35470866e+00 8.01642961e-01 1.17181742e-01 4.73010914e-02 1.47189040e+00 8.48944053e-01
3053 1.48700000e+02 1.32439701e+00 7.16176226e-01 1.16017369e-01 4.47306103e-02 1.44041438e+00 7.60906837e-01
3054 1.48750000e+02 1.29491279e+00 6.25604544e-01 1.14845390e-01 4.19581929e-02 1.40975818e+00 6.67562737e-01
3055 1.48800000e+02 1.26653225e+00 5.29628409e-01 1.13677705e-01 3.89846943e-02 1.38020996e+00 5.68613103e-01
3056 1.48850000e+02 1.23964723e+00 4.27892582e-01 1.12526041e-01 3.58046122e-02 1.35217328e+00 4.63697194e-01
3057 1.48900000e+02 1.21487704e+00 3.20093370e-01 1.11404437e-01 3.24082808e-02 1.32628147e+00 3.52501651e-01
3058 1.48950000e+02 1.19314698e+00 2.06068790e-01 1.10331774e-01 2.87845122e-02 1.30347875e+00 2.34853302e-01
3059 1.49000000e+02 1.17567173e+00 8.59384631e-02 1.09333953e-01 2.49243491e-02 1.28500568e+00 1.10862812e-01
3060 1.49050000e+02 1.16390531e+00 -3.96969835e-02 1.08444674e-01 2.08253370e-02 1.27234998e+00 -1.88716465e-02
3061 1.49100000e+02 1.15933872e+00 -1.69692622e-01 1.07704181e-01 1.64957153e-02 1.26704290e+00 -1.53196907e-01
3062 1.49150000e+02 1.16320769e+00 -3.02346275e-01 1.07155229e-01 1.19560334e-02 1.27036292e+00 -2.90390242e-01
3063 1.49200000e+02 1.17627342e+00 -4.35458813e-01 1.06837361e-01 7.23939245e-03 1.28311078e+00 -4.28219420e-01
3064 1.49250000e+02 1.19860269e+00 -5.66513797e-01 1.06780859e-01 2.38961970e-03 1.30538355e+00 -5.64124178e-01
3065 1.49300000e+02 1.22951837e+00 -6.92942967e-01 1.07002226e-01 -2.54101209e-03 1.33652060e+00 -6.95483979e-01
3066 1.49350000e+02 1.26764776e+00 -8.12388222e-01 1.07501598e-01 -7.49362526e-03 1.37514935e+00 -8.19881847e-01
3067 1.49400000e+02 1.31108624e+00 -9.22935403e-01 1.08263106e-01 -1.24050905e-02 1.41934934e+00 -9.35340493e-01
3068 1.49450000e+02 1.35763108e+00 -1.02324263e+00 1.09256537e-01 -1.72124427e-02 1.46688762e+00 -1.04045507e+00
3069 1.49500000e+02 1.40505129e+00 -1.11254182e+00 1.10440529e-01 -2.18579659e-02 1.51549182e+00 -1.13439978e+00
3070 1.49550000e+02 1.45128293e+00 -1.19057024e+00 1.11766457e-01 -2.62940692e-02 1.56304939e+00 -1.21686431e+00
3071 1.49600000e+02 1.49463241e+00 -1.25750316e+00 1.13183000e-01 -3.04837049e-02 1.60781541e+00 -1.28798686e+00
3072 1.49650000e+02 1.53383068e+00 -1.31376003e+00 1.14640245e-01 -3.44013848e-02 1.64847093e+00 -1.34816141e+00
3073 1.49700000e+02 1.56807009e+00 -1.35987570e+00 1.16092583e-01 -3.80302160e-02 1.68416267e+00 -1.39790591e+00
3074 1.49750000e+02 1.59689953e+00 -1.39648063e+00 1.17500374e-01 -4.13592405e-02 1.71439991e+00 -1.43783987e+00
3075 1.49800000e+02 1.62023396e+00 -1.42414296e+00 1.18831219e-01 -4.43829332e-02 1.73906518e+00 -1.46852589e+00
3076 1.49850000e+02 1.63814571e+00 -1.44338041e+00 1.20059293e-01 -4.70980823e-02 1.75820500e+00 -1.49047850e+00
3077 1.49900000e+02 1.65087719e+00 -1.45477382e+00 1.21165333e-01 -4.95050520e-02 1.77204253e+00 -1.50427887e+00
3078 1.49950000e+02 1.65867180e+00 -1.45875043e+00 1.22134850e-01 -5.16058410e-02 1.78080665e+00 -1.51035627e+00
3079 1.50000000e+02 1.66186135e+00 -1.45584153e+00 1.22956915e-01 -5.34052637e-02 1.78481826e+00 -1.50924679e+00
3080 1.50050000e+02 1.66064077e+00 -1.44644875e+00 1.23624105e-01 -5.49096134e-02 1.78426487e+00 -1.50135836e+00
3081 1.50100000e+02 1.65525239e+00 -1.43096947e+00 1.24129229e-01 -5.61248133e-02 1.77938161e+00 -1.48709428e+00
3082 1.50150000e+02 1.64582433e+00 -1.40971021e+00 1.24465710e-01 -5.70555517e-02 1.77029004e+00 -1.46676576e+00
3083 1.50200000e+02 1.63253064e+00 -1.38290024e+00 1.24626842e-01 -5.77024180e-02 1.75715748e+00 -1.44060266e+00
3084 1.50250000e+02 1.61559199e+00 -1.35069822e+00 1.24607060e-01 -5.80614004e-02 1.74019905e+00 -1.40875962e+00
3085 1.50300000e+02 1.59528737e+00 -1.31314973e+00 1.24403675e-01 -5.81223506e-02 1.71969105e+00 -1.37127208e+00
3086 1.50350000e+02 1.57199687e+00 -1.27031090e+00 1.24019079e-01 -5.78732869e-02 1.69601595e+00 -1.32818419e+00
3087 1.50400000e+02 1.54616931e+00 -1.22223452e+00 1.23462543e-01 -5.73044483e-02 1.66963185e+00 -1.27953897e+00
3088 1.50450000e+02 1.51831589e+00 -1.16899848e+00 1.22750555e-01 -5.64135246e-02 1.64106645e+00 -1.22541200e+00
3089 1.50500000e+02 1.48895987e+00 -1.11071958e+00 1.21905276e-01 -5.52087548e-02 1.61086515e+00 -1.16592834e+00
3090 1.50550000e+02 1.45860413e+00 -1.04753959e+00 1.20951673e-01 -5.37083795e-02 1.57955580e+00 -1.10124797e+00
3091 1.50600000e+02 1.42770405e+00 -9.79601543e-01 1.19914557e-01 -5.19369681e-02 1.54761860e+00 -1.03153851e+00
3092 1.50650000e+02 1.39663561e+00 -9.07010720e-01 1.18816361e-01 -4.99202748e-02 1.51545197e+00 -9.56930994e-01
3093 1.50700000e+02 1.36570973e+00 -8.29807180e-01 1.17676208e-01 -4.76809129e-02 1.48338594e+00 -8.77488092e-01
3094 1.50750000e+02 1.33516647e+00 -7.47935407e-01 1.16509711e-01 -4.52356061e-02 1.45167618e+00 -7.93171013e-01
3095 1.50800000e+02 1.30521549e+00 -6.61232956e-01 1.15329572e-01 -4.25940458e-02 1.42054506e+00 -7.03827001e-01
3096 1.50850000e+02 1.27608134e+00 -5.69425259e-01 1.14146528e-01 -3.97587616e-02 1.39022787e+00 -6.09184021e-01
3097 1.50900000e+02 1.24807082e+00 -4.72158956e-01 1.12970650e-01 -3.67258914e-02 1.36104147e+00 -5.08884847e-01
3098 1.50950000e+02 1.22168074e+00 -3.69064161e-01 1.11813525e-01 -3.34864614e-02 1.33349427e+00 -4.02550623e-01
3099 1.51000000e+02 1.19769527e+00 -2.59845372e-01 1.10690754e-01 -3.00287181e-02 1.30838603e+00 -2.89874090e-01


==> raw_data/cylinder/readme.txt <==
in forces.dat first two cols are numeber of time step, time, 
last two cols are forces in x direction and y direction

in *resi.dat

col1           col2     col3     col4    
rel res dtau   abs res  dtau    no. of iteration 

==> raw_data/inviscid_sphere/readme.txt <==
col1           col2    col3     col4    col5
no. iteration dtau    abs res  rel res  wall clock time

==> raw_data/inviscid_sphere/sphere_adaptive_p3_ej_at_bottom_resi.dat <==
0 1.00000000e-03  4.48765897e-03 1.00000000e+00 1.82228682e+01
1 1.00000000e-03  2.18394252e-03 4.86655188e-01 2.45685491e+01
2 2.94556062e-03  1.11209174e-03 2.47811107e-01 2.90219775e+01
3 8.10622862e-03  7.67536041e-04 1.71032613e-01 3.33701247e+01
4 1.41377925e-02  6.92428844e-04 1.54296226e-01 3.80080162e+01
5 1.64993579e-02  5.64464536e-04 1.25781513e-01 4.28615109e+01
6 2.24168599e-02  4.45751987e-04 9.93284003e-02 4.81219950e+01
7 3.19440398e-02  3.70851265e-04 8.26380228e-02 5.39034034e+01
8 4.20949622e-02  3.19592084e-04 7.12157689e-02 6.09597940e+01
9 5.26181711e-02  2.89645778e-04 6.45427337e-02 6.87874851e+01
10 6.09858338e-02  2.36863489e-04 5.27810804e-02 7.69066276e+01
11 8.24674539e-02  1.94273937e-04 4.32907087e-02 8.53007679e+01
12 1.11021721e-01  1.71526949e-04 3.82219215e-02 9.41522837e+01
13 1.33823143e-01  1.27080518e-04 2.83177752e-02 1.03109186e+02
14 2.09851127e-01  9.45708508e-05 2.10735378e-02 1.12783226e+02
15 3.26884122e-01  8.75920891e-05 1.95184370e-02 1.22501975e+02
16 3.66718182e-01  6.54845878e-05 1.45921489e-02 1.32314061e+02
17 5.67310893e-01  4.53846946e-05 1.01132227e-02 1.42137058e+02
18 9.83253823e-01  3.40008711e-05 7.57652738e-03 1.51556141e+02
19 1.51633341e+00  2.82425366e-05 6.29337852e-03 1.61496626e+02
20 2.00296896e+00  2.33886372e-05 5.21176794e-03 1.71507700e+02
21 2.65780060e+00  1.92054794e-05 4.27962095e-03 1.81534438e+02
22 3.57184038e+00  1.61458272e-05 3.59782847e-03 1.91551578e+02
23 4.63382170e+00  1.34669632e-05 3.00088828e-03 2.01580382e+02
24 6.08310423e+00  1.10985597e-05 2.47312903e-03 2.12222858e+02
25 8.13073559e+00  9.06019591e-06 2.01891364e-03 2.23328353e+02
26 1.10235985e+01  7.41049307e-06 1.65130486e-03 2.34628571e+02
27 1.49024994e+01  6.16877630e-06 1.37460897e-03 2.45899729e+02
28 1.96214563e+01  5.28855576e-06 1.17846650e-03 2.56535008e+02
29 2.47186153e+01  4.58182520e-06 1.02098337e-03 2.67111517e+02
30 3.06529301e+01  3.90936390e-06 8.71136581e-04 2.78034428e+02
31 3.88929265e+01  3.36213663e-06 7.49196106e-04 2.88721176e+02
32 4.87648320e+01  2.95042753e-06 6.57453596e-04 2.99407427e+02
33 5.93201638e+01  2.52497032e-06 5.62647549e-04 3.10090034e+02
34 7.49282092e+01  2.15245294e-06 4.79638259e-04 3.20781529e+02
35 9.51983176e+01  1.87615955e-06 4.18070882e-04 3.31328785e+02
36 1.00000000e+02  1.64290255e-06 3.66093448e-04 3.42011370e+02
37 1.00000000e+02  1.44344967e-06 3.21648699e-04 3.52693405e+02
38 1.00000000e+02  1.27628176e-06 2.84398117e-04 3.63393401e+02
39 1.00000000e+02  1.12158273e-06 2.49926016e-04 3.74069715e+02
40 1.00000000e+02  9.68406341e-07 2.15793211e-04 3.84725474e+02
41 1.00000000e+02  8.32042271e-07 1.85406751e-04 3.95380941e+02
42 1.00000000e+02  7.16073031e-07 1.59564939e-04 4.06037541e+02
43 1.00000000e+02  6.15918764e-07 1.37247230e-04 4.16688791e+02
44 1.00000000e+02  5.29586113e-07 1.18009438e-04 4.27365956e+02
45 1.00000000e+02  4.57103613e-07 1.01857921e-04 4.38026439e+02
46 1.00000000e+02  3.94360015e-07 8.78765559e-05 4.48560199e+02
47 1.00000000e+02  3.39536039e-07 7.56599467e-05 4.59113060e+02
48 1.00000000e+02  2.92908321e-07 6.52697371e-05 4.69672259e+02
49 1.00000000e+02  2.53690503e-07 5.65307000e-05 4.80364987e+02
50 1.00000000e+02  2.19404281e-07 4.88905868e-05 4.91599108e+02
51 1.00000000e+02  1.89993980e-07 4.23369916e-05 5.02761033e+02
52 1.00000000e+02  1.65200804e-07 3.68122456e-05 5.13915062e+02
53 1.00000000e+02  1.43570489e-07 3.19922903e-05 5.25039120e+02
54 1.00000000e+02  1.24567495e-07 2.77577900e-05 5.36122471e+02
55 1.00000000e+02  1.08491440e-07 2.41755091e-05 5.47241137e+02
56 1.00000000e+02  9.48993044e-08 2.11467282e-05 5.58354637e+02
57 1.00000000e+02  8.36148949e-08 1.86321856e-05 5.69459093e+02
58 1.00000000e+02  7.40706762e-08 1.65054155e-05 5.80551449e+02
59 1.00000000e+02  6.59232002e-08 1.46898863e-05 5.91638343e+02
60 1.00000000e+02  5.89095290e-08 1.31270066e-05 6.02738108e+02
61 1.00000000e+02  5.27510189e-08 1.17546853e-05 6.13821475e+02
62 1.00000000e+02  4.72988226e-08 1.05397542e-05 6.24895493e+02
63 1.00000000e+02  4.24428192e-08 9.45767479e-06 6.35954199e+02
64 1.00000000e+02  3.81733359e-08 8.50629162e-06 6.47029792e+02
65 1.00000000e+02  3.43878845e-08 7.66276686e-06 6.58085829e+02
66 1.00000000e+02  3.09887167e-08 6.90531898e-06 6.69147261e+02
67 1.00000000e+02  2.79390244e-08 6.22574588e-06 6.80211625e+02
68 1.00000000e+02  2.52199614e-08 5.61984802e-06 6.91286564e+02
69 1.00000000e+02  2.27681965e-08 5.07351307e-06 7.02355597e+02
70 1.00000000e+02  2.05240210e-08 4.57343599e-06 7.13424855e+02
71 1.00000000e+02  1.84931251e-08 4.12088469e-06 7.24485218e+02
72 1.00000000e+02  1.66567309e-08 3.71167485e-06 7.35552771e+02
73 1.00000000e+02  1.49970629e-08 3.34184550e-06 7.46620497e+02
74 1.00000000e+02  1.35135049e-08 3.01125932e-06 7.57484518e+02
75 1.00000000e+02  1.21973727e-08 2.71798119e-06 7.68362340e+02
76 1.00000000e+02  1.10357665e-08 2.45913662e-06 7.79252834e+02
77 1.00000000e+02  1.00269060e-08 2.23432888e-06 7.90150274e+02
78 1.00000000e+02  9.16242837e-09 2.04169444e-06 8.01062983e+02
79 1.00000000e+02  8.43080096e-09 1.87866347e-06 8.11973446e+02
80 1.00000000e+02  7.81408578e-09 1.74123877e-06 8.23074458e+02
81 1.00000000e+02  7.30768928e-09 1.62839675e-06 8.34159282e+02
82 1.00000000e+02  6.88531034e-09 1.53427664e-06 8.45247290e+02
83 1.00000000e+02  6.52410070e-09 1.45378709e-06 8.56335218e+02
84 1.00000000e+02  6.20857455e-09 1.38347735e-06 8.67412423e+02
85 1.00000000e+02  5.91953190e-09 1.31906901e-06 8.78280848e+02
86 1.00000000e+02  5.64778819e-09 1.25851546e-06 8.89163652e+02
87 1.00000000e+02  5.37943720e-09 1.19871791e-06 9.00060030e+02
88 1.00000000e+02  5.11277739e-09 1.13929722e-06 9.10964122e+02
89 1.00000000e+02  4.84301699e-09 1.07918561e-06 9.21703678e+02
90 1.00000000e+02  4.57017787e-09 1.01838796e-06 9.32491356e+02
91 1.00000000e+02  4.29582950e-09 9.57253999e-07 9.43313742e+02
92 1.00000000e+02  4.02148092e-09 8.96119992e-07 9.54112471e+02
93 1.00000000e+02  3.75206567e-09 8.36085293e-07 9.64886739e+02
94 1.00000000e+02  3.48960371e-09 7.77600021e-07 9.75663544e+02
95 1.00000000e+02  3.23992002e-09 7.21962172e-07 9.86450985e+02
96 1.00000000e+02  3.00607627e-09 6.69853989e-07 9.97226140e+02
97 1.00000000e+02  2.79133560e-09 6.22002612e-07 1.00800642e+03
98 1.00000000e+02  2.59855547e-09 5.79044772e-07 1.01877620e+03
99 1.00000000e+02  2.42938017e-09 5.41346877e-07 1.02968785e+03
100 1.00000000e+02  2.28413805e-09 5.08982092e-07 1.04048265e+03
101 1.00000000e+02  2.16139154e-09 4.81630079e-07 1.05125990e+03
102 1.00000000e+02  2.05917438e-09 4.58852687e-07 1.06203828e+03
103 1.00000000e+02  1.97345545e-09 4.39751653e-07 1.07281907e+03
104 1.00000000e+02  1.89973030e-09 4.23323232e-07 1.08359045e+03
105 1.00000000e+02  1.83454891e-09 4.08798646e-07 1.09436168e+03
106 1.00000000e+02  1.77388306e-09 3.95280272e-07 1.10515070e+03
107 1.00000000e+02  1.71431399e-09 3.82006298e-07 1.11593524e+03
108 1.00000000e+02  1.65373551e-09 3.68507394e-07 1.12672127e+03
109 1.00000000e+02  1.59059410e-09 3.54437383e-07 1.13750390e+03
110 1.00000000e+02  1.52362202e-09 3.39513772e-07 1.14828447e+03
111 1.00000000e+02  1.45292965e-09 3.23761154e-07 1.15916384e+03
112 1.00000000e+02  1.37892277e-09 3.07269954e-07 1.17010675e+03
113 1.00000000e+02  1.30180814e-09 2.90086245e-07 1.18103954e+03
114 1.00000000e+02  1.22314727e-09 2.72557981e-07 1.19196355e+03
115 1.00000000e+02  1.14400556e-09 2.54922571e-07 1.20287339e+03
116 1.00000000e+02  1.06596149e-09 2.37531750e-07 1.21377057e+03
117 1.00000000e+02  9.90287708e-10 2.20669109e-07 1.22467305e+03
118 1.00000000e+02  9.18348167e-10 2.04638582e-07 1.23560285e+03
119 1.00000000e+02  8.51465619e-10 1.89734921e-07 1.24633563e+03
120 1.00000000e+02  7.90280361e-10 1.76100806e-07 1.25706794e+03
121 1.00000000e+02  7.36141176e-10 1.64036791e-07 1.26781223e+03
122 1.00000000e+02  6.88973498e-10 1.53526260e-07 1.27857189e+03
123 1.00000000e+02  6.49206240e-10 1.44664789e-07 1.28922112e+03
124 1.00000000e+02  6.15469067e-10 1.37147023e-07 1.29986079e+03
125 1.00000000e+02  5.87633778e-10 1.30944392e-07 1.31050654e+03
126 1.00000000e+02  5.63691789e-10 1.25609319e-07 1.32116583e+03
127 1.00000000e+02  5.43507452e-10 1.21111576e-07 1.33181862e+03
128 1.00000000e+02  5.25121514e-10 1.17014577e-07 1.34248772e+03
129 1.00000000e+02  5.07817655e-10 1.13158700e-07 1.35316744e+03
130 1.00000000e+02  4.90403384e-10 1.09278220e-07 1.36383305e+03
131 1.00000000e+02  4.72817692e-10 1.05359542e-07 1.37450408e+03
132 1.00000000e+02  4.53995710e-10 1.01165377e-07 1.38547287e+03
133 1.00000000e+02  4.34215513e-10 9.67576894e-08 1.39611072e+03
134 1.00000000e+02  4.13363527e-10 9.21111718e-08 1.40679854e+03
135 1.00000000e+02  3.91799944e-10 8.73060868e-08 1.41746431e+03
136 1.00000000e+02  3.69349312e-10 8.23033376e-08 1.42832507e+03
137 1.00000000e+02  3.46525405e-10 7.72174105e-08 1.43899494e+03
138 1.00000000e+02  3.23869100e-10 7.21688306e-08 1.44965442e+03
139 1.00000000e+02  3.01463356e-10 6.71760839e-08 1.46033202e+03
140 1.00000000e+02  2.80141037e-10 6.24247606e-08 1.47129450e+03
141 1.00000000e+02  2.59952945e-10 5.79261809e-08 1.48203746e+03
142 1.00000000e+02  2.41610874e-10 5.38389561e-08 1.49272442e+03
143 1.00000000e+02  2.25043630e-10 5.01472219e-08 1.50342098e+03
144 1.00000000e+02  2.10698831e-10 4.69507225e-08 1.51411426e+03
145 1.00000000e+02  1.98299136e-10 4.41876571e-08 1.52478824e+03
146 1.00000000e+02  1.87793990e-10 4.18467604e-08 1.53545685e+03
147 1.00000000e+02  1.78787763e-10 3.98398730e-08 1.54614147e+03
148 1.00000000e+02  1.71590636e-10 3.82361130e-08 1.55701595e+03
149 1.00000000e+02  1.65112109e-10 3.67924813e-08 1.56806361e+03
150 1.00000000e+02  1.59788112e-10 3.56061173e-08 1.57901918e+03
151 1.00000000e+02  1.54530101e-10 3.44344573e-08 1.58989856e+03
152 1.00000000e+02  1.49631137e-10 3.33428047e-08 1.60083594e+03
153 1.00000000e+02  1.44791728e-10 3.22644230e-08 1.61177793e+03
154 1.00000000e+02  1.39490215e-10 3.10830692e-08 1.62266718e+03
155 1.00000000e+02  1.34092382e-10 2.98802522e-08 1.63350181e+03
156 1.00000000e+02  1.28367341e-10 2.86045221e-08 1.64429244e+03
157 1.00000000e+02  1.22337797e-10 2.72609388e-08 1.65504806e+03
158 1.00000000e+02  1.15910991e-10 2.58288323e-08 1.66582261e+03
159 1.00000000e+02  1.09660577e-10 2.44360317e-08 1.67658775e+03
160 1.00000000e+02  1.03592153e-10 2.30837845e-08 1.68737588e+03
161 1.00000000e+02  9.71620918e-11 2.16509526e-08 1.69814874e+03


==> raw_data/inviscid_sphere/sphere_adaptive_p3_nk_at_bottom_resi.dat <==
0 1.00000000e-03  3.08612131e-03 1.00000000e+00 2.15207420e+01
1 1.00000000e-03  2.02932314e-03 6.57564281e-01 2.76591853e+01
2 1.87539467e-03  1.29208850e-03 4.18677158e-01 3.23125401e+01
3 3.69131493e-03  9.47554715e-04 3.07037417e-01 3.70782003e+01
4 5.87777617e-03  7.58114270e-04 2.45652777e-01 4.19872116e+01
5 8.21329614e-03  6.10817243e-04 1.97923925e-01 4.75502677e+01
6 1.13567106e-02  4.88844467e-04 1.58400924e-01 5.34444197e+01
7 1.58622004e-02  4.06180697e-04 1.31615273e-01 5.95911937e+01
8 2.09430808e-02  3.26435759e-04 1.05775414e-01 6.67718365e+01
9 2.90685185e-02  2.61486786e-04 8.47299119e-02 7.64640082e+01
10 4.05457060e-02  2.03789923e-04 6.60343203e-02 8.64698059e+01
11 5.89312200e-02  1.53850941e-04 4.98525254e-02 9.77029431e+01
12 8.98398990e-02  1.23063170e-04 3.98763231e-02 1.10016496e+02
13 1.25581984e-01  1.07842329e-04 3.49442937e-02 1.22493325e+02
14 1.53086044e-01  7.23544229e-05 2.34451001e-02 1.34973827e+02
15 2.78561994e-01  3.91015838e-05 1.26701383e-02 1.47585025e+02
16 7.01177492e-01  1.93838171e-05 6.28096408e-03 1.60323433e+02
17 2.00891025e+00  8.78090865e-06 2.84528953e-03 1.73355302e+02
18 6.58886032e+00  4.91332835e-06 1.59207233e-03 1.86500741e+02
19 1.57418514e+01  3.42157752e-06 1.10869832e-03 1.99626958e+02
20 2.70881854e+01  2.06725386e-06 6.69855023e-04 2.13583447e+02
21 5.76804676e+01  1.23901103e-06 4.01478395e-04 2.27234538e+02
22 1.00000000e+02  7.69218625e-07 2.49250936e-04 2.40830680e+02
23 1.00000000e+02  4.92583601e-07 1.59612521e-04 2.54391791e+02
24 1.00000000e+02  3.16421391e-07 1.02530445e-04 2.67576709e+02
25 1.00000000e+02  1.97875532e-07 6.41178722e-05 2.80802984e+02
26 1.00000000e+02  1.24430259e-07 4.03193028e-05 2.94040797e+02
27 1.00000000e+02  8.15025600e-08 2.64093832e-05 3.07355615e+02
28 1.00000000e+02  5.58010077e-08 1.80812749e-05 3.21004905e+02
29 1.00000000e+02  3.89599244e-08 1.26242362e-05 3.34508815e+02
30 1.00000000e+02  2.71380144e-08 8.79356699e-06 3.47925112e+02
31 1.00000000e+02  1.96335008e-08 6.36186944e-06 3.61226078e+02
32 1.00000000e+02  1.46777295e-08 4.75604426e-06 3.74650484e+02
33 1.00000000e+02  1.04704009e-08 3.39273795e-06 3.88124081e+02
34 1.00000000e+02  7.33436313e-09 2.37656346e-06 4.01556602e+02
35 1.00000000e+02  5.48802131e-09 1.77829086e-06 4.14934759e+02
36 1.00000000e+02  4.13543618e-09 1.34001090e-06 4.28275644e+02
37 1.00000000e+02  3.03685315e-09 9.84035573e-07 4.41611251e+02
38 1.00000000e+02  2.31207955e-09 7.49186219e-07 4.55018131e+02
39 1.00000000e+02  1.79976367e-09 5.83179821e-07 4.68606956e+02
40 1.00000000e+02  1.39486378e-09 4.51979571e-07 4.82134083e+02
41 1.00000000e+02  1.10735613e-09 3.58818083e-07 4.95466147e+02
42 1.00000000e+02  8.81093624e-10 2.85501941e-07 5.08759861e+02
43 1.00000000e+02  6.75109513e-10 2.18756635e-07 5.22057816e+02
44 1.00000000e+02  5.00450301e-10 1.62161578e-07 5.35421249e+02
45 1.00000000e+02  3.66853342e-10 1.18871977e-07 5.48732024e+02
46 1.00000000e+02  2.68179103e-10 8.68984322e-08 5.62034343e+02
47 1.00000000e+02  1.96719948e-10 6.37434271e-08 5.75367628e+02
48 1.00000000e+02  1.45013027e-10 4.69887643e-08 5.88624127e+02
49 1.00000000e+02  1.08566299e-10 3.51788825e-08 6.02120994e+02
50 1.00000000e+02  8.37864839e-11 2.71494460e-08 6.15710778e+02


==> raw_data/inviscid_sphere/sphere_adaptive_p4_ej_at_bottom_resi.dat <==
0 1.00000000e-03  3.79044174e-03 1.00000000e+00 1.18473889e+02
1 1.00000000e-03  2.40541145e-03 6.34599240e-01 1.60483333e+02
2 1.57579767e-03  1.96228330e-03 5.17692510e-01 1.85859860e+02
3 1.93164858e-03  1.65411687e-03 4.36391581e-01 2.03971507e+02
4 2.29151992e-03  1.12694102e-03 2.97311263e-01 2.23486734e+02
5 3.36347836e-03  1.31027877e-03 3.45679702e-01 2.43285582e+02
6 2.89285137e-03  9.68166308e-04 2.55423081e-01 2.64385971e+02
7 3.91507297e-03  1.00123987e-03 2.64148597e-01 2.89454292e+02
8 3.78574791e-03  8.27871095e-04 2.18410188e-01 3.15280435e+02
9 4.57854099e-03  7.07624347e-04 1.86686512e-01 3.40996017e+02
10 5.35657338e-03  6.40035844e-04 1.68855212e-01 3.69554652e+02
11 5.92223354e-03  5.37674624e-04 1.41850122e-01 3.99967312e+02
12 7.04969432e-03  5.55464240e-04 1.46543405e-01 4.33842379e+02
13 6.82391676e-03  4.68555327e-04 1.23614966e-01 4.67937200e+02
14 8.08963537e-03  4.14634116e-04 1.09389392e-01 5.04420020e+02
15 9.14165428e-03  3.95326604e-04 1.04295655e-01 5.41763700e+02
16 9.58812714e-03  3.62177598e-04 9.55502347e-02 5.82156725e+02
17 1.04656990e-02  3.17897029e-04 8.38680690e-02 6.24643179e+02
18 1.19234890e-02  3.01305013e-04 7.94907384e-02 6.68891603e+02
19 1.25800819e-02  2.77857062e-04 7.33046649e-02 7.19592044e+02
20 1.36416966e-02  2.50420713e-04 6.60663664e-02 7.76228433e+02
21 1.51362948e-02  2.27622194e-04 6.00516272e-02 8.31350480e+02
22 1.66523381e-02  2.29487477e-04 6.05437288e-02 8.87674425e+02
23 1.65169873e-02  1.97676243e-04 5.21512416e-02 9.43476270e+02
24 1.91749989e-02  1.86353111e-04 4.91639561e-02 1.00095209e+03
25 2.03401044e-02  1.70309446e-04 4.49312924e-02 1.06067885e+03
26 2.22562038e-02  1.65615453e-04 4.36929161e-02 1.12267137e+03
27 2.28870052e-02  1.44747801e-04 3.81875810e-02 1.18481099e+03
28 2.61865238e-02  1.33964674e-04 3.53427604e-02 1.24411002e+03
29 2.82943378e-02  1.24209404e-04 3.27691104e-02 1.30342545e+03
30 3.05165440e-02  1.14898743e-04 3.03127578e-02 1.36245029e+03
31 3.29894101e-02  1.10455181e-04 2.91404507e-02 1.42098743e+03
32 3.43165592e-02  9.30884913e-05 2.45587448e-02 1.48123816e+03
33 4.07186935e-02  8.75939482e-05 2.31091662e-02 1.54313990e+03
34 4.32728724e-02  8.11552704e-05 2.14105046e-02 1.60521883e+03
35 4.67060453e-02  6.74605340e-05 1.77975388e-02 1.66646988e+03
36 5.61875443e-02  6.35366340e-05 1.67623297e-02 1.72682229e+03
37 5.96575787e-02  4.95054718e-05 1.30606075e-02 1.78769868e+03
38 7.65661170e-02  4.99667363e-05 1.31822990e-02 1.84985649e+03
39 7.58593020e-02  3.93562513e-05 1.03830250e-02 1.91189488e+03
40 9.63110463e-02  3.15702960e-05 8.32892263e-03 1.97410243e+03
41 1.20063548e-01  2.70591700e-05 7.13879063e-03 2.03735963e+03
42 1.40079749e-01  2.23328288e-05 5.89188023e-03 2.10193883e+03
43 1.69725107e-01  1.80858009e-05 4.77142300e-03 2.16790283e+03
44 2.09581083e-01  1.84398800e-05 4.86483668e-03 2.23449627e+03
45 2.05556746e-01  1.39770039e-05 3.68743404e-03 2.30053368e+03
46 2.71191292e-01  1.23848728e-05 3.26739564e-03 2.36653085e+03
47 3.06054152e-01  1.03697998e-05 2.73577607e-03 2.43275228e+03
48 3.65526993e-01  9.37219929e-06 2.47258761e-03 2.49812103e+03
49 4.04434608e-01  8.64105667e-06 2.27969647e-03 2.56421321e+03
50 4.38654888e-01  7.68699617e-06 2.02799481e-03 2.63096508e+03
51 4.93097910e-01  7.07627323e-06 1.86687297e-03 2.69779351e+03
52 5.35655085e-01  6.74140263e-06 1.77852691e-03 2.76383246e+03
53 5.62263071e-01  6.08696861e-06 1.60587315e-03 2.82923576e+03
54 6.22714192e-01  4.97656301e-06 1.31292428e-03 2.89409619e+03
55 7.61658546e-01  3.93858819e-06 1.03908422e-03 2.96014858e+03
56 9.62385901e-01  3.43091359e-06 9.05148746e-04 3.02712986e+03
57 1.10479079e+00  3.18289298e-06 8.39715579e-04 3.09410736e+03
58 1.19087942e+00  2.70164377e-06 7.12751694e-04 3.16119360e+03
59 1.40301315e+00  2.19808046e-06 5.79900869e-04 3.22778029e+03
60 1.72443266e+00  1.91206724e-06 5.04444433e-04 3.29379805e+03
61 1.98237890e+00  1.79449119e-06 4.73425344e-04 3.36155402e+03
62 2.11226546e+00  1.66917424e-06 4.40364040e-04 3.42799425e+03
63 2.27084845e+00  1.37966408e-06 3.63985038e-04 3.49564481e+03
64 2.74736568e+00  1.03779917e-06 2.73793726e-04 3.56174145e+03
65 3.65238464e+00  8.04732191e-07 2.12305648e-04 3.62765146e+03
66 4.71019027e+00  6.88263389e-07 1.81578675e-04 3.69359402e+03
67 5.50725464e+00  6.03907099e-07 1.59323673e-04 3.76021210e+03
68 6.27653118e+00  4.93232243e-07 1.30125267e-04 3.82637213e+03
69 7.68490259e+00  4.01999163e-07 1.06056020e-04 3.89192462e+03
70 9.42897918e+00  3.38570595e-07 8.93221998e-05 3.95855488e+03
71 1.11954251e+01  2.92937679e-07 7.72832559e-05 4.02627055e+03
72 1.29394134e+01  2.83473030e-07 7.47862781e-05 4.09332690e+03
73 1.33714369e+01  2.74642648e-07 7.24566335e-05 4.15942257e+03
74 1.38013589e+01  2.37588163e-07 6.26808639e-05 4.22485626e+03
75 1.59538324e+01  1.91754371e-07 5.05889246e-05 4.29089173e+03
76 1.97671725e+01  1.61316316e-07 4.25587112e-05 4.35691044e+03
77 2.34969521e+01  1.39203523e-07 3.67248813e-05 4.42519370e+03
78 2.72294958e+01  1.23091173e-07 3.24740971e-05 4.49208237e+03
79 3.07937738e+01  1.21128343e-07 3.19562603e-05 4.55855859e+03
80 3.12927730e+01  1.18054597e-07 3.11453400e-05 4.62503571e+03
81 3.21075320e+01  1.02388266e-07 2.70122252e-05 4.69123656e+03
82 3.70202748e+01  8.14942814e-08 2.14999430e-05 4.75830835e+03
83 4.65117512e+01  6.56286568e-08 1.73142502e-05 4.82744726e+03
84 5.77558939e+01  5.52320711e-08 1.45714075e-05 4.89406118e+03
85 6.86275503e+01  4.74329228e-08 1.25138245e-05 4.96102520e+03
86 7.99116208e+01  4.22636684e-08 1.11500641e-05 5.02799179e+03
87 8.96855830e+01  3.75568815e-08 9.90831255e-06 5.09561258e+03
88 1.00000000e+02  3.18830065e-08 8.41142239e-06 5.16475570e+03
89 1.00000000e+02  2.76404993e-08 7.29215780e-06 5.23238998e+03
90 1.00000000e+02  2.60663047e-08 6.87685143e-06 5.29869240e+03
91 1.00000000e+02  2.47388839e-08 6.52664929e-06 5.36451892e+03
92 1.00000000e+02  2.24972111e-08 5.93524783e-06 5.43063937e+03
93 1.00000000e+02  2.03504713e-08 5.36889171e-06 5.49759716e+03
94 1.00000000e+02  1.87465270e-08 4.94573676e-06 5.56281806e+03
95 1.00000000e+02  1.75027796e-08 4.61760944e-06 5.63049129e+03
96 1.00000000e+02  1.66186021e-08 4.38434441e-06 5.69776188e+03
97 1.00000000e+02  1.59635975e-08 4.21154012e-06 5.76552870e+03
98 1.00000000e+02  1.51673065e-08 4.00146145e-06 5.83332178e+03
99 1.00000000e+02  1.40815764e-08 3.71502252e-06 5.90066393e+03
100 1.00000000e+02  1.29240766e-08 3.40964918e-06 5.96854702e+03
101 1.00000000e+02  1.18792932e-08 3.13401286e-06 6.03470098e+03
102 1.00000000e+02  1.09980864e-08 2.90153158e-06 6.10233933e+03
103 1.00000000e+02  1.02482337e-08 2.70370432e-06 6.17008332e+03
104 1.00000000e+02  9.56452185e-09 2.52332644e-06 6.23656056e+03
105 1.00000000e+02  8.93386311e-09 2.35694511e-06 6.30350789e+03
106 1.00000000e+02  8.36872794e-09 2.20785030e-06 6.37032304e+03
107 1.00000000e+02  7.87490265e-09 2.07756858e-06 6.43847613e+03
108 1.00000000e+02  7.42687878e-09 1.95937025e-06 6.50647320e+03
109 1.00000000e+02  7.00729609e-09 1.84867532e-06 6.57359641e+03
110 1.00000000e+02  6.61071212e-09 1.74404794e-06 6.64035012e+03
111 1.00000000e+02  6.23293889e-09 1.64438325e-06 6.70858495e+03
112 1.00000000e+02  5.88515184e-09 1.55262955e-06 6.77626813e+03
113 1.00000000e+02  5.57614926e-09 1.47110802e-06 6.84466307e+03
114 1.00000000e+02  5.30628241e-09 1.39991135e-06 6.91253678e+03
115 1.00000000e+02  5.07156424e-09 1.33798765e-06 6.97932357e+03
116 1.00000000e+02  4.86461951e-09 1.28339118e-06 7.04642722e+03
117 1.00000000e+02  4.67739195e-09 1.23399653e-06 7.11354281e+03
118 1.00000000e+02  4.50012951e-09 1.18723089e-06 7.18050089e+03
119 1.00000000e+02  4.32587526e-09 1.14125887e-06 7.24706239e+03
120 1.00000000e+02  4.15158723e-09 1.09527794e-06 7.31509879e+03
121 1.00000000e+02  3.97455716e-09 1.04857361e-06 7.38147464e+03
122 1.00000000e+02  3.79272275e-09 1.00060178e-06 7.44829360e+03
123 1.00000000e+02  3.60802080e-09 9.51873435e-07 7.51639330e+03
124 1.00000000e+02  3.42221245e-09 9.02853197e-07 7.58362630e+03
125 1.00000000e+02  3.23912414e-09 8.54550569e-07 7.65110510e+03
126 1.00000000e+02  3.05984078e-09 8.07251764e-07 7.71799062e+03
127 1.00000000e+02  2.88574390e-09 7.61321264e-07 7.78606112e+03
128 1.00000000e+02  2.71744549e-09 7.16920528e-07 7.85218579e+03
129 1.00000000e+02  2.55470424e-09 6.73985887e-07 7.92079838e+03
130 1.00000000e+02  2.39800107e-09 6.32644224e-07 7.98864361e+03
131 1.00000000e+02  2.24831053e-09 5.93152641e-07 8.05695373e+03
132 1.00000000e+02  2.10535893e-09 5.55438937e-07 8.12429597e+03
133 1.00000000e+02  1.97115979e-09 5.20034318e-07 8.19181944e+03
134 1.00000000e+02  1.84691891e-09 4.87256906e-07 8.25668756e+03
135 1.00000000e+02  1.73262046e-09 4.57102516e-07 8.32275911e+03
136 1.00000000e+02  1.63041542e-09 4.30138631e-07 8.38808644e+03
137 1.00000000e+02  1.53942903e-09 4.06134465e-07 8.45408360e+03
138 1.00000000e+02  1.45854572e-09 3.84795709e-07 8.52031276e+03
139 1.00000000e+02  1.38724479e-09 3.65984993e-07 8.58679181e+03
140 1.00000000e+02  1.32475440e-09 3.49498685e-07 8.65317077e+03
141 1.00000000e+02  1.26783985e-09 3.34483403e-07 8.71907144e+03
142 1.00000000e+02  1.21677212e-09 3.21010637e-07 8.78522441e+03
143 1.00000000e+02  1.16827333e-09 3.08215615e-07 8.85134931e+03
144 1.00000000e+02  1.12268255e-09 2.96187786e-07 8.91748507e+03
145 1.00000000e+02  1.07747745e-09 2.84261709e-07 8.98393157e+03
146 1.00000000e+02  1.03343239e-09 2.72641676e-07 9.05017230e+03
147 1.00000000e+02  9.89798910e-10 2.61130227e-07 9.11754549e+03
148 1.00000000e+02  9.45365783e-10 2.49407813e-07 9.18386366e+03
149 1.00000000e+02  9.01512679e-10 2.37838421e-07 9.24930142e+03
150 1.00000000e+02  8.58110803e-10 2.26388073e-07 9.31633002e+03
151 1.00000000e+02  8.14423373e-10 2.14862390e-07 9.38289623e+03
152 1.00000000e+02  7.71371522e-10 2.03504387e-07 9.44863632e+03
153 1.00000000e+02  7.27974662e-10 1.92055362e-07 9.51420411e+03
154 1.00000000e+02  6.85370615e-10 1.80815499e-07 9.58085784e+03
155 1.00000000e+02  6.43959164e-10 1.69890268e-07 9.64840741e+03
156 1.00000000e+02  6.03673183e-10 1.59261960e-07 9.71622538e+03
157 1.00000000e+02  5.65175969e-10 1.49105568e-07 9.78334159e+03
158 1.00000000e+02  5.28817868e-10 1.39513520e-07 9.85161705e+03
159 1.00000000e+02  4.95206519e-10 1.30646123e-07 9.91976101e+03
160 1.00000000e+02  4.64378945e-10 1.22513147e-07 9.98792644e+03
161 1.00000000e+02  4.35868517e-10 1.14991483e-07 1.00559399e+04
162 1.00000000e+02  4.10473337e-10 1.08291689e-07 1.01236059e+04
163 1.00000000e+02  3.87539485e-10 1.02241246e-07 1.01898843e+04
164 1.00000000e+02  3.67428696e-10 9.69355872e-08 1.02578776e+04
165 1.00000000e+02  3.49398433e-10 9.21788163e-08 1.03221342e+04
166 1.00000000e+02  3.33246992e-10 8.79177191e-08 1.03867175e+04
167 1.00000000e+02  3.19254325e-10 8.42261526e-08 1.04500883e+04
168 1.00000000e+02  3.05747561e-10 8.06627780e-08 1.05150646e+04
169 1.00000000e+02  2.93771081e-10 7.75031253e-08 1.05799080e+04
170 1.00000000e+02  2.82440586e-10 7.45138971e-08 1.06434809e+04
171 1.00000000e+02  2.71928938e-10 7.17406985e-08 1.07097473e+04
172 1.00000000e+02  2.61150907e-10 6.88972222e-08 1.07756607e+04
173 1.00000000e+02  2.50303292e-10 6.60353882e-08 1.08411147e+04
174 1.00000000e+02  2.40417979e-10 6.34274302e-08 1.09062876e+04
175 1.00000000e+02  2.29396437e-10 6.05197105e-08 1.09704888e+04
176 1.00000000e+02  2.18452934e-10 5.76325793e-08 1.10341877e+04
177 1.00000000e+02  2.07697441e-10 5.47950490e-08 1.10989582e+04
178 1.00000000e+02  1.97295165e-10 5.20507050e-08 1.11646892e+04
179 1.00000000e+02  1.87150177e-10 4.93742391e-08 1.12301652e+04
180 1.00000000e+02  1.76545842e-10 4.65765876e-08 1.12953850e+04
181 1.00000000e+02  1.65958194e-10 4.37833386e-08 1.13604566e+04
182 1.00000000e+02  1.56080300e-10 4.11773377e-08 1.14255388e+04
183 1.00000000e+02  1.46561710e-10 3.86661291e-08 1.14909684e+04
184 1.00000000e+02  1.37847844e-10 3.63672239e-08 1.15553879e+04
185 1.00000000e+02  1.29880155e-10 3.42651764e-08 1.16198334e+04
186 1.00000000e+02  1.23003362e-10 3.24509307e-08 1.16854243e+04
187 1.00000000e+02  1.15985353e-10 3.05994289e-08 1.17506276e+04
188 1.00000000e+02  1.10032713e-10 2.90289946e-08 1.18158089e+04
189 1.00000000e+02  1.05562469e-10 2.78496483e-08 1.18812161e+04
190 1.00000000e+02  1.00547700e-10 2.65266443e-08 1.19465158e+04
191 1.00000000e+02  9.60057497e-11 2.53283802e-08 1.20109689e+04


==> raw_data/inviscid_sphere/sphere_adaptive_p4_nk_at_bottom_resi.dat <==
0 1.00000000e-03  3.78591615e-03 1.00000000e+00 1.19624406e+02
1 1.00000000e-03  2.39973466e-03 6.33858375e-01 1.62757455e+02
2 1.98158018e-03  1.79979945e-03 4.75393372e-01 1.89882987e+02
3 3.05084621e-03  1.84873554e-03 4.88319197e-01 2.09776605e+02
4 2.93051739e-03  1.44420949e-03 3.81468959e-01 2.31117233e+02
5 4.24435004e-03  9.32798171e-04 2.46386379e-01 2.53017465e+02
6 8.17664152e-03  8.20166378e-04 2.16636171e-01 2.74953180e+02
7 9.91753049e-03  7.77236594e-04 2.05296832e-01 2.98829778e+02
8 1.07504496e-02  5.38562422e-04 1.42254186e-01 3.25644030e+02
9 1.86381334e-02  4.75241422e-04 1.25528776e-01 3.55892797e+02
10 2.24845944e-02  4.33319636e-04 1.14455687e-01 3.89473493e+02
11 2.58252142e-02  3.41650093e-04 9.02423825e-02 4.29323621e+02
12 3.68879203e-02  2.76308921e-04 7.29833704e-02 4.74179907e+02
13 5.07182344e-02  2.66399088e-04 7.03658182e-02 5.25427049e+02
14 5.35744087e-02  2.06301651e-04 5.44918701e-02 5.83367875e+02
15 7.86144593e-02  1.69998404e-04 4.49028445e-02 6.41680539e+02
16 1.05096734e-01  1.56706212e-04 4.13918866e-02 6.99912805e+02
17 1.18748236e-01  1.04868320e-04 2.76995887e-02 7.58013227e+02
18 2.16915217e-01  7.25097618e-05 1.91525007e-02 8.16301958e+02
19 3.77278250e-01  5.55166001e-05 1.46639804e-02 8.78018444e+02
20 5.63147544e-01  3.47008584e-05 9.16577574e-03 9.39447996e+02
21 1.13958352e+00  2.13794688e-05 5.64710572e-03 1.00122551e+03
22 2.35646570e+00  1.48714524e-05 3.92809872e-03 1.06106014e+03
23 4.06187364e+00  1.10786454e-05 2.92627861e-03 1.12218515e+03
24 6.31722713e+00  8.67954285e-06 2.29258718e-03 1.18354255e+03
25 9.10984966e+00  6.79345482e-06 1.79440182e-03 1.24488050e+03
26 1.31558965e+01  5.19848992e-06 1.37311280e-03 1.30680149e+03
27 1.96535351e+01  3.86106398e-06 1.01984931e-03 1.36844687e+03
28 3.07040729e+01  2.89765414e-06 7.65377263e-04 1.43074956e+03
29 4.72265984e+01  2.11553661e-06 5.58791195e-04 1.49286399e+03
30 7.57051926e+01  1.55315763e-06 4.10246178e-04 1.55520036e+03
31 1.00000000e+02  1.13316915e-06 2.99311739e-04 1.61734832e+03
32 1.00000000e+02  8.12508455e-07 2.14613431e-04 1.67864342e+03
33 1.00000000e+02  5.74065763e-07 1.51631927e-04 1.74068193e+03
34 1.00000000e+02  4.00924104e-07 1.05898834e-04 1.80209221e+03
35 1.00000000e+02  2.78531456e-07 7.35704238e-05 1.86386884e+03
36 1.00000000e+02  1.94831440e-07 5.14621645e-05 1.92600841e+03
37 1.00000000e+02  1.38684652e-07 3.66317283e-05 1.98849120e+03
38 1.00000000e+02  1.00951856e-07 2.66651063e-05 2.05016836e+03
39 1.00000000e+02  7.48263922e-08 1.97644082e-05 2.11163178e+03
40 1.00000000e+02  5.62074638e-08 1.48464629e-05 2.17304806e+03
41 1.00000000e+02  4.27365371e-08 1.12882947e-05 2.23573870e+03
42 1.00000000e+02  3.31337828e-08 8.75185331e-06 2.29845802e+03
43 1.00000000e+02  2.62180248e-08 6.92514673e-06 2.36113271e+03
44 1.00000000e+02  2.10248131e-08 5.55342810e-06 2.42324961e+03
45 1.00000000e+02  1.69212935e-08 4.46953731e-06 2.48636275e+03
46 1.00000000e+02  1.35778084e-08 3.58639965e-06 2.54892277e+03
47 1.00000000e+02  1.08415688e-08 2.86365793e-06 2.61119842e+03
48 1.00000000e+02  8.61528827e-09 2.27561518e-06 2.67346380e+03
49 1.00000000e+02  6.81548344e-09 1.80022039e-06 2.73631038e+03
50 1.00000000e+02  5.37250413e-09 1.41907636e-06 2.79888508e+03
51 1.00000000e+02  4.23066540e-09 1.11747467e-06 2.86226226e+03
52 1.00000000e+02  3.35197689e-09 8.85380646e-07 2.92435451e+03
53 1.00000000e+02  2.68697076e-09 7.09728015e-07 2.98748651e+03
54 1.00000000e+02  2.19138035e-09 5.78824323e-07 3.04998936e+03
55 1.00000000e+02  1.81125371e-09 4.78418865e-07 3.11328353e+03
56 1.00000000e+02  1.50567332e-09 3.97703821e-07 3.17569395e+03
57 1.00000000e+02  1.24676259e-09 3.29315955e-07 3.23767514e+03
58 1.00000000e+02  1.02018992e-09 2.69469762e-07 3.30035612e+03
59 1.00000000e+02  8.23674959e-10 2.17562916e-07 3.36281604e+03
60 1.00000000e+02  6.56000702e-10 1.73273965e-07 3.42470826e+03
61 1.00000000e+02  5.19209379e-10 1.37142334e-07 3.48706597e+03
62 1.00000000e+02  4.11101275e-10 1.08586999e-07 3.54898557e+03
63 1.00000000e+02  3.28033263e-10 8.66456756e-08 3.61174943e+03
64 1.00000000e+02  2.64594507e-10 6.98891620e-08 3.67390157e+03
65 1.00000000e+02  2.15452166e-10 5.69088584e-08 3.73620258e+03
66 1.00000000e+02  1.76069406e-10 4.65064198e-08 3.79876488e+03
67 1.00000000e+02  1.43918492e-10 3.80141784e-08 3.86165167e+03
68 1.00000000e+02  1.17698114e-10 3.10884101e-08 3.92531614e+03
69 1.00000000e+02  9.65637999e-11 2.55060588e-08 3.98636583e+03


==> raw_data/inviscid_sphere/sphere_p3_inviscid_ej_at_bottom_resi.dat <==
0 1.00000000e-03  4.48765897e-03 1.00000000e+00 1.84983551e+01
1 1.00000000e-03  2.18581598e-03 4.87072657e-01 3.87848661e+01
2 2.05308178e-03  1.32706167e-03 2.95713572e-01 5.90007772e+01
3 3.38165067e-03  1.30909122e-03 2.91709158e-01 7.91675309e+01
4 3.42807201e-03  1.23775144e-03 2.75812278e-01 9.93384675e+01
5 3.62565440e-03  7.86712561e-04 1.75305781e-01 1.19151721e+02
6 5.70431845e-03  7.32871257e-04 1.63308144e-01 1.38988285e+02
7 6.12339334e-03  7.14671795e-04 1.59252697e-01 1.58827719e+02
8 6.27932850e-03  5.46450887e-04 1.21767472e-01 1.78190331e+02
9 8.21237385e-03  5.46660315e-04 1.21814139e-01 1.97776199e+02
10 8.20922765e-03  4.89271248e-04 1.09025942e-01 2.17662862e+02
11 9.17212895e-03  3.97562705e-04 8.85902220e-02 2.37511702e+02
12 1.12879275e-02  4.30114125e-04 9.58437635e-02 2.57336676e+02
13 1.04336471e-02  3.48825943e-04 7.77300471e-02 2.77082619e+02
14 1.28650379e-02  3.10923475e-04 6.92841138e-02 2.96861894e+02
15 1.44333231e-02  3.24446991e-04 7.22976039e-02 3.16611559e+02
16 1.38317170e-02  2.63773048e-04 5.87774270e-02 3.35781984e+02
17 1.70133340e-02  2.39513767e-04 5.33716507e-02 3.54988784e+02
18 1.87365387e-02  2.38964484e-04 5.32492520e-02 3.74803215e+02
19 1.87796065e-02  2.10521125e-04 4.69111236e-02 3.94543236e+02
20 2.13169057e-02  1.85287585e-04 4.12882499e-02 4.14252659e+02
21 2.42199658e-02  1.75046991e-04 3.90063042e-02 4.33917228e+02
22 2.56368815e-02  1.64263868e-04 3.66034649e-02 4.53583211e+02
23 2.73198181e-02  1.45613307e-04 3.24474982e-02 4.73222389e+02
24 3.08190170e-02  1.27407623e-04 2.83906650e-02 4.92985144e+02
25 3.52228452e-02  1.19780995e-04 2.66911982e-02 5.12702638e+02
26 3.74655342e-02  1.10880811e-04 2.47079405e-02 5.32343202e+02
27 4.04728188e-02  9.04492196e-05 2.01551009e-02 5.51949689e+02
28 4.96152315e-02  7.88371391e-05 1.75675423e-02 5.71550088e+02
29 5.69231586e-02  7.61334962e-05 1.69650806e-02 5.91118542e+02
30 5.89446065e-02  5.84130116e-05 1.30163660e-02 6.10594741e+02
31 7.68263585e-02  4.80021455e-05 1.06964780e-02 6.30074207e+02
32 9.34887165e-02  4.38736181e-05 9.77650448e-03 6.49554402e+02
33 1.02286047e-01  2.94796855e-05 6.56905653e-03 6.69144766e+02
34 1.52228862e-01  2.74648160e-05 6.12007645e-03 6.88612234e+02
35 1.63396652e-01  2.04031521e-05 4.54650237e-03 7.08086985e+02
36 2.19949297e-01  1.73135875e-05 3.85804437e-03 7.27584546e+02
37 2.59198678e-01  1.56957422e-05 3.49753452e-03 7.47071239e+02
38 2.85915691e-01  1.32865155e-05 2.96067851e-03 7.66597538e+02
39 3.37760414e-01  1.14579725e-05 2.55321818e-03 7.86141003e+02
40 3.91662572e-01  1.00688443e-05 2.24367412e-03 8.05830778e+02
41 4.45697523e-01  9.12466719e-06 2.03327999e-03 8.25527683e+02
42 4.91816181e-01  8.43283475e-06 1.87911666e-03 8.45162478e+02
43 5.32164937e-01  7.62806158e-06 1.69978638e-03 8.64858462e+02
44 5.88309222e-01  6.30806618e-06 1.40564740e-03 8.84514092e+02
45 7.11415963e-01  5.10939739e-06 1.13854404e-03 9.04219496e+02
46 8.78314727e-01  4.22573006e-06 9.41633508e-04 9.23906950e+02
47 1.06198430e+00  3.50459613e-06 7.80940832e-04 9.43606590e+02
48 1.28050674e+00  2.88594102e-06 6.43083853e-04 9.63311727e+02
49 1.55500717e+00  2.32615238e-06 5.18344284e-04 9.82374161e+02
50 1.92921969e+00  1.88447946e-06 4.19924837e-04 1.00220311e+03
51 2.38137855e+00  1.64770011e-06 3.67162506e-04 1.02199168e+03
52 2.72358965e+00  1.45495708e-06 3.24212934e-04 1.04173143e+03
53 3.08439268e+00  1.21612681e-06 2.70993590e-04 1.06158501e+03
54 3.69012419e+00  1.00895529e-06 2.24828869e-04 1.08048302e+03
55 4.44782738e+00  8.87054262e-07 1.97665256e-04 1.09951329e+03
56 5.05905801e+00  7.37591274e-07 1.64359921e-04 1.11858244e+03
57 6.08420833e+00  5.91346825e-07 1.31771783e-04 1.13763896e+03
58 7.58887811e+00  5.02190010e-07 1.11904673e-04 1.15724866e+03
59 8.93617730e+00  4.30926784e-07 9.60248509e-05 1.17741599e+03
60 1.04139709e+01  3.54511525e-07 7.89969843e-05 1.19736171e+03
61 1.26587111e+01  2.87378772e-07 6.40375691e-05 1.21698477e+03
62 1.56158332e+01  2.54836085e-07 5.67859739e-05 1.23659383e+03
63 1.76099824e+01  2.28439066e-07 5.09038382e-05 1.25620223e+03
64 1.96448841e+01  1.93767903e-07 4.31779474e-05 1.27583844e+03
65 2.31599708e+01  1.70377891e-07 3.79658730e-05 1.29545326e+03
66 2.63394444e+01  1.55283229e-07 3.46022793e-05 1.31508683e+03
67 2.88998303e+01  1.37476446e-07 3.06343344e-05 1.33475415e+03
68 3.26431117e+01  1.21406274e-07 2.70533644e-05 1.35389131e+03
69 3.69639792e+01  1.11030676e-07 2.47413353e-05 1.37309144e+03
70 4.04181903e+01  1.01941099e-07 2.27158746e-05 1.39234832e+03
71 4.40220778e+01  9.20706534e-08 2.05164104e-05 1.41158727e+03
72 4.87414698e+01  8.37596418e-08 1.86644400e-05 1.43086098e+03
73 5.35778196e+01  7.83501062e-08 1.74590152e-05 1.45012172e+03
74 5.72769993e+01  7.28699164e-08 1.62378462e-05 1.46938162e+03
75 6.15845221e+01  6.62224000e-08 1.47565580e-05 1.48866580e+03
76 6.77664805e+01  6.03496346e-08 1.34479101e-05 1.50829851e+03
77 7.43609966e+01  5.55291195e-08 1.23737387e-05 1.52831508e+03
78 8.08163179e+01  5.06668232e-08 1.12902570e-05 1.54829158e+03
79 8.85719429e+01  4.61508922e-08 1.02839571e-05 1.56822071e+03
80 9.72388346e+01  4.25417598e-08 9.47972207e-06 1.58817198e+03
81 1.00000000e+02  3.96905925e-08 8.84438696e-06 1.60810934e+03
82 1.00000000e+02  3.74018468e-08 8.33437814e-06 1.62802495e+03
83 1.00000000e+02  3.55431413e-08 7.92019659e-06 1.64793775e+03
84 1.00000000e+02  3.39100464e-08 7.55628861e-06 1.66773136e+03
85 1.00000000e+02  3.23694698e-08 7.21299680e-06 1.68731365e+03
86 1.00000000e+02  3.12501575e-08 6.96357670e-06 1.70690046e+03
87 1.00000000e+02  3.05555779e-08 6.80880121e-06 1.72650936e+03
88 1.00000000e+02  2.97025737e-08 6.61872346e-06 1.74612311e+03
89 1.00000000e+02  2.87325025e-08 6.40255925e-06 1.76575364e+03
90 1.00000000e+02  2.77963130e-08 6.19394504e-06 1.78537323e+03
91 1.00000000e+02  2.67947233e-08 5.97075745e-06 1.80501437e+03
92 1.00000000e+02  2.56975414e-08 5.72626875e-06 1.82464737e+03
93 1.00000000e+02  2.45418372e-08 5.46873934e-06 1.84429943e+03
94 1.00000000e+02  2.33174001e-08 5.19589395e-06 1.86397472e+03
95 1.00000000e+02  2.20484151e-08 4.91312178e-06 1.88367268e+03
96 1.00000000e+02  2.07722505e-08 4.62874978e-06 1.90332675e+03
97 1.00000000e+02  1.95785702e-08 4.36275802e-06 1.92298564e+03
98 1.00000000e+02  1.84310112e-08 4.10704362e-06 1.94263688e+03
99 1.00000000e+02  1.72115581e-08 3.83530883e-06 1.96247485e+03
100 1.00000000e+02  1.60098407e-08 3.56752615e-06 1.98252009e+03
101 1.00000000e+02  1.49299027e-08 3.32687996e-06 2.00244448e+03
102 1.00000000e+02  1.39565604e-08 3.10998685e-06 2.02234300e+03
103 1.00000000e+02  1.30832523e-08 2.91538470e-06 2.04225586e+03
104 1.00000000e+02  1.23345539e-08 2.74854974e-06 2.06217630e+03
105 1.00000000e+02  1.17089157e-08 2.60913670e-06 2.08206907e+03
106 1.00000000e+02  1.11892071e-08 2.49332830e-06 2.10197900e+03
107 1.00000000e+02  1.07544472e-08 2.39644930e-06 2.12152467e+03
108 1.00000000e+02  1.03884543e-08 2.31489388e-06 2.14110677e+03
109 1.00000000e+02  1.00795598e-08 2.24606189e-06 2.16074364e+03
110 1.00000000e+02  9.79765710e-09 2.18324457e-06 2.18035670e+03
111 1.00000000e+02  9.53947259e-09 2.12571246e-06 2.19999503e+03
112 1.00000000e+02  9.28803695e-09 2.06968422e-06 2.21961474e+03
113 1.00000000e+02  9.03476860e-09 2.01324759e-06 2.23924331e+03
114 1.00000000e+02  8.77569128e-09 1.95551653e-06 2.25887344e+03
115 1.00000000e+02  8.50057875e-09 1.89421228e-06 2.27853003e+03
116 1.00000000e+02  8.19528368e-09 1.82618237e-06 2.29821333e+03
117 1.00000000e+02  7.86708056e-09 1.75304777e-06 2.31786345e+03
118 1.00000000e+02  7.51535891e-09 1.67467246e-06 2.33780706e+03
119 1.00000000e+02  7.14677790e-09 1.59254033e-06 2.35776737e+03
120 1.00000000e+02  6.76678880e-09 1.50786609e-06 2.37769873e+03
121 1.00000000e+02  6.37321889e-09 1.42016560e-06 2.39763390e+03
122 1.00000000e+02  5.98180491e-09 1.33294552e-06 2.41751590e+03
123 1.00000000e+02  5.60623914e-09 1.24925694e-06 2.43737762e+03
124 1.00000000e+02  5.24897727e-09 1.16964709e-06 2.45733244e+03
125 1.00000000e+02  4.91160001e-09 1.09446819e-06 2.47729564e+03
126 1.00000000e+02  4.60284676e-09 1.02566768e-06 2.49718394e+03
127 1.00000000e+02  4.32661852e-09 9.64114818e-07 2.51680890e+03
128 1.00000000e+02  4.08525988e-09 9.10332069e-07 2.53670148e+03
129 1.00000000e+02  3.87764994e-09 8.64069654e-07 2.55626670e+03
130 1.00000000e+02  3.70584658e-09 8.25786140e-07 2.57619458e+03
131 1.00000000e+02  3.56590914e-09 7.94603414e-07 2.59606860e+03
132 1.00000000e+02  3.45144417e-09 7.69096804e-07 2.61593258e+03
133 1.00000000e+02  3.35574437e-09 7.47771697e-07 2.63578559e+03
134 1.00000000e+02  3.27238241e-09 7.29195875e-07 2.65564313e+03
135 1.00000000e+02  3.19561624e-09 7.12089813e-07 2.67553068e+03
136 1.00000000e+02  3.11993564e-09 6.95225652e-07 2.69541198e+03
137 1.00000000e+02  3.04117273e-09 6.77674652e-07 2.71528167e+03
138 1.00000000e+02  2.95428713e-09 6.58313644e-07 2.73515425e+03
139 1.00000000e+02  2.86035654e-09 6.37382777e-07 2.75469323e+03
140 1.00000000e+02  2.75671992e-09 6.14289084e-07 2.77426679e+03
141 1.00000000e+02  2.64462713e-09 5.89311074e-07 2.79384175e+03
142 1.00000000e+02  2.52385692e-09 5.62399446e-07 2.81342042e+03
143 1.00000000e+02  2.39887883e-09 5.34550162e-07 2.83300828e+03
144 1.00000000e+02  2.27063303e-09 5.05972723e-07 2.85259073e+03
145 1.00000000e+02  2.14024784e-09 4.76918556e-07 2.87215443e+03
146 1.00000000e+02  2.00969485e-09 4.47826998e-07 2.89171872e+03
147 1.00000000e+02  1.88243778e-09 4.19469882e-07 2.91135366e+03
148 1.00000000e+02  1.76070295e-09 3.92343303e-07 2.93125367e+03
149 1.00000000e+02  1.64702645e-09 3.67012392e-07 2.95133822e+03
150 1.00000000e+02  1.54487024e-09 3.44248582e-07 2.97091937e+03
151 1.00000000e+02  1.45291939e-09 3.23758868e-07 2.99048213e+03
152 1.00000000e+02  1.37402156e-09 3.06177802e-07 3.01009544e+03
153 1.00000000e+02  1.30634918e-09 2.91098141e-07 3.02970667e+03
154 1.00000000e+02  1.25048605e-09 2.78649973e-07 3.04929618e+03
155 1.00000000e+02  1.20477591e-09 2.68464229e-07 3.06889354e+03
156 1.00000000e+02  1.16726106e-09 2.60104672e-07 3.08849953e+03
157 1.00000000e+02  1.13637746e-09 2.53222775e-07 3.10812029e+03
158 1.00000000e+02  1.10882049e-09 2.47082165e-07 3.12774152e+03
159 1.00000000e+02  1.08254467e-09 2.41227035e-07 3.14734904e+03
160 1.00000000e+02  1.05619390e-09 2.35355205e-07 3.16716061e+03
161 1.00000000e+02  1.02919652e-09 2.29339288e-07 3.18698818e+03
162 1.00000000e+02  9.99484320e-10 2.22718421e-07 3.20676173e+03
163 1.00000000e+02  9.66898201e-10 2.15457148e-07 3.22650846e+03
164 1.00000000e+02  9.31993180e-10 2.07679145e-07 3.24627908e+03
165 1.00000000e+02  8.94206904e-10 1.99259104e-07 3.26598473e+03
166 1.00000000e+02  8.53031330e-10 1.90083813e-07 3.28565517e+03
167 1.00000000e+02  8.09820867e-10 1.80455082e-07 3.30534901e+03
168 1.00000000e+02  7.66270740e-10 1.70750662e-07 3.32486244e+03
169 1.00000000e+02  7.22999099e-10 1.61108298e-07 3.34437750e+03
170 1.00000000e+02  6.80743623e-10 1.51692369e-07 3.36394380e+03
171 1.00000000e+02  6.38487276e-10 1.42276247e-07 3.38351155e+03
172 1.00000000e+02  5.97901294e-10 1.33232337e-07 3.40308379e+03
173 1.00000000e+02  5.59711332e-10 1.24722341e-07 3.42261156e+03
174 1.00000000e+02  5.25328270e-10 1.17060649e-07 3.44218992e+03
175 1.00000000e+02  4.95116552e-10 1.10328471e-07 3.46179993e+03
176 1.00000000e+02  4.70447733e-10 1.04831436e-07 3.48140558e+03
177 1.00000000e+02  4.49848330e-10 1.00241202e-07 3.50100261e+03
178 1.00000000e+02  4.31817729e-10 9.62233831e-08 3.52059779e+03
179 1.00000000e+02  4.16171960e-10 9.27369844e-08 3.54019182e+03
180 1.00000000e+02  4.04776373e-10 9.01976678e-08 3.55983701e+03
181 1.00000000e+02  3.95212682e-10 8.80665586e-08 3.57945803e+03
182 1.00000000e+02  3.86426321e-10 8.61086646e-08 3.59902106e+03
183 1.00000000e+02  3.77626392e-10 8.41477470e-08 3.61859481e+03
184 1.00000000e+02  3.68485219e-10 8.21107889e-08 3.63817237e+03
185 1.00000000e+02  3.59765857e-10 8.01678246e-08 3.65775796e+03
186 1.00000000e+02  3.49499513e-10 7.78801409e-08 3.67734437e+03
187 1.00000000e+02  3.39035118e-10 7.55483249e-08 3.69692990e+03
188 1.00000000e+02  3.27559181e-10 7.29911037e-08 3.71652190e+03
189 1.00000000e+02  3.15537906e-10 7.03123629e-08 3.73617179e+03
190 1.00000000e+02  3.01950314e-10 6.72845945e-08 3.75581927e+03
191 1.00000000e+02  2.88624947e-10 6.43152585e-08 3.77551988e+03
192 1.00000000e+02  2.74480776e-10 6.11634658e-08 3.79517362e+03
193 1.00000000e+02  2.60499622e-10 5.80479987e-08 3.81482609e+03
194 1.00000000e+02  2.47106353e-10 5.50635318e-08 3.83447574e+03
195 1.00000000e+02  2.33241992e-10 5.19740902e-08 3.85411464e+03
196 1.00000000e+02  2.19833144e-10 4.89861519e-08 3.87377851e+03
197 1.00000000e+02  2.08447453e-10 4.64490404e-08 3.89365710e+03
198 1.00000000e+02  1.99568645e-10 4.44705461e-08 3.91359561e+03
199 1.00000000e+02  1.91583361e-10 4.26911585e-08 3.93367120e+03
200 1.00000000e+02  1.83358178e-10 4.08583136e-08 3.95274397e+03
201 1.00000000e+02  1.77112314e-10 3.94665269e-08 3.97188784e+03
202 1.00000000e+02  1.70925538e-10 3.80879072e-08 3.99111065e+03
203 1.00000000e+02  1.67233480e-10 3.72651936e-08 4.01034960e+03
204 1.00000000e+02  1.64303352e-10 3.66122632e-08 4.03006282e+03
205 1.00000000e+02  1.62283006e-10 3.61620629e-08 4.04969514e+03
206 1.00000000e+02  1.60296778e-10 3.57194650e-08 4.06932195e+03
207 1.00000000e+02  1.58674721e-10 3.53580167e-08 4.08897374e+03
208 1.00000000e+02  1.55402986e-10 3.46289652e-08 4.10858327e+03
209 1.00000000e+02  1.52998774e-10 3.40932266e-08 4.12820631e+03
210 1.00000000e+02  1.50346437e-10 3.35021975e-08 4.14783256e+03
211 1.00000000e+02  1.47424123e-10 3.28510085e-08 4.16742991e+03
212 1.00000000e+02  1.44476996e-10 3.21942904e-08 4.18706161e+03
213 1.00000000e+02  1.41917155e-10 3.16238725e-08 4.20669130e+03
214 1.00000000e+02  1.38488720e-10 3.08599030e-08 4.22647508e+03
215 1.00000000e+02  1.33349476e-10 2.97147079e-08 4.24624941e+03
216 1.00000000e+02  1.30474974e-10 2.90741731e-08 4.26607090e+03
217 1.00000000e+02  1.27324976e-10 2.83722486e-08 4.28585157e+03
218 1.00000000e+02  1.25230828e-10 2.79056027e-08 4.30561415e+03
219 1.00000000e+02  1.21829603e-10 2.71476963e-08 4.32539899e+03
220 1.00000000e+02  1.18730017e-10 2.64570053e-08 4.34516620e+03
221 1.00000000e+02  1.15798820e-10 2.58038369e-08 4.36500201e+03
222 1.00000000e+02  1.13596871e-10 2.53131692e-08 4.38483577e+03
223 1.00000000e+02  1.13273824e-10 2.52411835e-08 4.40466531e+03
224 1.00000000e+02  1.12215530e-10 2.50053603e-08 4.42447472e+03
225 1.00000000e+02  1.10349862e-10 2.45896275e-08 4.44429198e+03
226 1.00000000e+02  1.09531002e-10 2.44071581e-08 4.46411190e+03
227 1.00000000e+02  1.09407933e-10 2.43797342e-08 4.48393917e+03
228 1.00000000e+02  1.08541368e-10 2.41866345e-08 4.50345503e+03
229 1.00000000e+02  1.07329693e-10 2.39166332e-08 4.52338663e+03
230 1.00000000e+02  1.07718463e-10 2.40032640e-08 4.54328870e+03
231 1.00000000e+02  1.06576359e-10 2.37487651e-08 4.56293258e+03
232 1.00000000e+02  1.05104279e-10 2.34207367e-08 4.58255015e+03
233 1.00000000e+02  1.05578917e-10 2.35265019e-08 4.60216114e+03
234 1.00000000e+02  1.04943560e-10 2.33849231e-08 4.62176716e+03
235 1.00000000e+02  1.05085254e-10 2.34164973e-08 4.64140730e+03
236 1.00000000e+02  1.04176199e-10 2.32139294e-08 4.66099058e+03
237 1.00000000e+02  1.03566260e-10 2.30780148e-08 4.68055769e+03
238 1.00000000e+02  1.03539009e-10 2.30719423e-08 4.70016069e+03
239 1.00000000e+02  1.02598854e-10 2.28624445e-08 4.71979517e+03
240 1.00000000e+02  1.02218415e-10 2.27776700e-08 4.73941649e+03
241 1.00000000e+02  1.02116350e-10 2.27549264e-08 4.75908561e+03
242 1.00000000e+02  1.01309184e-10 2.25750630e-08 4.77873668e+03
243 1.00000000e+02  1.00969268e-10 2.24993184e-08 4.79838657e+03
244 1.00000000e+02  1.00412424e-10 2.23752349e-08 4.81797867e+03
245 1.00000000e+02  1.00883226e-10 2.24801453e-08 4.83757191e+03
246 1.00000000e+02  1.00800150e-10 2.24616332e-08 4.85714848e+03
247 1.00000000e+02  1.00328177e-10 2.23564619e-08 4.87674125e+03
248 1.00000000e+02  9.99203949e-11 2.22655945e-08 4.89639575e+03


==> raw_data/inviscid_sphere/sphere_p3_inviscid_nk_at_bottom_resi.dat <==
0 1.00000000e-03  3.08612131e-03 1.00000000e+00 2.26214143e+01
1 1.00000000e-03  2.03243385e-03 6.58572250e-01 4.71439955e+01
2 1.51843628e-03  1.31761838e-03 4.26949641e-01 7.18945927e+01
3 2.34219661e-03  1.08025908e-03 3.50037791e-01 9.57955907e+01
4 2.85683439e-03  9.71148861e-04 3.14682660e-01 1.19672277e+02
5 3.17780459e-03  8.40927708e-04 2.72486926e-01 1.43324744e+02
6 3.66990084e-03  7.18439923e-04 2.32797046e-01 1.67320150e+02
7 4.29558716e-03  6.65512067e-04 2.15646762e-01 1.91542574e+02
8 4.63721315e-03  5.82370201e-04 1.88706192e-01 2.15856919e+02
9 5.29924317e-03  5.45798933e-04 1.76855956e-01 2.40140268e+02
10 5.65431906e-03  5.11948722e-04 1.65887427e-01 2.64035927e+02
11 6.02818442e-03  4.52791656e-04 1.46718684e-01 2.86840314e+02
12 6.81576452e-03  4.25843266e-04 1.37986561e-01 3.09753560e+02
13 7.24708255e-03  4.05708644e-04 1.31462313e-01 3.32761503e+02
14 7.60674280e-03  3.61416899e-04 1.17110399e-01 3.57008935e+02
15 8.53895133e-03  3.40346148e-04 1.10282816e-01 3.81308720e+02
16 9.06759580e-03  3.22491660e-04 1.04497402e-01 4.05513439e+02
17 9.56961586e-03  3.02385177e-04 9.79822718e-02 4.29157364e+02
18 1.02059279e-02  2.70775961e-04 8.77398954e-02 4.53189031e+02
19 1.13973238e-02  2.61958729e-04 8.48828361e-02 4.77175379e+02
20 1.17809447e-02  2.46618416e-04 7.99120940e-02 5.00822308e+02
21 1.25137504e-02  2.31122716e-04 7.48910017e-02 5.24630687e+02
22 1.33527390e-02  2.10405195e-04 6.81778757e-02 5.49141017e+02
23 1.46675148e-02  2.00888720e-04 6.50942398e-02 5.73518470e+02
24 1.53623424e-02  1.89885891e-04 6.15289784e-02 5.97631807e+02
25 1.62525045e-02  1.77300786e-04 5.74510100e-02 6.21714245e+02
26 1.74061344e-02  1.63937879e-04 5.31210095e-02 6.45639799e+02
27 1.88249435e-02  1.51147210e-04 4.89764320e-02 6.69543427e+02
28 2.04179839e-02  1.43418884e-04 4.64722122e-02 6.94035167e+02
29 2.15182354e-02  1.34634407e-04 4.36257664e-02 7.17944927e+02
30 2.29222334e-02  1.23755782e-04 4.01007510e-02 7.41623263e+02
31 2.49371888e-02  1.13340292e-04 3.67258060e-02 7.65275367e+02
32 2.72288102e-02  1.02942756e-04 3.33566784e-02 7.88710090e+02
33 2.99790041e-02  9.63545572e-05 3.12218956e-02 8.12492388e+02
34 3.20288048e-02  8.81108337e-05 2.85506709e-02 8.35760071e+02
35 3.50254467e-02  7.76575525e-05 2.51634802e-02 8.59944924e+02
36 3.97401310e-02  6.91017797e-05 2.23911418e-02 8.83885245e+02
37 4.46605184e-02  6.10171106e-05 1.97714557e-02 9.07668203e+02
38 5.05779653e-02  5.43237565e-05 1.76025992e-02 9.32222071e+02
39 5.68097920e-02  4.50091124e-05 1.45843627e-02 9.56583418e+02
40 6.85665889e-02  3.80947698e-05 1.23438990e-02 9.80530074e+02
41 8.10116802e-02  3.05981581e-05 9.91476196e-03 1.00418353e+03
42 1.00859708e-01  2.50013462e-05 8.10121953e-03 1.02837827e+03
43 1.23438205e-01  1.84121018e-05 5.96609789e-03 1.05273048e+03
44 1.67613743e-01  1.39957898e-05 4.53507442e-03 1.07664149e+03
45 2.20503548e-01  9.93799736e-06 3.22022253e-03 1.10084043e+03
46 3.10537545e-01  6.77512580e-06 2.19535304e-03 1.12476871e+03
47 4.55507602e-01  4.30993183e-06 1.39655296e-03 1.14906212e+03
48 7.16048751e-01  2.66140232e-06 8.62377741e-04 1.17285126e+03
49 1.15958466e+00  1.40214061e-06 4.54337491e-04 1.19670015e+03
50 2.20100701e+00  6.23853501e-07 2.02148081e-04 1.22221019e+03
51 4.94686862e+00  2.13389373e-07 6.91448428e-05 1.24784465e+03
52 1.44623946e+01  7.15375801e-08 2.31804174e-05 1.27346050e+03
53 4.31398616e+01  2.61450326e-08 8.47180975e-06 1.29952275e+03
54 1.00000000e+02  1.02045550e-08 3.30659556e-06 1.32534530e+03
55 1.00000000e+02  4.33470337e-09 1.40457971e-06 1.35087513e+03
56 1.00000000e+02  1.94892988e-09 6.31514346e-07 1.37618221e+03
57 1.00000000e+02  9.48253701e-10 3.07263911e-07 1.40140817e+03
58 1.00000000e+02  5.44154488e-10 1.76323104e-07 1.42676885e+03
59 1.00000000e+02  3.34761308e-10 1.08473153e-07 1.45099792e+03
60 1.00000000e+02  2.16971450e-10 7.03055481e-08 1.47520229e+03
61 1.00000000e+02  1.54982946e-10 5.02193305e-08 1.50008764e+03
62 1.00000000e+02  1.22401447e-10 3.96619039e-08 1.52607650e+03
63 1.00000000e+02  1.07956559e-10 3.49813076e-08 1.55118132e+03
64 1.00000000e+02  1.01256126e-10 3.28101575e-08 1.57644135e+03
65 1.00000000e+02  9.74129594e-11 3.15648511e-08 1.60162310e+03


==> raw_data/inviscid_sphere/sphere_p4_inviscid_ej_at_bottom_resi.dat <==
0 1.00000000e-03  3.79044174e-03 1.00000000e+00 1.15433262e+02
1 1.00000000e-03  2.40838491e-03 6.35383703e-01 2.42415548e+02
2 1.57385214e-03  1.89108164e-03 4.98907983e-01 3.70775813e+02
3 2.00437763e-03  1.41323782e-03 3.72842512e-01 4.98619787e+02
4 2.68209758e-03  1.10337332e-03 2.91093597e-01 6.25503309e+02
5 3.43532119e-03  1.14931595e-03 3.03214251e-01 7.53498396e+02
6 3.29799802e-03  9.81421154e-04 2.58919994e-01 8.81567496e+02
7 3.86219690e-03  8.85854981e-04 2.33707584e-01 1.00963834e+03
8 4.27885131e-03  7.36310430e-04 1.94254517e-01 1.13733693e+03
9 5.14788544e-03  6.95742046e-04 1.83551705e-01 1.26448552e+03
10 5.44805616e-03  6.21957185e-04 1.64085673e-01 1.39156056e+03
11 6.09437729e-03  5.95583420e-04 1.57127707e-01 1.51866390e+03
12 6.36424993e-03  5.24649617e-04 1.38413845e-01 1.64337223e+03
13 7.22471077e-03  4.90678571e-04 1.29451553e-01 1.76876203e+03
14 7.72489766e-03  4.49582443e-04 1.18609511e-01 1.89378261e+03
15 8.43102706e-03  4.18706652e-04 1.10463814e-01 2.02659155e+03
16 9.05273830e-03  3.91312875e-04 1.03236747e-01 2.15437425e+03
17 9.68647337e-03  3.48830744e-04 9.20290478e-02 2.28414955e+03
18 1.08661344e-02  3.33820102e-04 8.80689178e-02 2.41369306e+03
19 1.13547438e-02  3.11149846e-04 8.20880169e-02 2.54086628e+03
20 1.21820460e-02  2.88896029e-04 7.62169818e-02 2.66761274e+03
21 1.31204356e-02  2.62200467e-04 6.91741187e-02 2.79498490e+03
22 1.44562738e-02  2.49349790e-04 6.57838339e-02 2.92124528e+03
23 1.52013031e-02  2.34330854e-04 6.18215158e-02 3.04739837e+03
24 1.61755982e-02  2.18700614e-04 5.76979226e-02 3.17526794e+03
25 1.73316465e-02  2.00869665e-04 5.29937349e-02 3.30298610e+03
26 1.88701552e-02  1.89653175e-04 5.00345837e-02 3.43042054e+03
27 1.99861761e-02  1.78183850e-04 4.70087295e-02 3.55800533e+03
28 2.12726447e-02  1.67422777e-04 4.41697269e-02 3.68551342e+03
29 2.26399407e-02  1.54762065e-04 4.08295591e-02 3.81278457e+03
30 2.44920597e-02  1.42944838e-04 3.77119205e-02 3.93994532e+03
31 2.65168145e-02  1.35020315e-04 3.56212611e-02 4.06704676e+03
32 2.80731218e-02  1.25876023e-04 3.32088003e-02 4.19248810e+03
33 3.01125000e-02  1.17290092e-04 3.09436471e-02 4.31729315e+03
34 3.23168112e-02  1.07103368e-04 2.82561704e-02 4.44203280e+03
35 3.53905000e-02  9.88663095e-05 2.60830574e-02 4.56665891e+03
36 3.83390637e-02  9.45168171e-05 2.49355678e-02 4.69136636e+03
37 4.01033579e-02  8.57563032e-05 2.26243559e-02 4.81605902e+03
38 4.42001532e-02  7.87621740e-05 2.07791544e-02 4.94054468e+03
39 4.81251538e-02  7.39042423e-05 1.94975275e-02 5.06513684e+03
40 5.12885543e-02  6.47260800e-05 1.70761311e-02 5.19140713e+03
41 5.85612746e-02  6.61627159e-05 1.74551465e-02 5.31800970e+03
42 5.72896939e-02  5.37811174e-05 1.41886147e-02 5.43907654e+03
43 7.04790440e-02  5.66277942e-05 1.49396292e-02 5.56054126e+03
44 6.69360654e-02  4.68070446e-05 1.23487044e-02 5.68287959e+03
45 8.09801553e-02  4.51121451e-05 1.19015535e-02 5.80833938e+03
46 8.40226447e-02  4.05680729e-05 1.07027296e-02 5.93324355e+03
47 9.34341090e-02  3.13250300e-05 8.26421618e-03 6.05729372e+03
48 1.21003611e-01  3.74233012e-05 9.87307121e-03 6.18140178e+03
49 1.01285606e-01  2.38067444e-05 6.28073085e-03 6.30659724e+03
50 1.59217140e-01  3.32675081e-05 8.77668367e-03 6.43077332e+03
51 1.13938253e-01  2.20858602e-05 5.82672461e-03 6.55541917e+03
52 1.71623007e-01  2.09906645e-05 5.53778845e-03 6.68004981e+03
53 1.80577501e-01  1.61734842e-05 4.26691274e-03 6.80477886e+03
54 2.34361483e-01  1.83492452e-05 4.84092527e-03 6.92668391e+03
55 2.06572080e-01  1.28714856e-05 3.39577454e-03 7.04883926e+03
56 2.94483626e-01  1.31566707e-05 3.47101251e-03 7.17270412e+03
57 2.88100373e-01  1.05561662e-05 2.78494354e-03 7.29752831e+03
58 3.59073707e-01  9.06492461e-06 2.39152195e-03 7.42287888e+03
59 4.18143769e-01  7.57735264e-06 1.99906849e-03 7.54876980e+03
60 5.00232986e-01  7.18334561e-06 1.89512097e-03 7.67295480e+03
61 5.27670802e-01  6.75869765e-06 1.78308971e-03 7.79730920e+03
62 5.60824279e-01  5.85057072e-06 1.54350630e-03 7.92170152e+03
63 6.47875553e-01  5.02381868e-06 1.32539135e-03 8.04617654e+03
64 7.54494137e-01  4.40398089e-06 1.16186482e-03 8.17102312e+03
65 8.60685328e-01  3.97373738e-06 1.04835733e-03 8.29655343e+03
66 9.53873238e-01  4.01755678e-06 1.05991783e-03 8.42225189e+03
67 9.43469365e-01  3.68741565e-06 9.72819503e-04 8.54661191e+03
68 1.02793992e+00  2.90874449e-06 7.67389316e-04 8.67110475e+03
69 1.30311952e+00  2.59405424e-06 6.84367262e-04 8.79578824e+03
70 1.46120374e+00  2.33573540e-06 6.16217202e-04 8.92059752e+03
71 1.62280442e+00  2.11377301e-06 5.57658752e-04 9.04536775e+03
72 1.79321134e+00  1.85814037e-06 4.90217368e-04 9.17013711e+03
73 2.03991141e+00  1.57260781e-06 4.14887740e-04 9.29516775e+03
74 2.41029055e+00  1.46357390e-06 3.86122251e-04 9.42030721e+03
75 2.58985334e+00  1.40285893e-06 3.70104338e-04 9.54609605e+03
76 2.70194077e+00  1.30124812e-06 3.43297222e-04 9.67052779e+03
77 2.91292774e+00  1.09808730e-06 2.89699032e-04 9.79541168e+03
78 3.45185827e+00  8.40462814e-07 2.21732155e-04 9.92046279e+03
79 4.50994580e+00  6.35314051e-07 1.67609501e-04 1.00455486e+04
80 5.96624888e+00  5.28439687e-07 1.39413747e-04 1.01707242e+04
81 7.17289378e+00  4.53363023e-07 1.19606910e-04 1.02960249e+04
82 8.36072099e+00  3.80364247e-07 1.00348264e-04 1.04211263e+04
83 9.96529450e+00  3.16571132e-07 8.35182688e-05 1.05451215e+04
84 1.19734283e+01  2.69873963e-07 7.11985519e-05 1.06703282e+04
85 1.40452295e+01  2.19895962e-07 5.80132810e-05 1.07953545e+04
86 1.72374322e+01  1.84891422e-07 4.87783311e-05 1.09202754e+04
87 2.05009064e+01  1.59096332e-07 4.19730319e-05 1.10439276e+04
88 2.38248217e+01  1.55781803e-07 4.10985878e-05 1.11689494e+04
89 2.43317363e+01  1.48951754e-07 3.92966741e-05 1.12940613e+04
90 2.54474462e+01  1.23600020e-07 3.26083419e-05 1.14191096e+04
91 3.06669994e+01  1.26897962e-07 3.34784099e-05 1.15447864e+04
92 2.98699969e+01  1.33818318e-07 3.53041485e-05 1.16703887e+04
93 2.83252831e+01  1.20948410e-07 3.19087902e-05 1.17961346e+04
94 3.13393267e+01  1.05155500e-07 2.77422811e-05 1.19214418e+04
95 3.60460625e+01  9.04742349e-08 2.38690478e-05 1.20467501e+04
96 4.18952616e+01  7.58488385e-08 2.00105538e-05 1.21721868e+04
97 4.99736293e+01  6.62314066e-08 1.74732686e-05 1.22975933e+04
98 5.72302769e+01  5.66595778e-08 1.49480144e-05 1.24231061e+04
99 6.68985172e+01  4.78942115e-08 1.26355224e-05 1.25493990e+04
100 7.91419594e+01  4.17260888e-08 1.10082391e-05 1.26743325e+04
101 9.08410505e+01  3.69364033e-08 9.74461706e-06 1.27993180e+04
102 1.00000000e+02  3.08415364e-08 8.13666018e-06 1.29244708e+04
103 1.00000000e+02  2.69427305e-08 7.10807140e-06 1.30496531e+04
104 1.00000000e+02  2.66551806e-08 7.03220955e-06 1.31749964e+04
105 1.00000000e+02  2.38879971e-08 6.30216707e-06 1.33002871e+04
106 1.00000000e+02  2.08446848e-08 5.49927588e-06 1.34274977e+04
107 1.00000000e+02  2.04937421e-08 5.40668963e-06 1.35545110e+04
108 1.00000000e+02  1.96079881e-08 5.17300870e-06 1.36810742e+04
109 1.00000000e+02  1.72362586e-08 4.54729549e-06 1.38060472e+04
110 1.00000000e+02  1.53306691e-08 4.04456003e-06 1.39312740e+04
111 1.00000000e+02  1.38473176e-08 3.65322000e-06 1.40563870e+04
112 1.00000000e+02  1.19332068e-08 3.14823643e-06 1.41817051e+04
113 1.00000000e+02  1.00756324e-08 2.65816839e-06 1.43069551e+04
114 1.00000000e+02  8.77074282e-09 2.31391047e-06 1.44321289e+04
115 1.00000000e+02  8.04084506e-09 2.12134775e-06 1.45573727e+04
116 1.00000000e+02  7.56272708e-09 1.99520995e-06 1.46832054e+04
117 1.00000000e+02  6.91960517e-09 1.82554057e-06 1.48084904e+04
118 1.00000000e+02  6.15493226e-09 1.62380342e-06 1.49336644e+04
119 1.00000000e+02  5.56322928e-09 1.46769946e-06 1.50589115e+04
120 1.00000000e+02  5.28813672e-09 1.39512413e-06 1.51840435e+04
121 1.00000000e+02  5.42384093e-09 1.43092581e-06 1.53091088e+04
122 1.00000000e+02  5.19388624e-09 1.37025882e-06 1.54343975e+04
123 1.00000000e+02  4.51905131e-09 1.19222286e-06 1.55597139e+04
124 1.00000000e+02  3.85337528e-09 1.01660322e-06 1.56851317e+04
125 1.00000000e+02  3.58004030e-09 9.44491579e-07 1.58084468e+04
126 1.00000000e+02  3.43352474e-09 9.05837624e-07 1.59342361e+04
127 1.00000000e+02  3.21932469e-09 8.49327047e-07 1.60611713e+04
128 1.00000000e+02  3.13236993e-09 8.26386513e-07 1.61860594e+04
129 1.00000000e+02  3.17229279e-09 8.36919020e-07 1.63093632e+04
130 1.00000000e+02  3.15559529e-09 8.32513861e-07 1.64320349e+04
131 1.00000000e+02  3.00475691e-09 7.92719455e-07 1.65546767e+04
132 1.00000000e+02  2.85472226e-09 7.53137089e-07 1.66775511e+04
133 1.00000000e+02  2.65491902e-09 7.00424699e-07 1.68005035e+04
134 1.00000000e+02  2.38378784e-09 6.28894467e-07 1.69255440e+04
135 1.00000000e+02  2.14221444e-09 5.65162211e-07 1.70510089e+04
136 1.00000000e+02  1.94808853e-09 5.13947626e-07 1.71736115e+04
137 1.00000000e+02  1.83313750e-09 4.83621073e-07 1.72994403e+04
138 1.00000000e+02  1.74150249e-09 4.59445786e-07 1.74264252e+04
139 1.00000000e+02  1.63487575e-09 4.31315362e-07 1.75533377e+04
140 1.00000000e+02  1.53488381e-09 4.04935340e-07 1.76782591e+04
141 1.00000000e+02  1.46085294e-09 3.85404405e-07 1.78034573e+04
142 1.00000000e+02  1.36087436e-09 3.59027906e-07 1.79303726e+04
143 1.00000000e+02  1.31023500e-09 3.45668155e-07 1.80571815e+04
144 1.00000000e+02  1.26962321e-09 3.34953892e-07 1.81839820e+04
145 1.00000000e+02  1.19650827e-09 3.15664599e-07 1.83108925e+04
146 1.00000000e+02  1.15750831e-09 3.05375571e-07 1.84366283e+04
147 1.00000000e+02  1.16877369e-09 3.08347621e-07 1.85618165e+04
148 1.00000000e+02  1.17297334e-09 3.09455577e-07 1.86873208e+04
149 1.00000000e+02  1.15661091e-09 3.05138816e-07 1.88134137e+04
150 1.00000000e+02  1.10651655e-09 2.91922850e-07 1.89381520e+04
151 1.00000000e+02  1.00500268e-09 2.65141307e-07 1.90631199e+04
152 1.00000000e+02  8.70006323e-10 2.29526367e-07 1.91881589e+04
153 1.00000000e+02  7.63570889e-10 2.01446412e-07 1.93108335e+04
154 1.00000000e+02  7.08279105e-10 1.86859251e-07 1.94338800e+04
155 1.00000000e+02  6.68575574e-10 1.76384606e-07 1.95571616e+04
156 1.00000000e+02  6.02018068e-10 1.58825306e-07 1.96803579e+04
157 1.00000000e+02  5.59671463e-10 1.47653361e-07 1.98057453e+04
158 1.00000000e+02  5.19505176e-10 1.37056631e-07 1.99307579e+04
159 1.00000000e+02  4.79209556e-10 1.26425781e-07 2.00534707e+04
160 1.00000000e+02  4.52546665e-10 1.19391537e-07 2.01765558e+04
161 1.00000000e+02  4.33196848e-10 1.14286639e-07 2.02999090e+04
162 1.00000000e+02  4.12061045e-10 1.08710560e-07 2.04231588e+04
163 1.00000000e+02  3.97436427e-10 1.04852272e-07 2.05488716e+04
164 1.00000000e+02  3.87355410e-10 1.02192683e-07 2.06738911e+04
165 1.00000000e+02  3.70969041e-10 9.78696064e-08 2.07974585e+04
166 1.00000000e+02  3.71625482e-10 9.80427896e-08 2.09229834e+04
167 1.00000000e+02  3.73425255e-10 9.85176082e-08 2.10483152e+04
168 1.00000000e+02  3.63733446e-10 9.59607007e-08 2.11736792e+04
169 1.00000000e+02  3.42734992e-10 9.04208572e-08 2.12990549e+04
170 1.00000000e+02  3.16419022e-10 8.34781389e-08 2.14248742e+04
171 1.00000000e+02  2.91627716e-10 7.69376595e-08 2.15505506e+04
172 1.00000000e+02  2.69500544e-10 7.11000361e-08 2.16763342e+04
173 1.00000000e+02  2.57326815e-10 6.78883446e-08 2.18021272e+04
174 1.00000000e+02  2.54608294e-10 6.71711404e-08 2.19258671e+04
175 1.00000000e+02  2.51591158e-10 6.63751550e-08 2.20482634e+04
176 1.00000000e+02  2.38699744e-10 6.29741229e-08 2.21707449e+04
177 1.00000000e+02  2.41739101e-10 6.37759706e-08 2.22945338e+04
178 1.00000000e+02  2.38486881e-10 6.29179650e-08 2.24205379e+04
179 1.00000000e+02  2.32991973e-10 6.14682902e-08 2.25452196e+04
180 1.00000000e+02  2.24119036e-10 5.91274188e-08 2.26701869e+04
181 1.00000000e+02  2.14488956e-10 5.65867966e-08 2.27955222e+04
182 1.00000000e+02  2.03006414e-10 5.35574552e-08 2.29209317e+04
183 1.00000000e+02  1.94942795e-10 5.14300994e-08 2.30461614e+04
184 1.00000000e+02  1.93836587e-10 5.11382578e-08 2.31711463e+04
185 1.00000000e+02  1.89301707e-10 4.99418589e-08 2.32959727e+04
186 1.00000000e+02  1.83814103e-10 4.84941111e-08 2.34210620e+04
187 1.00000000e+02  1.79441715e-10 4.73405812e-08 2.35461533e+04
188 1.00000000e+02  1.77200070e-10 4.67491871e-08 2.36711386e+04
189 1.00000000e+02  1.68240817e-10 4.43855437e-08 2.37963343e+04
190 1.00000000e+02  1.62669754e-10 4.29157773e-08 2.39216147e+04
191 1.00000000e+02  1.60788683e-10 4.24195104e-08 2.40466997e+04
192 1.00000000e+02  1.58331946e-10 4.17713705e-08 2.41719036e+04
193 1.00000000e+02  1.56698652e-10 4.13404725e-08 2.42967132e+04
194 1.00000000e+02  1.53883285e-10 4.05977181e-08 2.44190168e+04
195 1.00000000e+02  1.52108417e-10 4.01294698e-08 2.45417509e+04
196 1.00000000e+02  1.51577971e-10 3.99895265e-08 2.46689392e+04
197 1.00000000e+02  1.51678469e-10 4.00160402e-08 2.47957900e+04
198 1.00000000e+02  1.50639398e-10 3.97419108e-08 2.49179198e+04
199 1.00000000e+02  1.50162523e-10 3.96161011e-08 2.50411802e+04
200 1.00000000e+02  1.47803180e-10 3.89936557e-08 2.51675352e+04
201 1.00000000e+02  1.48574828e-10 3.91972331e-08 2.52928593e+04
202 1.00000000e+02  1.49020799e-10 3.93148898e-08 2.54179559e+04
203 1.00000000e+02  1.47360471e-10 3.88768595e-08 2.55434655e+04
204 1.00000000e+02  1.44817148e-10 3.82058761e-08 2.56701949e+04
205 1.00000000e+02  1.43748663e-10 3.79239869e-08 2.57950141e+04
206 1.00000000e+02  1.42065020e-10 3.74798058e-08 2.59199409e+04
207 1.00000000e+02  1.41120723e-10 3.72306799e-08 2.60450188e+04
208 1.00000000e+02  1.41134501e-10 3.72343148e-08 2.61702830e+04
209 1.00000000e+02  1.40643138e-10 3.71046827e-08 2.62955323e+04
210 1.00000000e+02  1.41652636e-10 3.73710100e-08 2.64204545e+04
211 1.00000000e+02  1.43924582e-10 3.79703981e-08 2.65453423e+04
212 1.00000000e+02  1.44892508e-10 3.82257579e-08 2.66704252e+04
213 1.00000000e+02  1.42414145e-10 3.75719123e-08 2.67955127e+04
214 1.00000000e+02  1.42005838e-10 3.74641921e-08 2.69206415e+04
215 1.00000000e+02  1.41921601e-10 3.74419686e-08 2.70455180e+04
216 1.00000000e+02  1.42763475e-10 3.76640731e-08 2.71704625e+04
217 1.00000000e+02  1.41845490e-10 3.74218889e-08 2.72956150e+04
218 1.00000000e+02  1.42176817e-10 3.75093002e-08 2.74207761e+04
219 1.00000000e+02  1.41476561e-10 3.73245576e-08 2.75459941e+04
220 1.00000000e+02  1.40864543e-10 3.71630942e-08 2.76712257e+04
221 1.00000000e+02  1.38421645e-10 3.65186050e-08 2.77946776e+04
222 1.00000000e+02  1.38570309e-10 3.65578259e-08 2.79171285e+04
223 1.00000000e+02  1.38751152e-10 3.66055360e-08 2.80398654e+04
224 1.00000000e+02  1.39270107e-10 3.67424477e-08 2.81631281e+04
225 1.00000000e+02  1.38667865e-10 3.65835631e-08 2.82862466e+04
226 1.00000000e+02  1.39013248e-10 3.66746828e-08 2.84092760e+04
227 1.00000000e+02  1.39362498e-10 3.67668222e-08 2.85322882e+04
228 1.00000000e+02  1.38927541e-10 3.66520713e-08 2.86568721e+04
229 1.00000000e+02  1.39451093e-10 3.67901956e-08 2.87823372e+04
230 1.00000000e+02  1.40788400e-10 3.71430058e-08 2.89078138e+04
231 1.00000000e+02  1.38570410e-10 3.65578526e-08 2.90345745e+04
232 1.00000000e+02  1.38649375e-10 3.65786850e-08 2.91597840e+04
233 1.00000000e+02  1.39623455e-10 3.68356684e-08 2.92851598e+04
234 1.00000000e+02  1.41684301e-10 3.73793639e-08 2.94106914e+04
235 1.00000000e+02  1.43725101e-10 3.79177709e-08 2.95368667e+04
236 1.00000000e+02  1.43416771e-10 3.78364267e-08 2.96633480e+04
237 1.00000000e+02  1.41876700e-10 3.74301227e-08 2.97899743e+04
238 1.00000000e+02  1.41341262e-10 3.72888628e-08 2.99166358e+04
239 1.00000000e+02  1.40000733e-10 3.69352023e-08 3.00433102e+04
240 1.00000000e+02  1.39568291e-10 3.68211149e-08 3.01698540e+04
241 1.00000000e+02  1.39232651e-10 3.67325660e-08 3.02964972e+04
242 1.00000000e+02  1.38597215e-10 3.65649242e-08 3.04229104e+04
243 1.00000000e+02  1.38125201e-10 3.64403967e-08 3.05491145e+04
244 1.00000000e+02  1.38134673e-10 3.64428958e-08 3.06737586e+04
245 1.00000000e+02  1.39512551e-10 3.68064094e-08 3.07984314e+04
246 1.00000000e+02  1.38867609e-10 3.66362600e-08 3.09231379e+04
247 1.00000000e+02  1.39458506e-10 3.67921513e-08 3.10480086e+04
248 1.00000000e+02  1.38774772e-10 3.66117675e-08 3.11729778e+04
249 1.00000000e+02  1.37762571e-10 3.63447271e-08 3.12983383e+04
250 1.00000000e+02  1.38139058e-10 3.64440524e-08 3.14230045e+04
251 1.00000000e+02  1.38453627e-10 3.65270425e-08 3.15480573e+04
252 1.00000000e+02  1.38412282e-10 3.65161350e-08 3.16732121e+04
253 1.00000000e+02  1.38360189e-10 3.65023916e-08 3.17984454e+04
254 1.00000000e+02  1.39292650e-10 3.67483949e-08 3.19235678e+04
255 1.00000000e+02  1.38790371e-10 3.66158830e-08 3.20486051e+04
256 1.00000000e+02  1.38978213e-10 3.66654396e-08 3.21736866e+04
257 1.00000000e+02  1.39955865e-10 3.69233652e-08 3.22988032e+04
258 1.00000000e+02  1.39020427e-10 3.66765767e-08 3.24235684e+04
259 1.00000000e+02  1.38234140e-10 3.64691373e-08 3.25500009e+04
260 1.00000000e+02  1.37140986e-10 3.61807396e-08 3.26766663e+04
261 1.00000000e+02  1.37036876e-10 3.61532733e-08 3.28030774e+04
262 1.00000000e+02  1.37369683e-10 3.62410749e-08 3.29254937e+04
263 1.00000000e+02  1.37987122e-10 3.64039686e-08 3.30482694e+04
264 1.00000000e+02  1.38346286e-10 3.64987239e-08 3.31710496e+04
265 1.00000000e+02  1.38464718e-10 3.65299686e-08 3.32940613e+04
266 1.00000000e+02  1.37786642e-10 3.63510777e-08 3.34169741e+04
267 1.00000000e+02  1.37094174e-10 3.61683897e-08 3.35399226e+04
268 1.00000000e+02  1.36790568e-10 3.60882918e-08 3.36628040e+04
269 1.00000000e+02  1.36690497e-10 3.60618910e-08 3.37882202e+04
270 1.00000000e+02  1.36207677e-10 3.59345126e-08 3.39134419e+04
271 1.00000000e+02  1.36970440e-10 3.61357459e-08 3.40385019e+04
272 1.00000000e+02  1.37825208e-10 3.63612522e-08 3.41638644e+04
273 1.00000000e+02  1.36986639e-10 3.61400196e-08 3.42893642e+04
274 1.00000000e+02  1.36581467e-10 3.60331265e-08 3.44148392e+04
275 1.00000000e+02  1.37281006e-10 3.62176799e-08 3.45398289e+04
276 1.00000000e+02  1.38344970e-10 3.64983766e-08 3.46647204e+04
277 1.00000000e+02  1.38887032e-10 3.66413842e-08 3.47871749e+04
278 1.00000000e+02  1.37322239e-10 3.62285581e-08 3.49109007e+04
279 1.00000000e+02  1.37727247e-10 3.63354080e-08 3.50359135e+04
280 1.00000000e+02  1.36699753e-10 3.60643330e-08 3.51608531e+04
281 1.00000000e+02  1.37420343e-10 3.62544401e-08 3.52857729e+04
282 1.00000000e+02  1.37176638e-10 3.61901456e-08 3.54108502e+04
283 1.00000000e+02  1.38265132e-10 3.64773135e-08 3.55357808e+04
284 1.00000000e+02  1.38102700e-10 3.64344605e-08 3.56606027e+04
285 1.00000000e+02  1.37700788e-10 3.63284274e-08 3.57854816e+04
286 1.00000000e+02  1.37836720e-10 3.63642894e-08 3.59106029e+04
287 1.00000000e+02  1.38142254e-10 3.64448958e-08 3.60355409e+04
288 1.00000000e+02  1.37730992e-10 3.63363958e-08 3.61604354e+04
289 1.00000000e+02  1.38714230e-10 3.65957953e-08 3.62853305e+04
290 1.00000000e+02  1.37793250e-10 3.63528209e-08 3.64101648e+04
291 1.00000000e+02  1.38535410e-10 3.65486186e-08 3.65350827e+04
292 1.00000000e+02  1.39522597e-10 3.68090598e-08 3.66599650e+04
293 1.00000000e+02  1.38340912e-10 3.64973061e-08 3.67848973e+04
294 1.00000000e+02  1.37740435e-10 3.63388871e-08 3.69098755e+04
295 1.00000000e+02  1.39035089e-10 3.66804447e-08 3.70347959e+04
296 1.00000000e+02  1.38505808e-10 3.65408090e-08 3.71596489e+04
297 1.00000000e+02  1.37716579e-10 3.63325936e-08 3.72844973e+04
298 1.00000000e+02  1.38069415e-10 3.64256791e-08 3.74092325e+04
299 1.00000000e+02  1.37469818e-10 3.62674927e-08 3.75345122e+04
300 1.00000000e+02  1.39374369e-10 3.67699540e-08 3.76564791e+04
301 1.00000000e+02  1.38459701e-10 3.65286450e-08 3.77815670e+04
302 1.00000000e+02  1.38366294e-10 3.65040024e-08 3.79064273e+04
303 1.00000000e+02  1.38070542e-10 3.64259766e-08 3.80312504e+04
304 1.00000000e+02  1.40550451e-10 3.70802299e-08 3.81560546e+04
305 1.00000000e+02  1.41287872e-10 3.72747774e-08 3.82808454e+04
306 1.00000000e+02  1.39331608e-10 3.67586727e-08 3.84058415e+04
307 1.00000000e+02  1.40216457e-10 3.69921150e-08 3.85309164e+04
308 1.00000000e+02  1.38860932e-10 3.66344984e-08 3.86560533e+04
309 1.00000000e+02  1.39277722e-10 3.67444567e-08 3.87812900e+04
310 1.00000000e+02  1.38358692e-10 3.65019968e-08 3.89064852e+04
311 1.00000000e+02  1.38296201e-10 3.64855102e-08 3.90317040e+04
312 1.00000000e+02  1.38970301e-10 3.66633523e-08 3.91568553e+04
313 1.00000000e+02  1.39151535e-10 3.67111656e-08 3.92820511e+04
314 1.00000000e+02  1.39336795e-10 3.67600413e-08 3.94072326e+04
315 1.00000000e+02  1.38712091e-10 3.65952310e-08 3.95323460e+04
316 1.00000000e+02  1.37781582e-10 3.63497426e-08 3.96567283e+04
317 1.00000000e+02  1.39492218e-10 3.68010453e-08 3.97812501e+04
318 1.00000000e+02  1.43007319e-10 3.77284045e-08 3.99057228e+04
319 1.00000000e+02  1.39564882e-10 3.68202156e-08 4.00301637e+04
320 1.00000000e+02  1.39204156e-10 3.67250483e-08 4.01525439e+04
321 1.00000000e+02  1.39752074e-10 3.68696008e-08 4.02759315e+04
322 1.00000000e+02  1.40433342e-10 3.70493339e-08 4.04008159e+04
323 1.00000000e+02  1.41508060e-10 3.73328676e-08 4.05255371e+04
324 1.00000000e+02  1.43299267e-10 3.78054266e-08 4.06503715e+04
325 1.00000000e+02  1.42215049e-10 3.75193867e-08 4.07751380e+04
326 1.00000000e+02  1.42229754e-10 3.75232661e-08 4.08994098e+04
327 1.00000000e+02  1.42506139e-10 3.75961823e-08 4.10238335e+04
328 1.00000000e+02  1.40216869e-10 3.69922238e-08 4.11483084e+04
329 1.00000000e+02  1.40765414e-10 3.71369416e-08 4.12727534e+04
330 1.00000000e+02  1.40643182e-10 3.71046943e-08 4.13972830e+04
331 1.00000000e+02  1.40854287e-10 3.71603882e-08 4.15217838e+04
332 1.00000000e+02  1.39333435e-10 3.67591549e-08 4.16463949e+04
333 1.00000000e+02  1.37823917e-10 3.63609117e-08 4.17704382e+04
334 1.00000000e+02  1.38483158e-10 3.65348335e-08 4.18946625e+04
335 1.00000000e+02  1.38996549e-10 3.66702771e-08 4.20209854e+04
336 1.00000000e+02  1.38231934e-10 3.64685553e-08 4.21472679e+04
337 1.00000000e+02  1.38513915e-10 3.65429478e-08 4.22733587e+04
338 1.00000000e+02  1.38666240e-10 3.65831344e-08 4.23984100e+04
339 1.00000000e+02  1.38785750e-10 3.66146638e-08 4.25231222e+04
340 1.00000000e+02  1.39064389e-10 3.66881748e-08 4.26478378e+04
341 1.00000000e+02  1.38030486e-10 3.64154088e-08 4.27724718e+04
342 1.00000000e+02  1.37802887e-10 3.63553634e-08 4.28969746e+04
343 1.00000000e+02  1.37474989e-10 3.62688569e-08 4.30212989e+04
344 1.00000000e+02  1.37449144e-10 3.62620385e-08 4.31457909e+04
345 1.00000000e+02  1.37492314e-10 3.62734275e-08 4.32702497e+04
346 1.00000000e+02  1.37500269e-10 3.62755262e-08 4.33946186e+04
347 1.00000000e+02  1.38528031e-10 3.65466719e-08 4.35191016e+04
348 1.00000000e+02  1.38815293e-10 3.66224578e-08 4.36436059e+04
349 1.00000000e+02  1.38666242e-10 3.65831351e-08 4.37687298e+04
350 1.00000000e+02  1.38349009e-10 3.64994421e-08 4.38933814e+04
351 1.00000000e+02  1.38454106e-10 3.65271691e-08 4.40179391e+04
352 1.00000000e+02  1.38393876e-10 3.65112791e-08 4.41424482e+04
353 1.00000000e+02  1.39523603e-10 3.68093252e-08 4.42671936e+04
354 1.00000000e+02  1.39207791e-10 3.67260073e-08 4.43920953e+04
355 1.00000000e+02  1.38355746e-10 3.65012195e-08 4.45169335e+04
356 1.00000000e+02  1.39478603e-10 3.67974533e-08 4.46423805e+04
357 1.00000000e+02  1.39081544e-10 3.66927005e-08 4.47675927e+04
358 1.00000000e+02  1.39693911e-10 3.68542562e-08 4.48928174e+04
359 1.00000000e+02  1.40327209e-10 3.70213339e-08 4.50180939e+04
360 1.00000000e+02  1.39388554e-10 3.67736965e-08 4.51431687e+04
361 1.00000000e+02  1.38889020e-10 3.66419086e-08 4.52682903e+04
362 1.00000000e+02  1.39182670e-10 3.67193798e-08 4.53928915e+04
363 1.00000000e+02  1.39841911e-10 3.68933019e-08 4.55175799e+04
364 1.00000000e+02  1.39506369e-10 3.68047785e-08 4.56420774e+04
365 1.00000000e+02  1.39429957e-10 3.67846195e-08 4.57666412e+04
366 1.00000000e+02  1.38615973e-10 3.65698731e-08 4.58888565e+04
367 1.00000000e+02  1.40165006e-10 3.69785412e-08 4.60138590e+04
368 1.00000000e+02  1.40914305e-10 3.71762223e-08 4.61388506e+04
369 1.00000000e+02  1.42048182e-10 3.74753634e-08 4.62637347e+04
370 1.00000000e+02  1.42567472e-10 3.76123633e-08 4.63885344e+04
371 1.00000000e+02  1.41448205e-10 3.73170767e-08 4.65134123e+04
372 1.00000000e+02  1.40290365e-10 3.70116135e-08 4.66382610e+04
373 1.00000000e+02  1.38498446e-10 3.65388669e-08 4.67631565e+04
374 1.00000000e+02  1.39806576e-10 3.68839797e-08 4.68877472e+04
375 1.00000000e+02  1.42017239e-10 3.74671999e-08 4.70119176e+04
376 1.00000000e+02  1.41009416e-10 3.72013146e-08 4.71366943e+04
377 1.00000000e+02  1.39142453e-10 3.67087697e-08 4.72612125e+04
378 1.00000000e+02  1.39625261e-10 3.68361448e-08 4.73858072e+04
379 1.00000000e+02  1.38780913e-10 3.66133878e-08 4.75094613e+04
380 1.00000000e+02  1.39181790e-10 3.67191476e-08 4.76356491e+04
381 1.00000000e+02  1.38916085e-10 3.66490488e-08 4.77600355e+04
382 1.00000000e+02  1.38064391e-10 3.64243538e-08 4.78842729e+04
383 1.00000000e+02  1.38485484e-10 3.65354471e-08 4.80084410e+04
384 1.00000000e+02  1.38381516e-10 3.65080182e-08 4.81330721e+04
385 1.00000000e+02  1.37779669e-10 3.63492379e-08 4.82577142e+04
386 1.00000000e+02  1.36520273e-10 3.60169824e-08 4.83823551e+04
387 1.00000000e+02  1.37418029e-10 3.62538296e-08 4.85070234e+04
388 1.00000000e+02  1.37340101e-10 3.62332704e-08 4.86315321e+04
389 1.00000000e+02  1.36372508e-10 3.59779986e-08 4.87561052e+04
390 1.00000000e+02  1.36472523e-10 3.60043849e-08 4.88821199e+04
391 1.00000000e+02  1.37073473e-10 3.61629282e-08 4.90065072e+04
392 1.00000000e+02  1.39117537e-10 3.67021964e-08 4.91310935e+04
393 1.00000000e+02  1.38332279e-10 3.64950284e-08 4.92555885e+04
394 1.00000000e+02  1.38985728e-10 3.66674222e-08 4.93802771e+04
395 1.00000000e+02  1.39560153e-10 3.68189679e-08 4.95047945e+04
396 1.00000000e+02  1.38890092e-10 3.66421916e-08 4.96291942e+04
397 1.00000000e+02  1.37768192e-10 3.63462100e-08 4.97537640e+04
398 1.00000000e+02  1.38612859e-10 3.65690514e-08 4.98783816e+04
399 1.00000000e+02  1.38041883e-10 3.64184156e-08 5.00006921e+04
400 1.00000000e+02  1.38238952e-10 3.64704066e-08 5.01262213e+04


==> raw_data/inviscid_sphere/sphere_p4_inviscid_nk_at_bottom_resi.dat <==
0 1.00000000e-03  3.78591615e-03 1.00000000e+00 1.20570403e+02
1 1.00000000e-03  2.40202623e-03 6.34463664e-01 2.54157173e+02
2 1.57613439e-03  1.88065077e-03 4.96749188e-01 3.88210855e+02
3 2.01308834e-03  1.39671094e-03 3.68922840e-01 5.21279362e+02
4 2.71059390e-03  1.07967592e-03 2.85182207e-01 6.55113109e+02
5 3.50653012e-03  1.12848729e-03 2.98075087e-01 7.87633910e+02
6 3.35485937e-03  9.71143733e-04 2.56514855e-01 9.19175064e+02
7 3.89840970e-03  8.68267661e-04 2.29341493e-01 1.05082170e+03
8 4.36030999e-03  7.31063580e-04 1.93100838e-01 1.18359375e+03
9 5.17864144e-03  6.78314583e-04 1.79167883e-01 1.31654912e+03
10 5.58135745e-03  5.95559429e-04 1.57309197e-01 1.44949986e+03
11 6.35690741e-03  5.76319273e-04 1.52227162e-01 1.57944724e+03
12 6.56912988e-03  5.08633540e-04 1.34348865e-01 1.70995242e+03
13 7.44330811e-03  4.61850466e-04 1.21991731e-01 1.84013377e+03
14 8.19727690e-03  4.35237682e-04 1.14962314e-01 1.96840802e+03
15 8.69850270e-03  4.00666069e-04 1.05830677e-01 2.09753563e+03
16 9.44905606e-03  3.68167558e-04 9.72466222e-02 2.22323529e+03
17 1.02831335e-02  3.29953922e-04 8.71529926e-02 2.34822468e+03
18 1.14740753e-02  3.18158385e-04 8.40373563e-02 2.47618779e+03
19 1.18994700e-02  2.93336528e-04 7.74809892e-02 2.60646067e+03
20 1.29063918e-02  2.67710103e-04 7.07121057e-02 2.73237416e+03
21 1.41418501e-02  2.46211840e-04 6.50336219e-02 2.85971568e+03
22 1.53766616e-02  2.33788201e-04 6.17520811e-02 2.98814808e+03
23 1.61937862e-02  2.18364132e-04 5.76780159e-02 3.11671858e+03
24 1.73376283e-02  2.00010820e-04 5.28302297e-02 3.24510570e+03
25 1.89285567e-02  1.85457557e-04 4.89861765e-02 3.37321017e+03
26 2.04139223e-02  1.74271160e-04 4.60314368e-02 3.50125429e+03
27 2.17242839e-02  1.63231521e-04 4.31154612e-02 3.62914643e+03
28 2.31935360e-02  1.49845572e-04 3.95797387e-02 3.75686166e+03
29 2.52654523e-02  1.36726657e-04 3.61145497e-02 3.88522604e+03
30 2.76896710e-02  1.28204177e-04 3.38634485e-02 4.01323748e+03
31 2.95303651e-02  1.19124739e-04 3.14652344e-02 4.13903816e+03
32 3.17811076e-02  1.07888207e-04 2.84972522e-02 4.26615674e+03
33 3.50911026e-02  9.73490153e-05 2.57134631e-02 4.39319272e+03
34 3.88901330e-02  8.85557210e-05 2.33908300e-02 4.52029725e+03
35 4.27517964e-02  8.15791398e-05 2.15480577e-02 4.64561776e+03
36 4.64078949e-02  7.20140990e-05 1.90215779e-02 4.76921946e+03
37 5.25718742e-02  6.47888159e-05 1.71131143e-02 4.89345809e+03
38 5.84347174e-02  5.58874127e-05 1.47619256e-02 5.01778029e+03
39 6.77418396e-02  5.13584611e-05 1.35656626e-02 5.14200732e+03
40 7.37155294e-02  4.18900546e-05 1.10647074e-02 5.26710693e+03
41 9.03774462e-02  3.67000387e-05 9.69383295e-03 5.39109527e+03
42 1.03158369e-01  3.17485869e-05 8.38597201e-03 5.51513703e+03
43 1.19246761e-01  2.70959616e-05 7.15704218e-03 5.64317947e+03
44 1.39722524e-01  2.26808588e-05 5.99085079e-03 5.77034502e+03
45 1.66921200e-01  1.75356353e-05 4.63180763e-03 5.89779485e+03
46 2.15898431e-01  1.45147129e-05 3.83387067e-03 6.02495776e+03
47 2.60833003e-01  1.07773657e-05 2.84669951e-03 6.15128268e+03
48 3.51284003e-01  7.49618234e-06 1.98001806e-03 6.27784333e+03
49 5.05045900e-01  5.22930532e-06 1.38125228e-03 6.40462823e+03
50 7.23980705e-01  3.63506772e-06 9.60155369e-04 6.53029713e+03
51 1.04149811e+00  2.44258170e-06 6.45175858e-04 6.65913762e+03
52 1.54996500e+00  1.68835856e-06 4.45957726e-04 6.78806294e+03
53 2.24236501e+00  1.08303573e-06 2.86069656e-04 6.91576185e+03
54 3.49565212e+00  6.96046465e-07 1.83851527e-04 7.04250401e+03
55 5.43917158e+00  4.67476029e-07 1.23477650e-04 7.16899896e+03
56 8.09863163e+00  3.01517008e-07 7.96417555e-05 7.29572315e+03
57 1.25562275e+01  1.99673604e-07 5.27411586e-05 7.42295941e+03
58 1.89605239e+01  1.39103530e-07 3.67423694e-05 7.54943728e+03
59 2.72165355e+01  1.02989661e-07 2.72033655e-05 7.67431258e+03
60 3.67601575e+01  7.90923540e-08 2.08912059e-05 7.80238975e+03
61 4.78670309e+01  6.21838656e-08 1.64250509e-05 7.92917867e+03
62 6.08826118e+01  5.07446282e-08 1.34035267e-05 8.05617032e+03
63 7.46072301e+01  4.22968812e-08 1.11721653e-05 8.18339241e+03
64 8.95081633e+01  3.55239760e-08 9.38319143e-06 8.31053303e+03
65 1.00000000e+02  3.01106855e-08 7.95334188e-06 8.43766656e+03
66 1.00000000e+02  2.54230563e-08 6.71516623e-06 8.56489271e+03
67 1.00000000e+02  2.09408761e-08 5.53125724e-06 8.69211969e+03
68 1.00000000e+02  1.67856052e-08 4.43369703e-06 8.81920976e+03
69 1.00000000e+02  1.30788010e-08 3.45459340e-06 8.94631906e+03
70 1.00000000e+02  1.00434494e-08 2.65284518e-06 9.07317356e+03
71 1.00000000e+02  7.94175936e-09 2.09771137e-06 9.19990096e+03
72 1.00000000e+02  6.77789973e-09 1.79029314e-06 9.32629356e+03
73 1.00000000e+02  6.20847269e-09 1.63988647e-06 9.45272790e+03
74 1.00000000e+02  5.79695404e-09 1.53118923e-06 9.57910443e+03
75 1.00000000e+02  5.30946205e-09 1.40242463e-06 9.70551623e+03
76 1.00000000e+02  4.74350306e-09 1.25293400e-06 9.83212097e+03
77 1.00000000e+02  4.23445801e-09 1.11847644e-06 9.95881618e+03
78 1.00000000e+02  3.93815539e-09 1.04021199e-06 1.00856829e+04
79 1.00000000e+02  3.89944149e-09 1.02998623e-06 1.02123183e+04
80 1.00000000e+02  4.01688051e-09 1.06100620e-06 1.03389337e+04
81 1.00000000e+02  4.13763616e-09 1.09290222e-06 1.04655326e+04
82 1.00000000e+02  4.15198395e-09 1.09669200e-06 1.05921398e+04
83 1.00000000e+02  4.01243819e-09 1.05983282e-06 1.07190873e+04
84 1.00000000e+02  3.71952044e-09 9.82462444e-07 1.08458804e+04
85 1.00000000e+02  3.30391119e-09 8.72684723e-07 1.09724503e+04
86 1.00000000e+02  2.81198387e-09 7.42748585e-07 1.10988205e+04
87 1.00000000e+02  2.29601157e-09 6.06461285e-07 1.12266623e+04
88 1.00000000e+02  1.80512629e-09 4.76800388e-07 1.13522467e+04
89 1.00000000e+02  1.38852047e-09 3.66759436e-07 1.14786556e+04
90 1.00000000e+02  1.08390681e-09 2.86299741e-07 1.16056537e+04
91 1.00000000e+02  9.07279633e-10 2.39645992e-07 1.17326337e+04
92 1.00000000e+02  8.31072493e-10 2.19516878e-07 1.18596140e+04
93 1.00000000e+02  7.99412675e-10 2.11154353e-07 1.19866574e+04
94 1.00000000e+02  7.65688448e-10 2.02246542e-07 1.21137345e+04
95 1.00000000e+02  7.10667201e-10 1.87713402e-07 1.22407244e+04
96 1.00000000e+02  6.33446851e-10 1.67316661e-07 1.23677854e+04
97 1.00000000e+02  5.43553709e-10 1.43572569e-07 1.24948540e+04
98 1.00000000e+02  4.55667798e-10 1.20358661e-07 1.26220364e+04
99 1.00000000e+02  3.85011732e-10 1.01695790e-07 1.27470604e+04
100 1.00000000e+02  3.42684066e-10 9.05154927e-08 1.28741759e+04
101 1.00000000e+02  3.27733171e-10 8.65664104e-08 1.30025829e+04
102 1.00000000e+02  3.28877951e-10 8.68687889e-08 1.31311997e+04
103 1.00000000e+02  3.32747706e-10 8.78909338e-08 1.32592991e+04
104 1.00000000e+02  3.29718398e-10 8.70907819e-08 1.33870629e+04
105 1.00000000e+02  3.16940704e-10 8.37157220e-08 1.35152392e+04
106 1.00000000e+02  2.94826937e-10 7.78746610e-08 1.36423672e+04
107 1.00000000e+02  2.65940271e-10 7.02446278e-08 1.37696932e+04
108 1.00000000e+02  2.34936377e-10 6.20553568e-08 1.38971030e+04
109 1.00000000e+02  2.05654643e-10 5.43209714e-08 1.40243384e+04
110 1.00000000e+02  1.82286236e-10 4.81485138e-08 1.41513508e+04
111 1.00000000e+02  1.66554171e-10 4.39930955e-08 1.42783530e+04
112 1.00000000e+02  1.58549066e-10 4.18786524e-08 1.44051388e+04
113 1.00000000e+02  1.55566606e-10 4.10908747e-08 1.45317501e+04
114 1.00000000e+02  1.53140241e-10 4.04499822e-08 1.46580803e+04
115 1.00000000e+02  1.52845489e-10 4.03721274e-08 1.47842689e+04
116 1.00000000e+02  1.51484965e-10 4.00127628e-08 1.49104725e+04
117 1.00000000e+02  1.48247231e-10 3.91575578e-08 1.50366813e+04
118 1.00000000e+02  1.45536915e-10 3.84416637e-08 1.51627713e+04
119 1.00000000e+02  1.41530270e-10 3.73833608e-08 1.52879317e+04
120 1.00000000e+02  1.38623276e-10 3.66155167e-08 1.54144117e+04
121 1.00000000e+02  1.37930045e-10 3.64324087e-08 1.55392307e+04
122 1.00000000e+02  1.36415281e-10 3.60323039e-08 1.56651590e+04
123 1.00000000e+02  1.36985169e-10 3.61828322e-08 1.57914249e+04
124 1.00000000e+02  1.36913908e-10 3.61640096e-08 1.59172695e+04
125 1.00000000e+02  1.36792876e-10 3.61320406e-08 1.60432582e+04
126 1.00000000e+02  1.35707998e-10 3.58454844e-08 1.61692621e+04
127 1.00000000e+02  1.35958128e-10 3.59115530e-08 1.62953938e+04
128 1.00000000e+02  1.36389898e-10 3.60255993e-08 1.64216963e+04
129 1.00000000e+02  1.35901640e-10 3.58966322e-08 1.65478373e+04
130 1.00000000e+02  1.34109573e-10 3.54232814e-08 1.66741054e+04
131 1.00000000e+02  1.35035634e-10 3.56678882e-08 1.68003175e+04
132 1.00000000e+02  1.35087194e-10 3.56815070e-08 1.69264257e+04
133 1.00000000e+02  1.34580338e-10 3.55476278e-08 1.70524282e+04
134 1.00000000e+02  1.34365467e-10 3.54908725e-08 1.71784234e+04
135 1.00000000e+02  1.34172032e-10 3.54397790e-08 1.73044545e+04
136 1.00000000e+02  1.33526852e-10 3.52693633e-08 1.74303914e+04
137 1.00000000e+02  1.34680324e-10 3.55740378e-08 1.75563747e+04
138 1.00000000e+02  1.35236078e-10 3.57208327e-08 1.76822210e+04
139 1.00000000e+02  1.34496249e-10 3.55254168e-08 1.78083027e+04
140 1.00000000e+02  1.34471358e-10 3.55188422e-08 1.79346109e+04
141 1.00000000e+02  1.33858535e-10 3.53569730e-08 1.80609878e+04
142 1.00000000e+02  1.34372598e-10 3.54927558e-08 1.81873979e+04
143 1.00000000e+02  1.34186478e-10 3.54435947e-08 1.83136266e+04
144 1.00000000e+02  1.33566788e-10 3.52799118e-08 1.84396445e+04
145 1.00000000e+02  1.34075832e-10 3.54143690e-08 1.85658362e+04
146 1.00000000e+02  1.34758185e-10 3.55946036e-08 1.86921288e+04
147 1.00000000e+02  1.33767296e-10 3.53328733e-08 1.88183739e+04
148 1.00000000e+02  1.34512506e-10 3.55297108e-08 1.89447049e+04
149 1.00000000e+02  1.34258675e-10 3.54626646e-08 1.90713632e+04
150 1.00000000e+02  1.34828789e-10 3.56132529e-08 1.91977810e+04
151 1.00000000e+02  1.35129650e-10 3.56927213e-08 1.93241426e+04
152 1.00000000e+02  1.33858299e-10 3.53569107e-08 1.94504045e+04
153 1.00000000e+02  1.33570515e-10 3.52808964e-08 1.95770464e+04
154 1.00000000e+02  1.33437904e-10 3.52458689e-08 1.97033277e+04
155 1.00000000e+02  1.33685718e-10 3.53113256e-08 1.98294037e+04
156 1.00000000e+02  1.33162039e-10 3.51730028e-08 1.99553977e+04
157 1.00000000e+02  1.34244102e-10 3.54588154e-08 2.00814155e+04
158 1.00000000e+02  1.34000894e-10 3.53945752e-08 2.02079028e+04
159 1.00000000e+02  1.34117277e-10 3.54253162e-08 2.03341233e+04
160 1.00000000e+02  1.34662623e-10 3.55693623e-08 2.04604488e+04
161 1.00000000e+02  1.34505737e-10 3.55279228e-08 2.05866970e+04
162 1.00000000e+02  1.34934326e-10 3.56411289e-08 2.07129637e+04
163 1.00000000e+02  1.34261662e-10 3.54634537e-08 2.08403990e+04
164 1.00000000e+02  1.33758371e-10 3.53305160e-08 2.09682036e+04
165 1.00000000e+02  1.34661750e-10 3.55691316e-08 2.10961998e+04
166 1.00000000e+02  1.34921038e-10 3.56376192e-08 2.12242991e+04
167 1.00000000e+02  1.34691169e-10 3.55769023e-08 2.13526208e+04
168 1.00000000e+02  1.34817128e-10 3.56101727e-08 2.14808249e+04
169 1.00000000e+02  1.34368617e-10 3.54917044e-08 2.16087398e+04
170 1.00000000e+02  1.34184121e-10 3.54429723e-08 2.17365338e+04
171 1.00000000e+02  1.34176503e-10 3.54409600e-08 2.18643473e+04
172 1.00000000e+02  1.34242069e-10 3.54582784e-08 2.19921230e+04
173 1.00000000e+02  1.34475215e-10 3.55198608e-08 2.21197461e+04
174 1.00000000e+02  1.34087505e-10 3.54174524e-08 2.22465407e+04
175 1.00000000e+02  1.35312660e-10 3.57410609e-08 2.23729095e+04
176 1.00000000e+02  1.34622947e-10 3.55588824e-08 2.25008707e+04
177 1.00000000e+02  1.34586417e-10 3.55492335e-08 2.26289528e+04
178 1.00000000e+02  1.33916816e-10 3.53723671e-08 2.27571655e+04
179 1.00000000e+02  1.34062256e-10 3.54107831e-08 2.28853263e+04
180 1.00000000e+02  1.33939028e-10 3.53782342e-08 2.30135724e+04
181 1.00000000e+02  1.34040000e-10 3.54049044e-08 2.31415259e+04
182 1.00000000e+02  1.33633664e-10 3.52975761e-08 2.32684615e+04
183 1.00000000e+02  1.34053219e-10 3.54083961e-08 2.33941210e+04
184 1.00000000e+02  1.34613972e-10 3.55565116e-08 2.35199187e+04
185 1.00000000e+02  1.34121738e-10 3.54264947e-08 2.36481555e+04
186 1.00000000e+02  1.34987817e-10 3.56552578e-08 2.37761939e+04
187 1.00000000e+02  1.34776772e-10 3.55995133e-08 2.39042228e+04
188 1.00000000e+02  1.34790492e-10 3.56031372e-08 2.40320725e+04
189 1.00000000e+02  1.34942932e-10 3.56434022e-08 2.41600388e+04
190 1.00000000e+02  1.34972866e-10 3.56513088e-08 2.42879700e+04
191 1.00000000e+02  1.34546943e-10 3.55388068e-08 2.44158220e+04
192 1.00000000e+02  1.34441334e-10 3.55109116e-08 2.45437382e+04
193 1.00000000e+02  1.33664879e-10 3.53058212e-08 2.46716594e+04
194 1.00000000e+02  1.34160243e-10 3.54366651e-08 2.47997418e+04
195 1.00000000e+02  1.34992819e-10 3.56565791e-08 2.49270292e+04
196 1.00000000e+02  1.34567190e-10 3.55441547e-08 2.50532123e+04
197 1.00000000e+02  1.35438813e-10 3.57743827e-08 2.51799076e+04
198 1.00000000e+02  1.34147953e-10 3.54334188e-08 2.53069649e+04
199 1.00000000e+02  1.34327707e-10 3.54808986e-08 2.54339646e+04
200 1.00000000e+02  1.34171295e-10 3.54395844e-08 2.55600772e+04
201 1.00000000e+02  1.34759226e-10 3.55948787e-08 2.56871479e+04
202 1.00000000e+02  1.34834236e-10 3.56146915e-08 2.58131987e+04
203 1.00000000e+02  1.34272235e-10 3.54662463e-08 2.59407258e+04
204 1.00000000e+02  1.34784387e-10 3.56015246e-08 2.60669348e+04
205 1.00000000e+02  1.34233854e-10 3.54561086e-08 2.61926319e+04
206 1.00000000e+02  1.34867306e-10 3.56234265e-08 2.63188834e+04
207 1.00000000e+02  1.33650377e-10 3.53019909e-08 2.64453465e+04
208 1.00000000e+02  1.35913115e-10 3.58996633e-08 2.65730198e+04
209 1.00000000e+02  1.34637949e-10 3.55628449e-08 2.67006419e+04
210 1.00000000e+02  1.34086255e-10 3.54171223e-08 2.68280861e+04
211 1.00000000e+02  1.34828116e-10 3.56130750e-08 2.69534327e+04
212 1.00000000e+02  1.34767735e-10 3.55971261e-08 2.70789420e+04
213 1.00000000e+02  1.33753096e-10 3.53291227e-08 2.72043623e+04
214 1.00000000e+02  1.33797274e-10 3.53407918e-08 2.73298479e+04
215 1.00000000e+02  1.33581539e-10 3.52838082e-08 2.74564257e+04
216 1.00000000e+02  1.34839720e-10 3.56161401e-08 2.75831044e+04
217 1.00000000e+02  1.33706762e-10 3.53168841e-08 2.77098355e+04
218 1.00000000e+02  1.33520292e-10 3.52676304e-08 2.78365812e+04
219 1.00000000e+02  1.34108978e-10 3.54231242e-08 2.79645366e+04
220 1.00000000e+02  1.34200821e-10 3.54473833e-08 2.80913386e+04
221 1.00000000e+02  1.34583997e-10 3.55485943e-08 2.82171463e+04
222 1.00000000e+02  1.34910825e-10 3.56349217e-08 2.83435795e+04
223 1.00000000e+02  1.34650165e-10 3.55660717e-08 2.84702508e+04
224 1.00000000e+02  1.33919130e-10 3.53729783e-08 2.85965073e+04
225 1.00000000e+02  1.34429761e-10 3.55078547e-08 2.87225707e+04
226 1.00000000e+02  1.34132977e-10 3.54294631e-08 2.88483150e+04
227 1.00000000e+02  1.34538467e-10 3.55365681e-08 2.89748629e+04
228 1.00000000e+02  1.34725324e-10 3.55859238e-08 2.91019266e+04
229 1.00000000e+02  1.33926393e-10 3.53748968e-08 2.92288366e+04
230 1.00000000e+02  1.34712695e-10 3.55825881e-08 2.93553974e+04
231 1.00000000e+02  1.34757210e-10 3.55943463e-08 2.94808772e+04
232 1.00000000e+02  1.33935828e-10 3.53773889e-08 2.96065130e+04
233 1.00000000e+02  1.34205307e-10 3.54485683e-08 2.97322757e+04
234 1.00000000e+02  1.34753410e-10 3.55933424e-08 2.98580593e+04
235 1.00000000e+02  1.34404682e-10 3.55012305e-08 2.99841677e+04
236 1.00000000e+02  1.33368468e-10 3.52275283e-08 3.01121668e+04
237 1.00000000e+02  1.34451288e-10 3.55135410e-08 3.02385332e+04
238 1.00000000e+02  1.34154759e-10 3.54352166e-08 3.03649166e+04
239 1.00000000e+02  1.34350523e-10 3.54869250e-08 3.04912789e+04
240 1.00000000e+02  1.33301043e-10 3.52097187e-08 3.06178225e+04
241 1.00000000e+02  1.34258268e-10 3.54625573e-08 3.07443156e+04
242 1.00000000e+02  1.34390828e-10 3.54975711e-08 3.08707588e+04
243 1.00000000e+02  1.34205066e-10 3.54485046e-08 3.09971819e+04
244 1.00000000e+02  1.34680352e-10 3.55740452e-08 3.11237377e+04
245 1.00000000e+02  1.35120320e-10 3.56902569e-08 3.12512494e+04
246 1.00000000e+02  1.34391653e-10 3.54977891e-08 3.13787717e+04
247 1.00000000e+02  1.33553836e-10 3.52764909e-08 3.15063143e+04
248 1.00000000e+02  1.34394189e-10 3.54984589e-08 3.16337522e+04
249 1.00000000e+02  1.34531797e-10 3.55348063e-08 3.17618615e+04
250 1.00000000e+02  1.34943259e-10 3.56434884e-08 3.18890477e+04
251 1.00000000e+02  1.34787445e-10 3.56023324e-08 3.20159387e+04
252 1.00000000e+02  1.34660551e-10 3.55688150e-08 3.21429927e+04
253 1.00000000e+02  1.34317865e-10 3.54782990e-08 3.22697510e+04
254 1.00000000e+02  1.34892075e-10 3.56299690e-08 3.23961266e+04
255 1.00000000e+02  1.34640962e-10 3.55636409e-08 3.25213415e+04
256 1.00000000e+02  1.33928995e-10 3.53755839e-08 3.26451198e+04
257 1.00000000e+02  1.35105283e-10 3.56862851e-08 3.27713712e+04
258 1.00000000e+02  1.34339248e-10 3.54839469e-08 3.28979988e+04
259 1.00000000e+02  1.34089054e-10 3.54178614e-08 3.30244301e+04
260 1.00000000e+02  1.33285936e-10 3.52057286e-08 3.31506932e+04
261 1.00000000e+02  1.33969665e-10 3.53863265e-08 3.32771304e+04
262 1.00000000e+02  1.34259023e-10 3.54627565e-08 3.34038446e+04
263 1.00000000e+02  1.34310165e-10 3.54762651e-08 3.35307512e+04
264 1.00000000e+02  1.34285874e-10 3.54698490e-08 3.36568466e+04
265 1.00000000e+02  1.34335026e-10 3.54828318e-08 3.37836938e+04
266 1.00000000e+02  1.34570639e-10 3.55450659e-08 3.39105717e+04
267 1.00000000e+02  1.33720026e-10 3.53203876e-08 3.40370251e+04
268 1.00000000e+02  1.33197635e-10 3.51824048e-08 3.41635058e+04
269 1.00000000e+02  1.33622014e-10 3.52944992e-08 3.42903422e+04
270 1.00000000e+02  1.32895833e-10 3.51026878e-08 3.44156105e+04
271 1.00000000e+02  1.34481134e-10 3.55214243e-08 3.45394998e+04
272 1.00000000e+02  1.33792182e-10 3.53394467e-08 3.46633686e+04
273 1.00000000e+02  1.34145335e-10 3.54327275e-08 3.47895118e+04
274 1.00000000e+02  1.35197422e-10 3.57106223e-08 3.49159679e+04
275 1.00000000e+02  1.34609879e-10 3.55554305e-08 3.50423821e+04
276 1.00000000e+02  1.34264310e-10 3.54641531e-08 3.51659405e+04
277 1.00000000e+02  1.34335262e-10 3.54828941e-08 3.52897428e+04
278 1.00000000e+02  1.34521598e-10 3.55321123e-08 3.54141656e+04


==> raw_data/sd7003/ej-stage6-larger-tol.dat <==
1.0000000e+00 6.5907070e-02    0
3.8842719e-01 2.5600098e-02    1
6.2358431e-02 4.1098615e-03    2
4.2900227e-02 2.8274283e-03    3
1.4028414e-02 9.2457165e-04    4
1.2769504e-02 8.4160059e-04    5
3.8552398e-03 2.5408756e-04    6
2.8036614e-03 1.8478111e-04    7
5.9272870e-04 3.9065012e-05    8
7.0417382e-04 4.6410033e-05    9
9.6557353e-05 6.3638122e-06   10


==> raw_data/sd7003/ej-stage6-smaller-tol.dat <==
1.0000000e+00  6.5947761e-02    0
3.8845007e-01  2.5617412e-02    1
6.2346296e-02  4.1115986e-03    2
4.2638130e-02  2.8118892e-03    3
1.3864841e-02  9.1435521e-04    4
1.2617295e-02  8.3208238e-04    5
4.0810471e-03  2.6913592e-04    6
2.3673734e-03  1.5612297e-04    7
6.6243171e-04  4.3685888e-05    8
4.9443706e-04  3.2607017e-05    9
1.2932035e-04  8.5283878e-06   10
9.8130507e-05  6.4714872e-06   11
2.6545283e-05  1.7506020e-06   12
2.0190851e-05  1.3315414e-06   13
4.8423970e-06  3.1934524e-07   14


==> raw_data/sd7003/forces.dat <==
0 5.00000000e-03 4.58742767e-01 2.41784749e+00 5.98071348e-02 -3.86181850e-03 5.18549901e-01 2.41398568e+00
1 1.00000000e-02 3.98325720e-01 2.30888883e+00 5.27593845e-02 -3.31972452e-03 4.51085104e-01 2.30556911e+00
2 1.50000000e-02 3.48425045e-01 2.19551772e+00 4.78593454e-02 -2.93060933e-03 3.96284390e-01 2.19258711e+00
3 2.00000000e-02 3.05168925e-01 2.07779080e+00 4.41805693e-02 -2.62879196e-03 3.49349495e-01 2.07516201e+00
4 2.50000000e-02 2.66745169e-01 1.95654374e+00 4.12807439e-02 -2.38355491e-03 3.08025913e-01 1.95416018e+00
5 3.00000000e-02 2.31703818e-01 1.83290209e+00 3.89077996e-02 -2.17739741e-03 2.70611618e-01 1.83072470e+00
6 3.50000000e-02 1.99340568e-01 1.70705914e+00 3.69145963e-02 -2.00028361e-03 2.36255165e-01 1.70505886e+00
7 4.00000000e-02 1.69290383e-01 1.58117538e+00 3.52073511e-02 -1.84458989e-03 2.04497734e-01 1.57933079e+00
8 4.50000000e-02 1.41250806e-01 1.45414324e+00 3.37154443e-02 -1.70629446e-03 1.74966250e-01 1.45243695e+00
9 5.00000000e-02 1.15242450e-01 1.32735501e+00 3.23875439e-02 -1.58286575e-03 1.47629994e-01 1.32577214e+00
10 5.50000000e-02 9.19458165e-02 1.20486336e+00 3.11963645e-02 -1.46965232e-03 1.23142181e-01 1.20339371e+00
11 6.00000000e-02 7.03594532e-02 1.08323102e+00 3.01100251e-02 -1.36638114e-03 1.00469478e-01 1.08186464e+00
12 6.50000000e-02 5.11957144e-02 9.65858087e-01 2.90909498e-02 -1.27054105e-03 8.02866642e-02 9.64587546e-01
13 7.00000000e-02 3.58576714e-02 8.55209423e-01 2.81341135e-02 -1.17879896e-03 6.39917849e-02 8.54030624e-01
14 7.50000000e-02 2.22569092e-02 7.47210718e-01 2.72105681e-02 -1.08992508e-03 4.94674773e-02 7.46120793e-01
15 8.00000000e-02 1.15681976e-02 6.44373939e-01 2.63034072e-02 -1.00109654e-03 3.78716048e-02 6.43372842e-01
16 8.50000000e-02 4.63063893e-03 5.49031280e-01 2.54388126e-02 -9.15331049e-04 3.00694515e-02 5.48115949e-01
17 9.00000000e-02 -4.06612390e-04 4.60847346e-01 2.46702387e-02 -8.39562934e-04 2.42636264e-02 4.60007783e-01
18 9.50000000e-02 -4.03419715e-03 3.80265064e-01 2.40368039e-02 -7.83723435e-04 2.00026067e-02 3.79481341e-01
19 1.00000000e-01 -7.12911932e-03 3.03304518e-01 2.35032553e-02 -7.52623351e-04 1.63741360e-02 3.02551895e-01
20 1.05000000e-01 -1.02307536e-02 2.28397612e-01 2.29897242e-02 -7.40199412e-04 1.27589706e-02 2.27657413e-01
21 1.10000000e-01 -1.16528674e-02 1.65643717e-01 2.24730374e-02 -7.39981643e-04 1.08201700e-02 1.64903735e-01
22 1.15000000e-01 -1.06497554e-02 1.27162975e-01 2.20035906e-02 -7.45752123e-04 1.13538351e-02 1.26417223e-01
23 1.20000000e-01 -9.39839918e-03 1.06261362e-01 2.15998065e-02 -7.47160395e-04 1.22014073e-02 1.05514201e-01
24 1.25000000e-01 -9.66724732e-03 8.67637879e-02 2.12234010e-02 -7.36814513e-04 1.15561537e-02 8.60269734e-02
25 1.30000000e-01 -1.04458558e-02 6.80946689e-02 2.08544637e-02 -7.20219072e-04 1.04086079e-02 6.73744498e-02
26 1.35000000e-01 -1.04405580e-02 5.80607501e-02 2.05054907e-02 -7.08660140e-04 1.00649327e-02 5.73520899e-02
27 1.40000000e-01 -1.00088016e-02 5.55602001e-02 2.01759981e-02 -7.01582008e-04 1.01671965e-02 5.48586181e-02
28 1.45000000e-01 -9.56824111e-03 5.56672617e-02 1.98598667e-02 -6.91004532e-04 1.02916256e-02 5.49762571e-02
29 1.50000000e-01 -8.82923753e-03 5.68562102e-02 1.95620990e-02 -6.77626949e-04 1.07328614e-02 5.61785832e-02
30 1.55000000e-01 -7.86840465e-03 5.96777578e-02 1.92802489e-02 -6.65856279e-04 1.14118443e-02 5.90119015e-02
31 1.60000000e-01 -6.91816907e-03 6.69089874e-02 1.90120828e-02 -6.54616764e-04 1.20939137e-02 6.62543707e-02
32 1.65000000e-01 -5.75803595e-03 8.06673653e-02 1.87585365e-02 -6.41561452e-04 1.30005005e-02 8.00258039e-02
33 1.70000000e-01 -4.17781824e-03 9.83651369e-02 1.85138041e-02 -6.28105424e-04 1.43359859e-02 9.77370315e-02
34 1.75000000e-01 -2.42011661e-03 1.15566123e-01 1.82754367e-02 -6.15171402e-04 1.58553201e-02 1.14950951e-01
35 1.80000000e-01 -8.46370687e-04 1.30573006e-01 1.80487327e-02 -6.02158373e-04 1.72023620e-02 1.29970847e-01
36 1.85000000e-01 6.35474199e-04 1.45443169e-01 1.78349133e-02 -5.88507721e-04 1.84703875e-02 1.44854661e-01
37 1.90000000e-01 2.25855788e-03 1.62958876e-01 1.76326019e-02 -5.74159709e-04 1.98911597e-02 1.62384717e-01
38 1.95000000e-01 3.91054688e-03 1.82908172e-01 1.74382868e-02 -5.58897837e-04 2.13488337e-02 1.82349275e-01
39 2.00000000e-01 5.37578733e-03 2.02657304e-01 1.72475296e-02 -5.43412660e-04 2.26233169e-02 2.02113891e-01
40 2.05000000e-01 6.68462477e-03 2.20610020e-01 1.70585780e-02 -5.27957972e-04 2.37432028e-02 2.20082062e-01
41 2.10000000e-01 8.08159746e-03 2.37412932e-01 1.68767342e-02 -5.12625032e-04 2.49583317e-02 2.36900307e-01
42 2.15000000e-01 9.68877287e-03 2.54063785e-01 1.67056850e-02 -4.97508283e-04 2.63944579e-02 2.53566277e-01
43 2.20000000e-01 1.12733776e-02 2.70018439e-01 1.65429923e-02 -4.82990766e-04 2.78163699e-02 2.69535449e-01
44 2.25000000e-01 1.25375455e-02 2.83748602e-01 1.63843020e-02 -4.69167943e-04 2.89218475e-02 2.83279434e-01
45 2.30000000e-01 1.34512592e-02 2.94757469e-01 1.62292495e-02 -4.56011290e-04 2.96805087e-02 2.94301457e-01
46 2.35000000e-01 1.40957168e-02 3.04063183e-01 1.60784803e-02 -4.42489241e-04 3.01741971e-02 3.03620694e-01
47 2.40000000e-01 1.45098228e-02 3.12686808e-01 1.59314156e-02 -4.28338794e-04 3.04412383e-02 3.12258469e-01
48 2.45000000e-01 1.48732844e-02 3.20904948e-01 1.57878517e-02 -4.14175306e-04 3.06611361e-02 3.20490772e-01
49 2.50000000e-01 1.54474765e-02 3.28788713e-01 1.56497972e-02 -4.00589706e-04 3.10972737e-02 3.28388123e-01
50 2.55000000e-01 1.62673053e-02 3.36329420e-01 1.55172455e-02 -3.87578031e-04 3.17845508e-02 3.35941841e-01
51 2.60000000e-01 1.70663649e-02 3.43181670e-01 1.53884785e-02 -3.74760590e-04 3.24548434e-02 3.42806909e-01
52 2.65000000e-01 1.75560532e-02 3.48955299e-01 1.52617465e-02 -3.61848920e-04 3.28177997e-02 3.48593450e-01
53 2.70000000e-01 1.77016181e-02 3.53634725e-01 1.51376954e-02 -3.48638883e-04 3.28393136e-02 3.53286087e-01
54 2.75000000e-01 1.77155801e-02 3.57388758e-01 1.50174036e-02 -3.35340980e-04 3.27329837e-02 3.57053417e-01
55 2.80000000e-01 1.78115359e-02 3.60306229e-01 1.49016808e-02 -3.22380164e-04 3.27132167e-02 3.59983849e-01
56 2.85000000e-01 1.80265320e-02 3.62410583e-01 1.47894598e-02 -3.10217925e-04 3.28159918e-02 3.62100365e-01
57 2.90000000e-01 1.82279559e-02 3.63639268e-01 1.46805623e-02 -2.98742129e-04 3.29085183e-02 3.63340526e-01
58 2.95000000e-01 1.82664797e-02 3.63868841e-01 1.45741390e-02 -2.87568635e-04 3.28406187e-02 3.63581272e-01
59 3.00000000e-01 1.81235505e-02 3.63166230e-01 1.44700031e-02 -2.76358506e-04 3.25935536e-02 3.62889871e-01
60 3.05000000e-01 1.79167135e-02 3.61892811e-01 1.43675468e-02 -2.65094340e-04 3.22842603e-02 3.61627716e-01
61 3.10000000e-01 1.77539280e-02 3.60591415e-01 1.42669146e-02 -2.54127070e-04 3.20208426e-02 3.60337288e-01
62 3.15000000e-01 1.76670113e-02 3.59772108e-01 1.41682995e-02 -2.43649818e-04 3.18353108e-02 3.59528458e-01
63 3.20000000e-01 1.76216512e-02 3.59571889e-01 1.40725161e-02 -2.33459733e-04 3.16941673e-02 3.59338430e-01
64 3.25000000e-01 1.75400052e-02 3.59613913e-01 1.39793991e-02 -2.23379608e-04 3.15194043e-02 3.59390534e-01
65 3.30000000e-01 1.73554072e-02 3.59391973e-01 1.38888469e-02 -2.13387834e-04 3.12442541e-02 3.59178585e-01
66 3.35000000e-01 1.70940695e-02 3.58747758e-01 1.38001006e-02 -2.03690435e-04 3.08941701e-02 3.58544068e-01
67 3.40000000e-01 1.68400800e-02 3.57824810e-01 1.37130152e-02 -1.94347840e-04 3.05530952e-02 3.57630462e-01
68 3.45000000e-01 1.66603862e-02 3.56727742e-01 1.36267049e-02 -1.85338276e-04 3.02870911e-02 3.56542404e-01
69 3.50000000e-01 1.65745788e-02 3.55484018e-01 1.35414831e-02 -1.76626087e-04 3.01160619e-02 3.55307392e-01
70 3.55000000e-01 1.65760402e-02 3.54202594e-01 1.34579578e-02 -1.68324220e-04 3.00339981e-02 3.54034270e-01
71 3.60000000e-01 1.66394616e-02 3.53043709e-01 1.33774091e-02 -1.60444001e-04 3.00168707e-02 3.52883265e-01
72 3.65000000e-01 1.67178415e-02 3.52099390e-01 1.32996011e-02 -1.52740396e-04 3.00174426e-02 3.51946649e-01
73 3.70000000e-01 1.67671936e-02 3.51383752e-01 1.32241322e-02 -1.45109356e-04 2.99913258e-02 3.51238643e-01
74 3.75000000e-01 1.67660924e-02 3.50888956e-01 1.31501044e-02 -1.37400827e-04 2.99161968e-02 3.50751555e-01
75 3.80000000e-01 1.66989930e-02 3.50549286e-01 1.30772251e-02 -1.29664728e-04 2.97762180e-02 3.50419621e-01
76 3.85000000e-01 1.65501406e-02 3.50176345e-01 1.30053963e-02 -1.21939502e-04 2.95555369e-02 3.50054406e-01
77 3.90000000e-01 1.63209527e-02 3.49564669e-01 1.29345651e-02 -1.14354510e-04 2.92555178e-02 3.49450315e-01
78 3.95000000e-01 1.60457057e-02 3.48666478e-01 1.28642879e-02 -1.06951057e-04 2.89099936e-02 3.48559526e-01
79 4.00000000e-01 1.57806869e-02 3.47639244e-01 1.27949563e-02 -9.97939173e-05 2.85756432e-02 3.47539450e-01
80 4.05000000e-01 1.55807655e-02 3.46714889e-01 1.27267535e-02 -9.28313255e-05 2.83075189e-02 3.46622057e-01
81 4.10000000e-01 1.54755301e-02 3.46066715e-01 1.26601068e-02 -8.61410147e-05 2.81356369e-02 3.45980574e-01
82 4.15000000e-01 1.54587581e-02 3.45776150e-01 1.25948117e-02 -7.96801525e-05 2.80535699e-02 3.45696469e-01
83 4.20000000e-01 1.55164590e-02 3.45878172e-01 1.25314305e-02 -7.35034581e-05 2.80478896e-02 3.45804669e-01
84 4.25000000e-01 1.56367263e-02 3.46403261e-01 1.24695337e-02 -6.74458855e-05 2.81062600e-02 3.46335816e-01
85 4.30000000e-01 1.57933545e-02 3.47332585e-01 1.24089971e-02 -6.14118015e-05 2.82023516e-02 3.47271173e-01
86 4.35000000e-01 1.59512751e-02 3.48538444e-01 1.23494729e-02 -5.52872791e-05 2.83007480e-02 3.48483157e-01
87 4.40000000e-01 1.60891346e-02 3.49826357e-01 1.22912211e-02 -4.91700032e-05 2.83803557e-02 3.49777187e-01
88 4.45000000e-01 1.61903178e-02 3.51016931e-01 1.22335845e-02 -4.29543000e-05 2.84239023e-02 3.50973977e-01
89 4.50000000e-01 1.62388647e-02 3.51999109e-01 1.21766081e-02 -3.67064713e-05 2.84154728e-02 3.51962402e-01
90 4.55000000e-01 1.62295579e-02 3.52734795e-01 1.21203265e-02 -3.04218605e-05 2.83498844e-02 3.52704373e-01
91 4.60000000e-01 1.61667509e-02 3.53234832e-01 1.20650005e-02 -2.41860190e-05 2.82317514e-02 3.53210646e-01
92 4.65000000e-01 1.60597855e-02 3.53551687e-01 1.20100396e-02 -1.79272397e-05 2.80698251e-02 3.53533760e-01
93 4.70000000e-01 1.59288851e-02 3.53767738e-01 1.19559533e-02 -1.17769367e-05 2.78848384e-02 3.53755961e-01
94 4.75000000e-01 1.57963651e-02 3.53958367e-01 1.19026608e-02 -5.72171485e-06 2.76990259e-02 3.53952646e-01
95 4.80000000e-01 1.56849909e-02 3.54183198e-01 1.18503589e-02 1.63581486e-07 2.75353498e-02 3.54183361e-01
96 4.85000000e-01 1.56128711e-02 3.54489309e-01 1.17989851e-02 5.91270973e-06 2.74118562e-02 3.54495222e-01
97 4.90000000e-01 1.55901077e-02 3.54903803e-01 1.17485823e-02 1.15161076e-05 2.73386900e-02 3.54915319e-01
98 4.95000000e-01 1.56192177e-02 3.55445651e-01 1.16992211e-02 1.69734327e-05 2.73184388e-02 3.55462625e-01
99 5.00000000e-01 1.57051302e-02 3.56159556e-01 1.16511596e-02 2.22610749e-05 2.73562899e-02 3.56181817e-01
100 5.05000000e-01 1.58347735e-02 3.57001935e-01 1.16038806e-02 2.74693558e-05 2.74386541e-02 3.57029404e-01
101 5.10000000e-01 1.59858079e-02 3.57871742e-01 1.15575980e-02 3.25352378e-05 2.75434059e-02 3.57904277e-01
102 5.15000000e-01 1.61478391e-02 3.58775102e-01 1.15120747e-02 3.75301396e-05 2.76599138e-02 3.58812632e-01
103 5.20000000e-01 1.62993970e-02 3.59663920e-01 1.14670490e-02 4.25335590e-05 2.77664460e-02 3.59706453e-01
104 5.25000000e-01 1.64100071e-02 3.60439789e-01 1.14226743e-02 4.75528061e-05 2.78326814e-02 3.60487342e-01
105 5.30000000e-01 1.64722869e-02 3.61106801e-01 1.13787874e-02 5.26262710e-05 2.78510743e-02 3.61159428e-01
106 5.35000000e-01 1.64817532e-02 3.61679428e-01 1.13352969e-02 5.77619868e-05 2.78170501e-02 3.61737190e-01
107 5.40000000e-01 1.64446261e-02 3.62183728e-01 1.12922130e-02 6.29539521e-05 2.77368390e-02 3.62246682e-01
108 5.45000000e-01 1.63718014e-02 3.62634109e-01 1.12496886e-02 6.81580708e-05 2.76214901e-02 3.62702267e-01
109 5.50000000e-01 1.62659779e-02 3.63032038e-01 1.12073926e-02 7.33894871e-05 2.74733704e-02 3.63105428e-01
110 5.55000000e-01 1.61378958e-02 3.63391810e-01 1.11653529e-02 7.85965099e-05 2.73032487e-02 3.63470407e-01
111 5.60000000e-01 1.60155995e-02 3.63734137e-01 1.11240536e-02 8.36908250e-05 2.71396531e-02 3.63817828e-01
112 5.65000000e-01 1.59082660e-02 3.64074148e-01 1.10831806e-02 8.86989535e-05 2.69914466e-02 3.64162846e-01
113 5.70000000e-01 1.58295792e-02 3.64458736e-01 1.10425589e-02 9.36443324e-05 2.68721381e-02 3.64552381e-01
114 5.75000000e-01 1.57922148e-02 3.64934049e-01 1.10029355e-02 9.84206661e-05 2.67951503e-02 3.65032470e-01
115 5.80000000e-01 1.57946963e-02 3.65512432e-01 1.09639878e-02 1.03083885e-04 2.67586841e-02 3.65615516e-01
116 5.85000000e-01 1.58288309e-02 3.66169019e-01 1.09255045e-02 1.07668118e-04 2.67543355e-02 3.66276687e-01
117 5.90000000e-01 1.58913477e-02 3.66871956e-01 1.08877943e-02 1.12191572e-04 2.67791420e-02 3.66984148e-01
118 5.95000000e-01 1.59741637e-02 3.67615364e-01 1.08508068e-02 1.16688465e-04 2.68249705e-02 3.67732053e-01
119 6.00000000e-01 1.60638237e-02 3.68402340e-01 1.08144090e-02 1.21179576e-04 2.68782326e-02 3.68523519e-01
120 6.05000000e-01 1.61485639e-02 3.69169370e-01 1.07785970e-02 1.25621375e-04 2.69271609e-02 3.69294991e-01
121 6.10000000e-01 1.62224586e-02 3.69849973e-01 1.07435031e-02 1.30004039e-04 2.69659617e-02 3.69979977e-01
122 6.15000000e-01 1.62735028e-02 3.70443779e-01 1.07089183e-02 1.34358901e-04 2.69824211e-02 3.70578138e-01
123 6.20000000e-01 1.63029762e-02 3.71006888e-01 1.06745709e-02 1.38715736e-04 2.69775471e-02 3.71145604e-01
124 6.25000000e-01 1.63164688e-02 3.71520398e-01 1.06405498e-02 1.43049954e-04 2.69570185e-02 3.71663448e-01
125 6.30000000e-01 1.63034274e-02 3.71890670e-01 1.06071496e-02 1.47319774e-04 2.69105770e-02 3.72037990e-01
126 6.35000000e-01 1.62613700e-02 3.72119240e-01 1.05738551e-02 1.51587834e-04 2.68352251e-02 3.72270828e-01
127 6.40000000e-01 1.62083390e-02 3.72276032e-01 1.05406713e-02 1.55851520e-04 2.67490104e-02 3.72431883e-01
128 6.45000000e-01 1.61446584e-02 3.72354759e-01 1.05077630e-02 1.60070358e-04 2.66524214e-02 3.72514829e-01
129 6.50000000e-01 1.60731353e-02 3.72355962e-01 1.04751830e-02 1.64225670e-04 2.65483183e-02 3.72520188e-01
130 6.55000000e-01 1.60046125e-02 3.72314675e-01 1.04428181e-02 1.68308980e-04 2.64474306e-02 3.72482984e-01
131 6.60000000e-01 1.59441002e-02 3.72244854e-01 1.04107696e-02 1.72317295e-04 2.63548699e-02 3.72417171e-01
132 6.65000000e-01 1.58921081e-02 3.72169483e-01 1.03788843e-02 1.76279563e-04 2.62709924e-02 3.72345763e-01
133 6.70000000e-01 1.58558385e-02 3.72145572e-01 1.03473476e-02 1.80173702e-04 2.62031861e-02 3.72325746e-01
134 6.75000000e-01 1.58381626e-02 3.72203549e-01 1.03164720e-02 1.83964125e-04 2.61546346e-02 3.72387514e-01
135 6.80000000e-01 1.58364390e-02 3.72340944e-01 1.02861034e-02 1.87677360e-04 2.61225424e-02 3.72528621e-01
136 6.85000000e-01 1.58441655e-02 3.72556028e-01 1.02560496e-02 1.91373123e-04 2.61002151e-02 3.72747401e-01
137 6.90000000e-01 1.58613877e-02 3.72872361e-01 1.02263863e-02 1.95035550e-04 2.60877741e-02 3.73067396e-01
138 6.95000000e-01 1.58840015e-02 3.73300862e-01 1.01972706e-02 1.98664894e-04 2.60812721e-02 3.73499527e-01
139 7.00000000e-01 1.59098932e-02 3.73838165e-01 1.01688378e-02 2.02247970e-04 2.60787309e-02 3.74040413e-01
140 7.05000000e-01 1.59395212e-02 3.74471710e-01 1.01408160e-02 2.05823828e-04 2.60803372e-02 3.74677534e-01
141 7.10000000e-01 1.59737296e-02 3.75182081e-01 1.01131901e-02 2.09420903e-04 2.60869198e-02 3.75391501e-01
142 7.15000000e-01 1.60060438e-02 3.75940798e-01 1.00856616e-02 2.13048209e-04 2.60917054e-02 3.76153846e-01
143 7.20000000e-01 1.60308719e-02 3.76719805e-01 1.00583679e-02 2.16676625e-04 2.60892398e-02 3.76936482e-01
144 7.25000000e-01 1.60464682e-02 3.77486566e-01 1.00315272e-02 2.20291868e-04 2.60779954e-02 3.77706858e-01
145 7.30000000e-01 1.60590277e-02 3.78224756e-01 1.00049804e-02 2.23878010e-04 2.60640081e-02 3.78448634e-01
146 7.35000000e-01 1.60694662e-02 3.78929683e-01 9.97870120e-03 2.27471561e-04 2.60481674e-02 3.79157155e-01
147 7.40000000e-01 1.60763588e-02 3.79595131e-01 9.95241852e-03 2.31075480e-04 2.60287773e-02 3.79826207e-01
148 7.45000000e-01 1.60741506e-02 3.80196466e-01 9.92618143e-03 2.34678871e-04 2.60003321e-02 3.80431145e-01
149 7.50000000e-01 1.60626693e-02 3.80716171e-01 9.90021965e-03 2.38248586e-04 2.59628890e-02 3.80954419e-01
150 7.55000000e-01 1.60468067e-02 3.81154272e-01 9.87455823e-03 2.41786334e-04 2.59213650e-02 3.81396059e-01
151 7.60000000e-01 1.60295645e-02 3.81518995e-01 9.84915787e-03 2.45304617e-04 2.58787224e-02 3.81764300e-01
152 7.65000000e-01 1.60025984e-02 3.81809263e-01 9.82371628e-03 2.48850219e-04 2.58263147e-02 3.82058113e-01
153 7.70000000e-01 1.59667241e-02 3.82038293e-01 9.79842488e-03 2.52372703e-04 2.57651490e-02 3.82290666e-01
154 7.75000000e-01 1.59300904e-02 3.82222658e-01 9.77352856e-03 2.55849638e-04 2.57036189e-02 3.82478507e-01
155 7.80000000e-01 1.58964825e-02 3.82375132e-01 9.74893596e-03 2.59297930e-04 2.56454184e-02 3.82634430e-01
156 7.85000000e-01 1.58604386e-02 3.82503964e-01 9.72447614e-03 2.62754018e-04 2.55849147e-02 3.82766718e-01
157 7.90000000e-01 1.58236234e-02 3.82627424e-01 9.70024034e-03 2.66178408e-04 2.55238637e-02 3.82893602e-01
158 7.95000000e-01 1.57900698e-02 3.82756638e-01 9.67622942e-03 2.69571228e-04 2.54662992e-02 3.83026209e-01
159 8.00000000e-01 1.57643148e-02 3.82900448e-01 9.65252672e-03 2.72912415e-04 2.54168415e-02 3.83173360e-01
160 8.05000000e-01 1.57463544e-02 3.83066329e-01 9.62911823e-03 2.76199990e-04 2.53754726e-02 3.83342529e-01
161 8.10000000e-01 1.57366695e-02 3.83271658e-01 9.60611549e-03 2.79416049e-04 2.53427850e-02 3.83551074e-01
162 8.15000000e-01 1.57327706e-02 3.83522016e-01 9.58337365e-03 2.82596330e-04 2.53161443e-02 3.83804612e-01
163 8.20000000e-01 1.57388571e-02 3.83816028e-01 9.56089141e-03 2.85705423e-04 2.52997485e-02 3.84101733e-01
164 8.25000000e-01 1.57569819e-02 3.84142934e-01 9.53862944e-03 2.88752369e-04 2.52956114e-02 3.84431686e-01
165 8.30000000e-01 1.57824986e-02 3.84500169e-01 9.51655929e-03 2.91758906e-04 2.52990579e-02 3.84791927e-01
166 8.35000000e-01 1.58050451e-02 3.84888772e-01 9.49482802e-03 2.94739885e-04 2.52998731e-02 3.85183512e-01
167 8.40000000e-01 1.58235476e-02 3.85311198e-01 9.47354982e-03 2.97661770e-04 2.52970974e-02 3.85608860e-01
168 8.45000000e-01 1.58393907e-02 3.85753797e-01 9.45240323e-03 3.00582141e-04 2.52917939e-02 3.86054379e-01
169 8.50000000e-01 1.58566909e-02 3.86203017e-01 9.43132762e-03 3.03492919e-04 2.52880185e-02 3.86506510e-01
170 8.55000000e-01 1.58765608e-02 3.86652575e-01 9.41055602e-03 3.06393823e-04 2.52871168e-02 3.86958969e-01
171 8.60000000e-01 1.58942507e-02 3.87098440e-01 9.39004626e-03 3.09294338e-04 2.52842970e-02 3.87407735e-01
172 8.65000000e-01 1.58994327e-02 3.87529731e-01 9.36958497e-03 3.12240756e-04 2.52690177e-02 3.87841971e-01
173 8.70000000e-01 1.58927778e-02 3.87943824e-01 9.34928366e-03 3.15187829e-04 2.52420614e-02 3.88259012e-01
174 8.75000000e-01 1.58806408e-02 3.88334299e-01 9.32918138e-03 3.18140813e-04 2.52098222e-02 3.88652440e-01
175 8.80000000e-01 1.58704140e-02 3.88698547e-01 9.30938453e-03 3.21075833e-04 2.51797986e-02 3.89019622e-01
176 8.85000000e-01 1.58597165e-02 3.89036580e-01 9.28984399e-03 3.24016581e-04 2.51495604e-02 3.89360597e-01
177 8.90000000e-01 1.58422924e-02 3.89351830e-01 9.27035488e-03 3.26966395e-04 2.51126473e-02 3.89678796e-01
178 8.95000000e-01 1.58142782e-02 3.89636992e-01 9.25078159e-03 3.29953285e-04 2.50650598e-02 3.89966945e-01
179 9.00000000e-01 1.57839911e-02 3.89892038e-01 9.23126475e-03 3.32920337e-04 2.50152559e-02 3.90224959e-01
180 9.05000000e-01 1.57578118e-02 3.90127612e-01 9.21205230e-03 3.35842723e-04 2.49698641e-02 3.90463455e-01
181 9.10000000e-01 1.57338246e-02 3.90362881e-01 9.19314709e-03 3.38704512e-04 2.49269717e-02 3.90701586e-01
182 9.15000000e-01 1.57038522e-02 3.90603045e-01 9.17423828e-03 3.41569471e-04 2.48780905e-02 3.90944615e-01
183 9.20000000e-01 1.56714101e-02 3.90852426e-01 9.15533133e-03 3.44408726e-04 2.48267415e-02 3.91196835e-01
184 9.25000000e-01 1.56451429e-02 3.91119715e-01 9.13666976e-03 3.47204618e-04 2.47818127e-02 3.91466920e-01
185 9.30000000e-01 1.56258058e-02 3.91412771e-01 9.11815141e-03 3.49978534e-04 2.47439572e-02 3.91762750e-01
186 9.35000000e-01 1.56117130e-02 3.91722313e-01 9.09973828e-03 3.52676003e-04 2.47114513e-02 3.92074989e-01
187 9.40000000e-01 1.56002170e-02 3.92025125e-01 9.08149695e-03 3.55399756e-04 2.46817140e-02 3.92380525e-01
188 9.45000000e-01 1.55893249e-02 3.92329893e-01 9.06328499e-03 3.58070134e-04 2.46526099e-02 3.92687963e-01
189 9.50000000e-01 1.55811504e-02 3.92708881e-01 9.04511921e-03 3.60746631e-04 2.46262696e-02 3.93069628e-01
190 9.55000000e-01 1.55772114e-02 3.93135691e-01 9.02730979e-03 3.63427965e-04 2.46045212e-02 3.93499119e-01
191 9.60000000e-01 1.55770825e-02 3.93515773e-01 9.01000722e-03 3.66025787e-04 2.45870897e-02 3.93881798e-01
192 9.65000000e-01 1.55814064e-02 3.93872667e-01 8.99294651e-03 3.68634638e-04 2.45743529e-02 3.94241302e-01
193 9.70000000e-01 1.55899929e-02 3.94265056e-01 8.97561029e-03 3.71259302e-04 2.45656032e-02 3.94636315e-01
194 9.75000000e-01 1.55969819e-02 3.94709123e-01 8.95816257e-03 3.73925401e-04 2.45551445e-02 3.95083049e-01
195 9.80000000e-01 1.56043732e-02 3.95135353e-01 8.94117396e-03 3.76518339e-04 2.45455472e-02 3.95511872e-01
196 9.85000000e-01 1.56147458e-02 3.95476612e-01 8.92471317e-03 3.79039652e-04 2.45394590e-02 3.95855651e-01
197 9.90000000e-01 1.56174346e-02 3.95847437e-01 8.90828921e-03 3.81556973e-04 2.45257238e-02 3.96228994e-01
198 9.95000000e-01 1.56218226e-02 3.96282095e-01 8.89168374e-03 3.84146881e-04 2.45135063e-02 3.96666242e-01
199 1.00000000e+00 1.56416105e-02 3.96650872e-01 8.87534413e-03 3.86675852e-04 2.45169546e-02 3.97037548e-01
200 1.00500000e+00 1.56609660e-02 3.96949654e-01 8.85939177e-03 3.89226388e-04 2.45203577e-02 3.97338881e-01
201 1.01000000e+00 1.56678029e-02 3.97279782e-01 8.84356933e-03 3.91687865e-04 2.45113722e-02 3.97671470e-01
202 1.01500000e+00 1.56612149e-02 3.97690538e-01 8.82752731e-03 3.94207323e-04 2.44887422e-02 3.98084745e-01
203 1.02000000e+00 1.56732450e-02 3.98074155e-01 8.81187000e-03 3.96641074e-04 2.44851151e-02 3.98470796e-01
204 1.02500000e+00 1.56851998e-02 3.98385653e-01 8.79641969e-03 3.99055141e-04 2.44816195e-02 3.98784708e-01
205 1.03000000e+00 1.56743112e-02 3.98655912e-01 8.78082435e-03 4.01439846e-04 2.44551355e-02 3.99057352e-01
206 1.03500000e+00 1.56620574e-02 3.98942937e-01 8.76524572e-03 4.03876010e-04 2.44273031e-02 3.99346813e-01
207 1.04000000e+00 1.56530977e-02 3.99241531e-01 8.74984005e-03 4.06283517e-04 2.44029377e-02 3.99647814e-01
208 1.04500000e+00 1.56433852e-02 3.99529420e-01 8.73474729e-03 4.08632844e-04 2.43781324e-02 3.99938052e-01
209 1.05000000e+00 1.56362965e-02 3.99828716e-01 8.72004333e-03 4.10932340e-04 2.43563398e-02 4.00239648e-01
210 1.05500000e+00 1.56316347e-02 4.00084241e-01 8.70540037e-03 4.13233042e-04 2.43370351e-02 4.00497474e-01
211 1.06000000e+00 1.56157660e-02 4.00308917e-01 8.69045447e-03 4.15585881e-04 2.43062205e-02 4.00724503e-01
212 1.06500000e+00 1.55775038e-02 4.00504457e-01 8.67528177e-03 4.17991107e-04 2.42527856e-02 4.00922449e-01
213 1.07000000e+00 1.55417668e-02 4.00635382e-01 8.66048272e-03 4.20317744e-04 2.42022495e-02 4.01055699e-01
214 1.07500000e+00 1.55141903e-02 4.00885691e-01 8.64608014e-03 4.22580249e-04 2.41602705e-02 4.01308271e-01
215 1.08000000e+00 1.54892302e-02 4.01142969e-01 8.63156530e-03 4.24875667e-04 2.41207955e-02 4.01567845e-01
216 1.08500000e+00 1.54643716e-02 4.01252775e-01 8.61684191e-03 4.27204038e-04 2.40812135e-02 4.01679979e-01
217 1.09000000e+00 1.54478052e-02 4.01407091e-01 8.60243489e-03 4.29478468e-04 2.40502401e-02 4.01836570e-01
218 1.09500000e+00 1.54265204e-02 4.01584916e-01 8.58840490e-03 4.31708947e-04 2.40149253e-02 4.02016625e-01
219 1.10000000e+00 1.53887175e-02 4.01720547e-01 8.57432377e-03 4.33971257e-04 2.39630412e-02 4.02154518e-01
220 1.10500000e+00 1.53543419e-02 4.01863158e-01 8.56013086e-03 4.36243327e-04 2.39144728e-02 4.02299401e-01
221 1.11000000e+00 1.53389068e-02 4.02009340e-01 8.54607469e-03 4.38469260e-04 2.38849815e-02 4.02447809e-01
222 1.11500000e+00 1.53322318e-02 4.02164392e-01 8.53222124e-03 4.40676531e-04 2.38644531e-02 4.02605069e-01
223 1.12000000e+00 1.53192401e-02 4.02324353e-01 8.51857751e-03 4.42880355e-04 2.38378177e-02 4.02767233e-01
224 1.12500000e+00 1.53024253e-02 4.02488856e-01 8.50508978e-03 4.45066531e-04 2.38075151e-02 4.02933922e-01
225 1.13000000e+00 1.52930860e-02 4.02668222e-01 8.49164643e-03 4.47227738e-04 2.37847324e-02 4.03115450e-01
226 1.13500000e+00 1.52929819e-02 4.02869556e-01 8.47832225e-03 4.49361566e-04 2.37713042e-02 4.03318918e-01
227 1.14000000e+00 1.52962135e-02 4.03098660e-01 8.46521103e-03 4.51476870e-04 2.37614245e-02 4.03550137e-01
228 1.14500000e+00 1.53003368e-02 4.03349696e-01 8.45229200e-03 4.53578298e-04 2.37526288e-02 4.03803274e-01
229 1.15000000e+00 1.53065561e-02 4.03614840e-01 8.43953894e-03 4.55657019e-04 2.37460950e-02 4.04070497e-01
230 1.15500000e+00 1.53140823e-02 4.03903317e-01 8.42689174e-03 4.57728252e-04 2.37409741e-02 4.04361045e-01
231 1.16000000e+00 1.53204705e-02 4.04221535e-01 8.41423478e-03 4.59789936e-04 2.37347053e-02 4.04681325e-01
232 1.16500000e+00 1.53287390e-02 4.04561079e-01 8.40156915e-03 4.61868012e-04 2.37303081e-02 4.05022947e-01
233 1.17000000e+00 1.53462916e-02 4.04914145e-01 8.38895114e-03 4.63920419e-04 2.37352428e-02 4.05378066e-01
234 1.17500000e+00 1.53736936e-02 4.05288863e-01 8.37662469e-03 4.65934754e-04 2.37503183e-02 4.05754797e-01
235 1.18000000e+00 1.53995147e-02 4.05685285e-01 8.36470074e-03 4.67932482e-04 2.37642154e-02 4.06153218e-01
236 1.18500000e+00 1.54120334e-02 4.06094254e-01 8.35293841e-03 4.69955689e-04 2.37649718e-02 4.06564210e-01
237 1.19000000e+00 1.54126445e-02 4.06503635e-01 8.34097171e-03 4.72023952e-04 2.37536162e-02 4.06975659e-01
238 1.19500000e+00 1.54140108e-02 4.06904096e-01 8.32883575e-03 4.74096161e-04 2.37428465e-02 4.07378192e-01
239 1.20000000e+00 1.54237592e-02 4.07295630e-01 8.31682593e-03 4.76132439e-04 2.37405851e-02 4.07771763e-01
240 1.20500000e+00 1.54338628e-02 4.07683877e-01 8.30501815e-03 4.78158930e-04 2.37388809e-02 4.08162036e-01
241 1.21000000e+00 1.54319118e-02 4.08063070e-01 8.29322639e-03 4.80218267e-04 2.37251382e-02 4.08543288e-01
242 1.21500000e+00 1.54194719e-02 4.08420470e-01 8.28138427e-03 4.82291598e-04 2.37008562e-02 4.08902761e-01
243 1.22000000e+00 1.54062143e-02 4.08748372e-01 8.26956004e-03 4.84346145e-04 2.36757743e-02 4.09232718e-01
244 1.22500000e+00 1.53929205e-02 4.09049566e-01 8.25781665e-03 4.86362264e-04 2.36507371e-02 4.09535928e-01
245 1.23000000e+00 1.53724307e-02 4.09325875e-01 8.24613784e-03 4.88374994e-04 2.36185685e-02 4.09814250e-01
246 1.23500000e+00 1.53446285e-02 4.09577690e-01 8.23443033e-03 4.90410404e-04 2.35790589e-02 4.10068101e-01
247 1.24000000e+00 1.53158209e-02 4.09800858e-01 8.22276792e-03 4.92413268e-04 2.35385888e-02 4.10293271e-01
248 1.24500000e+00 1.52863195e-02 4.09992518e-01 8.21115426e-03 4.94414102e-04 2.34974737e-02 4.10486932e-01
249 1.25000000e+00 1.52532267e-02 4.10158880e-01 8.19960252e-03 4.96409896e-04 2.34528292e-02 4.10655290e-01
250 1.25500000e+00 1.52186882e-02 4.10305765e-01 8.18810499e-03 4.98374213e-04 2.34067932e-02 4.10804139e-01
251 1.26000000e+00 1.51850306e-02 4.10432148e-01 8.17654897e-03 5.00346533e-04 2.33615796e-02 4.10932494e-01
252 1.26500000e+00 1.51531556e-02 4.10539878e-01 8.16504288e-03 5.02283052e-04 2.33181985e-02 4.11042161e-01
253 1.27000000e+00 1.51220792e-02 4.10633070e-01 8.15364595e-03 5.04206680e-04 2.32757251e-02 4.11137277e-01
254 1.27500000e+00 1.50950208e-02 4.10722558e-01 8.14252794e-03 5.06073985e-04 2.32375487e-02 4.11228632e-01
255 1.28000000e+00 1.50708083e-02 4.10813500e-01 8.13156608e-03 5.07914297e-04 2.32023744e-02 4.11321414e-01
256 1.28500000e+00 1.50442956e-02 4.10906166e-01 8.12056344e-03 5.09752519e-04 2.31648591e-02 4.11415918e-01
257 1.29000000e+00 1.50149777e-02 4.11001406e-01 8.10960119e-03 5.11570753e-04 2.31245789e-02 4.11512977e-01
258 1.29500000e+00 1.49885831e-02 4.11101021e-01 8.09881653e-03 5.13372821e-04 2.30873996e-02 4.11614394e-01
259 1.30000000e+00 1.49724720e-02 4.11209282e-01 8.08818852e-03 5.15133516e-04 2.30606605e-02 4.11724415e-01
260 1.30500000e+00 1.49658235e-02 4.11326321e-01 8.07741377e-03 5.16925332e-04 2.30432373e-02 4.11843247e-01
261 1.31000000e+00 1.49650142e-02 4.11454922e-01 8.06669890e-03 5.18692079e-04 2.30317130e-02 4.11973614e-01
262 1.31500000e+00 1.49660975e-02 4.11605527e-01 8.05633439e-03 5.20438766e-04 2.30224319e-02 4.12125966e-01
263 1.32000000e+00 1.49695736e-02 4.11778068e-01 8.04628762e-03 5.22139923e-04 2.30158612e-02 4.12300208e-01
264 1.32500000e+00 1.49762509e-02 4.11967039e-01 8.03633614e-03 5.23835664e-04 2.30125870e-02 4.12490874e-01
265 1.33000000e+00 1.49866614e-02 4.12172229e-01 8.02609168e-03 5.25579131e-04 2.30127531e-02 4.12697808e-01
266 1.33500000e+00 1.49963692e-02 4.12392711e-01 8.01594699e-03 5.27311810e-04 2.30123162e-02 4.12920023e-01
267 1.34000000e+00 1.50073046e-02 4.12638102e-01 8.00612393e-03 5.29008283e-04 2.30134285e-02 4.13167110e-01
268 1.34500000e+00 1.50188431e-02 4.12903740e-01 7.99651995e-03 5.30680022e-04 2.30153631e-02 4.13434420e-01
269 1.35000000e+00 1.50314424e-02 4.13186545e-01 7.98672927e-03 5.32387510e-04 2.30181717e-02 4.13718933e-01
270 1.35500000e+00 1.50420757e-02 4.13479936e-01 7.97694282e-03 5.34101019e-04 2.30190185e-02 4.14014037e-01
271 1.36000000e+00 1.50543908e-02 4.13793632e-01 7.96743414e-03 5.35786189e-04 2.30218249e-02 4.14329418e-01
272 1.36500000e+00 1.50702588e-02 4.14127217e-01 7.95824015e-03 5.37442850e-04 2.30284989e-02 4.14664660e-01
273 1.37000000e+00 1.50911300e-02 4.14476277e-01 7.94915884e-03 5.39099101e-04 2.30402888e-02 4.15015376e-01
274 1.37500000e+00 1.51099772e-02 4.14826547e-01 7.93991455e-03 5.40791317e-04 2.30498918e-02 4.15367339e-01
275 1.38000000e+00 1.51210450e-02 4.15172329e-01 7.93034379e-03 5.42537558e-04 2.30513888e-02 4.15714867e-01
276 1.38500000e+00 1.51212260e-02 4.15513361e-01 7.92070410e-03 5.44293349e-04 2.30419301e-02 4.16057654e-01
277 1.39000000e+00 1.51190123e-02 4.15862634e-01 7.91139367e-03 5.46000968e-04 2.30304060e-02 4.16408635e-01
278 1.39500000e+00 1.51200144e-02 4.16221158e-01 7.90243345e-03 5.47662694e-04 2.30224478e-02 4.16768821e-01
279 1.40000000e+00 1.51250223e-02 4.16584614e-01 7.89328008e-03 5.49360184e-04 2.30183024e-02 4.17133974e-01
280 1.40500000e+00 1.51261868e-02 4.16940832e-01 7.88405247e-03 5.51072914e-04 2.30102393e-02 4.17491905e-01
281 1.41000000e+00 1.51217050e-02 4.17290645e-01 7.87478006e-03 5.52803430e-04 2.29964850e-02 4.17843449e-01
282 1.41500000e+00 1.51116231e-02 4.17628139e-01 7.86573677e-03 5.54518416e-04 2.29773599e-02 4.18182658e-01
283 1.42000000e+00 1.51017639e-02 4.17951747e-01 7.85663212e-03 5.56251383e-04 2.29583960e-02 4.18507998e-01
284 1.42500000e+00 1.50915132e-02 4.18252888e-01 7.84757734e-03 5.57969995e-04 2.29390906e-02 4.18810858e-01
285 1.43000000e+00 1.50797301e-02 4.18537457e-01 7.83847670e-03 5.59674651e-04 2.29182068e-02 4.19097132e-01
286 1.43500000e+00 1.50632413e-02 4.18807109e-01 7.82937217e-03 5.61371422e-04 2.28926134e-02 4.19368480e-01
287 1.44000000e+00 1.50475970e-02 4.19060188e-01 7.82026355e-03 5.63079723e-04 2.28678605e-02 4.19623268e-01
288 1.44500000e+00 1.50350862e-02 4.19285041e-01 7.81121487e-03 5.64805214e-04 2.28463011e-02 4.19849846e-01
289 1.45000000e+00 1.50230647e-02 4.19485804e-01 7.80241493e-03 5.66506173e-04 2.28254797e-02 4.20052311e-01
290 1.45500000e+00 1.50029175e-02 4.19671744e-01 7.79395919e-03 5.68148989e-04 2.27968767e-02 4.20239893e-01
291 1.46000000e+00 1.49781633e-02 4.19852238e-01 7.78552585e-03 5.69774217e-04 2.27636891e-02 4.20422012e-01
292 1.46500000e+00 1.49546342e-02 4.20013764e-01 7.77699029e-03 5.71413267e-04 2.27316245e-02 4.20585178e-01
293 1.47000000e+00 1.49335513e-02 4.20145797e-01 7.76810252e-03 5.73105892e-04 2.27016539e-02 4.20718902e-01
294 1.47500000e+00 1.49054074e-02 4.20243829e-01 7.75905652e-03 5.74807690e-04 2.26644640e-02 4.20818637e-01
295 1.48000000e+00 1.48710501e-02 4.20321260e-01 7.74992539e-03 5.76518569e-04 2.26209755e-02 4.20897778e-01
296 1.48500000e+00 1.48439803e-02 4.20390626e-01 7.74115512e-03 5.78111301e-04 2.25851354e-02 4.20968737e-01
297 1.49000000e+00 1.48340277e-02 4.20460816e-01 7.73266585e-03 5.79674866e-04 2.25666936e-02 4.21040491e-01
298 1.49500000e+00 1.48313222e-02 4.20531184e-01 7.72448013e-03 5.81203291e-04 2.25558023e-02 4.21112388e-01
299 1.50000000e+00 1.48187870e-02 4.20599420e-01 7.71630020e-03 5.82759500e-04 2.25350872e-02 4.21182179e-01
300 1.50500000e+00 1.47891323e-02 4.20654156e-01 7.70810044e-03 5.84316610e-04 2.24972328e-02 4.21238473e-01
301 1.51000000e+00 1.47558958e-02 4.20699672e-01 7.69979935e-03 5.85880189e-04 2.24556952e-02 4.21285552e-01
302 1.51500000e+00 1.47340179e-02 4.20745619e-01 7.69162843e-03 5.87353797e-04 2.24256464e-02 4.21332973e-01
303 1.52000000e+00 1.47256617e-02 4.20800492e-01 7.68343901e-03 5.88847715e-04 2.24091007e-02 4.21389340e-01
304 1.52500000e+00 1.47207496e-02 4.20860893e-01 7.67540122e-03 5.90332974e-04 2.23961509e-02 4.21451226e-01
305 1.53000000e+00 1.47108471e-02 4.20924893e-01 7.66740230e-03 5.91826457e-04 2.23782494e-02 4.21516719e-01
306 1.53500000e+00 1.46937396e-02 4.20991456e-01 7.65938839e-03 5.93300606e-04 2.23531280e-02 4.21584757e-01
307 1.54000000e+00 1.46779831e-02 4.21070892e-01 7.65129052e-03 5.94787362e-04 2.23292737e-02 4.21665680e-01
308 1.54500000e+00 1.46689322e-02 4.21169304e-01 7.64349287e-03 5.96193588e-04 2.23124250e-02 4.21765497e-01
309 1.55000000e+00 1.46619889e-02 4.21285795e-01 7.63583792e-03 5.97620429e-04 2.22978268e-02 4.21883416e-01
310 1.55500000e+00 1.46492031e-02 4.21410511e-01 7.62825090e-03 5.99045179e-04 2.22774540e-02 4.22009556e-01
311 1.56000000e+00 1.46318829e-02 4.21541413e-01 7.62050365e-03 6.00487682e-04 2.22523865e-02 4.22141901e-01
312 1.56500000e+00 1.46141528e-02 4.21679260e-01 7.61278104e-03 6.01901284e-04 2.22269339e-02 4.22281161e-01
313 1.57000000e+00 1.46025601e-02 4.21834498e-01 7.60502264e-03 6.03318678e-04 2.22075827e-02 4.22437816e-01
314 1.57500000e+00 1.46021818e-02 4.22009250e-01 7.59737840e-03 6.04669389e-04 2.21995602e-02 4.22613919e-01
315 1.58000000e+00 1.46149163e-02 4.22198858e-01 7.58970445e-03 6.06054649e-04 2.22046208e-02 4.22804913e-01
316 1.58500000e+00 1.46335640e-02 4.22395517e-01 7.58221685e-03 6.07436873e-04 2.22157808e-02 4.23002954e-01
317 1.59000000e+00 1.46459013e-02 4.22601345e-01 7.57485119e-03 6.08841567e-04 2.22207525e-02 4.23210187e-01
318 1.59500000e+00 1.46405490e-02 4.22815252e-01 7.56763967e-03 6.10244882e-04 2.22081886e-02 4.23425497e-01
319 1.60000000e+00 1.46211670e-02 4.23040564e-01 7.56034736e-03 6.11674876e-04 2.21815144e-02 4.23652239e-01
320 1.60500000e+00 1.46017152e-02 4.23277255e-01 7.55310942e-03 6.13035127e-04 2.21548246e-02 4.23890290e-01
321 1.61000000e+00 1.45944267e-02 4.23523736e-01 7.54578168e-03 6.14419446e-04 2.21402084e-02 4.24138156e-01
322 1.61500000e+00 1.45982967e-02 4.23775180e-01 7.53839915e-03 6.15810873e-04 2.21366958e-02 4.24390991e-01
323 1.62000000e+00 1.46039230e-02 4.24032547e-01 7.53094328e-03 6.17221359e-04 2.21348662e-02 4.24649768e-01
324 1.62500000e+00 1.46016032e-02 4.24293872e-01 7.52359223e-03 6.18613115e-04 2.21251954e-02 4.24912485e-01
325 1.63000000e+00 1.45948581e-02 4.24563626e-01 7.51629374e-03 6.20006779e-04 2.21111518e-02 4.25183633e-01
326 1.63500000e+00 1.45901163e-02 4.24837289e-01 7.50905600e-03 6.21377537e-04 2.20991723e-02 4.25458667e-01
327 1.64000000e+00 1.45900787e-02 4.25109660e-01 7.50169002e-03 6.22794113e-04 2.20917688e-02 4.25732454e-01
328 1.64500000e+00 1.45910930e-02 4.25376896e-01 7.49451893e-03 6.24189966e-04 2.20856120e-02 4.26001086e-01
329 1.65000000e+00 1.45920765e-02 4.25644706e-01 7.48773819e-03 6.25558487e-04 2.20798147e-02 4.26270265e-01
330 1.65500000e+00 1.45941788e-02 4.25920272e-01 7.48127853e-03 6.26883159e-04 2.20754573e-02 4.26547156e-01
331 1.66000000e+00 1.45974706e-02 4.26207503e-01 7.47468979e-03 6.28208203e-04 2.20721604e-02 4.26835712e-01
332 1.66500000e+00 1.45995629e-02 4.26501250e-01 7.46768391e-03 6.29576615e-04 2.20672468e-02 4.27130827e-01
333 1.67000000e+00 1.45993083e-02 4.26788114e-01 7.46037436e-03 6.30991303e-04 2.20596826e-02 4.27419105e-01
334 1.67500000e+00 1.45981233e-02 4.27057282e-01 7.45311570e-03 6.32411327e-04 2.20512390e-02 4.27689693e-01
335 1.68000000e+00 1.45966738e-02 4.27312884e-01 7.44610263e-03 6.33799137e-04 2.20427765e-02 4.27946683e-01
336 1.68500000e+00 1.45937825e-02 4.27569808e-01 7.43927289e-03 6.35156160e-04 2.20330554e-02 4.28204964e-01
337 1.69000000e+00 1.45903909e-02 4.27835695e-01 7.43254174e-03 6.36503670e-04 2.20229326e-02 4.28472198e-01
338 1.69500000e+00 1.45897647e-02 4.28102063e-01 7.42586456e-03 6.37858683e-04 2.20156292e-02 4.28739922e-01
339 1.70000000e+00 1.45915131e-02 4.28355443e-01 7.41925299e-03 6.39215851e-04 2.20107661e-02 4.28994659e-01
340 1.70500000e+00 1.45904866e-02 4.28591904e-01 7.41264063e-03 6.40568610e-04 2.20031273e-02 4.29232472e-01
341 1.71000000e+00 1.45836897e-02 4.28816788e-01 7.40598530e-03 6.41914712e-04 2.19896750e-02 4.29458702e-01
342 1.71500000e+00 1.45741149e-02 4.29034422e-01 7.39932203e-03 6.43253749e-04 2.19734369e-02 4.29677676e-01
343 1.72000000e+00 1.45667157e-02 4.29244698e-01 7.39264368e-03 6.44602411e-04 2.19593593e-02 4.29889300e-01
344 1.72500000e+00 1.45632284e-02 4.29441459e-01 7.38605448e-03 6.45929053e-04 2.19492829e-02 4.30087388e-01
345 1.73000000e+00 1.45641036e-02 4.29623222e-01 7.37955369e-03 6.47260670e-04 2.19436573e-02 4.30270482e-01
346 1.73500000e+00 1.45658670e-02 4.29789179e-01 7.37323256e-03 6.48569552e-04 2.19390996e-02 4.30437749e-01
347 1.74000000e+00 1.45626642e-02 4.29945166e-01 7.36701874e-03 6.49859017e-04 2.19296829e-02 4.30595025e-01
348 1.74500000e+00 1.45498861e-02 4.30096642e-01 7.36078097e-03 6.51151419e-04 2.19106671e-02 4.30747793e-01
349 1.75000000e+00 1.45280396e-02 4.30240963e-01 7.35444397e-03 6.52473781e-04 2.18824836e-02 4.30893437e-01
350 1.75500000e+00 1.45010246e-02 4.30367044e-01 7.34803193e-03 6.53831734e-04 2.18490565e-02 4.31020875e-01
351 1.76000000e+00 1.44723396e-02 4.30465080e-01 7.34162467e-03 6.55197900e-04 2.18139643e-02 4.31120278e-01
352 1.76500000e+00 1.44459409e-02 4.30535559e-01 7.33519063e-03 6.56539989e-04 2.17811315e-02 4.31192098e-01
353 1.77000000e+00 1.44294495e-02 4.30588060e-01 7.32871794e-03 6.57830056e-04 2.17581674e-02 4.31245891e-01
354 1.77500000e+00 1.44302297e-02 4.30635302e-01 7.32226928e-03 6.59059370e-04 2.17524989e-02 4.31294362e-01
355 1.78000000e+00 1.44443550e-02 4.30688761e-01 7.31600370e-03 6.60239354e-04 2.17603587e-02 4.31349000e-01
356 1.78500000e+00 1.44541140e-02 4.30754026e-01 7.30998906e-03 6.61408349e-04 2.17641031e-02 4.31415434e-01
357 1.79000000e+00 1.44432753e-02 4.30828375e-01 7.30406059e-03 6.62637932e-04 2.17473359e-02 4.31491013e-01
358 1.79500000e+00 1.44113266e-02 4.30894123e-01 7.29812958e-03 6.63892533e-04 2.17094562e-02 4.31558015e-01
359 1.80000000e+00 1.43742820e-02 4.30941053e-01 7.29202350e-03 6.65166059e-04 2.16663055e-02 4.31606219e-01
360 1.80500000e+00 1.43470020e-02 4.30975282e-01 7.28574504e-03 6.66429288e-04 2.16327470e-02 4.31641712e-01
361 1.81000000e+00 1.43295159e-02 4.31008680e-01 7.27950789e-03 6.67622914e-04 2.16090238e-02 4.31676302e-01
362 1.81500000e+00 1.43185751e-02 4.31056549e-01 7.27328142e-03 6.68816460e-04 2.15918565e-02 4.31725365e-01
363 1.82000000e+00 1.43091045e-02 4.31111199e-01 7.26714961e-03 6.70010162e-04 2.15762541e-02 4.31781209e-01
364 1.82500000e+00 1.43001081e-02 4.31168224e-01 7.26099404e-03 6.71240005e-04 2.15611022e-02 4.31839464e-01
365 1.83000000e+00 1.42891887e-02 4.31229383e-01 7.25488160e-03 6.72440101e-04 2.15440703e-02 4.31901823e-01
366 1.83500000e+00 1.42763158e-02 4.31308620e-01 7.24869859e-03 6.73644800e-04 2.15250144e-02 4.31982265e-01
367 1.84000000e+00 1.42624853e-02 4.31411799e-01 7.24252395e-03 6.74821315e-04 2.15050092e-02 4.32086620e-01
368 1.84500000e+00 1.42513163e-02 4.31537652e-01 7.23626922e-03 6.76024742e-04 2.14875855e-02 4.32213677e-01
369 1.85000000e+00 1.42439213e-02 4.31678655e-01 7.23009228e-03 6.77208027e-04 2.14740136e-02 4.32355863e-01
370 1.85500000e+00 1.42403726e-02 4.31832863e-01 7.22393919e-03 6.78401010e-04 2.14643118e-02 4.32511264e-01
371 1.86000000e+00 1.42418060e-02 4.32002447e-01 7.21782154e-03 6.79585068e-04 2.14596276e-02 4.32682032e-01
372 1.86500000e+00 1.42470671e-02 4.32187856e-01 7.21173219e-03 6.80753657e-04 2.14587993e-02 4.32868610e-01
373 1.87000000e+00 1.42534303e-02 4.32388196e-01 7.20564073e-03 6.81932271e-04 2.14590710e-02 4.33070128e-01
374 1.87500000e+00 1.42580508e-02 4.32603676e-01 7.19958598e-03 6.83110094e-04 2.14576367e-02 4.33286786e-01
375 1.88000000e+00 1.42609650e-02 4.32830953e-01 7.19363761e-03 6.84262076e-04 2.14546026e-02 4.33515215e-01
376 1.88500000e+00 1.42648994e-02 4.33068931e-01 7.18768722e-03 6.85432760e-04 2.14525867e-02 4.33754364e-01
377 1.89000000e+00 1.42704050e-02 4.33313790e-01 7.18185389e-03 6.86576096e-04 2.14522589e-02 4.34000366e-01
378 1.89500000e+00 1.42779680e-02 4.33568319e-01 7.17605606e-03 6.87733065e-04 2.14540241e-02 4.34256052e-01
379 1.90000000e+00 1.42859270e-02 4.33831788e-01 7.17039849e-03 6.88864035e-04 2.14563255e-02 4.34520652e-01
380 1.90500000e+00 1.42939493e-02 4.34102678e-01 7.16481913e-03 6.90002299e-04 2.14587684e-02 4.34792680e-01
381 1.91000000e+00 1.43015493e-02 4.34374920e-01 7.15936092e-03 6.91133406e-04 2.14609102e-02 4.35066054e-01
382 1.91500000e+00 1.43084482e-02 4.34642710e-01 7.15404201e-03 6.92252710e-04 2.14624902e-02 4.35334963e-01
383 1.92000000e+00 1.43137384e-02 4.34899690e-01 7.14888821e-03 6.93351291e-04 2.14626266e-02 4.35593041e-01
384 1.92500000e+00 1.43180795e-02 4.35142686e-01 7.14391071e-03 6.94430579e-04 2.14619902e-02 4.35837117e-01
385 1.93000000e+00 1.43203834e-02 4.35368650e-01 7.13909514e-03 6.95500676e-04 2.14594785e-02 4.36064151e-01
386 1.93500000e+00 1.43199075e-02 4.35574963e-01 7.13451041e-03 6.96529905e-04 2.14544179e-02 4.36271492e-01
387 1.94000000e+00 1.43161656e-02 4.35755541e-01 7.13015394e-03 6.97519585e-04 2.14463196e-02 4.36453061e-01
388 1.94500000e+00 1.43072973e-02 4.35903609e-01 7.12597554e-03 6.98510037e-04 2.14332728e-02 4.36602119e-01
389 1.95000000e+00 1.42946531e-02 4.36012603e-01 7.12202978e-03 6.99454367e-04 2.14166829e-02 4.36712057e-01
390 1.95500000e+00 1.42775148e-02 4.36079115e-01 7.11830096e-03 7.00351461e-04 2.13958158e-02 4.36779466e-01
391 1.96000000e+00 1.42548728e-02 4.36102274e-01 7.11473906e-03 7.01228296e-04 2.13696119e-02 4.36803503e-01
392 1.96500000e+00 1.42269442e-02 4.36083725e-01 7.11133568e-03 7.02077742e-04 2.13382799e-02 4.36785803e-01
393 1.97000000e+00 1.41944925e-02 4.36025803e-01 7.10804441e-03 7.02913522e-04 2.13025369e-02 4.36728717e-01
394 1.97500000e+00 1.41581962e-02 4.35925661e-01 7.10485687e-03 7.03733236e-04 2.12630531e-02 4.36629395e-01
395 1.98000000e+00 1.41189786e-02 4.35785932e-01 7.10173301e-03 7.04545915e-04 2.12207116e-02 4.36490478e-01
396 1.98500000e+00 1.40772126e-02 4.35609014e-01 7.09858653e-03 7.05375083e-04 2.11757991e-02 4.36314389e-01
397 1.99000000e+00 1.40306373e-02 4.35399431e-01 7.09545320e-03 7.06191292e-04 2.11260905e-02 4.36105623e-01
398 1.99500000e+00 1.39793607e-02 4.35163818e-01 7.09218298e-03 7.07046022e-04 2.10715437e-02 4.35870864e-01
399 2.00000000e+00 1.39254125e-02 4.34911229e-01 7.08881720e-03 7.07882504e-04 2.10142297e-02 4.35619112e-01
400 2.00500000e+00 1.38709450e-02 4.34646454e-01 7.08533630e-03 7.08708224e-04 2.09562813e-02 4.35355162e-01
401 2.01000000e+00 1.38187962e-02 4.34378226e-01 7.08169030e-03 7.09579141e-04 2.09004865e-02 4.35087805e-01
402 2.01500000e+00 1.37686674e-02 4.34113336e-01 7.07782636e-03 7.10468510e-04 2.08464937e-02 4.34823805e-01
403 2.02000000e+00 1.37199664e-02 4.33856975e-01 7.07362218e-03 7.11405599e-04 2.07935886e-02 4.34568381e-01
404 2.02500000e+00 1.36746828e-02 4.33619496e-01 7.06907565e-03 7.12365260e-04 2.07437585e-02 4.34331862e-01
405 2.03000000e+00 1.36324090e-02 4.33409864e-01 7.06420185e-03 7.13349205e-04 2.06966109e-02 4.34123213e-01
406 2.03500000e+00 1.35952843e-02 4.33239190e-01 7.05894855e-03 7.14370264e-04 2.06542329e-02 4.33953560e-01
407 2.04000000e+00 1.35645389e-02 4.33116353e-01 7.05330496e-03 7.15432549e-04 2.06178438e-02 4.33831786e-01
408 2.04500000e+00 1.35404393e-02 4.33045806e-01 7.04726480e-03 7.16574320e-04 2.05877041e-02 4.33762380e-01
409 2.05000000e+00 1.35244518e-02 4.33039047e-01 7.04082586e-03 7.17730985e-04 2.05652777e-02 4.33756778e-01
410 2.05500000e+00 1.35162657e-02 4.33101653e-01 7.03395763e-03 7.18948018e-04 2.05502233e-02 4.33820601e-01
411 2.06000000e+00 1.35163062e-02 4.33240172e-01 7.02667160e-03 7.20221880e-04 2.05429778e-02 4.33960394e-01
412 2.06500000e+00 1.35248659e-02 4.33459483e-01 7.01899898e-03 7.21549728e-04 2.05438649e-02 4.34181032e-01
413 2.07000000e+00 1.35425447e-02 4.33763891e-01 7.01093561e-03 7.22931104e-04 2.05534803e-02 4.34486822e-01
414 2.07500000e+00 1.35701725e-02 4.34157740e-01 7.00260316e-03 7.24348493e-04 2.05727756e-02 4.34882089e-01
415 2.08000000e+00 1.36086934e-02 4.34643556e-01 6.99408066e-03 7.25799224e-04 2.06027741e-02 4.35369355e-01
416 2.08500000e+00 1.36587257e-02 4.35220955e-01 6.98543969e-03 7.27268266e-04 2.06441654e-02 4.35948223e-01
417 2.09000000e+00 1.37199133e-02 4.35885679e-01 6.97668383e-03 7.28755518e-04 2.06965972e-02 4.36614435e-01
418 2.09500000e+00 1.37904611e-02 4.36630337e-01 6.96776878e-03 7.30264688e-04 2.07582299e-02 4.37360602e-01
419 2.10000000e+00 1.38680238e-02 4.37446143e-01 6.95869286e-03 7.31793106e-04 2.08267166e-02 4.38177936e-01
420 2.10500000e+00 1.39440039e-02 4.38330939e-01 6.94966236e-03 7.33520856e-04 2.08936663e-02 4.39064460e-01
421 2.11000000e+00 1.40297592e-02 4.39270019e-01 6.94079519e-03 7.35394048e-04 2.09705544e-02 4.40005413e-01
422 2.11500000e+00 1.41175287e-02 4.40264593e-01 6.93203667e-03 7.37018286e-04 2.10495653e-02 4.41001611e-01
423 2.12000000e+00 1.42079686e-02 4.41299651e-01 6.92267429e-03 7.38460243e-04 2.11306429e-02 4.42038112e-01
424 2.12500000e+00 1.42997750e-02 4.42363589e-01 6.91393652e-03 7.39932502e-04 2.12137115e-02 4.43103521e-01
425 2.13000000e+00 1.43957304e-02 4.43449429e-01 6.90541828e-03 7.41398855e-04 2.13011487e-02 4.44190828e-01
426 2.13500000e+00 1.44932695e-02 4.44544988e-01 6.89711473e-03 7.42847382e-04 2.13903843e-02 4.45287835e-01
427 2.14000000e+00 1.45908172e-02 4.45640072e-01 6.88921600e-03 7.44268571e-04 2.14800332e-02 4.46384341e-01
428 2.14500000e+00 1.46894417e-02 4.46716463e-01 6.88178589e-03 7.45968770e-04 2.15712276e-02 4.47462432e-01
429 2.15000000e+00 1.47794675e-02 4.47779208e-01 6.87496265e-03 7.47263510e-04 2.16544301e-02 4.48526471e-01
430 2.15500000e+00 1.48643384e-02 4.48811050e-01 6.86825263e-03 7.48596793e-04 2.17325910e-02 4.49559647e-01
431 2.16000000e+00 1.49415818e-02 4.49803287e-01 6.86188947e-03 7.49779316e-04 2.18034713e-02 4.50553066e-01
432 2.16500000e+00 1.50158895e-02 4.50741701e-01 6.85612389e-03 7.51045983e-04 2.18720134e-02 4.51492747e-01
433 2.17000000e+00 1.50911529e-02 4.51616029e-01 6.85114722e-03 7.52020179e-04 2.19423001e-02 4.52368049e-01
434 2.17500000e+00 1.51502445e-02 4.52417937e-01 6.84678259e-03 7.52819965e-04 2.19970271e-02 4.53170757e-01
435 2.18000000e+00 1.52008406e-02 4.53127423e-01 6.84275481e-03 7.53774810e-04 2.20435954e-02 4.53881198e-01
436 2.18500000e+00 1.52348877e-02 4.53735183e-01 6.83945206e-03 7.54833239e-04 2.20743398e-02 4.54490016e-01
437 2.19000000e+00 1.52506413e-02 4.54224931e-01 6.83669140e-03 7.55834932e-04 2.20873327e-02 4.54980766e-01
438 2.19500000e+00 1.52509996e-02 4.54585714e-01 6.83465533e-03 7.56722679e-04 2.20856549e-02 4.55342437e-01
439 2.20000000e+00 1.52388246e-02 4.54809035e-01 6.83337845e-03 7.57490636e-04 2.20722030e-02 4.55566526e-01
440 2.20500000e+00 1.52169968e-02 4.54887717e-01 6.83292972e-03 7.58114966e-04 2.20499265e-02 4.55645832e-01
441 2.21000000e+00 1.51853919e-02 4.54812744e-01 6.83325164e-03 7.58623428e-04 2.20186435e-02 4.55571368e-01
442 2.21500000e+00 1.51401807e-02 4.54578125e-01 6.83430632e-03 7.59025435e-04 2.19744870e-02 4.55337151e-01
443 2.22000000e+00 1.50760953e-02 4.54180705e-01 6.83612423e-03 7.59310667e-04 2.19122196e-02 4.54940016e-01
444 2.22500000e+00 1.49918944e-02 4.53622056e-01 6.83864041e-03 7.59469235e-04 2.18305348e-02 4.54381525e-01
445 2.23000000e+00 1.48892863e-02 4.52905910e-01 6.84167967e-03 7.59514619e-04 2.17309659e-02 4.53665425e-01
446 2.23500000e+00 1.47732301e-02 4.52036954e-01 6.84511608e-03 7.59463841e-04 2.16183462e-02 4.52796418e-01
447 2.24000000e+00 1.46462360e-02 4.51025286e-01 6.84888683e-03 7.59333516e-04 2.14951228e-02 4.51784619e-01
448 2.24500000e+00 1.45080384e-02 4.49884941e-01 6.85286561e-03 7.59147717e-04 2.13609040e-02 4.50644089e-01
449 2.25000000e+00 1.43563130e-02 4.48635938e-01 6.85691228e-03 7.58931365e-04 2.12132253e-02 4.49394870e-01
450 2.25500000e+00 1.41929057e-02 4.47303395e-01 6.86079784e-03 7.58716375e-04 2.10537035e-02 4.48062111e-01
451 2.26000000e+00 1.40224863e-02 4.45910894e-01 6.86437898e-03 7.58547672e-04 2.08868653e-02 4.46669442e-01
452 2.26500000e+00 1.38520034e-02 4.44477703e-01 6.86737171e-03 7.58324980e-04 2.07193751e-02 4.45236028e-01
453 2.27000000e+00 1.36851501e-02 4.43034580e-01 6.86994222e-03 7.58264506e-04 2.05550923e-02 4.43792845e-01
454 2.27500000e+00 1.35203508e-02 4.41596744e-01 6.87158640e-03 7.58183003e-04 2.03919372e-02 4.42354927e-01
455 2.28000000e+00 1.33601663e-02 4.40202836e-01 6.87274839e-03 7.58412427e-04 2.02329147e-02 4.40961249e-01
456 2.28500000e+00 1.32071032e-02 4.38873344e-01 6.87292875e-03 7.58769161e-04 2.00800319e-02 4.39632113e-01
457 2.29000000e+00 1.30707622e-02 4.37635608e-01 6.87216312e-03 7.59270781e-04 1.99429253e-02 4.38394879e-01
458 2.29500000e+00 1.29572973e-02 4.36510262e-01 6.87045278e-03 7.59906683e-04 1.98277501e-02 4.37270168e-01
459 2.30000000e+00 1.28661599e-02 4.35514897e-01 6.86794504e-03 7.60623004e-04 1.97341050e-02 4.36275520e-01
460 2.30500000e+00 1.27927252e-02 4.34670331e-01 6.86453085e-03 7.61443977e-04 1.96572560e-02 4.35431775e-01
461 2.31000000e+00 1.27316438e-02 4.33992184e-01 6.86050451e-03 7.62335929e-04 1.95921483e-02 4.34754520e-01
462 2.31500000e+00 1.26845497e-02 4.33491837e-01 6.85562746e-03 7.63362908e-04 1.95401772e-02 4.34255200e-01
463 2.32000000e+00 1.26553709e-02 4.33167214e-01 6.85034377e-03 7.64392622e-04 1.95057147e-02 4.33931607e-01
464 2.32500000e+00 1.26479173e-02 4.33009152e-01 6.84454747e-03 7.65460238e-04 1.94924648e-02 4.33774612e-01
465 2.33000000e+00 1.26598539e-02 4.33005983e-01 6.83855986e-03 7.66455382e-04 1.94984138e-02 4.33772438e-01
466 2.33500000e+00 1.26862563e-02 4.33147155e-01 6.83259593e-03 7.67350953e-04 1.95188522e-02 4.33914506e-01
467 2.34000000e+00 1.27236139e-02 4.33421235e-01 6.82657019e-03 7.68162141e-04 1.95501841e-02 4.34189397e-01
468 2.34500000e+00 1.27713119e-02 4.33816969e-01 6.82055320e-03 7.68888471e-04 1.95918651e-02 4.34585857e-01
469 2.35000000e+00 1.28292412e-02 4.34317996e-01 6.81490968e-03 7.69482162e-04 1.96441509e-02 4.35087478e-01
470 2.35500000e+00 1.28957351e-02 4.34912743e-01 6.80916604e-03 7.70049552e-04 1.97049011e-02 4.35682792e-01
471 2.36000000e+00 1.29682850e-02 4.35591595e-01 6.80356042e-03 7.70565474e-04 1.97718454e-02 4.36362160e-01
472 2.36500000e+00 1.30442455e-02 4.36348027e-01 6.79804404e-03 7.71101616e-04 1.98422896e-02 4.37119128e-01
473 2.37000000e+00 1.31244143e-02 4.37176199e-01 6.79266882e-03 7.71667718e-04 1.99170831e-02 4.37947866e-01
474 2.37500000e+00 1.32091238e-02 4.38070451e-01 6.78774004e-03 7.72239450e-04 1.99968639e-02 4.38842691e-01
475 2.38000000e+00 1.32989727e-02 4.39022993e-01 6.78258232e-03 7.72937840e-04 2.00815550e-02 4.39795931e-01
476 2.38500000e+00 1.33930530e-02 4.40028743e-01 6.77757197e-03 7.73675963e-04 2.01706249e-02 4.40802419e-01
477 2.39000000e+00 1.34886916e-02 4.41086238e-01 6.77250502e-03 7.74591786e-04 2.02611966e-02 4.41860830e-01
478 2.39500000e+00 1.35871206e-02 4.42185348e-01 6.76763616e-03 7.75603177e-04 2.03547568e-02 4.42960951e-01
479 2.40000000e+00 1.36850602e-02 4.43318878e-01 6.76269758e-03 7.76574194e-04 2.04477578e-02 4.44095453e-01
480 2.40500000e+00 1.37811219e-02 4.44472400e-01 6.75805748e-03 7.77604237e-04 2.05391793e-02 4.45250004e-01
481 2.41000000e+00 1.38757233e-02 4.45627944e-01 6.75375592e-03 7.78681309e-04 2.06294792e-02 4.46406625e-01
482 2.41500000e+00 1.39701840e-02 4.46759985e-01 6.75011513e-03 7.79675556e-04 2.07202992e-02 4.47539661e-01
483 2.42000000e+00 1.40578675e-02 4.47837399e-01 6.74790466e-03 7.80524360e-04 2.08057722e-02 4.48617924e-01
484 2.42500000e+00 1.41335732e-02 4.48814083e-01 6.74680090e-03 7.81415341e-04 2.08803741e-02 4.49595498e-01
485 2.43000000e+00 1.41936977e-02 4.49648111e-01 6.74744836e-03 7.82091794e-04 2.09411461e-02 4.50430203e-01
486 2.43500000e+00 1.42313290e-02 4.50289447e-01 6.75036154e-03 7.82419047e-04 2.09816905e-02 4.51071866e-01
487 2.44000000e+00 1.42407683e-02 4.50676562e-01 6.75572682e-03 7.82330005e-04 2.09964951e-02 4.51458892e-01
488 2.44500000e+00 1.42163642e-02 4.50754484e-01 6.76386286e-03 7.81695459e-04 2.09802271e-02 4.51536179e-01
489 2.45000000e+00 1.41530905e-02 4.50467426e-01 6.77490396e-03 7.80409424e-04 2.09279945e-02 4.51247835e-01
490 2.45500000e+00 1.40453497e-02 4.49767365e-01 6.78887827e-03 7.78420464e-04 2.08342279e-02 4.50545785e-01
491 2.46000000e+00 1.38900163e-02 4.48625743e-01 6.80537978e-03 7.75807930e-04 2.06953961e-02 4.49401551e-01
492 2.46500000e+00 1.36866269e-02 4.47042997e-01 6.82403980e-03 7.72615848e-04 2.05106667e-02 4.47815613e-01
493 2.47000000e+00 1.34398557e-02 4.45052051e-01 6.84399806e-03 7.69107183e-04 2.02838537e-02 4.45821158e-01
494 2.47500000e+00 1.31567876e-02 4.42713830e-01 6.86422992e-03 7.65595047e-04 2.00210175e-02 4.43479425e-01
495 2.48000000e+00 1.28471536e-02 4.40118997e-01 6.88363285e-03 7.62402917e-04 1.97307865e-02 4.40881400e-01
496 2.48500000e+00 1.25222071e-02 4.37384535e-01 6.90124624e-03 7.59971397e-04 1.94234533e-02 4.38144506e-01
497 2.49000000e+00 1.21993343e-02 4.34631271e-01 6.91551527e-03 7.58120864e-04 1.91148496e-02 4.35389392e-01
498 2.49500000e+00 1.18955576e-02 4.31994085e-01 6.92597418e-03 7.57011844e-04 1.88215318e-02 4.32751097e-01
499 2.50000000e+00 1.16257205e-02 4.29595914e-01 6.93196919e-03 7.56608141e-04 1.85576897e-02 4.30352522e-01
500 2.50500000e+00 1.14050058e-02 4.27561728e-01 6.93283141e-03 7.56979848e-04 1.83378372e-02 4.28318708e-01
501 2.51000000e+00 1.12455864e-02 4.26001538e-01 6.92841823e-03 7.58150077e-04 1.81740046e-02 4.26759688e-01
502 2.51500000e+00 1.11578124e-02 4.25012509e-01 6.91892425e-03 7.60111858e-04 1.80767367e-02 4.25772620e-01
503 2.52000000e+00 1.11477343e-02 4.24662014e-01 6.90499286e-03 7.62785932e-04 1.80527271e-02 4.25424800e-01
504 2.52500000e+00 1.12185380e-02 4.24981914e-01 6.88758980e-03 7.66020946e-04 1.81061278e-02 4.25747934e-01
505 2.53000000e+00 1.13678371e-02 4.25958827e-01 6.86797923e-03 7.69605940e-04 1.82358163e-02 4.26728433e-01
506 2.53500000e+00 1.15884616e-02 4.27539837e-01 6.84738465e-03 7.73306374e-04 1.84358462e-02 4.28313143e-01
507 2.54000000e+00 1.18676634e-02 4.29637798e-01 6.82694942e-03 7.76802386e-04 1.86946129e-02 4.30414600e-01
508 2.54500000e+00 1.21928291e-02 4.32144950e-01 6.80724356e-03 7.79934472e-04 1.90000727e-02 4.32924885e-01
509 2.55000000e+00 1.25484067e-02 4.34955987e-01 6.78910114e-03 7.82342245e-04 1.93375079e-02 4.35738329e-01
510 2.55500000e+00 1.29219357e-02 4.37997211e-01 6.77285237e-03 7.84092840e-04 1.96947880e-02 4.38781304e-01
511 2.56000000e+00 1.33107191e-02 4.41184949e-01 6.75741831e-03 7.85411161e-04 2.00681374e-02 4.41970360e-01
512 2.56500000e+00 1.37077090e-02 4.44511485e-01 6.74348265e-03 7.86582804e-04 2.04511916e-02 4.45298068e-01
513 2.57000000e+00 1.41092400e-02 4.47939224e-01 6.73077153e-03 7.87573630e-04 2.08400116e-02 4.48726798e-01
514 2.57500000e+00 1.45111192e-02 4.51452082e-01 6.71932566e-03 7.88457463e-04 2.12304449e-02 4.52240539e-01
515 2.58000000e+00 1.49100490e-02 4.55036498e-01 6.70927383e-03 7.89236563e-04 2.16193228e-02 4.55825735e-01
516 2.58500000e+00 1.53022556e-02 4.58670513e-01 6.70068547e-03 7.89851564e-04 2.20029410e-02 4.59460365e-01
517 2.59000000e+00 1.56813980e-02 4.62312506e-01 6.69359759e-03 7.90366267e-04 2.23749956e-02 4.63102873e-01
518 2.59500000e+00 1.60388280e-02 4.65897632e-01 6.68843236e-03 7.90790262e-04 2.27272604e-02 4.66688422e-01
519 2.60000000e+00 1.63687672e-02 4.69363977e-01 6.68537055e-03 7.91053687e-04 2.30541377e-02 4.70155031e-01
520 2.60500000e+00 1.66568821e-02 4.72610884e-01 6.68541712e-03 7.91291886e-04 2.33422993e-02 4.73402175e-01
521 2.61000000e+00 1.68988503e-02 4.75543688e-01 6.68921300e-03 7.91371833e-04 2.35880633e-02 4.76335060e-01
522 2.61500000e+00 1.70784851e-02 4.78023136e-01 6.69761868e-03 7.91201113e-04 2.37761038e-02 4.78814338e-01
523 2.62000000e+00 1.71845214e-02 4.79917356e-01 6.71127923e-03 7.90586010e-04 2.38958006e-02 4.80707942e-01
524 2.62500000e+00 1.72028463e-02 4.81085025e-01 6.73076317e-03 7.89234250e-04 2.39336095e-02 4.81874259e-01
525 2.63000000e+00 1.71295666e-02 4.81407837e-01 6.75627187e-03 7.86879042e-04 2.38858384e-02 4.82194716e-01
526 2.63500000e+00 1.69559024e-02 4.80789273e-01 6.78773874e-03 7.83368865e-04 2.37436411e-02 4.81572642e-01
527 2.64000000e+00 1.66825035e-02 4.79197813e-01 6.82412190e-03 7.78544892e-04 2.35066254e-02 4.79976358e-01
528 2.64500000e+00 1.63133888e-02 4.76675781e-01 6.86365827e-03 7.72747791e-04 2.31770471e-02 4.77448529e-01
529 2.65000000e+00 1.58635005e-02 4.73350872e-01 6.90361430e-03 7.66500942e-04 2.27671148e-02 4.74117372e-01
530 2.65500000e+00 1.53545683e-02 4.69423037e-01 6.94062271e-03 7.60658801e-04 2.22951910e-02 4.70183696e-01
531 2.66000000e+00 1.48157849e-02 4.65139388e-01 6.97167765e-03 7.56289474e-04 2.17874626e-02 4.65895677e-01
532 2.66500000e+00 1.42815002e-02 4.60770334e-01 6.99559949e-03 7.53712610e-04 2.12770997e-02 4.61524047e-01
533 2.67000000e+00 1.37857083e-02 4.56553587e-01 7.01070218e-03 7.52653021e-04 2.07964104e-02 4.57306240e-01
534 2.67500000e+00 1.33534033e-02 4.52709570e-01 7.01682031e-03 7.52926057e-04 2.03702237e-02 4.53462496e-01
535 2.68000000e+00 1.30041855e-02 4.49407392e-01 7.01392761e-03 7.54478813e-04 2.00181131e-02 4.50161871e-01
536 2.68500000e+00 1.27499777e-02 4.46790086e-01 7.00256823e-03 7.57259964e-04 1.97525460e-02 4.47547346e-01
537 2.69000000e+00 1.25941094e-02 4.44942103e-01 6.98439773e-03 7.61040640e-04 1.95785071e-02 4.45703144e-01
538 2.69500000e+00 1.25351790e-02 4.43894391e-01 6.96136602e-03 7.65641466e-04 1.94965450e-02 4.44660032e-01
539 2.70000000e+00 1.25654239e-02 4.43610718e-01 6.93554223e-03 7.70585640e-04 1.95009661e-02 4.44381303e-01
540 2.70500000e+00 1.26789006e-02 4.43991928e-01 6.90969317e-03 7.75701735e-04 1.95885938e-02 4.44767630e-01
541 2.71000000e+00 1.28505974e-02 4.44876242e-01 6.88645945e-03 7.80802872e-04 1.97370569e-02 4.45657045e-01
542 2.71500000e+00 1.30551209e-02 4.46038159e-01 6.86763212e-03 7.85059484e-04 1.99227531e-02 4.46823219e-01
543 2.72000000e+00 1.32625532e-02 4.47221982e-01 6.85639208e-03 7.88801173e-04 2.01189452e-02 4.48010783e-01
544 2.72500000e+00 1.34439971e-02 4.48171875e-01 6.85255449e-03 7.90496409e-04 2.02965516e-02 4.48962371e-01
545 2.73000000e+00 1.35625213e-02 4.48632867e-01 6.85947338e-03 7.90065276e-04 2.04219946e-02 4.49422932e-01
546 2.73500000e+00 1.36051091e-02 4.48385775e-01 6.87734278e-03 7.87115964e-04 2.04824519e-02 4.49172891e-01
547 2.74000000e+00 1.35290382e-02 4.47272501e-01 6.90729488e-03 7.81424011e-04 2.04363331e-02 4.48053925e-01
548 2.74500000e+00 1.33337977e-02 4.45148759e-01 6.95041654e-03 7.73249072e-04 2.02842143e-02 4.45922009e-01
549 2.75000000e+00 1.30069611e-02 4.42003955e-01 7.00573089e-03 7.62767590e-04 2.00126919e-02 4.42766722e-01
550 2.75500000e+00 1.25554783e-02 4.37869020e-01 7.07065604e-03 7.50619526e-04 1.96261344e-02 4.38619639e-01
551 2.76000000e+00 1.19934214e-02 4.32926045e-01 7.13999770e-03 7.38053870e-04 1.91334191e-02 4.33664099e-01
552 2.76500000e+00 1.13493051e-02 4.27454207e-01 7.20704067e-03 7.26486282e-04 1.85563458e-02 4.28180693e-01
553 2.77000000e+00 1.06653994e-02 4.21814048e-01 7.26493368e-03 7.16886914e-04 1.79303330e-02 4.22530935e-01
554 2.77500000e+00 9.99815363e-03 4.16432626e-01 7.30813930e-03 7.09774514e-04 1.73062929e-02 4.17142401e-01
555 2.78000000e+00 9.40302689e-03 4.11712452e-01 7.33349728e-03 7.05689565e-04 1.67365242e-02 4.12418141e-01
556 2.78500000e+00 8.93322713e-03 4.08037575e-01 7.34088884e-03 7.04471861e-04 1.62741160e-02 4.08742047e-01
557 2.79000000e+00 8.62837796e-03 4.05671800e-01 7.33152655e-03 7.06541257e-04 1.59599045e-02 4.06378341e-01
558 2.79500000e+00 8.50765478e-03 4.04722079e-01 7.30740580e-03 7.10907697e-04 1.58150606e-02 4.05432987e-01
559 2.80000000e+00 8.56784191e-03 4.05161029e-01 7.27250557e-03 7.17189010e-04 1.58403475e-02 4.05878218e-01
560 2.80500000e+00 8.76741537e-03 4.06832853e-01 7.23094207e-03 7.24534438e-04 1.59983574e-02 4.07557388e-01
561 2.81000000e+00 9.08799570e-03 4.09495373e-01 7.18725062e-03 7.32170212e-04 1.62752463e-02 4.10227543e-01
562 2.81500000e+00 9.48311639e-03 4.12838668e-01 7.14552873e-03 7.39526592e-04 1.66286451e-02 4.13578195e-01
563 2.82000000e+00 9.91616733e-03 4.16487411e-01 7.10796305e-03 7.45952112e-04 1.70241304e-02 4.17233363e-01
564 2.82500000e+00 1.03538935e-02 4.20211717e-01 7.07476521e-03 7.51325635e-04 1.74286587e-02 4.20963042e-01
565 2.83000000e+00 1.07951861e-02 4.23880453e-01 7.04464607e-03 7.55373452e-04 1.78398322e-02 4.24635827e-01
566 2.83500000e+00 1.12454757e-02 4.27581259e-01 7.01544732e-03 7.58902323e-04 1.82609230e-02 4.28340162e-01
567 2.84000000e+00 1.17308512e-02 4.31435613e-01 6.98733299e-03 7.62375100e-04 1.87181842e-02 4.32197989e-01
568 2.84500000e+00 1.22408317e-02 4.35430324e-01 6.96150615e-03 7.65556619e-04 1.92023378e-02 4.36195881e-01
569 2.85000000e+00 1.27457183e-02 4.39417506e-01 6.93989186e-03 7.67748169e-04 1.96856102e-02 4.40185255e-01
570 2.85500000e+00 1.32255122e-02 4.43321198e-01 6.92256819e-03 7.68771068e-04 2.01480804e-02 4.44089969e-01
571 2.86000000e+00 1.36733737e-02 4.47158069e-01 6.90879538e-03 7.68843431e-04 2.05821691e-02 4.47926912e-01
572 2.86500000e+00 1.41004221e-02 4.51042394e-01 6.89706362e-03 7.68261780e-04 2.09974857e-02 4.51810656e-01
573 2.87000000e+00 1.45130668e-02 4.55067009e-01 6.88687594e-03 7.67599604e-04 2.13999427e-02 4.55834608e-01
574 2.87500000e+00 1.49259464e-02 4.59316802e-01 6.87796765e-03 7.67099992e-04 2.18039140e-02 4.60083902e-01
575 2.88000000e+00 1.53374057e-02 4.63791515e-01 6.86962847e-03 7.66782943e-04 2.22070342e-02 4.64558298e-01
576 2.88500000e+00 1.57435440e-02 4.68459659e-01 6.86178757e-03 7.66749134e-04 2.26053315e-02 4.69226408e-01
577 2.89000000e+00 1.61434445e-02 4.73253473e-01 6.85448848e-03 7.66960288e-04 2.29979330e-02 4.74020433e-01
578 2.89500000e+00 1.65298191e-02 4.78078752e-01 6.84782010e-03 7.67634178e-04 2.33776392e-02 4.78846386e-01
579 2.90000000e+00 1.68979138e-02 4.82843036e-01 6.84166910e-03 7.68683227e-04 2.37395829e-02 4.83611719e-01
580 2.90500000e+00 1.72405918e-02 4.87434057e-01 6.83596183e-03 7.70108352e-04 2.40765536e-02 4.88204165e-01
581 2.91000000e+00 1.75599591e-02 4.91791666e-01 6.83077052e-03 7.71819941e-04 2.43907296e-02 4.92563485e-01
582 2.91500000e+00 1.78528477e-02 4.95847242e-01 6.82607254e-03 7.73729298e-04 2.46789202e-02 4.96620971e-01
583 2.92000000e+00 1.81195497e-02 4.99565489e-01 6.82202029e-03 7.75714073e-04 2.49415700e-02 5.00341203e-01
584 2.92500000e+00 1.83616630e-02 5.02925332e-01 6.81899343e-03 7.77636932e-04 2.51806565e-02 5.03702969e-01
585 2.93000000e+00 1.85765491e-02 5.05903068e-01 6.81737475e-03 7.79344259e-04 2.53939239e-02 5.06682413e-01
586 2.93500000e+00 1.87615129e-02 5.08476058e-01 6.81784657e-03 7.80700635e-04 2.55793594e-02 5.09256759e-01
587 2.94000000e+00 1.89091780e-02 5.10607283e-01 6.82109196e-03 7.81616095e-04 2.57302699e-02 5.11388899e-01
588 2.94500000e+00 1.90034275e-02 5.12216492e-01 6.82786689e-03 7.82014740e-04 2.58312944e-02 5.12998507e-01
589 2.95000000e+00 1.90309632e-02 5.13202501e-01 6.83996022e-03 7.81838952e-04 2.58709235e-02 5.13984340e-01
590 2.95500000e+00 1.89734710e-02 5.13412123e-01 6.85883132e-03 7.80937655e-04 2.58323024e-02 5.14193061e-01
591 2.96000000e+00 1.88118806e-02 5.12666274e-01 6.88617294e-03 7.79080594e-04 2.56980535e-02 5.13445355e-01
592 2.96500000e+00 1.85280159e-02 5.10776900e-01 6.92350816e-03 7.75903544e-04 2.54515241e-02 5.11552803e-01
593 2.97000000e+00 1.81056232e-02 5.07585432e-01 6.97250179e-03 7.70829342e-04 2.50781250e-02 5.08356262e-01
594 2.97500000e+00 1.75316371e-02 5.02985126e-01 7.03349204e-03 7.63256142e-04 2.45651291e-02 5.03748382e-01
595 2.98000000e+00 1.68023349e-02 4.96979459e-01 7.10515897e-03 7.53104856e-04 2.39074938e-02 4.97732564e-01
596 2.98500000e+00 1.59358262e-02 4.89728588e-01 7.18275439e-03 7.40478386e-04 2.31185806e-02 4.90469067e-01
597 2.99000000e+00 1.49721130e-02 4.81587396e-01 7.25899882e-03 7.26900502e-04 2.22311118e-02 4.82314296e-01
598 2.99500000e+00 1.39683725e-02 4.73068563e-01 7.32534967e-03 7.14919693e-04 2.12937222e-02 4.73783483e-01
599 3.00000000e+00 1.29979384e-02 4.64743198e-01 7.37589172e-03 7.06755704e-04 2.03738301e-02 4.65449953e-01
600 3.00500000e+00 1.21267754e-02 4.57104476e-01 7.40861793e-03 7.02393508e-04 1.95353933e-02 4.57806869e-01
601 3.01000000e+00 1.14041969e-02 4.50542290e-01 7.42471502e-03 7.00684462e-04 1.88289119e-02 4.51242975e-01
602 3.01500000e+00 1.08654293e-02 4.45349837e-01 7.42609754e-03 7.01337169e-04 1.82915268e-02 4.46051174e-01
603 3.02000000e+00 1.05231602e-02 4.41675233e-01 7.41655957e-03 7.03883943e-04 1.79397198e-02 4.42379117e-01
604 3.02500000e+00 1.03661341e-02 4.39474807e-01 7.40037784e-03 7.07661495e-04 1.77665119e-02 4.40182468e-01
605 3.03000000e+00 1.03643495e-02 4.38550412e-01 7.38166619e-03 7.11629091e-04 1.77460157e-02 4.39262041e-01
606 3.03500000e+00 1.04792200e-02 4.38616304e-01 7.36325625e-03 7.15347932e-04 1.78424763e-02 4.39331652e-01
607 3.04000000e+00 1.06677761e-02 4.39369632e-01 7.34662572e-03 7.18326862e-04 1.80144018e-02 4.40087959e-01
608 3.04500000e+00 1.09039053e-02 4.40561221e-01 7.33249239e-03 7.20419096e-04 1.82363977e-02 4.41281640e-01
609 3.05000000e+00 1.11669348e-02 4.42011692e-01 7.32084338e-03 7.21659516e-04 1.84877782e-02 4.42733352e-01
610 3.05500000e+00 1.14465624e-02 4.43654264e-01 7.31110414e-03 7.22236442e-04 1.87576666e-02 4.44376501e-01
611 3.06000000e+00 1.17526343e-02 4.45494805e-01 7.30253631e-03 7.22456342e-04 1.90551706e-02 4.46217261e-01
612 3.06500000e+00 1.20716700e-02 4.47489636e-01 7.29658759e-03 7.22435846e-04 1.93682576e-02 4.48212071e-01
613 3.07000000e+00 1.23875654e-02 4.49531211e-01 7.29467036e-03 7.21747946e-04 1.96822357e-02 4.50252959e-01
614 3.07500000e+00 1.26808846e-02 4.51508569e-01 7.29711979e-03 7.20014074e-04 1.99780044e-02 4.52228583e-01
615 3.08000000e+00 1.29485420e-02 4.53415190e-01 7.30318581e-03 7.17192351e-04 2.02517279e-02 4.54132382e-01
616 3.08500000e+00 1.31946073e-02 4.55313066e-01 7.31093855e-03 7.13493191e-04 2.05055459e-02 4.56026559e-01
617 3.09000000e+00 1.34303919e-02 4.57345150e-01 7.31939445e-03 7.09624922e-04 2.07497863e-02 4.58054775e-01
618 3.09500000e+00 1.36711398e-02 4.59639130e-01 7.32726938e-03 7.05874125e-04 2.09984091e-02 4.60345004e-01
619 3.10000000e+00 1.39213635e-02 4.62270341e-01 7.33409073e-03 7.02547317e-04 2.12554542e-02 4.62972888e-01
620 3.10500000e+00 1.41855163e-02 4.65263518e-01 7.33964840e-03 6.99869044e-04 2.15251647e-02 4.65963387e-01
621 3.11000000e+00 1.44595043e-02 4.68582676e-01 7.34388875e-03 6.97924653e-04 2.18033931e-02 4.69280600e-01
622 3.11500000e+00 1.47370158e-02 4.72130726e-01 7.34700313e-03 6.96690443e-04 2.20840189e-02 4.72827417e-01
623 3.12000000e+00 1.50052865e-02 4.75758896e-01 7.34916208e-03 6.96107912e-04 2.23544485e-02 4.76455004e-01
624 3.12500000e+00 1.52545505e-02 4.79336251e-01 7.35055016e-03 6.96048606e-04 2.26051007e-02 4.80032300e-01
625 3.13000000e+00 1.54783280e-02 4.82731211e-01 7.35152982e-03 6.96480023e-04 2.28298579e-02 4.83427691e-01
626 3.13500000e+00 1.56735373e-02 4.85852398e-01 7.35225895e-03 6.97315876e-04 2.30257963e-02 4.86549714e-01
627 3.14000000e+00 1.58316826e-02 4.88611198e-01 7.35311733e-03 6.98290829e-04 2.31848000e-02 4.89309489e-01
628 3.14500000e+00 1.59562261e-02 4.90976173e-01 7.35442329e-03 6.99218613e-04 2.33106494e-02 4.91675391e-01
629 3.15000000e+00 1.60523153e-02 4.92956381e-01 7.35645111e-03 7.00067780e-04 2.34087664e-02 4.93656449e-01
630 3.15500000e+00 1.61179216e-02 4.94548486e-01 7.35935729e-03 7.00703152e-04 2.34772789e-02 4.95249189e-01
631 3.16000000e+00 1.61647438e-02 4.95820322e-01 7.36339097e-03 7.01064831e-04 2.35281347e-02 4.96521387e-01
632 3.16500000e+00 1.61910827e-02 4.96797419e-01 7.36829301e-03 7.01149752e-04 2.35593757e-02 4.97498569e-01
633 3.17000000e+00 1.62027831e-02 4.97526280e-01 7.37406074e-03 7.00950590e-04 2.35768439e-02 4.98227230e-01
634 3.17500000e+00 1.62035624e-02 4.98058205e-01 7.38029354e-03 7.00538922e-04 2.35838559e-02 4.98758744e-01
635 3.18000000e+00 1.61975972e-02 4.98441746e-01 7.38671093e-03 6.99946947e-04 2.35843081e-02 4.99141693e-01
636 3.18500000e+00 1.61923692e-02 4.98747101e-01 7.39303018e-03 6.99231803e-04 2.35853994e-02 4.99446333e-01
637 3.19000000e+00 1.61897159e-02 4.99011367e-01 7.39883034e-03 6.98481312e-04 2.35885462e-02 4.99709848e-01
638 3.19500000e+00 1.61998643e-02 4.99324387e-01 7.40365314e-03 6.97824004e-04 2.36035174e-02 5.00022211e-01
639 3.20000000e+00 1.62205976e-02 4.99700606e-01 7.40759994e-03 6.97310912e-04 2.36281975e-02 5.00397917e-01
640 3.20500000e+00 1.62534575e-02 5.00155106e-01 7.41058261e-03 6.96959086e-04 2.36640401e-02 5.00852065e-01
641 3.21000000e+00 1.62958503e-02 5.00689485e-01 7.41243340e-03 6.96832510e-04 2.37082837e-02 5.01386318e-01
642 3.21500000e+00 1.63518284e-02 5.01327890e-01 7.41323027e-03 6.96920113e-04 2.37650586e-02 5.02024810e-01
643 3.22000000e+00 1.64142254e-02 5.02026136e-01 7.41281824e-03 6.97257859e-04 2.38270436e-02 5.02723394e-01
644 3.22500000e+00 1.64894782e-02 5.02817883e-01 7.41117159e-03 6.97869098e-04 2.39006498e-02 5.03515752e-01
645 3.23000000e+00 1.65736578e-02 5.03663741e-01 7.40874548e-03 6.98580674e-04 2.39824033e-02 5.04362322e-01
646 3.23500000e+00 1.66717349e-02 5.04586566e-01 7.40539537e-03 6.99493116e-04 2.40771303e-02 5.05286059e-01
647 3.24000000e+00 1.67781722e-02 5.05572438e-01 7.40097003e-03 7.00583665e-04 2.41791422e-02 5.06273022e-01
648 3.24500000e+00 1.68958114e-02 5.06624619e-01 7.39572482e-03 7.01806481e-04 2.42915362e-02 5.07326425e-01
649 3.25000000e+00 1.70266190e-02 5.07744054e-01 7.38990712e-03 7.03118397e-04 2.44165261e-02 5.08447173e-01
650 3.25500000e+00 1.71612836e-02 5.08892901e-01 7.38355763e-03 7.04514825e-04 2.45448412e-02 5.09597416e-01
651 3.26000000e+00 1.73013246e-02 5.10091035e-01 7.37641296e-03 7.05988520e-04 2.46777375e-02 5.10797024e-01
652 3.26500000e+00 1.74473008e-02 5.11324461e-01 7.36896741e-03 7.07534886e-04 2.48162682e-02 5.12031996e-01
653 3.27000000e+00 1.75912567e-02 5.12547802e-01 7.36149945e-03 7.09093333e-04 2.49527561e-02 5.13256896e-01
654 3.27500000e+00 1.77261899e-02 5.13719753e-01 7.35415129e-03 7.10728298e-04 2.50803412e-02 5.14430482e-01
655 3.28000000e+00 1.78463644e-02 5.14797205e-01 7.34767450e-03 7.12322046e-04 2.51940389e-02 5.15509528e-01
656 3.28500000e+00 1.79383486e-02 5.15673577e-01 7.34286481e-03 7.13680419e-04 2.52812135e-02 5.16387258e-01
657 3.29000000e+00 1.79840358e-02 5.16221277e-01 7.34179386e-03 7.14917303e-04 2.53258297e-02 5.16936194e-01
658 3.29500000e+00 1.79603465e-02 5.16239863e-01 7.34567016e-03 7.15800279e-04 2.53060167e-02 5.16955663e-01
659 3.30000000e+00 1.78447000e-02 5.15516856e-01 7.35689339e-03 7.16102587e-04 2.52015934e-02 5.16232959e-01
660 3.30500000e+00 1.76115632e-02 5.13799680e-01 7.37791392e-03 7.15494765e-04 2.49894771e-02 5.14515174e-01
661 3.31000000e+00 1.72310335e-02 5.10827895e-01 7.41084116e-03 7.13506271e-04 2.46418747e-02 5.11541401e-01
662 3.31500000e+00 1.66799267e-02 5.06373898e-01 7.45820509e-03 7.09436963e-04 2.41381318e-02 5.07083335e-01
663 3.32000000e+00 1.59515209e-02 5.00312939e-01 7.52192815e-03 7.02602079e-04 2.34734491e-02 5.01015541e-01
664 3.32500000e+00 1.50469160e-02 4.92636053e-01 7.60024956e-03 6.92354858e-04 2.26471656e-02 4.93328408e-01
665 3.33000000e+00 1.39825115e-02 4.83530909e-01 7.68731806e-03 6.79019523e-04 2.16698296e-02 4.84209929e-01
666 3.33500000e+00 1.28006875e-02 4.73422074e-01 7.77209787e-03 6.64374790e-04 2.05727854e-02 4.74086449e-01
667 3.34000000e+00 1.15693111e-02 4.62929790e-01 7.84090600e-03 6.51861011e-04 1.94102171e-02 4.63581651e-01
668 3.34500000e+00 1.03730143e-02 4.52696158e-01 7.88483933e-03 6.44516272e-04 1.82578536e-02 4.53340675e-01
669 3.35000000e+00 9.29220577e-03 4.43277669e-01 7.90363011e-03 6.42167299e-04 1.71958359e-02 4.43919836e-01
670 3.35500000e+00 8.39600342e-03 4.35124828e-01 7.90031547e-03 6.43539565e-04 1.62963189e-02 4.35768368e-01
671 3.36000000e+00 7.71561758e-03 4.28553715e-01 7.87788032e-03 6.48249016e-04 1.55934979e-02 4.29201964e-01
672 3.36500000e+00 7.28124807e-03 4.23758777e-01 7.83923106e-03 6.55305303e-04 1.51204791e-02 4.24414082e-01
673 3.37000000e+00 7.07520016e-03 4.20741758e-01 7.78954032e-03 6.63520290e-04 1.48647405e-02 4.21405279e-01
674 3.37500000e+00 7.07051669e-03 4.19356032e-01 7.73558412e-03 6.72882690e-04 1.48061008e-02 4.20028915e-01
675 3.38000000e+00 7.23085987e-03 4.19270138e-01 7.68308493e-03 6.81775203e-04 1.49139448e-02 4.19951913e-01
676 3.38500000e+00 7.49863930e-03 4.20082746e-01 7.63542429e-03 6.89515981e-04 1.51340636e-02 4.20772262e-01
677 3.39000000e+00 7.82276673e-03 4.21464313e-01 7.59305850e-03 6.96174200e-04 1.54158252e-02 4.22160487e-01
678 3.39500000e+00 8.18540246e-03 4.23207051e-01 7.55534278e-03 7.01588536e-04 1.57407452e-02 4.23908639e-01
679 3.40000000e+00 8.56667939e-03 4.25237457e-01 7.52104152e-03 7.06206891e-04 1.60877209e-02 4.25943664e-01
680 3.40500000e+00 8.96996105e-03 4.27561791e-01 7.48886931e-03 7.10092229e-04 1.64588304e-02 4.28271883e-01
681 3.41000000e+00 9.40025865e-03 4.30242427e-01 7.45928112e-03 7.13455685e-04 1.68595398e-02 4.30955883e-01
682 3.41500000e+00 9.84788585e-03 4.33204395e-01 7.43307147e-03 7.16048172e-04 1.72809573e-02 4.33920444e-01
683 3.42000000e+00 1.03081543e-02 4.36415065e-01 7.41082086e-03 7.17518688e-04 1.77189751e-02 4.37132584e-01
684 3.42500000e+00 1.07819133e-02 4.39910359e-01 7.39178357e-03 7.17960453e-04 1.81736969e-02 4.40628320e-01
685 3.43000000e+00 1.12824474e-02 4.43816547e-01 7.37459069e-03 7.17820121e-04 1.86570381e-02 4.44534368e-01
686 3.43500000e+00 1.18208678e-02 4.48251160e-01 7.35851726e-03 7.17506866e-04 1.91793850e-02 4.48968667e-01
687 3.44000000e+00 1.23885267e-02 4.53209353e-01 7.34345342e-03 7.17087127e-04 1.97319801e-02 4.53926440e-01
688 3.44500000e+00 1.29710159e-02 4.58626037e-01 7.32942811e-03 7.16645633e-04 2.03004440e-02 4.59342683e-01
689 3.45000000e+00 1.35438039e-02 4.64366513e-01 7.31725283e-03 7.16353611e-04 2.08610567e-02 4.65082867e-01
690 3.45500000e+00 1.41015757e-02 4.70266732e-01 7.30852904e-03 7.15995790e-04 2.14101048e-02 4.70982728e-01
691 3.46000000e+00 1.46081280e-02 4.76043140e-01 7.30398149e-03 7.15648344e-04 2.19121095e-02 4.76758788e-01
692 3.46500000e+00 1.50164203e-02 4.81310423e-01 7.30493226e-03 7.15591048e-04 2.23213525e-02 4.82026014e-01
693 3.47000000e+00 1.53072982e-02 4.85721186e-01 7.31485701e-03 7.15229228e-04 2.26221552e-02 4.86436415e-01
694 3.47500000e+00 1.54472208e-02 4.88880463e-01 7.33620936e-03 7.14205789e-04 2.27834301e-02 4.89594669e-01
695 3.48000000e+00 1.53912482e-02 4.90406325e-01 7.37048423e-03 7.11953616e-04 2.27617324e-02 4.91118279e-01
696 3.48500000e+00 1.51275548e-02 4.90053952e-01 7.41906403e-03 7.07417326e-04 2.25466188e-02 4.90761370e-01
697 3.49000000e+00 1.46568386e-02 4.87750485e-01 7.48011432e-03 6.99775932e-04 2.21369529e-02 4.88450261e-01
698 3.49500000e+00 1.40028204e-02 4.83704286e-01 7.54634900e-03 6.89507069e-04 2.15491694e-02 4.84393793e-01
699 3.50000000e+00 1.32319156e-02 4.78453186e-01 7.60984936e-03 6.78186396e-04 2.08417650e-02 4.79131373e-01
700 3.50500000e+00 1.24439014e-02 4.72782334e-01 7.65862998e-03 6.69568369e-04 2.01025314e-02 4.73451902e-01
701 3.51000000e+00 1.17307165e-02 4.67449045e-01 7.68693647e-03 6.65966824e-04 1.94176530e-02 4.68115011e-01
702 3.51500000e+00 1.11642767e-02 4.62996481e-01 7.69513289e-03 6.66360170e-04 1.88594095e-02 4.63662841e-01
703 3.52000000e+00 1.07861481e-02 4.59777166e-01 7.68679140e-03 6.69300162e-04 1.84729396e-02 4.60446467e-01
704 3.52500000e+00 1.06069984e-02 4.57958130e-01 7.66684903e-03 6.74298208e-04 1.82738475e-02 4.58632429e-01
705 3.53000000e+00 1.05940846e-02 4.57423594e-01 7.64086641e-03 6.80368924e-04 1.82349510e-02 4.58103963e-01
706 3.53500000e+00 1.07045908e-02 4.57889954e-01 7.61327480e-03 6.86436303e-04 1.83178656e-02 4.58576391e-01
707 3.54000000e+00 1.08961647e-02 4.59038123e-01 7.58559118e-03 6.91979045e-04 1.84817559e-02 4.59730102e-01
708 3.54500000e+00 1.11332835e-02 4.60554439e-01 7.55862199e-03 6.96901172e-04 1.86919055e-02 4.61251340e-01
709 3.55000000e+00 1.13950955e-02 4.62259369e-01 7.53306230e-03 7.01311665e-04 1.89281578e-02 4.62960681e-01
710 3.55500000e+00 1.16821488e-02 4.64041322e-01 7.50943094e-03 7.05137704e-04 1.91915797e-02 4.64746460e-01
711 3.56000000e+00 1.19714765e-02 4.65847884e-01 7.48789453e-03 7.08613038e-04 1.94593710e-02 4.66556497e-01
712 3.56500000e+00 1.22475266e-02 4.67601659e-01 7.46785103e-03 7.11634639e-04 1.97153776e-02 4.68313293e-01
713 3.57000000e+00 1.25007964e-02 4.69276817e-01 7.45000662e-03 7.14241259e-04 1.99508030e-02 4.69991058e-01
714 3.57500000e+00 1.27542041e-02 4.70897073e-01 7.43475573e-03 7.16163116e-04 2.01889598e-02 4.71613236e-01
715 3.58000000e+00 1.30126476e-02 4.72497973e-01 7.42098401e-03 7.17459092e-04 2.04336317e-02 4.73215432e-01
716 3.58500000e+00 1.32783758e-02 4.74174094e-01 7.40816485e-03 7.18249532e-04 2.06865406e-02 4.74892344e-01
717 3.59000000e+00 1.35459981e-02 4.76051429e-01 7.39631915e-03 7.18803518e-04 2.09423172e-02 4.76770232e-01
718 3.59500000e+00 1.38433380e-02 4.78234780e-01 7.38484531e-03 7.18830377e-04 2.12281833e-02 4.78953611e-01
719 3.60000000e+00 1.41585626e-02 4.80824301e-01 7.37360003e-03 7.18957990e-04 2.15321626e-02 4.81543259e-01
720 3.60500000e+00 1.45072086e-02 4.83836730e-01 7.36270954e-03 7.18819506e-04 2.18699182e-02 4.84555549e-01
721 3.61000000e+00 1.48726319e-02 4.87276115e-01 7.35212100e-03 7.18697086e-04 2.22247529e-02 4.87994812e-01
722 3.61500000e+00 1.52446439e-02 4.91075081e-01 7.34213904e-03 7.19083242e-04 2.25867829e-02 4.91794165e-01
723 3.62000000e+00 1.56165797e-02 4.95107299e-01 7.33244800e-03 7.19852044e-04 2.29490277e-02 4.95827151e-01
724 3.62500000e+00 1.59766853e-02 4.99217490e-01 7.32341903e-03 7.21097135e-04 2.33001044e-02 4.99938587e-01
725 3.63000000e+00 1.63079506e-02 5.03256313e-01 7.31528759e-03 7.22747981e-04 2.36232382e-02 5.03979061e-01
726 3.63500000e+00 1.66036671e-02 5.07069729e-01 7.30852232e-03 7.24687521e-04 2.39121894e-02 5.07794416e-01
727 3.64000000e+00 1.68604655e-02 5.10513414e-01 7.30403991e-03 7.26680462e-04 2.41645054e-02 5.11240095e-01
728 3.64500000e+00 1.70671058e-02 5.13444225e-01 7.30247292e-03 7.28562102e-04 2.43695787e-02 5.14172787e-01
729 3.65000000e+00 1.72099659e-02 5.15713276e-01 7.30541406e-03 7.30064796e-04 2.45153800e-02 5.16443341e-01
730 3.65500000e+00 1.72766254e-02 5.17174223e-01 7.31488359e-03 7.30953387e-04 2.45915090e-02 5.17905176e-01
731 3.66000000e+00 1.72333293e-02 5.17633030e-01 7.33240395e-03 7.31045090e-04 2.45657332e-02 5.18364075e-01
732 3.66500000e+00 1.70329497e-02 5.16803386e-01 7.35963555e-03 7.30122966e-04 2.43925853e-02 5.17533509e-01
733 3.67000000e+00 1.66624938e-02 5.14464813e-01 7.40046030e-03 7.27440898e-04 2.40629541e-02 5.15192253e-01
734 3.67500000e+00 1.61291243e-02 5.10461280e-01 7.45862994e-03 7.21946790e-04 2.35877543e-02 5.11183227e-01
735 3.68000000e+00 1.54162596e-02 5.04650835e-01 7.53463484e-03 7.13077740e-04 2.29508945e-02 5.05363913e-01
736 3.68500000e+00 1.45067279e-02 4.97024299e-01 7.62570845e-03 7.00489349e-04 2.21324363e-02 4.97724788e-01
737 3.69000000e+00 1.34353659e-02 4.87908211e-01 7.72640321e-03 6.84809575e-04 2.11617691e-02 4.88593020e-01
738 3.69500000e+00 1.22622985e-02 4.77845015e-01 7.82384773e-03 6.68627102e-04 2.00861462e-02 4.78513642e-01
739 3.70000000e+00 1.10583225e-02 4.67459473e-01 7.90293640e-03 6.55784838e-04 1.89612589e-02 4.68115258e-01
740 3.70500000e+00 9.90972721e-03 4.57374685e-01 7.95755812e-03 6.47879827e-04 1.78672853e-02 4.58022565e-01
741 3.71000000e+00 8.88233259e-03 4.48074122e-01 7.98761608e-03 6.44060172e-04 1.68699487e-02 4.48718183e-01
742 3.71500000e+00 8.00784956e-03 4.39928983e-01 7.99480855e-03 6.43917848e-04 1.60026581e-02 4.40572901e-01
743 3.72000000e+00 7.32489931e-03 4.33215488e-01 7.98284949e-03 6.46699119e-04 1.53077488e-02 4.33862187e-01
744 3.72500000e+00 6.86235318e-03 4.28095176e-01 7.95619066e-03 6.51655658e-04 1.48185438e-02 4.28746832e-01
745 3.73000000e+00 6.60592400e-03 4.24622101e-01 7.91878032e-03 6.58301971e-04 1.45247043e-02 4.25280403e-01
746 3.73500000e+00 6.52151742e-03 4.22605363e-01 7.87561545e-03 6.65705859e-04 1.43971329e-02 4.23271069e-01
747 3.74000000e+00 6.57107082e-03 4.21794521e-01 7.83239916e-03 6.73052723e-04 1.44034700e-02 4.22467574e-01
748 3.74500000e+00 6.72305612e-03 4.21876432e-01 7.79186933e-03 6.79562462e-04 1.45149255e-02 4.22555994e-01
749 3.75000000e+00 6.93526881e-03 4.22610145e-01 7.75398726e-03 6.85426640e-04 1.46892561e-02 4.23295572e-01
750 3.75500000e+00 7.19402824e-03 4.23799486e-01 7.71812358e-03 6.90483256e-04 1.49121518e-02 4.24489969e-01
751 3.76000000e+00 7.49730545e-03 4.25374016e-01 7.68422207e-03 6.95048250e-04 1.51815275e-02 4.26069064e-01
752 3.76500000e+00 7.86206437e-03 4.27335074e-01 7.65129839e-03 6.98932979e-04 1.55133628e-02 4.28034007e-01
753 3.77000000e+00 8.27637418e-03 4.29657478e-01 7.61948406e-03 7.02322971e-04 1.58958582e-02 4.30359801e-01
754 3.77500000e+00 8.73536156e-03 4.32379645e-01 7.58906778e-03 7.05102887e-04 1.63244293e-02 4.33084748e-01
755 3.78000000e+00 9.23042487e-03 4.35539320e-01 7.56084361e-03 7.07365350e-04 1.67912685e-02 4.36246686e-01
756 3.78500000e+00 9.73559022e-03 4.39081760e-01 7.53584238e-03 7.09092058e-04 1.72714326e-02 4.39790852e-01
757 3.79000000e+00 1.02182683e-02 4.42834178e-01 7.51529412e-03 7.09958433e-04 1.77335624e-02 4.43544137e-01
758 3.79500000e+00 1.06762395e-02 4.46686171e-01 7.49978857e-03 7.09696417e-04 1.81760281e-02 4.47395868e-01
759 3.80000000e+00 1.11232531e-02 4.50642092e-01 7.48826715e-03 7.08511746e-04 1.86115203e-02 4.51350604e-01
760 3.80500000e+00 1.15414554e-02 4.54701354e-01 7.47900788e-03 7.06734000e-04 1.90204632e-02 4.55408088e-01
761 3.81000000e+00 1.19215041e-02 4.58907498e-01 7.47186410e-03 7.05383886e-04 1.93933682e-02 4.59612882e-01
762 3.81500000e+00 1.22658667e-02 4.63230301e-01 7.46507845e-03 7.04534976e-04 1.97309451e-02 4.63934836e-01
763 3.82000000e+00 1.26017846e-02 4.67614963e-01 7.45797251e-03 7.04328839e-04 2.00597572e-02 4.68319292e-01
764 3.82500000e+00 1.29408742e-02 4.72016248e-01 7.45052696e-03 7.04793818e-04 2.03914012e-02 4.72721042e-01
765 3.83000000e+00 1.32525560e-02 4.76336901e-01 7.44244480e-03 7.06006536e-04 2.06950008e-02 4.77042907e-01
766 3.83500000e+00 1.35182128e-02 4.80493805e-01 7.43343728e-03 7.07902382e-04 2.09516500e-02 4.81201707e-01
767 3.84000000e+00 1.37509626e-02 4.84417919e-01 7.42350403e-03 7.10323163e-04 2.11744666e-02 4.85128242e-01
768 3.84500000e+00 1.39669458e-02 4.88045851e-01 7.41312525e-03 7.13059767e-04 2.13800711e-02 4.88758911e-01
769 3.85000000e+00 1.41693248e-02 4.91343712e-01 7.40291094e-03 7.15912064e-04 2.15722357e-02 4.92059624e-01
770 3.85500000e+00 1.43528596e-02 4.94312307e-01 7.39205120e-03 7.18919151e-04 2.17449108e-02 4.95031226e-01
771 3.86000000e+00 1.45064558e-02 4.96947636e-01 7.38040804e-03 7.22049608e-04 2.18868638e-02 4.97669686e-01
772 3.86500000e+00 1.46292336e-02 4.99251712e-01 7.36867544e-03 7.25164102e-04 2.19979091e-02 4.99976877e-01
773 3.87000000e+00 1.47401243e-02 5.01259693e-01 7.35744752e-03 7.28096906e-04 2.20975718e-02 5.01987790e-01
774 3.87500000e+00 1.48484670e-02 5.02990873e-01 7.34658166e-03 7.30872566e-04 2.21950487e-02 5.03721746e-01
775 3.88000000e+00 1.49486804e-02 5.04465273e-01 7.33605287e-03 7.33527967e-04 2.22847333e-02 5.05198801e-01
776 3.88500000e+00 1.50302276e-02 5.05688362e-01 7.32571423e-03 7.36099522e-04 2.23559418e-02 5.06424462e-01
777 3.89000000e+00 1.50912363e-02 5.06656277e-01 7.31533721e-03 7.38564492e-04 2.24065735e-02 5.07394842e-01
778 3.89500000e+00 1.51261168e-02 5.07363601e-01 7.30508997e-03 7.40884719e-04 2.24312068e-02 5.08104486e-01
779 3.90000000e+00 1.51434539e-02 5.07878259e-01 7.29570540e-03 7.42949880e-04 2.24391593e-02 5.08621208e-01
780 3.90500000e+00 1.51557529e-02 5.08249621e-01 7.28717066e-03 7.44731611e-04 2.24429236e-02 5.08994352e-01
781 3.91000000e+00 1.51657738e-02 5.08505395e-01 7.27872804e-03 7.46337267e-04 2.24445019e-02 5.09251732e-01
782 3.91500000e+00 1.51675766e-02 5.08668323e-01 7.27049897e-03 7.47804903e-04 2.24380756e-02 5.09416128e-01
783 3.92000000e+00 1.51608378e-02 5.08764878e-01 7.26307377e-03 7.49104867e-04 2.24239116e-02 5.09513983e-01
784 3.92500000e+00 1.51532896e-02 5.08833593e-01 7.25627185e-03 7.50281700e-04 2.24095615e-02 5.09583874e-01
785 3.93000000e+00 1.51454901e-02 5.08887233e-01 7.24982699e-03 7.51399764e-04 2.23953170e-02 5.09638632e-01
786 3.93500000e+00 1.51343064e-02 5.08927783e-01 7.24372771e-03 7.52496411e-04 2.23780341e-02 5.09680280e-01
787 3.94000000e+00 1.51223677e-02 5.08957217e-01 7.23806116e-03 7.53574126e-04 2.23604288e-02 5.09710792e-01
788 3.94500000e+00 1.51164807e-02 5.08995819e-01 7.23307247e-03 7.54590355e-04 2.23495532e-02 5.09750409e-01
789 3.95000000e+00 1.51083172e-02 5.09040503e-01 7.22851049e-03 7.55573588e-04 2.23368277e-02 5.09796076e-01
790 3.95500000e+00 1.50898433e-02 5.09098501e-01 7.22410545e-03 7.56578424e-04 2.23139488e-02 5.09855079e-01
791 3.96000000e+00 1.50649130e-02 5.09165295e-01 7.21994376e-03 7.57565092e-04 2.22848568e-02 5.09922860e-01
792 3.96500000e+00 1.50492087e-02 5.09255331e-01 7.21624883e-03 7.58458611e-04 2.22654575e-02 5.10013789e-01
793 3.97000000e+00 1.50537704e-02 5.09386921e-01 7.21305457e-03 7.59247159e-04 2.22668249e-02 5.10146168e-01
794 3.97500000e+00 1.50713081e-02 5.09555405e-01 7.20989263e-03 7.60017740e-04 2.22812007e-02 5.10315423e-01
795 3.98000000e+00 1.50828127e-02 5.09746842e-01 7.20643197e-03 7.60841889e-04 2.22892446e-02 5.10507684e-01
796 3.98500000e+00 1.50813514e-02 5.09962137e-01 7.20297373e-03 7.61656600e-04 2.22843252e-02 5.10723793e-01
797 3.99000000e+00 1.50891992e-02 5.10244174e-01 7.19986753e-03 7.62377193e-04 2.22890668e-02 5.11006551e-01
798 3.99500000e+00 1.51282793e-02 5.10606013e-01 7.19692214e-03 7.62998123e-04 2.23252015e-02 5.11369011e-01
799 4.00000000e+00 1.51982273e-02 5.11069086e-01 7.19357106e-03 7.63620395e-04 2.23917984e-02 5.11832707e-01
800 4.00500000e+00 1.52773462e-02 5.11645754e-01 7.18987500e-03 7.64326510e-04 2.24672212e-02 5.12410081e-01
801 4.01000000e+00 1.53537073e-02 5.12346648e-01 7.18632815e-03 7.65073240e-04 2.25400355e-02 5.13111722e-01
802 4.01500000e+00 1.54354691e-02 5.13187868e-01 7.18243277e-03 7.65875597e-04 2.26179018e-02 5.13953743e-01
803 4.02000000e+00 1.55323344e-02 5.14147695e-01 7.17776966e-03 7.66795535e-04 2.27101040e-02 5.14914491e-01
804 4.02500000e+00 1.56554641e-02 5.15233394e-01 7.17280003e-03 7.67741286e-04 2.28282641e-02 5.16001136e-01
805 4.03000000e+00 1.58025861e-02 5.16445085e-01 7.16813625e-03 7.68669822e-04 2.29707224e-02 5.17213755e-01
806 4.03500000e+00 1.59575055e-02 5.17769721e-01 7.16369616e-03 7.69617117e-04 2.31212016e-02 5.18539338e-01
807 4.04000000e+00 1.61107259e-02 5.19169803e-01 7.15984527e-03 7.70576161e-04 2.32705712e-02 5.19940379e-01
808 4.04500000e+00 1.62570129e-02 5.20557828e-01 7.15703226e-03 7.71427382e-04 2.34140452e-02 5.21329255e-01
809 4.05000000e+00 1.63978465e-02 5.21872312e-01 7.15579048e-03 7.72107600e-04 2.35536370e-02 5.22644420e-01
810 4.05500000e+00 1.65147010e-02 5.23020252e-01 7.15684874e-03 7.72583420e-04 2.36715498e-02 5.23792836e-01
811 4.06000000e+00 1.65932114e-02 5.23925834e-01 7.16135968e-03 7.72662172e-04 2.37545711e-02 5.24698496e-01
812 4.06500000e+00 1.66220184e-02 5.24438622e-01 7.17067990e-03 7.72337334e-04 2.37926983e-02 5.25210959e-01
813 4.07000000e+00 1.65929248e-02 5.24414372e-01 7.18549847e-03 7.71500115e-04 2.37784233e-02 5.25185872e-01
814 4.07500000e+00 1.64670654e-02 5.23610612e-01 7.20712791e-03 7.70050365e-04 2.36741933e-02 5.24380663e-01
815 4.08000000e+00 1.62180028e-02 5.21832908e-01 7.23773980e-03 7.67643056e-04 2.34557426e-02 5.22600551e-01
816 4.08500000e+00 1.58440827e-02 5.18924672e-01 7.28019259e-03 7.63670246e-04 2.31242753e-02 5.19688342e-01
817 4.09000000e+00 1.53411652e-02 5.14718579e-01 7.33654964e-03 7.57560853e-04 2.26777148e-02 5.15476140e-01
818 4.09500000e+00 1.46876176e-02 5.09088184e-01 7.40744257e-03 7.48877808e-04 2.20950602e-02 5.09837062e-01
819 4.10000000e+00 1.38662387e-02 5.02029341e-01 7.49114891e-03 7.37221420e-04 2.13573876e-02 5.02766563e-01
820 4.10500000e+00 1.28948855e-02 4.93748220e-01 7.58189040e-03 7.22830658e-04 2.04767759e-02 4.94471050e-01
821 4.11000000e+00 1.18253094e-02 4.84622786e-01 7.66917735e-03 7.07446323e-04 1.94944868e-02 4.85330232e-01
822 4.11500000e+00 1.07306330e-02 4.75188873e-01 7.74126707e-03 6.94186493e-04 1.84719001e-02 4.75883059e-01
823 4.12000000e+00 9.68231129e-03 4.65988990e-01 7.79153287e-03 6.85611383e-04 1.74738442e-02 4.66674602e-01
824 4.12500000e+00 8.72409032e-03 4.57452664e-01 7.81998335e-03 6.81555132e-04 1.65440737e-02 4.58134219e-01
825 4.13000000e+00 7.89741796e-03 4.49903245e-01 7.82949391e-03 6.80709999e-04 1.57269119e-02 4.50583955e-01
826 4.13500000e+00 7.23852973e-03 4.43574330e-01 7.82266562e-03 6.82509643e-04 1.50611954e-02 4.44256840e-01
827 4.14000000e+00 6.77278061e-03 4.38628976e-01 7.80177750e-03 6.86634960e-04 1.45745581e-02 4.39315611e-01
828 4.14500000e+00 6.49764417e-03 4.35132863e-01 7.76980877e-03 6.92277694e-04 1.42674529e-02 4.35825141e-01
829 4.15000000e+00 6.38536746e-03 4.33065677e-01 7.73104422e-03 6.98976987e-04 1.41164117e-02 4.33764654e-01
830 4.15500000e+00 6.42968834e-03 4.32298932e-01 7.68978654e-03 7.05850307e-04 1.41194749e-02 4.33004782e-01
831 4.16000000e+00 6.60570631e-03 4.32629497e-01 7.64949575e-03 7.12359160e-04 1.42552021e-02 4.33341856e-01
832 4.16500000e+00 6.87652126e-03 4.33788233e-01 7.61288345e-03 7.18089628e-04 1.44894047e-02 4.34506323e-01
833 4.17000000e+00 7.20754324e-03 4.35538635e-01 7.58077757e-03 7.22793719e-04 1.47883208e-02 4.36261429e-01
834 4.17500000e+00 7.58165855e-03 4.37696793e-01 7.55283602e-03 7.26375595e-04 1.51344946e-02 4.38423168e-01
835 4.18000000e+00 7.98848849e-03 4.40149404e-01 7.52867376e-03 7.29089236e-04 1.55171623e-02 4.40878493e-01
836 4.18500000e+00 8.42992085e-03 4.42850772e-01 7.50737813e-03 7.30860578e-04 1.59372990e-02 4.43581633e-01
837 4.19000000e+00 8.89965201e-03 4.45822697e-01 7.48848656e-03 7.31879375e-04 1.63881386e-02 4.46554576e-01
838 4.19500000e+00 9.38737128e-03 4.49094498e-01 7.47142869e-03 7.32299104e-04 1.68588000e-02 4.49826797e-01
839 4.20000000e+00 9.88162860e-03 4.52719007e-01 7.45600889e-03 7.32633904e-04 1.73376375e-02 4.53451641e-01
840 4.20500000e+00 1.03829049e-02 4.56670622e-01 7.44255572e-03 7.32517925e-04 1.78254606e-02 4.57403140e-01
841 4.21000000e+00 1.08829538e-02 4.60859139e-01 7.43094134e-03 7.31856656e-04 1.83138952e-02 4.61590995e-01
842 4.21500000e+00 1.14076396e-02 4.65402492e-01 7.42122354e-03 7.30619756e-04 1.88288632e-02 4.66133111e-01
843 4.22000000e+00 1.19482442e-02 4.70347189e-01 7.41253120e-03 7.29368808e-04 1.93607754e-02 4.71076558e-01
844 4.22500000e+00 1.24937096e-02 4.75688963e-01 7.40492472e-03 7.28402131e-04 1.98986343e-02 4.76417365e-01
845 4.23000000e+00 1.30401990e-02 4.81364311e-01 7.39828685e-03 7.27934216e-04 2.04384859e-02 4.82092245e-01
846 4.23500000e+00 1.35880114e-02 4.87252752e-01 7.39251927e-03 7.27828670e-04 2.09805307e-02 4.87980581e-01
847 4.24000000e+00 1.41221190e-02 4.93191945e-01 7.38766313e-03 7.28069980e-04 2.15097821e-02 4.93920015e-01
848 4.24500000e+00 1.46229345e-02 4.99021829e-01 7.38416408e-03 7.28557016e-04 2.20070986e-02 4.99750386e-01
849 4.25000000e+00 1.50804440e-02 5.04606724e-01 7.38232929e-03 7.29207187e-04 2.24627733e-02 5.05335932e-01
850 4.25500000e+00 1.54923516e-02 5.09821710e-01 7.38228905e-03 7.29993109e-04 2.28746406e-02 5.10551703e-01
851 4.26000000e+00 1.58466912e-02 5.14507527e-01 7.38443797e-03 7.30822206e-04 2.32311292e-02 5.15238350e-01
852 4.26500000e+00 1.61298253e-02 5.18530378e-01 7.38942433e-03 7.31576157e-04 2.35192496e-02 5.19261954e-01
853 4.27000000e+00 1.63345050e-02 5.21795532e-01 7.39824011e-03 7.31980562e-04 2.37327451e-02 5.22527512e-01
854 4.27500000e+00 1.64426281e-02 5.24127709e-01 7.41275374e-03 7.32072274e-04 2.38553818e-02 5.24859781e-01
855 4.28000000e+00 1.64364247e-02 5.25353772e-01 7.43440225e-03 7.31459825e-04 2.38708269e-02 5.26085232e-01
856 4.28500000e+00 1.62917997e-02 5.25268501e-01 7.46481799e-03 7.29891067e-04 2.37566177e-02 5.25998392e-01
857 4.29000000e+00 1.59922999e-02 5.23698164e-01 7.50653957e-03 7.26770383e-04 2.34988395e-02 5.24424934e-01
858 4.29500000e+00 1.55211705e-02 5.20473081e-01 7.56148938e-03 7.21343812e-04 2.30826599e-02 5.21194425e-01
859 4.30000000e+00 1.48692648e-02 5.15489625e-01 7.63020544e-03 7.13012904e-04 2.24994702e-02 5.16202638e-01
860 4.30500000e+00 1.40451456e-02 5.08804436e-01 7.71060795e-03 7.01532536e-04 2.17557535e-02 5.09505968e-01
861 4.31000000e+00 1.30847150e-02 5.00710161e-01 7.79624569e-03 6.87718769e-04 2.08809607e-02 5.01397880e-01
862 4.31500000e+00 1.20418658e-02 4.91734158e-01 7.87549901e-03 6.74075468e-04 1.99173648e-02 4.92408233e-01
863 4.32000000e+00 1.09844018e-02 4.82540123e-01 7.93696921e-03 6.64052667e-04 1.89213711e-02 4.83204176e-01
864 4.32500000e+00 9.98249782e-03 4.73725167e-01 7.97529730e-03 6.58861218e-04 1.79577951e-02 4.74384028e-01
865 4.33000000e+00 9.09388523e-03 4.65761645e-01 7.99104558e-03 6.57386874e-04 1.70849308e-02 4.66419031e-01
866 4.33500000e+00 8.35851113e-03 4.59015860e-01 7.98726761e-03 6.59832831e-04 1.63457787e-02 4.59675693e-01
867 4.34000000e+00 7.81932286e-03 4.53701787e-01 7.96671454e-03 6.64013587e-04 1.57860374e-02 4.54365801e-01
868 4.34500000e+00 7.48831454e-03 4.49886303e-01 7.93484122e-03 6.70035184e-04 1.54231558e-02 4.50556339e-01
869 4.35000000e+00 7.34547038e-03 4.47500968e-01 7.89650826e-03 6.76921603e-04 1.52419786e-02 4.48177889e-01
870 4.35500000e+00 7.35415499e-03 4.46340994e-01 7.85595564e-03 6.83976168e-04 1.52101106e-02 4.47024971e-01
871 4.36000000e+00 7.47475466e-03 4.46157433e-01 7.81689746e-03 6.90586383e-04 1.52916521e-02 4.46848019e-01
872 4.36500000e+00 7.66853716e-03 4.46671680e-01 7.78122163e-03 6.96334031e-04 1.54497588e-02 4.47368014e-01
873 4.37000000e+00 7.91241589e-03 4.47660412e-01 7.74930460e-03 7.00948832e-04 1.56617205e-02 4.48361360e-01
874 4.37500000e+00 8.18874252e-03 4.49021867e-01 7.72042423e-03 7.04857929e-04 1.59091667e-02 4.49726725e-01
875 4.38000000e+00 8.50469876e-03 4.50691510e-01 7.69436148e-03 7.07600067e-04 1.61990602e-02 4.51399110e-01
876 4.38500000e+00 8.84817320e-03 4.52670436e-01 7.67141710e-03 7.10068058e-04 1.65195903e-02 4.53380504e-01
877 4.39000000e+00 9.22911706e-03 4.54971956e-01 7.65068276e-03 7.11589178e-04 1.68797998e-02 4.55683545e-01
878 4.39500000e+00 9.63107230e-03 4.57553032e-01 7.63392116e-03 7.12810063e-04 1.72649935e-02 4.58265842e-01
879 4.40000000e+00 1.00284165e-02 4.60250487e-01 7.62239569e-03 7.13029902e-04 1.76508122e-02 4.60963517e-01
880 4.40500000e+00 1.04054729e-02 4.62943348e-01 7.61698384e-03 7.11832620e-04 1.80224567e-02 4.63655181e-01
881 4.41000000e+00 1.07600296e-02 4.65663261e-01 7.61606722e-03 7.09371616e-04 1.83760968e-02 4.66372633e-01
882 4.41500000e+00 1.10927438e-02 4.68502618e-01 7.61701811e-03 7.06234489e-04 1.87097619e-02 4.69208852e-01
883 4.42000000e+00 1.14249762e-02 4.71619144e-01 7.61821651e-03 7.03061975e-04 1.90431927e-02 4.72322205e-01
884 4.42500000e+00 1.17791880e-02 4.75152220e-01 7.61912235e-03 7.00306430e-04 1.93983103e-02 4.75852526e-01
885 4.43000000e+00 1.21533691e-02 4.79121938e-01 7.61940828e-03 6.98296156e-04 1.97727774e-02 4.79820235e-01
886 4.43500000e+00 1.25393826e-02 4.83456909e-01 7.61892684e-03 6.97037445e-04 2.01583094e-02 4.84153947e-01
887 4.44000000e+00 1.29313962e-02 4.88038393e-01 7.61787223e-03 6.96503607e-04 2.05492684e-02 4.88734896e-01
888 4.44500000e+00 1.33137617e-02 4.92678274e-01 7.61618957e-03 6.96534509e-04 2.09299512e-02 4.93374808e-01
889 4.45000000e+00 1.36753247e-02 4.97261535e-01 7.61372712e-03 6.97124978e-04 2.12890518e-02 4.97958660e-01
890 4.45500000e+00 1.40069691e-02 5.01639442e-01 7.61083617e-03 6.98100806e-04 2.16178053e-02 5.02337543e-01
891 4.46000000e+00 1.43123925e-02 5.05765160e-01 7.60751086e-03 6.99417787e-04 2.19199034e-02 5.06464578e-01
892 4.46500000e+00 1.45918887e-02 5.09585003e-01 7.60349842e-03 7.01004090e-04 2.21953871e-02 5.10286007e-01
893 4.47000000e+00 1.48449075e-02 5.13099407e-01 7.59864906e-03 7.02855139e-04 2.24435565e-02 5.13802262e-01
894 4.47500000e+00 1.50794974e-02 5.16333282e-01 7.59279858e-03 7.04882551e-04 2.26722960e-02 5.17038165e-01
895 4.48000000e+00 1.53058669e-02 5.19311843e-01 7.58630021e-03 7.07022323e-04 2.28921671e-02 5.20018865e-01
896 4.48500000e+00 1.55372185e-02 5.22086333e-01 7.57927480e-03 7.09203224e-04 2.31164933e-02 5.22795536e-01
897 4.49000000e+00 1.57666925e-02 5.24680773e-01 7.57175642e-03 7.11445379e-04 2.33384489e-02 5.25392218e-01
898 4.49500000e+00 1.59846415e-02 5.27103917e-01 7.56397661e-03 7.13633669e-04 2.35486181e-02 5.27817551e-01
899 4.50000000e+00 1.61888061e-02 5.29368336e-01 7.55618578e-03 7.15751543e-04 2.37449919e-02 5.30084088e-01
900 4.50500000e+00 1.63799870e-02 5.31464477e-01 7.54825733e-03 7.17795396e-04 2.39282443e-02 5.32182272e-01
901 4.51000000e+00 1.65622650e-02 5.33357526e-01 7.54087710e-03 7.19661096e-04 2.41031421e-02 5.34077188e-01
902 4.51500000e+00 1.67333549e-02 5.35032326e-01 7.53481277e-03 7.21257082e-04 2.42681676e-02 5.35753584e-01
903 4.52000000e+00 1.68712867e-02 5.36432969e-01 7.53055187e-03 7.22580852e-04 2.44018386e-02 5.37155549e-01
904 4.52500000e+00 1.69599131e-02 5.37513150e-01 7.52892395e-03 7.23567528e-04 2.44888370e-02 5.38236718e-01
905 4.53000000e+00 1.69937827e-02 5.38156609e-01 7.53063537e-03 7.23762011e-04 2.45244181e-02 5.38880371e-01
906 4.53500000e+00 1.69644126e-02 5.38226978e-01 7.53803159e-03 7.23868137e-04 2.45024442e-02 5.38950846e-01
907 4.54000000e+00 1.68442065e-02 5.37537521e-01 7.55217339e-03 7.23339139e-04 2.43963799e-02 5.38260860e-01
908 4.54500000e+00 1.66082858e-02 5.35905055e-01 7.57497300e-03 7.21978163e-04 2.41832588e-02 5.36627033e-01
909 4.55000000e+00 1.62408730e-02 5.33120016e-01 7.60831285e-03 7.19333766e-04 2.38491858e-02 5.33839349e-01
910 4.55500000e+00 1.57292703e-02 5.28984834e-01 7.65413079e-03 7.14826160e-04 2.33834011e-02 5.29699661e-01
911 4.56000000e+00 1.50607556e-02 5.23373894e-01 7.71380263e-03 7.07764003e-04 2.27745583e-02 5.24081658e-01
912 4.56500000e+00 1.42307067e-02 5.16297516e-01 7.78658563e-03 6.97883066e-04 2.20172923e-02 5.16995399e-01
913 4.57000000e+00 1.32579766e-02 5.07932911e-01 7.86700032e-03 6.85166494e-04 2.11249769e-02 5.08618078e-01
914 4.57500000e+00 1.21820591e-02 4.98686670e-01 7.94540349e-03 6.71468431e-04 2.01274626e-02 4.99358138e-01
915 4.58000000e+00 1.10794509e-02 4.89169408e-01 8.01010607e-03 6.59831505e-04 1.90895569e-02 4.89829240e-01
916 4.58500000e+00 1.00316765e-02 4.80017321e-01 8.05386266e-03 6.52806562e-04 1.80855392e-02 4.80670127e-01
917 4.59000000e+00 9.10683029e-03 4.71730186e-01 8.07589758e-03 6.50079721e-04 1.71827279e-02 4.72380265e-01
918 4.59500000e+00 8.35334471e-03 4.64706224e-01 8.07858512e-03 6.50808685e-04 1.64319298e-02 4.65357033e-01
919 4.60000000e+00 7.79964167e-03 4.59177311e-01 8.06463445e-03 6.53794652e-04 1.58642761e-02 4.59831106e-01
920 4.60500000e+00 7.45919161e-03 4.55275351e-01 8.03636864e-03 6.59207070e-04 1.54955603e-02 4.55934558e-01
921 4.61000000e+00 7.31432100e-03 4.52939302e-01 8.00121326e-03 6.65544786e-04 1.53155343e-02 4.53604847e-01
922 4.61500000e+00 7.34396973e-03 4.51997127e-01 7.96244886e-03 6.72333727e-04 1.53064186e-02 4.52669460e-01
923 4.62000000e+00 7.50620320e-03 4.52172399e-01 7.92401579e-03 6.78866963e-04 1.54302190e-02 4.52851266e-01
924 4.62500000e+00 7.75731989e-03 4.53149137e-01 7.88781469e-03 6.84738203e-04 1.56451346e-02 4.53833875e-01
925 4.63000000e+00 8.06636857e-03 4.54648396e-01 7.85511436e-03 6.89596841e-04 1.59214829e-02 4.55337993e-01
926 4.63500000e+00 8.40440507e-03 4.56486098e-01 7.82442853e-03 6.93856747e-04 1.62288336e-02 4.57179955e-01
927 4.64000000e+00 8.77017838e-03 4.58576628e-01 7.79651848e-03 6.96789494e-04 1.65666969e-02 4.59273418e-01
928 4.64500000e+00 9.15325320e-03 4.60922154e-01 7.77027344e-03 6.99709453e-04 1.69235266e-02 4.61621863e-01
929 4.65000000e+00 9.56227510e-03 4.63505854e-01 7.74589194e-03 7.02190027e-04 1.73081670e-02 4.64208045e-01
930 4.65500000e+00 9.98226911e-03 4.66256120e-01 7.72545429e-03 7.04128509e-04 1.77077234e-02 4.66960249e-01
931 4.66000000e+00 1.03921351e-02 4.69042437e-01 7.70977887e-03 7.05059164e-04 1.81019140e-02 4.69747497e-01
932 4.66500000e+00 1.07766771e-02 4.71806546e-01 7.69803891e-03 7.04692661e-04 1.84747160e-02 4.72511239e-01
933 4.67000000e+00 1.11428945e-02 4.74654402e-01 7.68817326e-03 7.03454344e-04 1.88310678e-02 4.75357856e-01
934 4.67500000e+00 1.15220476e-02 4.77816939e-01 7.67850821e-03 7.01980580e-04 1.92005559e-02 4.78518919e-01
935 4.68000000e+00 1.19314257e-02 4.81458303e-01 7.66790643e-03 7.00973383e-04 1.95993322e-02 4.82159276e-01
936 4.68500000e+00 1.23828088e-02 4.85662213e-01 7.65706349e-03 7.00467963e-04 2.00398723e-02 4.86362681e-01
937 4.69000000e+00 1.28677119e-02 4.90393372e-01 7.64633520e-03 7.00465955e-04 2.05140471e-02 4.91093838e-01
938 4.69500000e+00 1.33705254e-02 4.95529334e-01 7.63581447e-03 7.00918831e-04 2.10063399e-02 4.96230253e-01
939 4.70000000e+00 1.38642177e-02 5.00874558e-01 7.62519259e-03 7.01828931e-04 2.14894103e-02 5.01576387e-01
940 4.70500000e+00 1.43284934e-02 5.06232846e-01 7.61431023e-03 7.03220598e-04 2.19428036e-02 5.06936067e-01
941 4.71000000e+00 1.47532349e-02 5.11472563e-01 7.60295778e-03 7.05140331e-04 2.23561927e-02 5.12177703e-01
942 4.71500000e+00 1.51381051e-02 5.16477570e-01 7.59186249e-03 7.07506181e-04 2.27299676e-02 5.17185077e-01
943 4.72000000e+00 1.54952702e-02 5.21200276e-01 7.58161499e-03 7.09924399e-04 2.30768851e-02 5.21910201e-01
944 4.72500000e+00 1.58393327e-02 5.25600609e-01 7.57295041e-03 7.12594809e-04 2.34122831e-02 5.26313204e-01
945 4.73000000e+00 1.61586871e-02 5.29582171e-01 7.56483982e-03 7.15368740e-04 2.37235269e-02 5.30297540e-01
946 4.73500000e+00 1.64275569e-02 5.33048355e-01 7.55663658e-03 7.18252158e-04 2.39841935e-02 5.33766607e-01
947 4.74000000e+00 1.66365927e-02 5.35949389e-01 7.54940192e-03 7.21016969e-04 2.41859946e-02 5.36670406e-01
948 4.74500000e+00 1.67874192e-02 5.38231623e-01 7.54523767e-03 7.23373861e-04 2.43326569e-02 5.38954997e-01
949 4.75000000e+00 1.68732021e-02 5.39794294e-01 7.54582869e-03 7.25167216e-04 2.44190308e-02 5.40519461e-01
950 4.75500000e+00 1.68707932e-02 5.40482434e-01 7.55233791e-03 7.26342165e-04 2.44231311e-02 5.41208776e-01
951 4.76000000e+00 1.67500142e-02 5.40085553e-01 7.56670581e-03 7.26719537e-04 2.43167200e-02 5.40812273e-01
952 4.76500000e+00 1.64863885e-02 5.38396122e-01 7.59188236e-03 7.25799743e-04 2.40782709e-02 5.39121921e-01
953 4.77000000e+00 1.60606070e-02 5.35204606e-01 7.63028428e-03 7.22932733e-04 2.36908913e-02 5.35927539e-01
954 4.77500000e+00 1.54558003e-02 5.30340787e-01 7.68371314e-03 7.17312396e-04 2.31395135e-02 5.31058099e-01
955 4.78000000e+00 1.46691390e-02 5.23758423e-01 7.75261119e-03 7.08359973e-04 2.24217502e-02 5.24466783e-01
956 4.78500000e+00 1.37186940e-02 5.15616959e-01 7.83301055e-03 6.96002079e-04 2.15517045e-02 5.16312961e-01
957 4.79000000e+00 1.26426599e-02 5.06320486e-01 7.91480789e-03 6.81868058e-04 2.05574678e-02 5.07002354e-01
958 4.79500000e+00 1.15058617e-02 4.96486856e-01 7.98401357e-03 6.69373775e-04 1.94898753e-02 4.97156230e-01
959 4.80000000e+00 1.03992356e-02 4.86816489e-01 8.03055229e-03 6.61851153e-04 1.84297879e-02 4.87478340e-01
960 4.80500000e+00 9.41297897e-03 4.77879342e-01 8.05219176e-03 6.59116566e-04 1.74651707e-02 4.78538459e-01
961 4.81000000e+00 8.60490409e-03 4.70144816e-01 8.05185437e-03 6.60348166e-04 1.66567585e-02 4.70805164e-01
962 4.81500000e+00 8.00920102e-03 4.63915751e-01 8.03277381e-03 6.64120807e-04 1.60419748e-02 4.64579872e-01
963 4.82000000e+00 7.61791399e-03 4.59354720e-01 8.00009701e-03 6.70256397e-04 1.56180110e-02 4.60024976e-01
964 4.82500000e+00 7.41017313e-03 4.56408735e-01 7.95855422e-03 6.77815610e-04 1.53687273e-02 4.57086550e-01
965 4.83000000e+00 7.33075867e-03 4.54893417e-01 7.91310340e-03 6.86005650e-04 1.52438621e-02 4.55579423e-01
966 4.83500000e+00 7.36878250e-03 4.54505062e-01 7.86760890e-03 6.93877042e-04 1.52363914e-02 4.55198939e-01
967 4.84000000e+00 7.51703855e-03 4.54949423e-01 7.82446146e-03 7.00934705e-04 1.53415000e-02 4.55650358e-01
968 4.84500000e+00 7.76776663e-03 4.55936583e-01 7.78479617e-03 7.06895405e-04 1.55525628e-02 4.56643478e-01
969 4.85000000e+00 8.09037768e-03 4.57317541e-01 7.74875933e-03 7.12048167e-04 1.58391370e-02 4.58029589e-01
970 4.85500000e+00 8.45058920e-03 4.59001267e-01 7.71539260e-03 7.16127841e-04 1.61659818e-02 4.59717394e-01
971 4.86000000e+00 8.80083487e-03 4.60985257e-01 7.68415446e-03 7.20172324e-04 1.64849893e-02 4.61705430e-01
972 4.86500000e+00 9.16352644e-03 4.63312413e-01 7.65415590e-03 7.23536864e-04 1.68176823e-02 4.64035950e-01
973 4.87000000e+00 9.55813183e-03 4.65945214e-01 7.62649355e-03 7.26574806e-04 1.71846254e-02 4.66671789e-01
974 4.87500000e+00 9.99334570e-03 4.68798455e-01 7.60257030e-03 7.28608602e-04 1.75959160e-02 4.69527064e-01
975 4.88000000e+00 1.04465979e-02 4.71839441e-01 7.58164871e-03 7.29602498e-04 1.80282466e-02 4.72569044e-01
976 4.88500000e+00 1.09043672e-02 4.75190255e-01 7.56245461e-03 7.30029575e-04 1.84668219e-02 4.75920285e-01
977 4.89000000e+00 1.13886769e-02 4.79030303e-01 7.54421768e-03 7.30340198e-04 1.89328946e-02 4.79760643e-01
978 4.89500000e+00 1.19083762e-02 4.83420082e-01 7.52669602e-03 7.30613966e-04 1.94350723e-02 4.84150696e-01
979 4.90000000e+00 1.24655621e-02 4.88377332e-01 7.51034553e-03 7.30807385e-04 1.99759076e-02 4.89108139e-01
980 4.90500000e+00 1.30336174e-02 4.93793324e-01 7.49467472e-03 7.31083034e-04 2.05282921e-02 4.94524408e-01
981 4.91000000e+00 1.35984035e-02 4.99563823e-01 7.47970133e-03 7.31606434e-04 2.10781048e-02 5.00295430e-01
982 4.91500000e+00 1.41616468e-02 5.05579352e-01 7.46581815e-03 7.32502535e-04 2.16274650e-02 5.06311854e-01
983 4.92000000e+00 1.47074455e-02 5.11679585e-01 7.45283748e-03 7.33882258e-04 2.21602830e-02 5.12413468e-01
984 4.92500000e+00 1.52230808e-02 5.17719702e-01 7.44073411e-03 7.35746377e-04 2.26638149e-02 5.18455449e-01
985 4.93000000e+00 1.57037719e-02 5.23535374e-01 7.43087823e-03 7.37853921e-04 2.31346502e-02 5.24273228e-01
986 4.93500000e+00 1.61360203e-02 5.28915526e-01 7.42458899e-03 7.39968495e-04 2.35606093e-02 5.29655495e-01
987 4.94000000e+00 1.64907592e-02 5.33608517e-01 7.42327520e-03 7.41933324e-04 2.39140344e-02 5.34350451e-01
988 4.94500000e+00 1.67413034e-02 5.37363231e-01 7.42945115e-03 7.43473045e-04 2.41707546e-02 5.38106704e-01
989 4.95000000e+00 1.68634745e-02 5.39911089e-01 7.44596594e-03 7.44218912e-04 2.43094404e-02 5.40655308e-01
990 4.95500000e+00 1.68311967e-02 5.40979486e-01 7.47559206e-03 7.43717182e-04 2.43067888e-02 5.41723203e-01
991 4.96000000e+00 1.66174929e-02 5.40308927e-01 7.52075346e-03 7.41111360e-04 2.41382463e-02 5.41050038e-01
992 4.96500000e+00 1.62110341e-02 5.37772027e-01 7.58242466e-03 7.35268415e-04 2.37934587e-02 5.38507295e-01
993 4.97000000e+00 1.56145972e-02 5.33392646e-01 7.65847594e-03 7.25529764e-04 2.32730732e-02 5.34118176e-01
994 4.97500000e+00 1.48565147e-02 5.27453322e-01 7.74146777e-03 7.12303215e-04 2.25979825e-02 5.28165625e-01
995 4.98000000e+00 1.39969797e-02 5.20524208e-01 7.81857099e-03 6.98090028e-04 2.18155507e-02 5.21222298e-01
996 4.98500000e+00 1.31153973e-02 5.13328008e-01 7.87713316e-03 6.87098434e-04 2.09925304e-02 5.14015106e-01
997 4.99000000e+00 1.23010671e-02 5.06517265e-01 7.91219703e-03 6.81889851e-04 2.02132641e-02 5.07199155e-01
998 4.99500000e+00 1.16128102e-02 5.00527671e-01 7.92613671e-03 6.80963322e-04 1.95389469e-02 5.01208634e-01
999 5.00000000e+00 1.10871106e-02 4.95650624e-01 7.92301057e-03 6.82668502e-04 1.90101212e-02 4.96333293e-01
1000 5.00500000e+00 1.07381598e-02 4.92025554e-01 7.90722105e-03 6.86504726e-04 1.86453809e-02 4.92712059e-01
1001 5.01000000e+00 1.05562193e-02 4.89628229e-01 7.88305413e-03 6.91804583e-04 1.84392734e-02 4.90320033e-01
1002 5.01500000e+00 1.05133713e-02 4.88301219e-01 7.85477579e-03 6.97663079e-04 1.83681471e-02 4.88998882e-01
1003 5.02000000e+00 1.05719458e-02 4.87813524e-01 7.82559475e-03 7.03542489e-04 1.83975405e-02 4.88517067e-01
1004 5.02500000e+00 1.06901437e-02 4.87902807e-01 7.79818572e-03 7.08900004e-04 1.84883294e-02 4.88611707e-01
1005 5.03000000e+00 1.08353576e-02 4.88332110e-01 7.77364927e-03 7.13534513e-04 1.86090069e-02 4.89045645e-01
1006 5.03500000e+00 1.09898656e-02 4.88909986e-01 7.75222650e-03 7.17238639e-04 1.87420921e-02 4.89627224e-01
1007 5.04000000e+00 1.11426710e-02 4.89532555e-01 7.73376914e-03 7.20347844e-04 1.88764401e-02 4.90252903e-01
1008 5.04500000e+00 1.12986619e-02 4.90147214e-01 7.71840244e-03 7.22507096e-04 1.90170643e-02 4.90869721e-01
1009 5.05000000e+00 1.14409770e-02 4.90720526e-01 7.70625124e-03 7.24142050e-04 1.91472283e-02 4.91444668e-01
1010 5.05500000e+00 1.15738122e-02 4.91206004e-01 7.69735299e-03 7.24905163e-04 1.92711652e-02 4.91930910e-01
1011 5.06000000e+00 1.16884472e-02 4.91556590e-01 7.69292713e-03 7.25021934e-04 1.93813743e-02 4.92281612e-01
1012 5.06500000e+00 1.17789460e-02 4.91673939e-01 7.69431616e-03 7.24067601e-04 1.94732621e-02 4.92398007e-01
1013 5.07000000e+00 1.18199408e-02 4.91439534e-01 7.70323437e-03 7.21892135e-04 1.95231752e-02 4.92161426e-01
1014 5.07500000e+00 1.17815100e-02 4.90719079e-01 7.72164823e-03 7.18555060e-04 1.95031583e-02 4.91437634e-01
1015 5.08000000e+00 1.16490281e-02 4.89329876e-01 7.75098071e-03 7.13401525e-04 1.94000088e-02 4.90043278e-01
1016 5.08500000e+00 1.13957174e-02 4.87120158e-01 7.79228676e-03 7.06273271e-04 1.91880041e-02 4.87826431e-01
1017 5.09000000e+00 1.10105508e-02 4.83981164e-01 7.84506600e-03 6.96628490e-04 1.88556168e-02 4.84677792e-01
1018 5.09500000e+00 1.04957274e-02 4.79906526e-01 7.90664606e-03 6.84668539e-04 1.84023734e-02 4.80591194e-01
1019 5.10000000e+00 9.87407200e-03 4.75055229e-01 7.97143174e-03 6.71647325e-04 1.78455037e-02 4.75726876e-01
1020 5.10500000e+00 9.19128619e-03 4.69801609e-01 8.03115492e-03 6.60026222e-04 1.72224411e-02 4.70461635e-01
1021 5.11000000e+00 8.50076799e-03 4.64596821e-01 8.07835434e-03 6.52289993e-04 1.65791223e-02 4.65249111e-01
1022 5.11500000e+00 7.87204898e-03 4.59846121e-01 8.10862901e-03 6.48433478e-04 1.59806780e-02 4.60494554e-01
1023 5.12000000e+00 7.35011297e-03 4.55889579e-01 8.12126394e-03 6.47756698e-04 1.54713769e-02 4.56537335e-01
1024 5.12500000e+00 6.96977383e-03 4.52953672e-01 8.11777303e-03 6.49837460e-04 1.50875469e-02 4.53603509e-01
1025 5.13000000e+00 6.74613643e-03 4.51146944e-01 8.10233488e-03 6.54050625e-04 1.48484713e-02 4.51800995e-01
1026 5.13500000e+00 6.66861952e-03 4.50404648e-01 8.07937985e-03 6.59400625e-04 1.47479994e-02 4.51064048e-01
1027 5.14000000e+00 6.71231345e-03 4.50581300e-01 8.05222005e-03 6.65121762e-04 1.47645335e-02 4.51246422e-01
1028 5.14500000e+00 6.85459475e-03 4.51477844e-01 8.02281313e-03 6.70788757e-04 1.48774079e-02 4.52148633e-01
1029 5.15000000e+00 7.07395633e-03 4.52948108e-01 7.99235334e-03 6.76241890e-04 1.50663097e-02 4.53624350e-01
1030 5.15500000e+00 7.34925327e-03 4.54867193e-01 7.96214437e-03 6.81177399e-04 1.53113976e-02 4.55548371e-01
1031 5.16000000e+00 7.66948535e-03 4.57110639e-01 7.93280342e-03 6.85758234e-04 1.56022888e-02 4.57796398e-01
1032 5.16500000e+00 8.02138995e-03 4.59589398e-01 7.90494160e-03 6.89812271e-04 1.59263315e-02 4.60279211e-01
1033 5.17000000e+00 8.39795197e-03 4.62242425e-01 7.87914116e-03 6.93313465e-04 1.62770931e-02 4.62935738e-01
1034 5.17500000e+00 8.79169631e-03 4.64989793e-01 7.85553502e-03 6.96124250e-04 1.66472313e-02 4.65685917e-01
1035 5.18000000e+00 9.18899344e-03 4.67824718e-01 7.83438383e-03 6.98490278e-04 1.70233773e-02 4.68523209e-01
1036 5.18500000e+00 9.58957943e-03 4.70711773e-01 7.81542107e-03 7.00097604e-04 1.74050005e-02 4.71411871e-01
1037 5.19000000e+00 9.99269650e-03 4.73689103e-01 7.79925535e-03 7.01103219e-04 1.77919518e-02 4.74390207e-01
1038 5.19500000e+00 1.03989172e-02 4.76794437e-01 7.78521351e-03 7.01523081e-04 1.81841307e-02 4.77495960e-01
1039 5.20000000e+00 1.08104379e-02 4.80102635e-01 7.77225697e-03 7.01398844e-04 1.85826949e-02 4.80804033e-01
1040 5.20500000e+00 1.12330664e-02 4.83707033e-01 7.76048043e-03 7.01100964e-04 1.89935468e-02 4.84408134e-01
1041 5.21000000e+00 1.16738305e-02 4.87683955e-01 7.74919166e-03 7.00824611e-04 1.94230222e-02 4.88384779e-01
1042 5.21500000e+00 1.21320712e-02 4.92048294e-01 7.73827835e-03 7.00771351e-04 1.98703495e-02 4.92749065e-01
1043 5.22000000e+00 1.26018892e-02 4.96746032e-01 7.72804087e-03 7.01005083e-04 2.03299301e-02 4.97447037e-01
1044 5.22500000e+00 1.30685483e-02 5.01661788e-01 7.71872905e-03 7.01577084e-04 2.07872773e-02 5.02363365e-01
1045 5.23000000e+00 1.35208249e-02 5.06655536e-01 7.71039442e-03 7.02497701e-04 2.12312194e-02 5.07358034e-01
1046 5.23500000e+00 1.39507596e-02 5.11599361e-01 7.70286730e-03 7.03723132e-04 2.16536269e-02 5.12303085e-01
1047 5.24000000e+00 1.43507335e-02 5.16362711e-01 7.69618032e-03 7.05167260e-04 2.20469138e-02 5.17067878e-01
1048 5.24500000e+00 1.47198361e-02 5.20868440e-01 7.69019022e-03 7.06792625e-04 2.24100264e-02 5.21575233e-01
1049 5.25000000e+00 1.50531489e-02 5.25054911e-01 7.68498547e-03 7.08582035e-04 2.27381344e-02 5.25763493e-01
1050 5.25500000e+00 1.53520240e-02 5.28870187e-01 7.68106169e-03 7.10413085e-04 2.30330857e-02 5.29580600e-01
1051 5.26000000e+00 1.56104941e-02 5.32246181e-01 7.67877534e-03 7.12117769e-04 2.32892694e-02 5.32958298e-01
1052 5.26500000e+00 1.58184070e-02 5.35104034e-01 7.67861458e-03 7.13608537e-04 2.34970216e-02 5.35817642e-01
1053 5.27000000e+00 1.59662534e-02 5.37346267e-01 7.68187057e-03 7.14761784e-04 2.36481240e-02 5.38061029e-01
1054 5.27500000e+00 1.60340624e-02 5.38825114e-01 7.69020934e-03 7.15399256e-04 2.37242717e-02 5.39540513e-01
1055 5.28000000e+00 1.60030394e-02 5.39371654e-01 7.70527797e-03 7.15389188e-04 2.37083174e-02 5.40087044e-01
1056 5.28500000e+00 1.58478866e-02 5.38773042e-01 7.72914915e-03 7.14420084e-04 2.35770358e-02 5.39487462e-01
1057 5.29000000e+00 1.55452888e-02 5.36816204e-01 7.76415452e-03 7.11957724e-04 2.33094433e-02 5.37528162e-01
1058 5.29500000e+00 1.50752978e-02 5.33307637e-01 7.81201667e-03 7.07306372e-04 2.28873145e-02 5.34014944e-01
1059 5.30000000e+00 1.44278003e-02 5.28129656e-01 7.87344344e-03 6.99748906e-04 2.23012438e-02 5.28829405e-01
1060 5.30500000e+00 1.36076654e-02 5.21322324e-01 7.94651505e-03 6.89030875e-04 2.15541804e-02 5.22011354e-01
1061 5.31000000e+00 1.26462073e-02 5.13172124e-01 8.02460389e-03 6.76006708e-04 2.06708112e-02 5.13848131e-01
1062 5.31500000e+00 1.16018215e-02 5.04212833e-01 8.09644261e-03 6.63255398e-04 1.96982641e-02 5.04876089e-01
1063 5.32000000e+00 1.05468855e-02 4.95085296e-01 8.15095580e-03 6.54146272e-04 1.86978413e-02 4.95739442e-01
1064 5.32500000e+00 9.55747287e-03 4.86397412e-01 8.18299074e-03 6.49924681e-04 1.77404636e-02 4.87047337e-01
1065 5.33000000e+00 8.69757213e-03 4.78602838e-01 8.19255770e-03 6.49340597e-04 1.68901298e-02 4.79252179e-01
1066 5.33500000e+00 8.00710445e-03 4.72061887e-01 8.18256584e-03 6.52180571e-04 1.61896703e-02 4.72714068e-01
1067 5.34000000e+00 7.51353993e-03 4.66989641e-01 8.15618953e-03 6.57186284e-04 1.56697295e-02 4.67646828e-01
1068 5.34500000e+00 7.21926200e-03 4.63453035e-01 8.11856412e-03 6.63953134e-04 1.53378261e-02 4.64116988e-01
1069 5.35000000e+00 7.10111691e-03 4.61350703e-01 8.07423365e-03 6.71698092e-04 1.51753506e-02 4.62022401e-01
1070 5.35500000e+00 7.13298790e-03 4.60487967e-01 8.02724087e-03 6.79677238e-04 1.51602288e-02 4.61167645e-01
1071 5.36000000e+00 7.27793006e-03 4.60594822e-01 7.98052807e-03 6.87349927e-04 1.52584581e-02 4.61282172e-01
1072 5.36500000e+00 7.50150513e-03 4.61392702e-01 7.93575903e-03 6.94431407e-04 1.54372642e-02 4.62087134e-01
1073 5.37000000e+00 7.77595921e-03 4.62668162e-01 7.89350164e-03 7.00627222e-04 1.56694608e-02 4.63368790e-01
1074 5.37500000e+00 8.08305474e-03 4.64297261e-01 7.85348731e-03 7.06221213e-04 1.59365420e-02 4.65003482e-01
1075 5.38000000e+00 8.42199139e-03 4.66191754e-01 7.81508114e-03 7.11143619e-04 1.62370725e-02 4.66902897e-01
1076 5.38500000e+00 8.78229931e-03 4.68334472e-01 7.77853578e-03 7.15779223e-04 1.65608351e-02 4.69050251e-01
1077 5.39000000e+00 9.16876582e-03 4.70710522e-01 7.74344810e-03 7.19476652e-04 1.69122139e-02 4.71429999e-01
1078 5.39500000e+00 9.56276106e-03 4.73260425e-01 7.71152800e-03 7.22985111e-04 1.72742891e-02 4.73983410e-01
1079 5.40000000e+00 9.95456196e-03 4.75903901e-01 7.68384311e-03 7.25694505e-04 1.76384051e-02 4.76629595e-01
1080 5.40500000e+00 1.03249733e-02 4.78530651e-01 7.66098685e-03 7.27327445e-04 1.79859601e-02 4.79257979e-01
1081 5.41000000e+00 1.06694229e-02 4.81144775e-01 7.64218395e-03 7.27848881e-04 1.83116069e-02 4.81872624e-01
1082 5.41500000e+00 1.09865882e-02 4.83808502e-01 7.62587449e-03 7.27625526e-04 1.86124627e-02 4.84536127e-01
1083 5.42000000e+00 1.12933549e-02 4.86643320e-01 7.61078193e-03 7.27201901e-04 1.89041368e-02 4.87370522e-01
1084 5.42500000e+00 1.16011965e-02 4.89768608e-01 7.59571677e-03 7.26988059e-04 1.91969132e-02 4.90495596e-01
1085 5.43000000e+00 1.19155722e-02 4.93212563e-01 7.58034775e-03 7.27304849e-04 1.94959200e-02 4.93939868e-01
1086 5.43500000e+00 1.22335632e-02 4.96970802e-01 7.56398902e-03 7.28395866e-04 1.97975522e-02 4.97699198e-01
1087 5.44000000e+00 1.25521034e-02 5.00981963e-01 7.54672108e-03 7.30268972e-04 2.00988245e-02 5.01712232e-01
1088 5.44500000e+00 1.28728399e-02 5.05176327e-01 7.52874893e-03 7.32823968e-04 2.04015888e-02 5.05909151e-01
1089 5.45000000e+00 1.31985809e-02 5.09471524e-01 7.51053705e-03 7.35923498e-04 2.07091180e-02 5.10207448e-01
1090 5.45500000e+00 1.35309741e-02 5.13779750e-01 7.49232025e-03 7.39423947e-04 2.10232944e-02 5.14519174e-01
1091 5.46000000e+00 1.38659786e-02 5.18011759e-01 7.47387727e-03 7.43271801e-04 2.13398559e-02 5.18755031e-01
1092 5.46500000e+00 1.41936449e-02 5.22100613e-01 7.45497291e-03 7.47347135e-04 2.16486178e-02 5.22847960e-01
1093 5.47000000e+00 1.45090102e-02 5.26006306e-01 7.43555035e-03 7.51560391e-04 2.19445605e-02 5.26757866e-01
1094 5.47500000e+00 1.48165662e-02 5.29733521e-01 7.41621292e-03 7.55733092e-04 2.22327791e-02 5.30489255e-01
1095 5.48000000e+00 1.51245370e-02 5.33300851e-01 7.39721816e-03 7.59795725e-04 2.25217552e-02 5.34060646e-01
1096 5.48500000e+00 1.54362963e-02 5.36737690e-01 7.37844631e-03 7.63718569e-04 2.28147426e-02 5.37501409e-01
1097 5.49000000e+00 1.57531320e-02 5.40061363e-01 7.35971877e-03 7.67605163e-04 2.31128508e-02 5.40828969e-01
1098 5.49500000e+00 1.60696179e-02 5.43287985e-01 7.34111932e-03 7.71407253e-04 2.34107372e-02 5.44059392e-01
1099 5.50000000e+00 1.63863395e-02 5.46414257e-01 7.32283991e-03 7.75075831e-04 2.37091794e-02 5.47189332e-01
1100 5.50500000e+00 1.66983787e-02 5.49436901e-01 7.30504242e-03 7.78608100e-04 2.40034211e-02 5.50215509e-01
1101 5.51000000e+00 1.69981510e-02 5.52322537e-01 7.28805747e-03 7.81933888e-04 2.42862084e-02 5.53104471e-01
1102 5.51500000e+00 1.72823220e-02 5.55034827e-01 7.27246012e-03 7.84990788e-04 2.45547821e-02 5.55819817e-01
1103 5.52000000e+00 1.75414604e-02 5.57512509e-01 7.25885363e-03 7.87766620e-04 2.48003141e-02 5.58300275e-01
1104 5.52500000e+00 1.77665600e-02 5.59674260e-01 7.24829806e-03 7.90186944e-04 2.50148580e-02 5.60464447e-01
1105 5.53000000e+00 1.79437491e-02 5.61415462e-01 7.24187153e-03 7.92243651e-04 2.51856206e-02 5.62207706e-01
1106 5.53500000e+00 1.80578109e-02 5.62625672e-01 7.24054341e-03 7.93922906e-04 2.52983543e-02 5.63419595e-01
1107 5.54000000e+00 1.80939546e-02 5.63192442e-01 7.24515275e-03 7.95075249e-04 2.53391074e-02 5.63987517e-01
1108 5.54500000e+00 1.80406359e-02 5.63015892e-01 7.25620418e-03 7.95534034e-04 2.52968401e-02 5.63811426e-01
1109 5.55000000e+00 1.78934726e-02 5.62054608e-01 7.27338026e-03 7.95048448e-04 2.51668529e-02 5.62849657e-01
1110 5.55500000e+00 1.76475622e-02 5.60295419e-01 7.29578222e-03 7.93375459e-04 2.49433444e-02 5.61088794e-01
1111 5.56000000e+00 1.73080288e-02 5.57807436e-01 7.32172001e-03 7.90446770e-04 2.46297488e-02 5.58597883e-01
1112 5.56500000e+00 1.68946552e-02 5.54718471e-01 7.34883815e-03 7.86530365e-04 2.42434934e-02 5.55505001e-01
1113 5.57000000e+00 1.64443066e-02 5.51212518e-01 7.37447841e-03 7.82189397e-04 2.38187850e-02 5.51994708e-01
1114 5.57500000e+00 1.59911403e-02 5.47447840e-01 7.39696208e-03 7.78075287e-04 2.33881024e-02 5.48225915e-01
1115 5.58000000e+00 1.55499654e-02 5.43551043e-01 7.41619616e-03 7.74728002e-04 2.29661615e-02 5.44325771e-01
1116 5.58500000e+00 1.51097186e-02 5.39571965e-01 7.43354092e-03 7.72287179e-04 2.25432595e-02 5.40344252e-01
1117 5.59000000e+00 1.46460461e-02 5.35463921e-01 7.45130372e-03 7.70430624e-04 2.20973498e-02 5.36234352e-01
1118 5.59500000e+00 1.41401590e-02 5.31086385e-01 7.47226682e-03 7.68588488e-04 2.16124258e-02 5.31854973e-01
1119 5.60000000e+00 1.35726476e-02 5.26191109e-01 7.49932287e-03 7.66141501e-04 2.10719704e-02 5.26957250e-01
1120 5.60500000e+00 1.29236093e-02 5.20508065e-01 7.53527812e-03 7.62547713e-04 2.04588874e-02 5.21270613e-01
1121 5.61000000e+00 1.21656903e-02 5.13786803e-01 7.58263053e-03 7.57204728e-04 1.97483208e-02 5.14544008e-01
1122 5.61500000e+00 1.12863138e-02 5.05928756e-01 7.64184463e-03 7.49711788e-04 1.89281584e-02 5.06678468e-01
1123 5.62000000e+00 1.02837699e-02 4.96955218e-01 7.71020792e-03 7.40206916e-04 1.79939778e-02 4.97695425e-01
1124 5.62500000e+00 9.19766766e-03 4.87147391e-01 7.78210185e-03 7.29686208e-04 1.69797695e-02 4.87877077e-01
1125 5.63000000e+00 8.08465131e-03 4.76941179e-01 7.85012747e-03 7.19734831e-04 1.59347788e-02 4.77660914e-01
1126 5.63500000e+00 7.00495774e-03 4.66851006e-01 7.90689710e-03 7.11666995e-04 1.49118548e-02 4.67562673e-01
1127 5.64000000e+00 6.01086696e-03 4.57354070e-01 7.94692727e-03 7.06039704e-04 1.39577942e-02 4.58060110e-01
1128 5.64500000e+00 5.15182099e-03 4.48874327e-01 7.96747556e-03 7.03111832e-04 1.31192965e-02 4.49577439e-01
1129 5.65000000e+00 4.46901133e-03 4.41775722e-01 7.96844489e-03 7.02966483e-04 1.24374562e-02 4.42478689e-01
1130 5.65500000e+00 3.99371152e-03 4.36332290e-01 7.95141597e-03 7.05216775e-04 1.19451275e-02 4.37037507e-01
1131 5.66000000e+00 3.74174399e-03 4.32750729e-01 7.92018069e-03 7.09505252e-04 1.16619247e-02 4.33460234e-01
1132 5.66500000e+00 3.71487064e-03 4.31037575e-01 7.88026674e-03 7.15021333e-04 1.15951374e-02 4.31752596e-01
1133 5.67000000e+00 3.89103198e-03 4.31055161e-01 7.83580943e-03 7.21028408e-04 1.17268414e-02 4.31776189e-01
1134 5.67500000e+00 4.23251203e-03 4.32587650e-01 7.78971922e-03 7.27064742e-04 1.20222312e-02 4.33314714e-01
1135 5.68000000e+00 4.69788073e-03 4.35306057e-01 7.74546764e-03 7.32808807e-04 1.24433484e-02 4.36038866e-01
1136 5.68500000e+00 5.23267931e-03 4.38814353e-01 7.70671504e-03 7.37733757e-04 1.29393944e-02 4.39552087e-01
1137 5.69000000e+00 5.78542107e-03 4.42713313e-01 7.67395809e-03 7.41262021e-04 1.34593792e-02 4.43454575e-01
1138 5.69500000e+00 6.33000149e-03 4.46848652e-01 7.64436041e-03 7.43958285e-04 1.39743619e-02 4.47592610e-01
1139 5.70000000e+00 6.88835758e-03 4.51258764e-01 7.61535521e-03 7.46532978e-04 1.45037128e-02 4.52005297e-01
1140 5.70500000e+00 7.46120072e-03 4.55939115e-01 7.58772472e-03 7.49290493e-04 1.50489254e-02 4.56688406e-01
1141 5.71000000e+00 8.05588870e-03 4.60811022e-01 7.56281552e-03 7.51303905e-04 1.56187042e-02 4.61562326e-01
1142 5.71500000e+00 8.65960795e-03 4.65817096e-01 7.54162014e-03 7.52503026e-04 1.62012281e-02 4.66569599e-01
1143 5.72000000e+00 9.26101134e-03 4.70929478e-01 7.52396776e-03 7.52882725e-04 1.67849791e-02 4.71682361e-01
1144 5.72500000e+00 9.85754529e-03 4.76218116e-01 7.50928044e-03 7.52720280e-04 1.73668257e-02 4.76970836e-01
1145 5.73000000e+00 1.04496171e-02 4.81731621e-01 7.49706702e-03 7.52165808e-04 1.79466841e-02 4.82483787e-01
1146 5.73500000e+00 1.10397693e-02 4.87484647e-01 7.48725099e-03 7.51303601e-04 1.85270203e-02 4.88235951e-01
1147 5.74000000e+00 1.16309745e-02 4.93456357e-01 7.47949533e-03 7.50311588e-04 1.91104699e-02 4.94206669e-01
1148 5.74500000e+00 1.22186631e-02 4.99591741e-01 7.47346341e-03 7.49419922e-04 1.96921265e-02 5.00341161e-01
1149 5.75000000e+00 1.27856904e-02 5.05788203e-01 7.46867269e-03 7.48810013e-04 2.02543631e-02 5.06537013e-01
1150 5.75500000e+00 1.33222230e-02 5.11936915e-01 7.46468842e-03 7.48656210e-04 2.07869114e-02 5.12685571e-01
1151 5.76000000e+00 1.38260782e-02 5.17946861e-01 7.46088185e-03 7.48929607e-04 2.12869600e-02 5.18695791e-01
1152 5.76500000e+00 1.43039125e-02 5.23752934e-01 7.45697242e-03 7.49734355e-04 2.17608850e-02 5.24502668e-01
1153 5.77000000e+00 1.47387638e-02 5.29213413e-01 7.45252180e-03 7.51076329e-04 2.21912856e-02 5.29964489e-01
1154 5.77500000e+00 1.51363789e-02 5.34312002e-01 7.44740001e-03 7.52918031e-04 2.25837789e-02 5.35064920e-01
1155 5.78000000e+00 1.55016321e-02 5.39012749e-01 7.44181881e-03 7.55139764e-04 2.29434509e-02 5.39767888e-01
1156 5.78500000e+00 1.58245996e-02 5.43277071e-01 7.43558223e-03 7.58098826e-04 2.32601818e-02 5.44035170e-01
1157 5.79000000e+00 1.61246896e-02 5.47102487e-01 7.42822000e-03 7.60766666e-04 2.35529096e-02 5.47863253e-01
1158 5.79500000e+00 1.63978941e-02 5.50541088e-01 7.42058807e-03 7.63498168e-04 2.38184821e-02 5.51304586e-01
1159 5.80000000e+00 1.66480661e-02 5.53605381e-01 7.41305339e-03 7.66086105e-04 2.40611195e-02 5.54371468e-01
1160 5.80500000e+00 1.68714382e-02 5.56352891e-01 7.40601184e-03 7.68717505e-04 2.42774500e-02 5.57121609e-01
1161 5.81000000e+00 1.70722880e-02 5.58734760e-01 7.40016713e-03 7.70911155e-04 2.44724551e-02 5.59505671e-01
1162 5.81500000e+00 1.72378654e-02 5.60739783e-01 7.39550510e-03 7.72808936e-04 2.46333705e-02 5.61512592e-01
1163 5.82000000e+00 1.73592299e-02 5.62292774e-01 7.39409870e-03 7.74467434e-04 2.47533286e-02 5.63067242e-01
1164 5.82500000e+00 1.74245788e-02 5.63298948e-01 7.39659819e-03 7.75660871e-04 2.48211770e-02 5.64074609e-01
1165 5.83000000e+00 1.74198618e-02 5.63642939e-01 7.40422929e-03 7.76203355e-04 2.48240911e-02 5.64419143e-01
1166 5.83500000e+00 1.73264926e-02 5.63183729e-01 7.41833719e-03 7.75940531e-04 2.47448297e-02 5.63959669e-01
1167 5.84000000e+00 1.71252073e-02 5.61756448e-01 7.44066405e-03 7.74692073e-04 2.45658713e-02 5.62531140e-01
1168 5.84500000e+00 1.68029598e-02 5.59236850e-01 7.47310995e-03 7.72178551e-04 2.42760697e-02 5.60009029e-01
1169 5.85000000e+00 1.63347019e-02 5.55426275e-01 7.51721101e-03 7.68009728e-04 2.38519129e-02 5.56194285e-01
1170 5.85500000e+00 1.57064279e-02 5.50172734e-01 7.57491115e-03 7.61655110e-04 2.32813390e-02 5.50934389e-01
1171 5.86000000e+00 1.49166235e-02 5.43393984e-01 7.64799563e-03 7.52522632e-04 2.25646191e-02 5.44146507e-01
1172 5.86500000e+00 1.39657105e-02 5.35056303e-01 7.73685454e-03 7.40354109e-04 2.17025650e-02 5.35796657e-01
1173 5.87000000e+00 1.28653416e-02 5.25262184e-01 7.83878647e-03 7.25199432e-04 2.07041281e-02 5.25987384e-01
1174 5.87500000e+00 1.16440823e-02 5.14327510e-01 7.94631880e-03 7.08264956e-04 1.95904011e-02 5.15035775e-01
1175 5.88000000e+00 1.03510214e-02 5.02728875e-01 8.04754760e-03 6.91986726e-04 1.83985690e-02 5.03420862e-01
1176 5.88500000e+00 9.04169708e-03 4.91005257e-01 8.13133788e-03 6.78987907e-04 1.71730350e-02 4.91684245e-01
1177 5.89000000e+00 7.78235861e-03 4.79680432e-01 8.19170889e-03 6.70131255e-04 1.59740675e-02 4.80350563e-01
1178 5.89500000e+00 6.64605791e-03 4.69268695e-01 8.22762607e-03 6.65250430e-04 1.48736840e-02 4.69933945e-01
1179 5.90000000e+00 5.68727421e-03 4.60170499e-01 8.24079129e-03 6.63929358e-04 1.39280655e-02 4.60834429e-01
1180 5.90500000e+00 4.94117701e-03 4.52667789e-01 8.23325652e-03 6.65835158e-04 1.31744335e-02 4.53333624e-01
1181 5.91000000e+00 4.41669857e-03 4.46886330e-01 8.20864960e-03 6.70341799e-04 1.26253482e-02 4.47556672e-01
1182 5.91500000e+00 4.10754170e-03 4.42812149e-01 8.17176168e-03 6.76561082e-04 1.22793034e-02 4.43488710e-01
1183 5.92000000e+00 3.98465849e-03 4.40316171e-01 8.12854254e-03 6.83721760e-04 1.21132010e-02 4.40999892e-01
1184 5.92500000e+00 4.02588748e-03 4.39166552e-01 8.08321350e-03 6.90771469e-04 1.21091010e-02 4.39857324e-01
1185 5.93000000e+00 4.19091541e-03 4.39102255e-01 8.03961410e-03 6.97498633e-04 1.22305295e-02 4.39799753e-01
1186 5.93500000e+00 4.45125459e-03 4.39846845e-01 7.99897004e-03 7.03194151e-04 1.24502246e-02 4.40550039e-01
1187 5.94000000e+00 4.77634235e-03 4.41208095e-01 7.96217083e-03 7.08071806e-04 1.27385132e-02 4.41916167e-01
1188 5.94500000e+00 5.15726627e-03 4.43073638e-01 7.92747240e-03 7.11901789e-04 1.30847387e-02 4.43785540e-01
1189 5.95000000e+00 5.58935371e-03 4.45474437e-01 7.89380910e-03 7.15355060e-04 1.34831628e-02 4.46189793e-01
1190 5.95500000e+00 6.08855991e-03 4.48463718e-01 7.86001687e-03 7.18219097e-04 1.39485768e-02 4.49181938e-01
1191 5.96000000e+00 6.64358273e-03 4.52047237e-01 7.82674651e-03 7.21006896e-04 1.44703292e-02 4.52768244e-01
1192 5.96500000e+00 7.23991983e-03 4.56131922e-01 7.79672451e-03 7.23283764e-04 1.50366443e-02 4.56855206e-01
1193 5.97000000e+00 7.83159361e-03 4.60437305e-01 7.77280487e-03 7.24528601e-04 1.56043985e-02 4.61161834e-01
1194 5.97500000e+00 8.39012429e-03 4.64771036e-01 7.75591701e-03 7.24332632e-04 1.61460413e-02 4.65495369e-01
1195 5.98000000e+00 8.90776017e-03 4.69090314e-01 7.74439603e-03 7.22780113e-04 1.66521562e-02 4.69813094e-01
1196 5.98500000e+00 9.39497661e-03 4.73508696e-01 7.73520601e-03 7.20694373e-04 1.71301826e-02 4.74229391e-01
1197 5.99000000e+00 9.87340058e-03 4.78194407e-01 7.72584804e-03 7.18760530e-04 1.75992486e-02 4.78913168e-01
1198 5.99500000e+00 1.03579965e-02 4.83248670e-01 7.71527099e-03 7.17687256e-04 1.80732675e-02 4.83966358e-01
1199 6.00000000e+00 1.08597607e-02 4.88692841e-01 7.70383105e-03 7.17576010e-04 1.85635917e-02 4.89410417e-01
1200 6.00500000e+00 1.13691696e-02 4.94436758e-01 7.69172294e-03 7.18360688e-04 1.90608926e-02 4.95155118e-01
1201 6.01000000e+00 1.18775905e-02 5.00343883e-01 7.67918562e-03 7.19813898e-04 1.95567762e-02 5.01063697e-01
1202 6.01500000e+00 1.23714601e-02 5.06256382e-01 7.66629718e-03 7.21784047e-04 2.00377573e-02 5.06978166e-01
1203 6.02000000e+00 1.28404569e-02 5.12018969e-01 7.65300076e-03 7.24214648e-04 2.04934576e-02 5.12743184e-01
1204 6.02500000e+00 1.32768362e-02 5.17530236e-01 7.63924420e-03 7.27045481e-04 2.09160804e-02 5.18257282e-01
1205 6.03000000e+00 1.36757049e-02 5.22708913e-01 7.62530388e-03 7.30188874e-04 2.13010088e-02 5.23439102e-01
1206 6.03500000e+00 1.40419528e-02 5.27517751e-01 7.61150712e-03 7.33326555e-04 2.16534600e-02 5.28251078e-01
1207 6.04000000e+00 1.43816847e-02 5.31953125e-01 7.59808902e-03 7.36709848e-04 2.19797738e-02 5.32689834e-01
1208 6.04500000e+00 1.47014003e-02 5.36041078e-01 7.58450078e-03 7.40154709e-04 2.22859011e-02 5.36781233e-01
1209 6.05000000e+00 1.50019175e-02 5.39796498e-01 7.57077930e-03 7.43605391e-04 2.25726968e-02 5.40540103e-01
1210 6.05500000e+00 1.52834150e-02 5.43239649e-01 7.55715932e-03 7.46983601e-04 2.28405743e-02 5.43986633e-01
1211 6.06000000e+00 1.55495399e-02 5.46392274e-01 7.54388722e-03 7.50255565e-04 2.30934271e-02 5.47142530e-01
1212 6.06500000e+00 1.57998655e-02 5.49245023e-01 7.53119288e-03 7.53381223e-04 2.33310584e-02 5.49998404e-01
1213 6.07000000e+00 1.60300995e-02 5.51788250e-01 7.51928468e-03 7.56333937e-04 2.35493842e-02 5.52544584e-01
1214 6.07500000e+00 1.62315549e-02 5.53988424e-01 7.50859662e-03 7.59029044e-04 2.37401515e-02 5.54747453e-01
1215 6.08000000e+00 1.64005987e-02 5.55818743e-01 7.49979588e-03 7.61368976e-04 2.39003946e-02 5.56580112e-01
1216 6.08500000e+00 1.65301274e-02 5.57229448e-01 7.49354622e-03 7.63245979e-04 2.40236736e-02 5.57992694e-01
1217 6.09000000e+00 1.66068171e-02 5.58155698e-01 7.49066734e-03 7.64539015e-04 2.40974845e-02 5.58920237e-01
1218 6.09500000e+00 1.66180902e-02 5.58499442e-01 7.49292321e-03 7.65295572e-04 2.41110134e-02 5.59264738e-01
1219 6.10000000e+00 1.65397547e-02 5.58104411e-01 7.50199341e-03 7.65393260e-04 2.40417481e-02 5.58869804e-01
1220 6.10500000e+00 1.63500862e-02 5.56781295e-01 7.51974699e-03 7.64657751e-04 2.38698332e-02 5.57545953e-01
1221 6.11000000e+00 1.60184315e-02 5.54297678e-01 7.54829960e-03 7.62667170e-04 2.35667311e-02 5.55060345e-01
1222 6.11500000e+00 1.55230502e-02 5.50435694e-01 7.58983424e-03 7.58816556e-04 2.31128845e-02 5.51194511e-01
1223 6.12000000e+00 1.48553024e-02 5.45034502e-01 7.64569640e-03 7.52418236e-04 2.25009988e-02 5.45786920e-01
1224 6.12500000e+00 1.40211117e-02 5.38051939e-01 7.71571306e-03 7.43180627e-04 2.17368247e-02 5.38795120e-01
1225 6.13000000e+00 1.30479184e-02 5.29633083e-01 7.79530738e-03 7.30679962e-04 2.08432258e-02 5.30363763e-01
1226 6.13500000e+00 1.19744954e-02 5.20190097e-01 7.87566457e-03 7.16883917e-04 1.98501600e-02 5.20906981e-01
1227 6.14000000e+00 1.08566213e-02 5.10323436e-01 7.94481374e-03 7.04986698e-04 1.88014350e-02 5.11028423e-01
1228 6.14500000e+00 9.76174360e-03 5.00665892e-01 7.99384165e-03 6.97396857e-04 1.77555852e-02 5.01363289e-01
1229 6.15000000e+00 8.75756312e-03 4.91724226e-01 8.02088497e-03 6.93998690e-04 1.67784481e-02 4.92418225e-01
1230 6.15500000e+00 7.90390741e-03 4.83893032e-01 8.02745824e-03 6.93745673e-04 1.59313657e-02 4.84586777e-01
1231 6.16000000e+00 7.23803509e-03 4.77430957e-01 8.01637875e-03 6.96513943e-04 1.52544138e-02 4.78127471e-01
1232 6.16500000e+00 6.77877159e-03 4.72474273e-01 7.99158222e-03 7.01208008e-04 1.47703538e-02 4.73175481e-01
1233 6.17000000e+00 6.51529568e-03 4.69036701e-01 7.95714318e-03 7.07269361e-04 1.44724389e-02 4.69743971e-01
1234 6.17500000e+00 6.41761519e-03 4.67035032e-01 7.91761896e-03 7.14045718e-04 1.43352342e-02 4.67749078e-01
1235 6.18000000e+00 6.45987722e-03 4.66268895e-01 7.87676400e-03 7.20878919e-04 1.43366412e-02 4.66989774e-01
1236 6.18500000e+00 6.61294190e-03 4.66456448e-01 7.83736903e-03 7.27225238e-04 1.44503109e-02 4.67183673e-01
1237 6.19000000e+00 6.84744964e-03 4.67304202e-01 7.80141190e-03 7.32727859e-04 1.46488615e-02 4.68036930e-01
1238 6.19500000e+00 7.13198271e-03 4.68601039e-01 7.76885390e-03 7.37164787e-04 1.49008366e-02 4.69338204e-01
1239 6.20000000e+00 7.44505621e-03 4.70219106e-01 7.73954239e-03 7.40861300e-04 1.51845986e-02 4.70959968e-01
1240 6.20500000e+00 7.78775797e-03 4.72071752e-01 7.71260047e-03 7.43734369e-04 1.55003584e-02 4.72815487e-01
1241 6.21000000e+00 8.15074298e-03 4.74138011e-01 7.68823953e-03 7.46147443e-04 1.58389825e-02 4.74884159e-01
1242 6.21500000e+00 8.53666765e-03 4.76417460e-01 7.66590788e-03 7.47773300e-04 1.62025755e-02 4.77165233e-01
1243 6.22000000e+00 8.92722409e-03 4.78904388e-01 7.64585462e-03 7.49024646e-04 1.65730787e-02 4.79653413e-01
1244 6.22500000e+00 9.32252946e-03 4.81615605e-01 7.62824048e-03 7.49696232e-04 1.69507699e-02 4.82365301e-01
1245 6.23000000e+00 9.71879586e-03 4.84549893e-01 7.61280305e-03 7.49694099e-04 1.73315989e-02 4.85299587e-01
1246 6.23500000e+00 1.01168670e-02 4.87775795e-01 7.59859955e-03 7.49152514e-04 1.77154665e-02 4.88524948e-01
1247 6.24000000e+00 1.05289351e-02 4.91407811e-01 7.58433624e-03 7.48438826e-04 1.81132713e-02 4.92156250e-01
1248 6.24500000e+00 1.09701150e-02 4.95542846e-01 7.56946654e-03 7.48130613e-04 1.85395816e-02 4.96290977e-01
1249 6.25000000e+00 1.14474308e-02 5.00193127e-01 7.55423641e-03 7.48342719e-04 1.90016672e-02 5.00941470e-01
1250 6.25500000e+00 1.19521430e-02 5.05280505e-01 7.53893788e-03 7.49162984e-04 1.94910809e-02 5.06029668e-01
1251 6.26000000e+00 1.24613605e-02 5.10630514e-01 7.52383649e-03 7.50463369e-04 1.99851970e-02 5.11380977e-01
1252 6.26500000e+00 1.29583217e-02 5.16073926e-01 7.50910772e-03 7.52209562e-04 2.04674294e-02 5.16826135e-01
1253 6.27000000e+00 1.34299387e-02 5.21452780e-01 7.49475257e-03 7.54334815e-04 2.09246912e-02 5.22207115e-01
1254 6.27500000e+00 1.38668454e-02 5.26629275e-01 7.48072665e-03 7.56840505e-04 2.13475721e-02 5.27386115e-01
1255 6.28000000e+00 1.42698099e-02 5.31528537e-01 7.46703339e-03 7.59662085e-04 2.17368433e-02 5.32288199e-01
1256 6.28500000e+00 1.46370473e-02 5.36081364e-01 7.45367114e-03 7.62748861e-04 2.20907184e-02 5.36844113e-01
1257 6.29000000e+00 1.49641281e-02 5.40239082e-01 7.44080138e-03 7.66017419e-04 2.24049295e-02 5.41005099e-01
1258 6.29500000e+00 1.52532365e-02 5.43964759e-01 7.42878880e-03 7.69299504e-04 2.26820253e-02 5.44734059e-01
1259 6.30000000e+00 1.55011680e-02 5.47223818e-01 7.41839880e-03 7.72425618e-04 2.29195668e-02 5.47996244e-01
1260 6.30500000e+00 1.57024280e-02 5.49968684e-01 7.41053918e-03 7.75165558e-04 2.31129672e-02 5.50743850e-01
1261 6.31000000e+00 1.58420238e-02 5.52121949e-01 7.40596754e-03 7.77162128e-04 2.32479913e-02 5.52899111e-01
1262 6.31500000e+00 1.59067715e-02 5.53569512e-01 7.40697761e-03 7.78782290e-04 2.33137491e-02 5.54348295e-01
1263 6.32000000e+00 1.58776613e-02 5.54149598e-01 7.41503952e-03 7.79582265e-04 2.32927008e-02 5.54929181e-01
1264 6.32500000e+00 1.57356490e-02 5.53667240e-01 7.43244644e-03 7.79303998e-04 2.31680954e-02 5.54446544e-01
1265 6.33000000e+00 1.54584449e-02 5.51897585e-01 7.46157675e-03 7.77530421e-04 2.29200216e-02 5.52675115e-01
1266 6.33500000e+00 1.50194049e-02 5.48618894e-01 7.50451714e-03 7.73694595e-04 2.25239220e-02 5.49392588e-01
1267 6.34000000e+00 1.43970688e-02 5.43650045e-01 7.56285306e-03 7.67071169e-04 2.19599219e-02 5.44417117e-01
1268 6.34500000e+00 1.35898479e-02 5.36948276e-01 7.63642729e-03 7.56988150e-04 2.12262751e-02 5.37705264e-01
1269 6.35000000e+00 1.26149009e-02 5.28679403e-01 7.72092854e-03 7.43748873e-04 2.03358295e-02 5.29423152e-01
1270 6.35500000e+00 1.15166333e-02 5.19271386e-01 7.80661864e-03 7.29060236e-04 1.93232519e-02 5.20000447e-01
1271 6.36000000e+00 1.03634916e-02 5.09361813e-01 7.88085106e-03 7.16409273e-04 1.82443427e-02 5.10078222e-01
1272 6.36500000e+00 9.24727712e-03 4.99643143e-01 7.93407947e-03 7.08345364e-04 1.71813566e-02 5.00351489e-01
1273 6.37000000e+00 8.24071510e-03 4.90668568e-01 7.96382038e-03 7.04660348e-04 1.62045355e-02 4.91373228e-01
1274 6.37500000e+00 7.40079263e-03 4.82881730e-01 7.97182177e-03 7.04612467e-04 1.53726144e-02 4.83586343e-01
1275 6.38000000e+00 6.76684739e-03 4.76588971e-01 7.96079991e-03 7.07240648e-04 1.47276473e-02 4.77296212e-01
1276 6.38500000e+00 6.35226561e-03 4.71968593e-01 7.93599922e-03 7.12114561e-04 1.42882648e-02 4.72680707e-01
1277 6.39000000e+00 6.14848806e-03 4.68970620e-01 7.90182520e-03 7.18280036e-04 1.40503133e-02 4.69688900e-01
1278 6.39500000e+00 6.12170758e-03 4.67415256e-01 7.86312908e-03 7.25057809e-04 1.39848367e-02 4.68140314e-01
1279 6.40000000e+00 6.23704668e-03 4.67011993e-01 7.82389467e-03 7.31665098e-04 1.40609414e-02 4.67743658e-01
1280 6.40500000e+00 6.45339616e-03 4.67456597e-01 7.78622125e-03 7.37717598e-04 1.42396174e-02 4.68194314e-01
1281 6.41000000e+00 6.72821078e-03 4.68443010e-01 7.75086507e-03 7.42930817e-04 1.44790758e-02 4.69185940e-01
1282 6.41500000e+00 7.03530764e-03 4.69826664e-01 7.71746784e-03 7.47692437e-04 1.47527755e-02 4.70574356e-01
1283 6.42000000e+00 7.37001561e-03 4.71510165e-01 7.68502199e-03 7.51795905e-04 1.50550376e-02 4.72261961e-01
1284 6.42500000e+00 7.72303494e-03 4.73475551e-01 7.65315137e-03 7.55437311e-04 1.53761863e-02 4.74230988e-01
1285 6.43000000e+00 8.10532118e-03 4.75755374e-01 7.62143913e-03 7.58775319e-04 1.57267603e-02 4.76514149e-01
1286 6.43500000e+00 8.52056368e-03 4.78394252e-01 7.59039000e-03 7.62015383e-04 1.61109537e-02 4.79156268e-01
1287 6.44000000e+00 8.95297699e-03 4.81291192e-01 7.56194765e-03 7.64920012e-04 1.65149246e-02 4.82056112e-01
1288 6.44500000e+00 9.37729746e-03 4.84252221e-01 7.53893730e-03 7.66825045e-04 1.69162348e-02 4.85019046e-01
1289 6.45000000e+00 9.77912419e-03 4.87163702e-01 7.52239054e-03 7.67300425e-04 1.73015147e-02 4.87931002e-01
1290 6.45500000e+00 1.01456157e-02 4.89997978e-01 7.51080893e-03 7.66432127e-04 1.76564246e-02 4.90764411e-01
1291 6.46000000e+00 1.04839194e-02 4.92896139e-01 7.50196296e-03 7.64709514e-04 1.79858823e-02 4.93660849e-01
1292 6.46500000e+00 1.08129588e-02 4.96037306e-01 7.49374854e-03 7.62738287e-04 1.83067073e-02 4.96800044e-01
1293 6.47000000e+00 1.11561394e-02 4.99608479e-01 7.48437655e-03 7.61325265e-04 1.86405159e-02 5.00369805e-01
1294 6.47500000e+00 1.15394688e-02 5.03744517e-01 7.47352620e-03 7.60976015e-04 1.90129950e-02 5.04505493e-01
1295 6.48000000e+00 1.19599913e-02 5.08424399e-01 7.46144429e-03 7.61841514e-04 1.94214356e-02 5.09186240e-01
1296 6.48500000e+00 1.24102990e-02 5.13529412e-01 7.44946972e-03 7.63637646e-04 1.98597688e-02 5.14293049e-01
1297 6.49000000e+00 1.28703997e-02 5.18846944e-01 7.43842271e-03 7.65932933e-04 2.03088224e-02 5.19612877e-01
1298 6.49500000e+00 1.33176629e-02 5.24130216e-01 7.42887994e-03 7.68308349e-04 2.07465429e-02 5.24898524e-01
1299 6.50000000e+00 1.37326499e-02 5.29173081e-01 7.42126272e-03 7.70568989e-04 2.11539126e-02 5.29943650e-01
1300 6.50500000e+00 1.40997358e-02 5.33792857e-01 7.41594857e-03 7.72566083e-04 2.15156844e-02 5.34565423e-01
1301 6.51000000e+00 1.44167711e-02 5.37894466e-01 7.41348642e-03 7.74242706e-04 2.18302576e-02 5.38668709e-01
1302 6.51500000e+00 1.46794338e-02 5.41400055e-01 7.41454156e-03 7.75495137e-04 2.20939753e-02 5.42175550e-01
1303 6.52000000e+00 1.48733755e-02 5.44211778e-01 7.42015756e-03 7.76252690e-04 2.22935330e-02 5.44988030e-01
1304 6.52500000e+00 1.49844115e-02 5.46196922e-01 7.43195967e-03 7.76343914e-04 2.24163712e-02 5.46973266e-01
1305 6.53000000e+00 1.49936984e-02 5.47186093e-01 7.45180853e-03 7.75605922e-04 2.24455070e-02 5.47961699e-01
1306 6.53500000e+00 1.48721965e-02 5.46951556e-01 7.48183043e-03 7.73757536e-04 2.23540270e-02 5.47725313e-01
1307 6.54000000e+00 1.45922652e-02 5.45253819e-01 7.52440047e-03 7.70248178e-04 2.21166657e-02 5.46024068e-01
1308 6.54500000e+00 1.41277214e-02 5.41870431e-01 7.58089410e-03 7.64326919e-04 2.17086155e-02 5.42634758e-01
1309 6.55000000e+00 1.34711090e-02 5.36710382e-01 7.65102910e-03 7.55220283e-04 2.11221381e-02 5.37465603e-01
1310 6.55500000e+00 1.26374589e-02 5.29901991e-01 7.73160823e-03 7.42778068e-04 2.03690672e-02 5.30644769e-01
1311 6.56000000e+00 1.16721697e-02 5.21849209e-01 7.81478739e-03 7.28474892e-04 1.94869571e-02 5.22577684e-01
1312 6.56500000e+00 1.06509838e-02 5.13210704e-01 7.88743961e-03 7.14912872e-04 1.85384234e-02 5.13925616e-01
1313 6.57000000e+00 9.66552834e-03 5.04754897e-01 7.94036744e-03 7.05885808e-04 1.76058958e-02 5.05460783e-01
1314 6.57500000e+00 8.79497954e-03 4.97071863e-01 7.97046285e-03 7.01708428e-04 1.67654424e-02 4.97773571e-01
1315 6.58000000e+00 8.08540707e-03 4.90588604e-01 7.97871944e-03 7.01032653e-04 1.60641265e-02 4.91289637e-01
1316 6.58500000e+00 7.56956624e-03 4.85592514e-01 7.96852201e-03 7.03418266e-04 1.55380882e-02 4.86295932e-01
1317 6.59000000e+00 7.25491119e-03 4.82168682e-01 7.94526486e-03 7.08148683e-04 1.52001761e-02 4.82876830e-01
1318 6.59500000e+00 7.12629871e-03 4.80210027e-01 7.91426774e-03 7.14201264e-04 1.50405664e-02 4.80924228e-01
1319 6.60000000e+00 7.15096719e-03 4.79476515e-01 7.87985094e-03 7.20700399e-04 1.50308181e-02 4.80197215e-01
1320 6.60500000e+00 7.28694338e-03 4.79644432e-01 7.84476030e-03 7.26981496e-04 1.51317037e-02 4.80371413e-01
1321 6.61000000e+00 7.49731006e-03 4.80459175e-01 7.81004562e-03 7.32820195e-04 1.53073557e-02 4.81191995e-01
1322 6.61500000e+00 7.75534760e-03 4.81697090e-01 7.77633764e-03 7.37972877e-04 1.55316852e-02 4.82435063e-01
1323 6.62000000e+00 8.04415513e-03 4.83252859e-01 7.74365498e-03 7.42810652e-04 1.57878101e-02 4.83995670e-01
1324 6.62500000e+00 8.36221621e-03 4.85060759e-01 7.71131762e-03 7.47205731e-04 1.60735338e-02 4.85807965e-01
1325 6.63000000e+00 8.69655058e-03 4.87058294e-01 7.67989543e-03 7.51441435e-04 1.63764460e-02 4.87809735e-01
1326 6.63500000e+00 9.05513164e-03 4.89237298e-01 7.64940902e-03 7.55011305e-04 1.67045407e-02 4.89992310e-01
1327 6.64000000e+00 9.43297122e-03 4.91577841e-01 7.62065190e-03 7.58394240e-04 1.70536231e-02 4.92336235e-01
1328 6.64500000e+00 9.82610881e-03 4.94060585e-01 7.59397056e-03 7.61084571e-04 1.74200794e-02 4.94821669e-01
1329 6.65000000e+00 1.02335746e-02 4.96735129e-01 7.56908391e-03 7.63077084e-04 1.78026585e-02 4.97498206e-01
1330 6.65500000e+00 1.06652346e-02 4.99701963e-01 7.54544857e-03 7.64552274e-04 1.82106831e-02 5.00466516e-01
1331 6.66000000e+00 1.11218466e-02 5.03072552e-01 7.52267402e-03 7.65771684e-04 1.86445206e-02 5.03838324e-01
1332 6.66500000e+00 1.16029184e-02 5.06920491e-01 7.50116520e-03 7.66765023e-04 1.91040836e-02 5.07687256e-01
1333 6.67000000e+00 1.20986418e-02 5.11239375e-01 7.48106990e-03 7.67661354e-04 1.95797117e-02 5.12007036e-01
1334 6.67500000e+00 1.26027424e-02 5.15990412e-01 7.46266497e-03 7.68598568e-04 2.00654074e-02 5.16759011e-01
1335 6.68000000e+00 1.31075736e-02 5.21062773e-01 7.44601484e-03 7.69620487e-04 2.05535885e-02 5.21832393e-01
1336 6.68500000e+00 1.35983928e-02 5.26298204e-01 7.43148634e-03 7.70834698e-04 2.10298792e-02 5.27069039e-01
1337 6.69000000e+00 1.40627760e-02 5.31496069e-01 7.41981706e-03 7.72244495e-04 2.14825930e-02 5.32268314e-01
1338 6.69500000e+00 1.44807433e-02 5.36436962e-01 7.41202447e-03 7.73750391e-04 2.18927677e-02 5.37210712e-01
1339 6.70000000e+00 1.48246970e-02 5.40863295e-01 7.40936577e-03 7.75156805e-04 2.22340628e-02 5.41638451e-01
1340 6.70500000e+00 1.50656748e-02 5.44528116e-01 7.41326364e-03 7.76264251e-04 2.24789384e-02 5.45304381e-01
1341 6.71000000e+00 1.51791520e-02 5.47170781e-01 7.42553949e-03 7.76768769e-04 2.26046915e-02 5.47947549e-01
1342 6.71500000e+00 1.51431492e-02 5.48523316e-01 7.44820170e-03 7.76247423e-04 2.25913509e-02 5.49299564e-01
1343 6.72000000e+00 1.49462902e-02 5.48372739e-01 7.48312472e-03 7.74181168e-04 2.24294149e-02 5.49146920e-01
1344 6.72500000e+00 1.45803651e-02 5.46587103e-01 7.53098932e-03 7.69736822e-04 2.21113544e-02 5.47356840e-01
1345 6.73000000e+00 1.40408981e-02 5.43117384e-01 7.59065107e-03 7.62312217e-04 2.16315492e-02 5.43879697e-01
1346 6.73500000e+00 1.33475442e-02 5.38130454e-01 7.65760373e-03 7.52041201e-04 2.10051479e-02 5.38882496e-01
1347 6.74000000e+00 1.25500592e-02 5.32037475e-01 7.72394910e-03 7.40295354e-04 2.02740083e-02 5.32777770e-01
1348 6.74500000e+00 1.17110978e-02 5.25406774e-01 7.77969683e-03 7.29964155e-04 1.94907946e-02 5.26136738e-01
1349 6.75000000e+00 1.09059157e-02 5.18903672e-01 7.81771417e-03 7.23847072e-04 1.87236299e-02 5.19627519e-01
1350 6.75500000e+00 1.02127637e-02 5.13063812e-01 7.83693917e-03 7.21892598e-04 1.80497029e-02 5.13785705e-01
1351 6.76000000e+00 9.67461767e-03 5.08261264e-01 7.83922466e-03 7.22754611e-04 1.75138423e-02 5.08984019e-01
1352 6.76500000e+00 9.31814395e-03 5.04749229e-01 7.82713320e-03 7.25839570e-04 1.71452772e-02 5.05475069e-01
1353 6.77000000e+00 9.14602386e-03 5.02629560e-01 7.80457552e-03 7.30835428e-04 1.69505994e-02 5.03360396e-01
1354 6.77500000e+00 9.13460902e-03 5.01763731e-01 7.77671638e-03 7.36755327e-04 1.69113254e-02 5.02500487e-01
1355 6.78000000e+00 9.24739547e-03 5.01906381e-01 7.74697372e-03 7.42827237e-04 1.69943692e-02 5.02649208e-01
1356 6.78500000e+00 9.43958830e-03 5.02731663e-01 7.71739998e-03 7.48482827e-04 1.71569883e-02 5.03480146e-01
1357 6.79000000e+00 9.68081680e-03 5.03966842e-01 7.68889729e-03 7.53507299e-04 1.73697141e-02 5.04720350e-01
1358 6.79500000e+00 9.94739063e-03 5.05426395e-01 7.66163986e-03 7.57846006e-04 1.76090305e-02 5.06184241e-01
1359 6.80000000e+00 1.02258365e-02 5.07005757e-01 7.63539965e-03 7.61978437e-04 1.78612362e-02 5.07767735e-01
1360 6.80500000e+00 1.05181409e-02 5.08652228e-01 7.61019656e-03 7.65546011e-04 1.81283375e-02 5.09417774e-01
1361 6.81000000e+00 1.08160654e-02 5.10351534e-01 7.58612584e-03 7.68935256e-04 1.84021912e-02 5.11120469e-01
1362 6.81500000e+00 1.11200949e-02 5.12090443e-01 7.56344053e-03 7.71935516e-04 1.86835354e-02 5.12862378e-01
1363 6.82000000e+00 1.14329663e-02 5.13887696e-01 7.54224533e-03 7.74381180e-04 1.89752116e-02 5.14662077e-01
1364 6.82500000e+00 1.17505907e-02 5.15782289e-01 7.52210702e-03 7.76342028e-04 1.92726977e-02 5.16558631e-01
1365 6.83000000e+00 1.20707922e-02 5.17845402e-01 7.50264679e-03 7.77874350e-04 1.95734390e-02 5.18623276e-01
1366 6.83500000e+00 1.23951803e-02 5.20138405e-01 7.48410780e-03 7.79122268e-04 1.98792881e-02 5.20917527e-01
1367 6.84000000e+00 1.27273010e-02 5.22687304e-01 7.46696567e-03 7.80060877e-04 2.01942666e-02 5.23467365e-01
1368 6.84500000e+00 1.30602699e-02 5.25447494e-01 7.45199490e-03 7.80685679e-04 2.05122648e-02 5.26228179e-01
1369 6.85000000e+00 1.33805722e-02 5.28323101e-01 7.44045132e-03 7.80997704e-04 2.08210236e-02 5.29104099e-01
1370 6.85500000e+00 1.36607714e-02 5.31121990e-01 7.43385704e-03 7.80853999e-04 2.10946285e-02 5.31902844e-01
1371 6.86000000e+00 1.38670644e-02 5.33583587e-01 7.43437631e-03 7.80627145e-04 2.13014407e-02 5.34364214e-01
1372 6.86500000e+00 1.39642466e-02 5.35381241e-01 7.44433805e-03 7.79946761e-04 2.14085847e-02 5.36161188e-01
1373 6.87000000e+00 1.39127604e-02 5.36116276e-01 7.46623629e-03 7.78431815e-04 2.13789967e-02 5.36894708e-01
1374 6.87500000e+00 1.36805923e-02 5.35430185e-01 7.50214990e-03 7.75470365e-04 2.11827422e-02 5.36205655e-01
1375 6.88000000e+00 1.32526094e-02 5.33045150e-01 7.55425585e-03 7.70084579e-04 2.08068652e-02 5.33815235e-01
1376 6.88500000e+00 1.26213826e-02 5.28777449e-01 7.62276656e-03 7.61411922e-04 2.02441492e-02 5.29538861e-01
1377 6.89000000e+00 1.18050772e-02 5.22732423e-01 7.70426144e-03 7.49541763e-04 1.95093386e-02 5.23481965e-01
1378 6.89500000e+00 1.08468820e-02 5.15278738e-01 7.78982649e-03 7.35724523e-04 1.86367085e-02 5.16014463e-01
1379 6.90000000e+00 9.81472547e-03 5.07053536e-01 7.86645596e-03 7.23429268e-04 1.76811814e-02 5.07776965e-01
1380 6.90500000e+00 8.80040296e-03 4.98771166e-01 7.92360174e-03 7.15306365e-04 1.67240047e-02 4.99486473e-01
1381 6.91000000e+00 7.87895822e-03 4.91014464e-01 7.95793426e-03 7.11401581e-04 1.58368925e-02 4.91725866e-01
1382 6.91500000e+00 7.10711615e-03 4.84248236e-01 7.97112721e-03 7.10939747e-04 1.50782434e-02 4.84959176e-01
1383 6.92000000e+00 6.52559845e-03 4.78798254e-01 7.96510722e-03 7.13148429e-04 1.44907057e-02 4.79511403e-01
1384 6.92500000e+00 6.15270537e-03 4.74847836e-01 7.94508676e-03 7.17425788e-04 1.40977921e-02 4.75565262e-01
1385 6.93000000e+00 5.96832445e-03 4.72390081e-01 7.91565044e-03 7.23256818e-04 1.38839749e-02 4.73113338e-01
1386 6.93500000e+00 5.95315071e-03 4.71257696e-01 7.88116821e-03 7.29573205e-04 1.38343189e-02 4.71987269e-01
1387 6.94000000e+00 6.07248113e-03 4.71217430e-01 7.84575211e-03 7.35773844e-04 1.39182332e-02 4.71953204e-01
1388 6.94500000e+00 6.28779722e-03 4.71972615e-01 7.81203973e-03 7.41416518e-04 1.40998370e-02 4.72714032e-01
1389 6.95000000e+00 6.56499170e-03 4.73278307e-01 7.78080210e-03 7.46260263e-04 1.43457938e-02 4.74024567e-01
1390 6.95500000e+00 6.87861326e-03 4.74910570e-01 7.75092206e-03 7.50482883e-04 1.46295353e-02 4.75661053e-01
1391 6.96000000e+00 7.21416046e-03 4.76801982e-01 7.72406630e-03 7.54090459e-04 1.49382268e-02 4.77556073e-01
1392 6.96500000e+00 7.57754156e-03 4.78911735e-01 7.69931813e-03 7.56873335e-04 1.52768597e-02 4.79668608e-01
1393 6.97000000e+00 7.96110852e-03 4.81235347e-01 7.67584534e-03 7.59264962e-04 1.56369539e-02 4.81994612e-01
1394 6.97500000e+00 8.36841403e-03 4.83793357e-01 7.65412484e-03 7.60831865e-04 1.60225389e-02 4.84554189e-01
1395 6.98000000e+00 8.78902594e-03 4.86568100e-01 7.63556947e-03 7.62086847e-04 1.64245954e-02 4.87330187e-01
1396 6.98500000e+00 9.20900303e-03 4.89468440e-01 7.62126770e-03 7.62544852e-04 1.68302707e-02 4.90230984e-01
1397 6.99000000e+00 9.60718277e-03 4.92384042e-01 7.61250597e-03 7.61898175e-04 1.72196887e-02 4.93145940e-01
1398 6.99500000e+00 9.97024919e-03 4.95247751e-01 7.60947297e-03 7.59984568e-04 1.75797222e-02 4.96007736e-01
1399 7.00000000e+00 1.02960433e-02 4.98086310e-01 7.61064907e-03 7.57241761e-04 1.79066923e-02 4.98843551e-01
1400 7.00500000e+00 1.05979073e-02 5.01000220e-01 7.61436229e-03 7.53905322e-04 1.82122696e-02 5.01754126e-01
1401 7.01000000e+00 1.08801651e-02 5.04044381e-01 7.61948539e-03 7.50581591e-04 1.84996504e-02 5.04794963e-01
1402 7.01500000e+00 1.11521308e-02 5.07271127e-01 7.62482816e-03 7.47706085e-04 1.87769590e-02 5.08018833e-01
1403 7.02000000e+00 1.14175089e-02 5.10672256e-01 7.62950919e-03 7.45628052e-04 1.90470181e-02 5.11417884e-01
1404 7.02500000e+00 1.16748405e-02 5.14209410e-01 7.63333667e-03 7.44394135e-04 1.93081772e-02 5.14953804e-01
1405 7.03000000e+00 1.19203705e-02 5.17783902e-01 7.63639814e-03 7.43910080e-04 1.95567686e-02 5.18527812e-01
1406 7.03500000e+00 1.21589063e-02 5.21346882e-01 7.63846577e-03 7.44085442e-04 1.97973720e-02 5.22090967e-01
1407 7.04000000e+00 1.23865816e-02 5.24791607e-01 7.63959458e-03 7.44780875e-04 2.00261762e-02 5.25536388e-01
1408 7.04500000e+00 1.25987026e-02 5.28050654e-01 7.63988436e-03 7.45834643e-04 2.02385870e-02 5.28796489e-01
1409 7.05000000e+00 1.27951948e-02 5.31082127e-01 7.63928277e-03 7.47141324e-04 2.04344775e-02 5.31829269e-01
1410 7.05500000e+00 1.29811039e-02 5.33881768e-01 7.63796102e-03 7.48578903e-04 2.06190649e-02 5.34630347e-01
1411 7.06000000e+00 1.31531750e-02 5.36421702e-01 7.63583189e-03 7.50093938e-04 2.07890069e-02 5.37171796e-01
1412 7.06500000e+00 1.33196454e-02 5.38746865e-01 7.63288634e-03 7.51660452e-04 2.09525318e-02 5.39498526e-01
1413 7.07000000e+00 1.34820081e-02 5.40869096e-01 7.62924520e-03 7.53251222e-04 2.11112533e-02 5.41622347e-01
1414 7.07500000e+00 1.36381305e-02 5.42804635e-01 7.62485071e-03 7.54860835e-04 2.12629812e-02 5.43559495e-01
1415 7.08000000e+00 1.37917056e-02 5.44594013e-01 7.61962893e-03 7.56521600e-04 2.14113346e-02 5.45350535e-01
1416 7.08500000e+00 1.39429315e-02 5.46244147e-01 7.61378194e-03 7.58194308e-04 2.15567134e-02 5.47002342e-01
1417 7.09000000e+00 1.40951260e-02 5.47782837e-01 7.60730864e-03 7.59873871e-04 2.17024346e-02 5.48542711e-01
1418 7.09500000e+00 1.42498876e-02 5.49237897e-01 7.60023089e-03 7.61521271e-04 2.18501185e-02 5.49999418e-01
1419 7.10000000e+00 1.44036647e-02 5.50623388e-01 7.59273600e-03 7.63097776e-04 2.19964006e-02 5.51386486e-01
1420 7.10500000e+00 1.45569147e-02 5.51959367e-01 7.58509951e-03 7.64560109e-04 2.21420142e-02 5.52723927e-01
1421 7.11000000e+00 1.47130349e-02 5.53271224e-01 7.57748472e-03 7.65922066e-04 2.22905197e-02 5.54037146e-01
1422 7.11500000e+00 1.48666391e-02 5.54533429e-01 7.57038198e-03 7.67139183e-04 2.24370211e-02 5.55300568e-01
1423 7.12000000e+00 1.50109175e-02 5.55716087e-01 7.56448877e-03 7.68191189e-04 2.25754063e-02 5.56484278e-01
1424 7.12500000e+00 1.51373369e-02 5.56759352e-01 7.56037830e-03 7.69067605e-04 2.26977152e-02 5.57528420e-01
1425 7.13000000e+00 1.52317293e-02 5.57565558e-01 7.55879683e-03 7.69736363e-04 2.27905261e-02 5.58335294e-01
1426 7.13500000e+00 1.52773823e-02 5.58006943e-01 7.56116555e-03 7.70068172e-04 2.28385478e-02 5.58777011e-01
1427 7.14000000e+00 1.52518724e-02 5.57930308e-01 7.56903241e-03 7.69945790e-04 2.28209048e-02 5.58700254e-01
1428 7.14500000e+00 1.51301825e-02 5.57137013e-01 7.58424782e-03 7.69176037e-04 2.27144304e-02 5.57906189e-01
1429 7.15000000e+00 1.48857403e-02 5.55399326e-01 7.60909094e-03 7.67467464e-04 2.24948312e-02 5.56166793e-01
1430 7.15500000e+00 1.44966279e-02 5.52473518e-01 7.64600498e-03 7.64303274e-04 2.21426329e-02 5.53237822e-01
1431 7.16000000e+00 1.39453134e-02 5.48138440e-01 7.69723490e-03 7.58979020e-04 2.16425483e-02 5.48897420e-01
1432 7.16500000e+00 1.32178944e-02 5.42218454e-01 7.76399406e-03 7.50716108e-04 2.09818885e-02 5.42969170e-01
1433 7.17000000e+00 1.23220061e-02 5.34723728e-01 7.84463996e-03 7.38994552e-04 2.01666461e-02 5.35462722e-01
1434 7.17500000e+00 1.12894225e-02 5.25917569e-01 7.93293468e-03 7.24441248e-04 1.92223571e-02 5.26642010e-01
1435 7.18000000e+00 1.01711460e-02 5.16305564e-01 8.01708827e-03 7.09465816e-04 1.81882343e-02 5.17015029e-01
1436 7.18500000e+00 9.04616196e-03 5.06564485e-01 8.08421794e-03 6.97617926e-04 1.71303799e-02 5.07262103e-01
1437 7.19000000e+00 7.99784026e-03 4.97351828e-01 8.12804782e-03 6.90954884e-04 1.61258881e-02 4.98042783e-01
1438 7.19500000e+00 7.08966411e-03 4.89136239e-01 8.14894639e-03 6.88357464e-04 1.52386105e-02 4.89824597e-01
1439 7.20000000e+00 6.36388339e-03 4.82288079e-01 8.14995373e-03 6.89223773e-04 1.45138371e-02 4.82977303e-01
1440 7.20500000e+00 5.85472314e-03 4.77026894e-01 8.13383540e-03 6.92412846e-04 1.39885585e-02 4.77719307e-01
1441 7.21000000e+00 5.56062281e-03 4.73443076e-01 8.10570924e-03 6.97537510e-04 1.36663320e-02 4.74140614e-01
1442 7.21500000e+00 5.46424453e-03 4.71425893e-01 8.06958065e-03 7.03785136e-04 1.35338252e-02 4.72129678e-01
1443 7.22000000e+00 5.53437683e-03 4.70801431e-01 8.03056136e-03 7.10439490e-04 1.35649382e-02 4.71511870e-01
1444 7.22500000e+00 5.73054179e-03 4.71242338e-01 7.99269983e-03 7.16717669e-04 1.37232416e-02 4.71959056e-01
1445 7.23000000e+00 6.01144943e-03 4.72422130e-01 7.95767000e-03 7.22184669e-04 1.39691194e-02 4.73144315e-01
1446 7.23500000e+00 6.33979453e-03 4.74066458e-01 7.92549923e-03 7.26691256e-04 1.42652938e-02 4.74793149e-01
1447 7.24000000e+00 6.69616368e-03 4.76030346e-01 7.89542518e-03 7.30771539e-04 1.45915889e-02 4.76761117e-01
1448 7.24500000e+00 7.07813797e-03 4.78234802e-01 7.86673244e-03 7.34243700e-04 1.49448704e-02 4.78969046e-01
1449 7.25000000e+00 7.48100979e-03 4.80651347e-01 7.83903818e-03 7.37067039e-04 1.53200480e-02 4.81388415e-01
1450 7.25500000e+00 7.90182384e-03 4.83293616e-01 7.81210210e-03 7.39776531e-04 1.57139259e-02 4.84033393e-01
1451 7.26000000e+00 8.34155463e-03 4.86147720e-01 7.78631378e-03 7.41947926e-04 1.61278684e-02 4.86889668e-01
1452 7.26500000e+00 8.78262997e-03 4.89143156e-01 7.76357558e-03 7.43933161e-04 1.65462056e-02 4.89887089e-01
1453 7.27000000e+00 9.21030805e-03 4.92190539e-01 7.74430939e-03 7.44913438e-04 1.69546174e-02 4.92935452e-01
1454 7.27500000e+00 9.61959968e-03 4.95310799e-01 7.72711178e-03 7.44969073e-04 1.73467115e-02 4.96055768e-01
1455 7.28000000e+00 1.00319621e-02 4.98679086e-01 7.71005183e-03 7.44511539e-04 1.77420139e-02 4.99423598e-01
1456 7.28500000e+00 1.04634366e-02 5.02481787e-01 7.69130939e-03 7.44381328e-04 1.81547460e-02 5.03226168e-01
1457 7.29000000e+00 1.09288148e-02 5.06844278e-01 7.67079986e-03 7.45064528e-04 1.85996147e-02 5.07589342e-01
1458 7.29500000e+00 1.14270000e-02 5.11754403e-01 7.64933798e-03 7.46667675e-04 1.90763380e-02 5.12501070e-01
1459 7.30000000e+00 1.19408536e-02 5.17083983e-01 7.62779008e-03 7.48974523e-04 1.95686437e-02 5.17832958e-01
1460 7.30500000e+00 1.24523220e-02 5.22625571e-01 7.60637818e-03 7.51556601e-04 2.00587002e-02 5.23377128e-01
1461 7.31000000e+00 1.29390135e-02 5.28177333e-01 7.58573752e-03 7.54601343e-04 2.05247511e-02 5.28931935e-01
1462 7.31500000e+00 1.33871623e-02 5.33563603e-01 7.56577350e-03 7.58106299e-04 2.09529358e-02 5.34321710e-01
1463 7.32000000e+00 1.38009415e-02 5.38674335e-01 7.54718598e-03 7.61776409e-04 2.13481275e-02 5.39436112e-01
1464 7.32500000e+00 1.41777149e-02 5.43437983e-01 7.53007417e-03 7.65617836e-04 2.17077891e-02 5.44203601e-01
1465 7.33000000e+00 1.45071235e-02 5.47755998e-01 7.51477217e-03 7.69441554e-04 2.20218957e-02 5.48525440e-01
1466 7.33500000e+00 1.47947430e-02 5.51598797e-01 7.50227118e-03 7.73002507e-04 2.22970141e-02 5.52371800e-01
1467 7.34000000e+00 1.50342453e-02 5.54915393e-01 7.49318068e-03 7.76141225e-04 2.25274260e-02 5.55691534e-01
1468 7.34500000e+00 1.52214255e-02 5.57647433e-01 7.48871740e-03 7.78637746e-04 2.27101429e-02 5.58426071e-01
1469 7.35000000e+00 1.53449403e-02 5.59702073e-01 7.49008169e-03 7.80314083e-04 2.28350219e-02 5.60482387e-01
1470 7.35500000e+00 1.53869330e-02 5.60958222e-01 7.49936234e-03 7.80957739e-04 2.28862953e-02 5.61739180e-01
1471 7.36000000e+00 1.53305399e-02 5.61258822e-01 7.51868646e-03 7.80358682e-04 2.28492264e-02 5.62039180e-01
1472 7.36500000e+00 1.51467737e-02 5.60395958e-01 7.54995917e-03 7.78325082e-04 2.26967329e-02 5.61174283e-01
1473 7.37000000e+00 1.48082625e-02 5.58131220e-01 7.59559234e-03 7.74335558e-04 2.24038548e-02 5.58905555e-01
1474 7.37500000e+00 1.42945029e-02 5.54254717e-01 7.65792365e-03 7.67646606e-04 2.19524266e-02 5.55022363e-01
1475 7.38000000e+00 1.35935432e-02 5.48632372e-01 7.73790092e-03 7.57519633e-04 2.13314441e-02 5.49389891e-01
1476 7.38500000e+00 1.27098789e-02 5.41284863e-01 7.83346399e-03 7.43599589e-04 2.05433429e-02 5.42028462e-01
1477 7.39000000e+00 1.16731416e-02 5.32486239e-01 7.93837276e-03 7.26645465e-04 1.96115143e-02 5.33212885e-01
1478 7.39500000e+00 1.05374086e-02 5.22764313e-01 8.04037612e-03 7.09354500e-04 1.85777847e-02 5.23473668e-01
1479 7.40000000e+00 9.38146251e-03 5.12793359e-01 8.12574913e-03 6.95348175e-04 1.75072116e-02 5.13488707e-01
1480 7.40500000e+00 8.28760638e-03 5.03239149e-01 8.18684359e-03 6.86487704e-04 1.64744500e-02 5.03925637e-01
1481 7.41000000e+00 7.31868665e-03 4.94567730e-01 8.22327038e-03 6.81745705e-04 1.55419570e-02 4.95249475e-01
1482 7.41500000e+00 6.52889618e-03 4.87201493e-01 8.23804771e-03 6.80916544e-04 1.47669439e-02 4.87882409e-01
1483 7.42000000e+00 5.95548378e-03 4.81412609e-01 8.23341627e-03 6.82583387e-04 1.41889001e-02 4.82095193e-01
1484 7.42500000e+00 5.60305512e-03 4.77267502e-01 8.21248847e-03 6.86740929e-04 1.38155436e-02 4.77954243e-01
1485 7.43000000e+00 5.44145172e-03 4.74682250e-01 8.18447330e-03 6.91853425e-04 1.36259250e-02 4.75374103e-01
1486 7.43500000e+00 5.45146073e-03 4.73462273e-01 8.15218097e-03 6.97492045e-04 1.36036417e-02 4.74159765e-01
1487 7.44000000e+00 5.58890304e-03 4.73300545e-01 8.11921668e-03 7.02960300e-04 1.37081197e-02 4.74003506e-01
1488 7.44500000e+00 5.81307872e-03 4.73888569e-01 8.08725672e-03 7.07937794e-04 1.39003354e-02 4.74596507e-01
1489 7.45000000e+00 6.08917273e-03 4.74971633e-01 8.05654468e-03 7.12152352e-04 1.41457174e-02 4.75683785e-01
1490 7.45500000e+00 6.40363536e-03 4.76419611e-01 8.02623492e-03 7.16111911e-04 1.44298703e-02 4.77135723e-01
1491 7.46000000e+00 6.75304082e-03 4.78175369e-01 7.99651106e-03 7.19360746e-04 1.47495519e-02 4.78894730e-01
1492 7.46500000e+00 7.12658765e-03 4.80220071e-01 7.96711704e-03 7.22693762e-04 1.50937047e-02 4.80942765e-01
1493 7.47000000e+00 7.52968221e-03 4.82547810e-01 7.93772697e-03 7.25259452e-04 1.54674092e-02 4.83273069e-01
1494 7.47500000e+00 7.95413859e-03 4.85152709e-01 7.91010337e-03 7.27883626e-04 1.58642420e-02 4.85880593e-01
1495 7.48000000e+00 8.37869454e-03 4.87891365e-01 7.88569050e-03 7.29922990e-04 1.62643850e-02 4.88621288e-01
1496 7.48500000e+00 8.77988398e-03 4.90627764e-01 7.86598158e-03 7.30887852e-04 1.66458656e-02 4.91358652e-01
1497 7.49000000e+00 9.14764661e-03 4.93324433e-01 7.85063449e-03 7.30670803e-04 1.69982811e-02 4.94055104e-01
1498 7.49500000e+00 9.48033529e-03 4.96046059e-01 7.83763125e-03 7.29666083e-04 1.73179665e-02 4.96775725e-01
1499 7.50000000e+00 9.79420237e-03 4.98924839e-01 7.82559443e-03 7.28388800e-04 1.76197968e-02 4.99653228e-01
1500 7.50500000e+00 1.01141496e-02 5.02127915e-01 7.81290859e-03 7.27486452e-04 1.79270582e-02 5.02855401e-01
1501 7.51000000e+00 1.04454704e-02 5.05707360e-01 7.79879570e-03 7.27295438e-04 1.82442661e-02 5.06434656e-01
1502 7.51500000e+00 1.07962555e-02 5.09705654e-01 7.78313481e-03 7.28045545e-04 1.85793903e-02 5.10433700e-01
1503 7.52000000e+00 1.11551653e-02 5.14022134e-01 7.76626139e-03 7.29730031e-04 1.89214267e-02 5.14751864e-01
1504 7.52500000e+00 1.15252879e-02 5.18586312e-01 7.74847775e-03 7.32231290e-04 1.92737656e-02 5.19318543e-01
1505 7.53000000e+00 1.18991692e-02 5.23236712e-01 7.73049624e-03 7.35321739e-04 1.96296654e-02 5.23972034e-01
1506 7.53500000e+00 1.22678702e-02 5.27844624e-01 7.71217883e-03 7.38881892e-04 1.99800490e-02 5.28583506e-01
1507 7.54000000e+00 1.26113152e-02 5.32252426e-01 7.69327235e-03 7.42808416e-04 2.03045875e-02 5.32995235e-01
1508 7.54500000e+00 1.29253208e-02 5.36380353e-01 7.67426016e-03 7.46900447e-04 2.05995810e-02 5.37127253e-01
1509 7.55000000e+00 1.32193054e-02 5.40216252e-01 7.65619379e-03 7.50917878e-04 2.08754992e-02 5.40967170e-01
1510 7.55500000e+00 1.35006498e-02 5.43754925e-01 7.63943489e-03 7.54754400e-04 2.11400847e-02 5.44509679e-01
1511 7.56000000e+00 1.37697430e-02 5.47001475e-01 7.62322151e-03 7.58486531e-04 2.13929645e-02 5.47759961e-01
1512 7.56500000e+00 1.40207488e-02 5.49975107e-01 7.60728570e-03 7.62084284e-04 2.16280345e-02 5.50737191e-01
1513 7.57000000e+00 1.42565379e-02 5.52706720e-01 7.59214695e-03 7.65508062e-04 2.18486849e-02 5.53472228e-01
1514 7.57500000e+00 1.44795968e-02 5.55220590e-01 7.57826199e-03 7.68664978e-04 2.20578588e-02 5.55989255e-01
1515 7.58000000e+00 1.46888248e-02 5.57486389e-01 7.56571860e-03 7.71586624e-04 2.22545434e-02 5.58257975e-01
1516 7.58500000e+00 1.48762740e-02 5.59475772e-01 7.55493958e-03 7.74182259e-04 2.24312136e-02 5.60249955e-01
1517 7.59000000e+00 1.50297613e-02 5.61126570e-01 7.54631680e-03 7.76369861e-04 2.25760781e-02 5.61902939e-01
1518 7.59500000e+00 1.51384970e-02 5.62362903e-01 7.54091767e-03 7.78071722e-04 2.26794147e-02 5.63140975e-01
1519 7.60000000e+00 1.51935940e-02 5.63088804e-01 7.54015774e-03 7.79168034e-04 2.27337517e-02 5.63867972e-01
1520 7.60500000e+00 1.51732534e-02 5.63144315e-01 7.54571417e-03 7.79554535e-04 2.27189676e-02 5.63923870e-01
1521 7.61000000e+00 1.50511344e-02 5.62332170e-01 7.55970266e-03 7.79078613e-04 2.26108371e-02 5.63111249e-01
1522 7.61500000e+00 1.47945405e-02 5.60393102e-01 7.58443395e-03 7.77454502e-04 2.23789745e-02 5.61170557e-01
1523 7.62000000e+00 1.43768202e-02 5.57071576e-01 7.62261606e-03 7.74107605e-04 2.19994362e-02 5.57845684e-01
1524 7.62500000e+00 1.37745539e-02 5.52141631e-01 7.67634187e-03 7.68264037e-04 2.14508957e-02 5.52909895e-01
1525 7.63000000e+00 1.29807553e-02 5.45514445e-01 7.74559528e-03 7.59132146e-04 2.07263506e-02 5.46273577e-01
1526 7.63500000e+00 1.20082508e-02 5.37288888e-01 7.82685238e-03 7.46647410e-04 1.98351032e-02 5.38035535e-01
1527 7.64000000e+00 1.09101479e-02 5.27895648e-01 7.91028760e-03 7.32166509e-04 1.88204355e-02 5.28627814e-01
1528 7.64500000e+00 9.76341505e-03 5.17998927e-01 7.98228875e-03 7.19338178e-04 1.77457038e-02 5.18718266e-01
1529 7.65000000e+00 8.66757751e-03 5.08336305e-01 8.03229323e-03 7.11255102e-04 1.66998707e-02 5.09047560e-01
1530 7.65500000e+00 7.69621576e-03 4.99508975e-01 8.05657574e-03 7.08299371e-04 1.57527915e-02 5.00217274e-01
1531 7.66000000e+00 6.89021766e-03 4.91963507e-01 8.06022431e-03 7.08820867e-04 1.49504420e-02 4.92672328e-01
1532 7.66500000e+00 6.27565972e-03 4.85959450e-01 8.04489797e-03 7.12068491e-04 1.43205577e-02 4.86671518e-01
1533 7.67000000e+00 5.87471949e-03 4.81663424e-01 8.01592529e-03 7.17526121e-04 1.38906448e-02 4.82380950e-01
1534 7.67500000e+00 5.67982545e-03 4.79006412e-01 7.97831307e-03 7.24224321e-04 1.36581385e-02 4.79730637e-01
1535 7.68000000e+00 5.68368438e-03 4.77793622e-01 7.93641869e-03 7.31522265e-04 1.36201031e-02 4.78525144e-01
1536 7.68500000e+00 5.82696645e-03 4.77717937e-01 7.89629586e-03 7.38361976e-04 1.37232623e-02 4.78456299e-01
1537 7.69000000e+00 6.04562524e-03 4.78420911e-01 7.85951981e-03 7.44390651e-04 1.39051451e-02 4.79165301e-01
1538 7.69500000e+00 6.30933528e-03 4.79653665e-01 7.82617457e-03 7.49283914e-04 1.41355098e-02 4.80402949e-01
1539 7.70000000e+00 6.61282152e-03 4.81243596e-01 7.79622099e-03 7.53378346e-04 1.44090425e-02 4.81996975e-01
1540 7.70500000e+00 6.95311124e-03 4.83111260e-01 7.76844810e-03 7.56970927e-04 1.47215593e-02 4.83868231e-01
1541 7.71000000e+00 7.32347910e-03 4.85213647e-01 7.74286140e-03 7.59778829e-04 1.50663405e-02 4.85973426e-01
1542 7.71500000e+00 7.70888618e-03 4.87545275e-01 7.71860948e-03 7.61975875e-04 1.54274957e-02 4.88307251e-01
1543 7.72000000e+00 8.11208085e-03 4.90095681e-01 7.69735838e-03 7.63877228e-04 1.58094392e-02 4.90859558e-01
1544 7.72500000e+00 8.52317704e-03 4.92761168e-01 7.67989043e-03 7.65124028e-04 1.62030675e-02 4.93526292e-01
1545 7.73000000e+00 8.92302890e-03 4.95461888e-01 7.66731763e-03 7.65276377e-04 1.65903465e-02 4.96227164e-01
1546 7.73500000e+00 9.29553658e-03 4.98170246e-01 7.65861611e-03 7.64261360e-04 1.69541527e-02 4.98934508e-01
1547 7.74000000e+00 9.65233729e-03 5.01003614e-01 7.65086410e-03 7.62510162e-04 1.73032014e-02 5.01766124e-01
1548 7.74500000e+00 1.00191748e-02 5.04160169e-01 7.64329569e-03 7.60476453e-04 1.76624705e-02 5.04920645e-01
1549 7.75000000e+00 1.04142952e-02 5.07812266e-01 7.63379658e-03 7.59017912e-04 1.80480917e-02 5.08571284e-01
1550 7.75500000e+00 1.08448638e-02 5.12043672e-01 7.62262538e-03 7.58635469e-04 1.84674891e-02 5.12802307e-01
1551 7.76000000e+00 1.13107804e-02 5.16817385e-01 7.61044936e-03 7.59106141e-04 1.89212298e-02 5.17576491e-01
1552 7.76500000e+00 1.17951722e-02 5.21989980e-01 7.59740291e-03 7.60339232e-04 1.93925751e-02 5.22750319e-01
1553 7.77000000e+00 1.22744334e-02 5.27331630e-01 7.58370055e-03 7.62154558e-04 1.98581339e-02 5.28093784e-01
1554 7.77500000e+00 1.27322618e-02 5.32641080e-01 7.56957158e-03 7.64469035e-04 2.03018334e-02 5.33405549e-01
1555 7.78000000e+00 1.31594741e-02 5.37780930e-01 7.55486089e-03 7.67234024e-04 2.07143349e-02 5.38548164e-01
1556 7.78500000e+00 1.35464657e-02 5.42627253e-01 7.53977483e-03 7.70391926e-04 2.10862405e-02 5.43397645e-01
1557 7.79000000e+00 1.39044242e-02 5.47147636e-01 7.52454589e-03 7.73714132e-04 2.14289701e-02 5.47921350e-01
1558 7.79500000e+00 1.42350439e-02 5.51301694e-01 7.50957091e-03 7.77320807e-04 2.17446148e-02 5.52079015e-01
1559 7.80000000e+00 1.45414822e-02 5.55084073e-01 7.49484109e-03 7.80971385e-04 2.20363233e-02 5.55865044e-01
1560 7.80500000e+00 1.48187775e-02 5.58491428e-01 7.48055977e-03 7.84562285e-04 2.22993373e-02 5.59275990e-01
1561 7.81000000e+00 1.50638133e-02 5.61502898e-01 7.46747223e-03 7.87943288e-04 2.25312856e-02 5.62290841e-01
1562 7.81500000e+00 1.52684739e-02 5.64060885e-01 7.45652256e-03 7.90973689e-04 2.27249965e-02 5.64851858e-01
1563 7.82000000e+00 1.54242455e-02 5.66072398e-01 7.44917598e-03 7.93533215e-04 2.28734215e-02 5.66865932e-01
1564 7.82500000e+00 1.55097786e-02 5.67399406e-01 7.44682077e-03 7.95524293e-04 2.29565994e-02 5.68194930e-01
1565 7.83000000e+00 1.54970718e-02 5.67849451e-01 7.45131342e-03 7.96758404e-04 2.29483852e-02 5.68646209e-01
1566 7.83500000e+00 1.53607983e-02 5.67209477e-01 7.46548712e-03 7.96930598e-04 2.28262854e-02 5.68006408e-01
1567 7.84000000e+00 1.50787282e-02 5.65246040e-01 7.49193455e-03 7.95607350e-04 2.25706627e-02 5.66041647e-01
1568 7.84500000e+00 1.46281959e-02 5.61730731e-01 7.53299121e-03 7.92147394e-04 2.21611871e-02 5.62522878e-01
1569 7.85000000e+00 1.39895136e-02 5.56475013e-01 7.59114402e-03 7.85667817e-04 2.15806576e-02 5.57260680e-01
1570 7.85500000e+00 1.31615471e-02 5.49426266e-01 7.66689278e-03 7.75372921e-04 2.08284399e-02 5.50201639e-01
1571 7.86000000e+00 1.21571907e-02 5.40764779e-01 7.75560634e-03 7.61909937e-04 1.99127970e-02 5.41526689e-01
1572 7.86500000e+00 1.10242483e-02 5.30876201e-01 7.84660899e-03 7.46466539e-04 1.88708573e-02 5.31622667e-01
1573 7.87000000e+00 9.83000237e-03 5.20437410e-01 7.92619510e-03 7.32947920e-04 1.77561975e-02 5.21170358e-01
1574 7.87500000e+00 8.65584431e-03 5.10118793e-01 7.98350588e-03 7.24251973e-04 1.66393502e-02 5.10843044e-01
1575 7.88000000e+00 7.57499557e-03 5.00465160e-01 8.01564651e-03 7.20134666e-04 1.55906421e-02 5.01185294e-01
1576 7.88500000e+00 6.65290251e-03 4.91925277e-01 8.02485099e-03 7.19429693e-04 1.46777535e-02 4.92644706e-01
1577 7.89000000e+00 5.93123304e-03 4.84832703e-01 8.01421693e-03 7.22346314e-04 1.39454500e-02 4.85555050e-01
1578 7.89500000e+00 5.42138394e-03 4.79386764e-01 7.98637908e-03 7.27663699e-04 1.34077630e-02 4.80114428e-01
1579 7.90000000e+00 5.11681265e-03 4.75602190e-01 7.94804224e-03 7.34268603e-04 1.30648549e-02 4.76336458e-01
1580 7.90500000e+00 4.98910645e-03 4.73365889e-01 7.90338297e-03 7.42020289e-04 1.28924894e-02 4.74107909e-01
1581 7.91000000e+00 5.01719537e-03 4.72431155e-01 7.85714224e-03 7.49682135e-04 1.28743376e-02 4.73180838e-01
1582 7.91500000e+00 5.17515201e-03 4.72487270e-01 7.81297902e-03 7.56769395e-04 1.29881310e-02 4.73244039e-01
1583 7.92000000e+00 5.41810692e-03 4.73236641e-01 7.77163226e-03 7.62951890e-04 1.31897392e-02 4.73999593e-01
1584 7.92500000e+00 5.71759810e-03 4.74462038e-01 7.73309643e-03 7.68436372e-04 1.34506945e-02 4.75230475e-01
1585 7.93000000e+00 6.05793369e-03 4.76042705e-01 7.69667308e-03 7.73199975e-04 1.37546068e-02 4.76815905e-01
1586 7.93500000e+00 6.42436951e-03 4.77972940e-01 7.66157981e-03 7.77005173e-04 1.40859493e-02 4.78749945e-01
1587 7.94000000e+00 6.82295782e-03 4.80222449e-01 7.62786748e-03 7.80816711e-04 1.44508253e-02 4.81003266e-01
1588 7.94500000e+00 7.25897248e-03 4.82809011e-01 7.59546801e-03 7.84002218e-04 1.48544405e-02 4.83593013e-01
1589 7.95000000e+00 7.72407499e-03 4.85724566e-01 7.56519683e-03 7.86680659e-04 1.52892718e-02 4.86511246e-01
1590 7.95500000e+00 8.19912189e-03 4.88887204e-01 7.53856143e-03 7.88712602e-04 1.57376833e-02 4.89675916e-01
1591 7.96000000e+00 8.65800704e-03 4.92153555e-01 7.51715815e-03 7.89769215e-04 1.61751652e-02 4.92943324e-01
1592 7.96500000e+00 9.08704907e-03 4.95437883e-01 7.50164235e-03 7.89613428e-04 1.65886914e-02 4.96227496e-01
1593 7.97000000e+00 9.47536754e-03 4.98707489e-01 7.49071372e-03 7.88412723e-04 1.69660813e-02 4.99495901e-01
1594 7.97500000e+00 9.83251376e-03 5.02050984e-01 7.48259769e-03 7.86540897e-04 1.73151115e-02 5.02837525e-01
1595 7.98000000e+00 1.01682608e-02 5.05568512e-01 7.47497398e-03 7.84742120e-04 1.76432348e-02 5.06353254e-01
1596 7.98500000e+00 1.05001172e-02 5.09351257e-01 7.46628846e-03 7.83544677e-04 1.79664057e-02 5.10134802e-01
1597 7.99000000e+00 1.08445510e-02 5.13473812e-01 7.45560583e-03 7.83466119e-04 1.83001569e-02 5.14257278e-01
1598 7.99500000e+00 1.12082111e-02 5.17944902e-01 7.44291888e-03 7.84769814e-04 1.86511300e-02 5.18729672e-01
1599 8.00000000e+00 1.15964449e-02 5.22706238e-01 7.42849438e-03 7.87149016e-04 1.90249393e-02 5.23493387e-01
1600 8.00500000e+00 1.20020887e-02 5.27649327e-01 7.41279676e-03 7.90352465e-04 1.94148854e-02 5.28439679e-01
1601 8.01000000e+00 1.24093182e-02 5.32609740e-01 7.39649558e-03 7.94036923e-04 1.98058138e-02 5.33403777e-01
1602 8.01500000e+00 1.28036952e-02 5.37412162e-01 7.38022250e-03 7.97894322e-04 2.01839177e-02 5.38210056e-01
1603 8.02000000e+00 1.31820255e-02 5.41982116e-01 7.36431828e-03 8.01754294e-04 2.05463438e-02 5.42783870e-01
1604 8.02500000e+00 1.35286753e-02 5.46201411e-01 7.34892667e-03 8.05515186e-04 2.08776019e-02 5.47006926e-01
1605 8.03000000e+00 1.38478551e-02 5.50068760e-01 7.33447989e-03 8.09069824e-04 2.11823350e-02 5.50877830e-01
1606 8.03500000e+00 1.41428771e-02 5.53586870e-01 7.32070162e-03 8.12436219e-04 2.14635788e-02 5.54399306e-01
1607 8.04000000e+00 1.44159715e-02 5.56763860e-01 7.30804814e-03 8.15584115e-04 2.17240197e-02 5.57579444e-01
1608 8.04500000e+00 1.46665926e-02 5.59614374e-01 7.29678883e-03 8.18482208e-04 2.19633814e-02 5.60432856e-01
1609 8.05000000e+00 1.48881305e-02 5.62115136e-01 7.28742568e-03 8.21091393e-04 2.21755562e-02 5.62936227e-01
1610 8.05500000e+00 1.50720019e-02 5.64204700e-01 7.28073837e-03 8.23296144e-04 2.23527403e-02 5.65027996e-01
1611 8.06000000e+00 1.52074149e-02 5.65790684e-01 7.27761147e-03 8.24976445e-04 2.24850264e-02 5.66615660e-01
1612 8.06500000e+00 1.52768777e-02 5.66753048e-01 7.27926854e-03 8.26021196e-04 2.25561462e-02 5.67579069e-01
1613 8.07000000e+00 1.52577309e-02 5.66929522e-01 7.28761202e-03 8.26248009e-04 2.25453429e-02 5.67755770e-01
1614 8.07500000e+00 1.51269582e-02 5.66143407e-01 7.30488923e-03 8.25439603e-04 2.24318474e-02 5.66968847e-01
1615 8.08000000e+00 1.48629244e-02 5.64184632e-01 7.33336754e-03 8.23239349e-04 2.21962919e-02 5.65007871e-01
1616 8.08500000e+00 1.44408551e-02 5.60837413e-01 7.37570775e-03 8.19098183e-04 2.18165628e-02 5.61656512e-01
1617 8.09000000e+00 1.38379006e-02 5.55891666e-01 7.43417680e-03 8.12263392e-04 2.12720774e-02 5.56703929e-01
1618 8.09500000e+00 1.30472369e-02 5.49248726e-01 7.50931121e-03 8.02025904e-04 2.05565481e-02 5.50050751e-01
1619 8.10000000e+00 1.20836687e-02 5.41003804e-01 7.59824012e-03 7.88278327e-04 1.96819089e-02 5.41792083e-01
1620 8.10500000e+00 1.09822317e-02 5.31514155e-01 7.69221654e-03 7.72532907e-04 1.86744482e-02 5.32286688e-01
1621 8.11000000e+00 9.80808594e-03 5.21376597e-01 7.77732514e-03 7.57944217e-04 1.75854111e-02 5.22134542e-01
1622 8.11500000e+00 8.64340636e-03 5.11281855e-01 7.84179265e-03 7.47914388e-04 1.64851990e-02 5.12029769e-01
1623 8.12000000e+00 7.56695057e-03 5.01802933e-01 7.88130760e-03 7.42713387e-04 1.54482582e-02 5.02545647e-01
1624 8.12500000e+00 6.64010421e-03 4.93390905e-01 7.89727901e-03 7.41183659e-04 1.45373832e-02 4.94132089e-01
1625 8.13000000e+00 5.90260688e-03 4.86395523e-01 7.89315049e-03 7.43099716e-04 1.37957574e-02 4.87138623e-01
1626 8.13500000e+00 5.38016078e-03 4.81007600e-01 7.87308006e-03 7.47206446e-04 1.32532408e-02 4.81754807e-01
1627 8.14000000e+00 5.07617561e-03 4.77249910e-01 7.84126869e-03 7.52880505e-04 1.29174443e-02 4.78002791e-01
1628 8.14500000e+00 4.95878424e-03 4.75047399e-01 7.80365179e-03 7.59633061e-04 1.27624360e-02 4.75807032e-01
1629 8.15000000e+00 5.00031027e-03 4.74156619e-01 7.76472158e-03 7.66271218e-04 1.27650318e-02 4.74922890e-01
1630 8.15500000e+00 5.16176670e-03 4.74259830e-01 7.72808566e-03 7.72321353e-04 1.28898524e-02 4.75032152e-01
1631 8.16000000e+00 5.40482520e-03 4.75060790e-01 7.69509102e-03 7.77412321e-04 1.30999162e-02 4.75838202e-01
1632 8.16500000e+00 5.70417680e-03 4.76356706e-01 7.66591816e-03 7.81419724e-04 1.33700950e-02 4.77138125e-01
1633 8.17000000e+00 6.04110489e-03 4.78021005e-01 7.63977327e-03 7.84735289e-04 1.36808782e-02 4.78805740e-01
1634 8.17500000e+00 6.40991633e-03 4.79988643e-01 7.61594936e-03 7.87345554e-04 1.40258657e-02 4.80775988e-01
1635 8.18000000e+00 6.81440978e-03 4.82262042e-01 7.59436922e-03 7.89100581e-04 1.44087790e-02 4.83051142e-01
1636 8.18500000e+00 7.24457916e-03 4.84817837e-01 7.57552258e-03 7.90335744e-04 1.48201017e-02 4.85608172e-01
1637 8.19000000e+00 7.69007343e-03 4.87632788e-01 7.55920387e-03 7.90931003e-04 1.52492773e-02 4.88423719e-01
1638 8.19500000e+00 8.14480938e-03 4.90677181e-01 7.54694591e-03 7.90812996e-04 1.56917553e-02 4.91467994e-01
1639 8.20000000e+00 8.58134693e-03 4.93794043e-01 7.53996286e-03 7.89763233e-04 1.61213098e-02 4.94583806e-01
1640 8.20500000e+00 8.99001156e-03 4.96911636e-01 7.53905413e-03 7.87511977e-04 1.65290657e-02 4.97699148e-01
1641 8.21000000e+00 9.35564838e-03 4.99978043e-01 7.54337317e-03 7.84162083e-04 1.68990215e-02 5.00762205e-01
1642 8.21500000e+00 9.67763264e-03 5.03022319e-01 7.55128740e-03 7.80036386e-04 1.72289200e-02 5.03802356e-01
1643 8.22000000e+00 9.96556160e-03 5.06112061e-01 7.56110026e-03 7.75664361e-04 1.75266619e-02 5.06887725e-01
1644 8.22500000e+00 1.02319094e-02 5.09307176e-01 7.57105697e-03 7.71661111e-04 1.78029664e-02 5.10078837e-01
1645 8.23000000e+00 1.04818638e-02 5.12632554e-01 7.57988599e-03 7.68470038e-04 1.80617498e-02 5.13401024e-01
1646 8.23500000e+00 1.07178618e-02 5.16057945e-01 7.58744718e-03 7.66271460e-04 1.83053090e-02 5.16824216e-01
1647 8.24000000e+00 1.09462000e-02 5.19562461e-01 7.59304904e-03 7.65125828e-04 1.85392491e-02 5.20327587e-01
1648 8.24500000e+00 1.11714429e-02 5.23102341e-01 7.59635229e-03 7.64925989e-04 1.87677952e-02 5.23867267e-01
1649 8.25000000e+00 1.13916232e-02 5.26608052e-01 7.59800605e-03 7.65448920e-04 1.89896293e-02 5.27373501e-01
1650 8.25500000e+00 1.16048406e-02 5.30001923e-01 7.59762679e-03 7.66619050e-04 1.92024674e-02 5.30768542e-01
1651 8.26000000e+00 1.18163049e-02 5.33267525e-01 7.59587940e-03 7.68167454e-04 1.94121843e-02 5.34035693e-01
1652 8.26500000e+00 1.20261073e-02 5.36357253e-01 7.59292239e-03 7.69943743e-04 1.96190297e-02 5.37127196e-01
1653 8.27000000e+00 1.22320941e-02 5.39259075e-01 7.58921162e-03 7.71810787e-04 1.98213057e-02 5.40030886e-01
1654 8.27500000e+00 1.24306808e-02 5.41943337e-01 7.58455538e-03 7.73736513e-04 2.00152362e-02 5.42717073e-01
1655 8.28000000e+00 1.26278389e-02 5.44446348e-01 7.57912795e-03 7.75680493e-04 2.02069668e-02 5.45222028e-01
1656 8.28500000e+00 1.28192295e-02 5.46755636e-01 7.57296009e-03 7.77613026e-04 2.03921896e-02 5.47533249e-01
1657 8.29000000e+00 1.30092208e-02 5.48895755e-01 7.56597336e-03 7.79567594e-04 2.05751942e-02 5.49675322e-01
1658 8.29500000e+00 1.31957758e-02 5.50869474e-01 7.55800594e-03 7.81571237e-04 2.07537817e-02 5.51651045e-01
1659 8.30000000e+00 1.33776878e-02 5.52694141e-01 7.54923539e-03 7.83589863e-04 2.09269232e-02 5.53477731e-01
1660 8.30500000e+00 1.35549957e-02 5.54396097e-01 7.53950607e-03 7.85677232e-04 2.10945018e-02 5.55181774e-01
1661 8.31000000e+00 1.37298116e-02 5.55984333e-01 7.52853867e-03 7.87836705e-04 2.12583503e-02 5.56772170e-01
1662 8.31500000e+00 1.39015174e-02 5.57489215e-01 7.51713186e-03 7.90005778e-04 2.14186493e-02 5.58279221e-01
1663 8.32000000e+00 1.40733614e-02 5.58930294e-01 7.50522608e-03 7.92017008e-04 2.15785875e-02 5.59722311e-01
1664 8.32500000e+00 1.42384080e-02 5.60296420e-01 7.49325129e-03 7.93952432e-04 2.17316593e-02 5.61090373e-01
1665 8.33000000e+00 1.43963331e-02 5.61594743e-01 7.48181463e-03 7.95839741e-04 2.18781477e-02 5.62390582e-01
1666 8.33500000e+00 1.45437752e-02 5.62777300e-01 7.47153342e-03 7.97583694e-04 2.20153086e-02 5.63574884e-01
1667 8.34000000e+00 1.46580691e-02 5.63757253e-01 7.46329146e-03 7.99113965e-04 2.21213605e-02 5.64556366e-01
1668 8.34500000e+00 1.47340185e-02 5.64441069e-01 7.45854982e-03 8.00388883e-04 2.21925683e-02 5.65241458e-01
1669 8.35000000e+00 1.47497347e-02 5.64685077e-01 7.45868710e-03 8.01553351e-04 2.22084218e-02 5.65486631e-01
1670 8.35500000e+00 1.46835687e-02 5.64299528e-01 7.46484452e-03 8.01935625e-04 2.21484132e-02 5.65101464e-01
1671 8.36000000e+00 1.45122048e-02 5.63082105e-01 7.47940981e-03 8.01613672e-04 2.19916147e-02 5.63883719e-01
1672 8.36500000e+00 1.42138882e-02 5.60842976e-01 7.50455412e-03 8.00110235e-04 2.17184423e-02 5.61643086e-01
1673 8.37000000e+00 1.37591031e-02 5.57314443e-01 7.54236923e-03 7.96818306e-04 2.13014724e-02 5.58111261e-01
1674 8.37500000e+00 1.31421366e-02 5.52323841e-01 7.59502649e-03 7.91186698e-04 2.07371631e-02 5.53115028e-01
1675 8.38000000e+00 1.23507397e-02 5.45745566e-01 7.66347852e-03 7.82458242e-04 2.00142183e-02 5.46528025e-01
1676 8.38500000e+00 1.14002826e-02 5.37636023e-01 7.74592658e-03 7.70428271e-04 1.91462091e-02 5.38406451e-01
1677 8.39000000e+00 1.03206330e-02 5.28263715e-01 7.83568740e-03 7.55905179e-04 1.81563204e-02 5.29019620e-01
1678 8.39500000e+00 9.16277392e-03 5.18137687e-01 7.92092074e-03 7.41502098e-04 1.70836947e-02 5.18879189e-01
1679 8.40000000e+00 7.99703694e-03 5.07880665e-01 7.98952854e-03 7.30536800e-04 1.59865655e-02 5.08611202e-01
1680 8.40500000e+00 6.89558829e-03 4.98051198e-01 8.03662500e-03 7.23947114e-04 1.49322133e-02 4.98775145e-01
1681 8.41000000e+00 5.91553472e-03 4.89085849e-01 8.06123946e-03 7.20958930e-04 1.39767742e-02 4.89806808e-01
1682 8.41500000e+00 5.09991839e-03 4.81325353e-01 8.06582695e-03 7.21053663e-04 1.31657453e-02 4.82046407e-01
1683 8.42000000e+00 4.47799713e-03 4.75023332e-01 8.05338508e-03 7.23808361e-04 1.25313822e-02 4.75747140e-01
1684 8.42500000e+00 4.05858958e-03 4.70291968e-01 8.02460486e-03 7.29017532e-04 1.20831944e-02 4.71020986e-01
1685 8.43000000e+00 3.83933418e-03 4.67134034e-01 7.98752711e-03 7.35430903e-04 1.18268613e-02 4.67869465e-01
1686 8.43500000e+00 3.79072399e-03 4.65459484e-01 7.94523554e-03 7.42392938e-04 1.17359595e-02 4.66201877e-01
1687 8.44000000e+00 3.89261382e-03 4.65027396e-01 7.90297267e-03 7.49251189e-04 1.17955865e-02 4.65776648e-01
1688 8.44500000e+00 4.11029415e-03 4.65568274e-01 7.86311813e-03 7.55436209e-04 1.19734123e-02 4.66323711e-01
1689 8.45000000e+00 4.40480744e-03 4.66771269e-01 7.82663216e-03 7.60676410e-04 1.22314396e-02 4.67531945e-01
1690 8.45500000e+00 4.74471942e-03 4.68427406e-01 7.79286375e-03 7.64944718e-04 1.25375832e-02 4.69192351e-01
1691 8.46000000e+00 5.11777155e-03 4.70467486e-01 7.76119429e-03 7.68862233e-04 1.28789658e-02 4.71236349e-01
1692 8.46500000e+00 5.52767133e-03 4.72834315e-01 7.73041237e-03 7.72061647e-04 1.32580837e-02 4.73606377e-01
1693 8.47000000e+00 5.96905154e-03 4.75537785e-01 7.70131774e-03 7.74975904e-04 1.36703693e-02 4.76312761e-01
1694 8.47500000e+00 6.44059802e-03 4.78537863e-01 7.67311539e-03 7.76757359e-04 1.41137134e-02 4.79314620e-01
1695 8.48000000e+00 6.93634631e-03 4.81913787e-01 7.64590459e-03 7.78714385e-04 1.45822509e-02 4.82692502e-01
1696 8.48500000e+00 7.45189920e-03 4.85628736e-01 7.62029023e-03 7.80235865e-04 1.50721894e-02 4.86408971e-01
1697 8.49000000e+00 7.96874111e-03 4.89592654e-01 7.59824596e-03 7.81278980e-04 1.55669871e-02 4.90373933e-01
1698 8.49500000e+00 8.48201578e-03 4.93774734e-01 7.58025225e-03 7.81564348e-04 1.60622680e-02 4.94556298e-01
1699 8.50000000e+00 8.95214973e-03 4.97976532e-01 7.56610407e-03 7.81236539e-04 1.65182538e-02 4.98757769e-01
1700 8.50500000e+00 9.38760256e-03 5.02193280e-01 7.55609989e-03 7.80285892e-04 1.69437025e-02 5.02973566e-01
1701 8.51000000e+00 9.77535990e-03 5.06373451e-01 7.54848406e-03 7.79281065e-04 1.73238440e-02 5.07152733e-01
1702 8.51500000e+00 1.01246390e-02 5.10503428e-01 7.54245109e-03 7.78431850e-04 1.76670901e-02 5.11281860e-01
1703 8.52000000e+00 1.04352969e-02 5.14552884e-01 7.53692464e-03 7.78039016e-04 1.79722215e-02 5.15330923e-01
1704 8.52500000e+00 1.07104901e-02 5.18485302e-01 7.53105613e-03 7.78301754e-04 1.82415463e-02 5.19263603e-01
1705 8.53000000e+00 1.09540204e-02 5.22251355e-01 7.52495073e-03 7.79230828e-04 1.84789711e-02 5.23030585e-01
1706 8.53500000e+00 1.11743962e-02 5.25836412e-01 7.51846593e-03 7.80759928e-04 1.86928621e-02 5.26617172e-01
1707 8.54000000e+00 1.13685956e-02 5.29182661e-01 7.51146143e-03 7.82801833e-04 1.88800571e-02 5.29965463e-01
1708 8.54500000e+00 1.15393589e-02 5.32248648e-01 7.50436964e-03 7.85138460e-04 1.90437285e-02 5.33033786e-01
1709 8.55000000e+00 1.16888546e-02 5.35016180e-01 7.49718363e-03 7.87619346e-04 1.91860382e-02 5.35803800e-01
1710 8.55500000e+00 1.18172263e-02 5.37464881e-01 7.49009566e-03 7.90095324e-04 1.93073220e-02 5.38254976e-01
1711 8.56000000e+00 1.19302134e-02 5.39618954e-01 7.48328205e-03 7.92460831e-04 1.94134954e-02 5.40411414e-01
1712 8.56500000e+00 1.20295669e-02 5.41487685e-01 7.47713936e-03 7.94592568e-04 1.95067063e-02 5.42282278e-01
1713 8.57000000e+00 1.21229722e-02 5.43120232e-01 7.47179260e-03 7.96484620e-04 1.95947648e-02 5.43916716e-01
1714 8.57500000e+00 1.22124495e-02 5.44550686e-01 7.46726331e-03 7.98121831e-04 1.96797128e-02 5.45348808e-01
1715 8.58000000e+00 1.22891634e-02 5.45772660e-01 7.46338344e-03 7.99560190e-04 1.97525468e-02 5.46572220e-01
1716 8.58500000e+00 1.23597813e-02 5.46821434e-01 7.46036832e-03 8.00762741e-04 1.98201496e-02 5.47622196e-01
1717 8.59000000e+00 1.24320842e-02 5.47728727e-01 7.45839815e-03 8.01706780e-04 1.98904824e-02 5.48530433e-01
1718 8.59500000e+00 1.25032480e-02 5.48503953e-01 7.45734784e-03 8.02400810e-04 1.99605959e-02 5.49306354e-01
1719 8.60000000e+00 1.25691083e-02 5.49153843e-01 7.45723261e-03 8.02810705e-04 2.00263409e-02 5.49956653e-01
1720 8.60500000e+00 1.26326722e-02 5.49735595e-01 7.45785708e-03 8.02991466e-04 2.00905293e-02 5.50538587e-01
1721 8.61000000e+00 1.26886923e-02 5.50234602e-01 7.45907026e-03 8.02920690e-04 2.01477625e-02 5.51037522e-01
1722 8.61500000e+00 1.27481896e-02 5.50715093e-01 7.46058007e-03 8.02675199e-04 2.02087697e-02 5.51517768e-01
1723 8.62000000e+00 1.28141534e-02 5.51201504e-01 7.46249177e-03 8.02246262e-04 2.02766452e-02 5.52003751e-01
1724 8.62500000e+00 1.28837980e-02 5.51726201e-01 7.46466274e-03 8.01712984e-04 2.03484607e-02 5.52527914e-01
1725 8.63000000e+00 1.29569235e-02 5.52331843e-01 7.46661560e-03 8.01233079e-04 2.04235391e-02 5.53133076e-01
1726 8.63500000e+00 1.30348311e-02 5.53008720e-01 7.46827027e-03 8.00789328e-04 2.05031014e-02 5.53809509e-01
1727 8.64000000e+00 1.31272516e-02 5.53795619e-01 7.46978152e-03 8.00422751e-04 2.05970331e-02 5.54596041e-01
1728 8.64500000e+00 1.32318500e-02 5.54699954e-01 7.47125142e-03 8.00120788e-04 2.07031014e-02 5.55500074e-01
1729 8.65000000e+00 1.33471253e-02 5.55744493e-01 7.47242676e-03 7.99942477e-04 2.08195521e-02 5.56544435e-01
1730 8.65500000e+00 1.34765325e-02 5.56919613e-01 7.47369392e-03 7.99818972e-04 2.09502264e-02 5.57719432e-01
1731 8.66000000e+00 1.36224253e-02 5.58224411e-01 7.47545004e-03 7.99683137e-04 2.10978754e-02 5.59024094e-01
1732 8.66500000e+00 1.37756595e-02 5.59615148e-01 7.47784832e-03 7.99531512e-04 2.12535078e-02 5.60414679e-01
1733 8.67000000e+00 1.39300844e-02 5.61041568e-01 7.48104151e-03 7.99379007e-04 2.14111259e-02 5.61840947e-01
1734 8.67500000e+00 1.40752274e-02 5.62410464e-01 7.48671810e-03 7.98938588e-04 2.15619455e-02 5.63209403e-01
1735 8.68000000e+00 1.41927756e-02 5.63586851e-01 7.49503390e-03 7.98257216e-04 2.16878095e-02 5.64385109e-01
1736 8.68500000e+00 1.42692232e-02 5.64443652e-01 7.50712280e-03 7.97226610e-04 2.17763460e-02 5.65240879e-01
1737 8.69000000e+00 1.42830672e-02 5.64784290e-01 7.52479324e-03 7.95697893e-04 2.18078605e-02 5.65579987e-01
1738 8.69500000e+00 1.42059551e-02 5.64384423e-01 7.54960877e-03 7.93502503e-04 2.17555638e-02 5.65177926e-01
1739 8.70000000e+00 1.40157108e-02 5.63058493e-01 7.58323917e-03 7.90431023e-04 2.15989499e-02 5.63848924e-01
1740 8.70500000e+00 1.36854336e-02 5.60551146e-01 7.62741673e-03 7.85944922e-04 2.13128504e-02 5.61337091e-01
1741 8.71000000e+00 1.32023343e-02 5.56706001e-01 7.68324589e-03 7.79394250e-04 2.08855801e-02 5.57485395e-01
1742 8.71500000e+00 1.25623672e-02 5.51450798e-01 7.75007962e-03 7.70208175e-04 2.03124468e-02 5.52221006e-01
1743 8.72000000e+00 1.17811810e-02 5.44890670e-01 7.82433395e-03 7.58331182e-04 1.96055150e-02 5.45649001e-01
1744 8.72500000e+00 1.08899029e-02 5.37340454e-01 7.89844734e-03 7.44816197e-04 1.87883502e-02 5.38085270e-01
1745 8.73000000e+00 9.94032125e-03 5.29310965e-01 7.96276938e-03 7.32598570e-04 1.79030906e-02 5.30043563e-01
1746 8.73500000e+00 9.01901263e-03 5.21400592e-01 8.00877479e-03 7.23844775e-04 1.70277874e-02 5.22124437e-01
1747 8.74000000e+00 8.19536863e-03 5.14153169e-01 8.03457596e-03 7.19900282e-04 1.62299446e-02 5.14873069e-01
1748 8.74500000e+00 7.51802897e-03 5.07945299e-01 8.04178214e-03 7.19319577e-04 1.55598111e-02 5.08664619e-01
1749 8.75000000e+00 7.01515630e-03 5.03058065e-01 8.03272006e-03 7.21270947e-04 1.50478764e-02 5.03779336e-01
1750 8.75500000e+00 6.70600618e-03 4.99641435e-01 8.01068667e-03 7.25341968e-04 1.47166928e-02 5.00366777e-01
1751 8.76000000e+00 6.58567826e-03 4.97722569e-01 7.97967351e-03 7.30942046e-04 1.45653518e-02 4.98453511e-01
1752 8.76500000e+00 6.63212633e-03 4.97162022e-01 7.94347059e-03 7.37417719e-04 1.45755969e-02 4.97899440e-01
1753 8.77000000e+00 6.81242108e-03 4.97703677e-01 7.90608913e-03 7.43953394e-04 1.47185102e-02 4.98447630e-01
1754 8.77500000e+00 7.08546117e-03 4.99039143e-01 7.86987427e-03 7.50060599e-04 1.49553354e-02 4.99789203e-01
1755 8.78000000e+00 7.41999511e-03 5.00887392e-01 7.83590091e-03 7.55369423e-04 1.52558960e-02 5.01642761e-01
1756 8.78500000e+00 7.77889244e-03 5.03024517e-01 7.80372854e-03 7.59936514e-04 1.55826210e-02 5.03784453e-01
1757 8.79000000e+00 8.15337531e-03 5.05349793e-01 7.77336285e-03 7.64012211e-04 1.59267382e-02 5.06113805e-01
1758 8.79500000e+00 8.53647775e-03 5.07780426e-01 7.74402183e-03 7.67410221e-04 1.62804996e-02 5.08547836e-01
1759 8.80000000e+00 8.93068546e-03 5.10335489e-01 7.71651181e-03 7.70750443e-04 1.66471973e-02 5.11106239e-01
1760 8.80500000e+00 9.33339514e-03 5.12988071e-01 7.69128363e-03 7.73539815e-04 1.70246788e-02 5.13761611e-01
1761 8.81000000e+00 9.73278733e-03 5.15711400e-01 7.66845786e-03 7.75657291e-04 1.74012452e-02 5.16487057e-01
1762 8.81500000e+00 1.01320548e-02 5.18545747e-01 7.64768499e-03 7.77016507e-04 1.77797398e-02 5.19322763e-01
1763 8.82000000e+00 1.05385362e-02 5.21576151e-01 7.62828203e-03 7.77898426e-04 1.81668183e-02 5.22354049e-01
1764 8.82500000e+00 1.09613917e-02 5.24915130e-01 7.60996211e-03 7.78495638e-04 1.85713538e-02 5.25693625e-01
1765 8.83000000e+00 1.14023275e-02 5.28622715e-01 7.59272946e-03 7.78986405e-04 1.89950569e-02 5.29401701e-01
1766 8.83500000e+00 1.18523789e-02 5.32670232e-01 7.57695358e-03 7.79437756e-04 1.94293325e-02 5.33449670e-01
1767 8.84000000e+00 1.23204068e-02 5.37083926e-01 7.56267945e-03 7.79940618e-04 1.98830863e-02 5.37863867e-01
1768 8.84500000e+00 1.27839246e-02 5.41737286e-01 7.54967664e-03 7.80606729e-04 2.03336013e-02 5.42517892e-01
1769 8.85000000e+00 1.32312572e-02 5.46504036e-01 7.53853408e-03 7.81443068e-04 2.07697913e-02 5.47285479e-01
1770 8.85500000e+00 1.36520433e-02 5.51245847e-01 7.52924568e-03 7.82589650e-04 2.11812890e-02 5.52028437e-01
1771 8.86000000e+00 1.40341849e-02 5.55800366e-01 7.52205491e-03 7.83978714e-04 2.15562399e-02 5.56584345e-01
1772 8.86500000e+00 1.43648113e-02 5.59999600e-01 7.51767633e-03 7.85437959e-04 2.18824877e-02 5.60785038e-01
1773 8.87000000e+00 1.46292953e-02 5.63671499e-01 7.51643647e-03 7.86846264e-04 2.21457318e-02 5.64458346e-01
1774 8.87500000e+00 1.48148691e-02 5.66657308e-01 7.51925522e-03 7.88084161e-04 2.23341243e-02 5.67445393e-01
1775 8.88000000e+00 1.49120109e-02 5.68805276e-01 7.52759703e-03 7.88880788e-04 2.24396079e-02 5.69594156e-01
1776 8.88500000e+00 1.48984352e-02 5.69921569e-01 7.54267264e-03 7.89016138e-04 2.24411079e-02 5.70710586e-01
1777 8.89000000e+00 1.47560692e-02 5.69819098e-01 7.56644879e-03 7.88232213e-04 2.23225180e-02 5.70607330e-01
1778 8.89500000e+00 1.44624835e-02 5.68287694e-01 7.60142842e-03 7.86085890e-04 2.20639119e-02 5.69073780e-01
1779 8.90000000e+00 1.40008365e-02 5.65145535e-01 7.65011629e-03 7.81906499e-04 2.16509528e-02 5.65927441e-01
1780 8.90500000e+00 1.33548853e-02 5.60227530e-01 7.71414714e-03 7.74946906e-04 2.10690325e-02 5.61002477e-01
1781 8.91000000e+00 1.25217509e-02 5.53488573e-01 7.79343114e-03 7.64525865e-04 2.03151820e-02 5.54253099e-01
1782 8.91500000e+00 1.15228143e-02 5.45109819e-01 7.88400363e-03 7.50866974e-04 1.94068179e-02 5.45860686e-01
1783 8.92000000e+00 1.03970927e-02 5.35521928e-01 7.97584924e-03 7.35669331e-04 1.83729420e-02 5.36257597e-01
1784 8.92500000e+00 9.22053991e-03 5.25388643e-01 8.05518239e-03 7.22241333e-04 1.72757223e-02 5.26110884e-01
1785 8.93000000e+00 8.08288103e-03 5.15446646e-01 8.11194664e-03 7.13522420e-04 1.61948277e-02 5.16160168e-01
1786 8.93500000e+00 7.06514294e-03 5.06311143e-01 8.14291665e-03 7.09516539e-04 1.52080596e-02 5.07020660e-01
1787 8.94000000e+00 6.22871856e-03 4.98467315e-01 8.15025691e-03 7.09548487e-04 1.43789755e-02 4.99176864e-01
1788 8.94500000e+00 5.61464614e-03 4.92236312e-01 8.13711923e-03 7.12500562e-04 1.37517654e-02 4.92948813e-01
1789 8.95000000e+00 5.23661653e-03 4.87755826e-01 8.10871759e-03 7.17741148e-04 1.33453341e-02 4.88473567e-01
1790 8.95500000e+00 5.06609886e-03 4.84974888e-01 8.07085418e-03 7.24713543e-04 1.31369530e-02 4.85699602e-01
1791 8.96000000e+00 5.07642982e-03 4.83664490e-01 8.02912354e-03 7.31959884e-04 1.31055534e-02 4.84396450e-01
1792 8.96500000e+00 5.22415361e-03 4.83482301e-01 7.98775149e-03 7.38906271e-04 1.32119051e-02 4.84221207e-01
1793 8.97000000e+00 5.45947248e-03 4.84058982e-01 7.94914375e-03 7.45139237e-04 1.34086162e-02 4.84804122e-01
1794 8.97500000e+00 5.73964679e-03 4.85108682e-01 7.91317265e-03 7.50300983e-04 1.36528194e-02 4.85858983e-01
1795 8.98000000e+00 6.03988527e-03 4.86454625e-01 7.87987506e-03 7.54848228e-04 1.39197603e-02 4.87209473e-01
1796 8.98500000e+00 6.36673294e-03 4.88086852e-01 7.84817500e-03 7.58753137e-04 1.42149079e-02 4.88845605e-01
1797 8.99000000e+00 6.73461391e-03 4.90091038e-01 7.81676499e-03 7.62288170e-04 1.45513789e-02 4.90853327e-01
1798 8.99500000e+00 7.15055808e-03 4.92550330e-01 7.78499701e-03 7.65692260e-04 1.49355551e-02 4.93316023e-01
1799 9.00000000e+00 7.61222246e-03 4.95462888e-01 7.75399883e-03 7.68647693e-04 1.53662213e-02 4.96231536e-01
1800 9.00500000e+00 8.09793424e-03 4.98683199e-01 7.72684673e-03 7.71089768e-04 1.58247810e-02 4.99454289e-01
1801 9.01000000e+00 8.57901296e-03 5.02038288e-01 7.70497674e-03 7.72404079e-04 1.62839897e-02 5.02810692e-01
1802 9.01500000e+00 9.02969962e-03 5.05399295e-01 7.68914374e-03 7.72569174e-04 1.67188434e-02 5.06171865e-01
1803 9.02000000e+00 9.44169641e-03 5.08695753e-01 7.67936184e-03 7.71578594e-04 1.71210582e-02 5.09467332e-01
1804 9.02500000e+00 9.81335579e-03 5.11920701e-01 7.67450328e-03 7.69715663e-04 1.74878591e-02 5.12690416e-01
1805 9.03000000e+00 1.01449980e-02 5.15099184e-01 7.67276273e-03 7.67182532e-04 1.78177607e-02 5.15866366e-01
1806 9.03500000e+00 1.04397260e-02 5.18272717e-01 7.67257165e-03 7.64529430e-04 1.81122976e-02 5.19037246e-01
1807 9.04000000e+00 1.07107123e-02 5.21530173e-01 7.67201897e-03 7.62320367e-04 1.83827312e-02 5.22292494e-01
1808 9.04500000e+00 1.09626932e-02 5.24886153e-01 7.66938634e-03 7.61045775e-04 1.86320796e-02 5.25647199e-01
1809 9.05000000e+00 1.12109823e-02 5.28372133e-01 7.66416477e-03 7.60978550e-04 1.88751471e-02 5.29133112e-01
1810 9.05500000e+00 1.14652388e-02 5.31990163e-01 7.65587782e-03 7.62193374e-04 1.91211166e-02 5.32752357e-01
1811 9.06000000e+00 1.17335728e-02 5.35717273e-01 7.64440342e-03 7.64579103e-04 1.93779762e-02 5.36481853e-01
1812 9.06500000e+00 1.20161844e-02 5.39511583e-01 7.63017569e-03 7.67883407e-04 1.96463601e-02 5.40279467e-01
1813 9.07000000e+00 1.23074364e-02 5.43316681e-01 7.61369035e-03 7.71853701e-04 1.99211268e-02 5.44088535e-01
1814 9.07500000e+00 1.26018032e-02 5.47057126e-01 7.59529106e-03 7.76216534e-04 2.01970942e-02 5.47833342e-01
1815 9.08000000e+00 1.29020240e-02 5.50695674e-01 7.57539117e-03 7.80790311e-04 2.04774151e-02 5.51476464e-01
1816 9.08500000e+00 1.32088418e-02 5.54199068e-01 7.55466294e-03 7.85329905e-04 2.07635047e-02 5.54984397e-01
1817 9.09000000e+00 1.35098527e-02 5.57526207e-01 7.53351571e-03 7.89812496e-04 2.10433684e-02 5.58316020e-01
1818 9.09500000e+00 1.38009755e-02 5.60667747e-01 7.51261961e-03 7.94134314e-04 2.13135951e-02 5.61461881e-01
1819 9.10000000e+00 1.40733132e-02 5.63577016e-01 7.49249207e-03 7.98312072e-04 2.15658053e-02 5.64375328e-01
1820 9.10500000e+00 1.43215642e-02 5.66187518e-01 7.47379965e-03 8.02218660e-04 2.17953638e-02 5.66989737e-01
1821 9.11000000e+00 1.45392062e-02 5.68438170e-01 7.45740271e-03 8.05793836e-04 2.19966089e-02 5.69243963e-01
1822 9.11500000e+00 1.47173625e-02 5.70244052e-01 7.44464869e-03 8.08807983e-04 2.21620112e-02 5.71052860e-01
1823 9.12000000e+00 1.48351734e-02 5.71499364e-01 7.43683195e-03 8.11167999e-04 2.22720053e-02 5.72310532e-01
1824 9.12500000e+00 1.48715620e-02 5.72065005e-01 7.43588136e-03 8.12761778e-04 2.23074433e-02 5.72877767e-01
1825 9.13000000e+00 1.48119872e-02 5.71777275e-01 7.44384759e-03 8.13254086e-04 2.22558348e-02 5.72590529e-01
1826 9.13500000e+00 1.46326028e-02 5.70431945e-01 7.46319822e-03 8.12348307e-04 2.20958011e-02 5.71244293e-01
1827 9.14000000e+00 1.43104362e-02 5.67831076e-01 7.49682552e-03 8.09521204e-04 2.18072617e-02 5.68640598e-01
1828 9.14500000e+00 1.38189053e-02 5.63765425e-01 7.54689002e-03 8.04090838e-04 2.13657953e-02 5.64569516e-01
1829 9.15000000e+00 1.31455849e-02 5.58092333e-01 7.61451052e-03 7.95313217e-04 2.07600954e-02 5.58887647e-01
1830 9.15500000e+00 1.22985058e-02 5.50832457e-01 7.69834507e-03 7.82786345e-04 1.99968509e-02 5.51615243e-01
1831 9.16000000e+00 1.13084337e-02 5.42250544e-01 7.79165893e-03 7.67284060e-04 1.91000926e-02 5.43017828e-01
1832 9.16500000e+00 1.02198200e-02 5.32837855e-01 7.88181205e-03 7.51617946e-04 1.81016321e-02 5.33589472e-01
1833 9.17000000e+00 9.10875773e-03 5.23214945e-01 7.95601987e-03 7.39178669e-04 1.70647776e-02 5.23954124e-01
1834 9.17500000e+00 8.04947332e-03 5.13960682e-01 8.00787993e-03 7.31651082e-04 1.60573533e-02 5.14692333e-01
1835 9.18000000e+00 7.10109216e-03 5.05497994e-01 8.03705878e-03 7.28018517e-04 1.51381509e-02 5.06226012e-01
1836 9.18500000e+00 6.30535903e-03 4.98150150e-01 8.04606326e-03 7.27584951e-04 1.43514223e-02 4.98877735e-01
1837 9.19000000e+00 5.69160927e-03 4.92152505e-01 8.03811800e-03 7.29784689e-04 1.37297273e-02 4.92882290e-01
1838 9.19500000e+00 5.26736060e-03 4.87608781e-01 8.01676608e-03 7.34000103e-04 1.32841267e-02 4.88342781e-01
1839 9.20000000e+00 5.03235702e-03 4.84519266e-01 7.98578047e-03 7.39558094e-04 1.30181375e-02 4.85258824e-01
1840 9.20500000e+00 4.95846197e-03 4.82792112e-01 7.94994885e-03 7.45778072e-04 1.29084108e-02 4.83537890e-01
1841 9.21000000e+00 5.02557124e-03 4.82208436e-01 7.91328149e-03 7.51985893e-04 1.29388527e-02 4.82960422e-01
1842 9.21500000e+00 5.19747761e-03 4.82525435e-01 7.87859588e-03 7.57591400e-04 1.30760735e-02 4.83283027e-01
1843 9.22000000e+00 5.44402721e-03 4.83467691e-01 7.84742709e-03 7.62282256e-04 1.32914543e-02 4.84229973e-01
1844 9.22500000e+00 5.73872538e-03 4.84868903e-01 7.81949438e-03 7.66035239e-04 1.35582198e-02 4.85634939e-01
1845 9.23000000e+00 6.07550432e-03 4.86613798e-01 7.79379020e-03 7.69118170e-04 1.38692945e-02 4.87382917e-01
1846 9.23500000e+00 6.44584677e-03 4.88650297e-01 7.76969810e-03 7.71638544e-04 1.42155449e-02 4.89421935e-01
1847 9.24000000e+00 6.84195751e-03 4.90949201e-01 7.74743688e-03 7.73432725e-04 1.45893944e-02 4.91722633e-01
1848 9.24500000e+00 7.26533380e-03 4.93555105e-01 7.72671546e-03 7.74867626e-04 1.49920493e-02 4.94329973e-01
1849 9.25000000e+00 7.71166721e-03 4.96463820e-01 7.70698348e-03 7.75759010e-04 1.54186507e-02 4.97239579e-01
1850 9.25500000e+00 8.17845471e-03 4.99733280e-01 7.68796550e-03 7.76244488e-04 1.58664202e-02 5.00509524e-01
1851 9.26000000e+00 8.67774009e-03 5.03443328e-01 7.66952061e-03 7.76443946e-04 1.63472607e-02 5.04219772e-01
1852 9.26500000e+00 9.21569759e-03 5.07664118e-01 7.65087103e-03 7.76614826e-04 1.68665686e-02 5.08440733e-01
1853 9.27000000e+00 9.78995586e-03 5.12434992e-01 7.63216047e-03 7.76839514e-04 1.74221163e-02 5.13211831e-01
1854 9.27500000e+00 1.03902925e-02 5.17733964e-01 7.61349297e-03 7.77248194e-04 1.80037855e-02 5.18511212e-01
1855 9.28000000e+00 1.10027337e-02 5.23469835e-01 7.59483508e-03 7.77987080e-04 1.85975688e-02 5.24247822e-01
1856 9.28500000e+00 1.16153254e-02 5.29525004e-01 7.57622318e-03 7.79189725e-04 1.91915486e-02 5.30304194e-01
1857 9.29000000e+00 1.22193409e-02 5.35761508e-01 7.55769935e-03 7.80875974e-04 1.97770402e-02 5.36542384e-01
1858 9.29500000e+00 1.28020520e-02 5.42054259e-01 7.53869752e-03 7.83165022e-04 2.03407495e-02 5.42837424e-01
1859 9.30000000e+00 1.33613420e-02 5.48287935e-01 7.51935697e-03 7.86010389e-04 2.08806990e-02 5.49073946e-01
1860 9.30500000e+00 1.38948564e-02 5.54376425e-01 7.49972833e-03 7.89360829e-04 2.13945848e-02 5.55165785e-01
1861 9.31000000e+00 1.43995491e-02 5.60234203e-01 7.48011491e-03 7.93133582e-04 2.18796640e-02 5.61027337e-01
1862 9.31500000e+00 1.48611526e-02 5.65719912e-01 7.46116889e-03 7.97147285e-04 2.23223215e-02 5.66517059e-01
1863 9.32000000e+00 1.52727210e-02 5.70713750e-01 7.44388741e-03 8.01201507e-04 2.27166084e-02 5.71514951e-01
1864 9.32500000e+00 1.56230676e-02 5.75085651e-01 7.42977602e-03 8.04969171e-04 2.30528436e-02 5.75890620e-01
1865 9.33000000e+00 1.58918620e-02 5.78669024e-01 7.42106364e-03 8.08502878e-04 2.33129256e-02 5.79477526e-01
1866 9.33500000e+00 1.60581117e-02 5.81274182e-01 7.41976408e-03 8.11508901e-04 2.34778758e-02 5.82085691e-01
1867 9.34000000e+00 1.61022004e-02 5.82699447e-01 7.42841478e-03 8.13658470e-04 2.35306152e-02 5.83513106e-01
1868 9.34500000e+00 1.60006981e-02 5.82720747e-01 7.44925645e-03 8.14365154e-04 2.34499546e-02 5.83535112e-01
1869 9.35000000e+00 1.57404028e-02 5.81193138e-01 7.48397377e-03 8.12762866e-04 2.32243766e-02 5.82005901e-01
1870 9.35500000e+00 1.53148112e-02 5.78039948e-01 7.53284965e-03 8.08026856e-04 2.28476609e-02 5.78847975e-01
1871 9.36000000e+00 1.47327352e-02 5.73348286e-01 7.59290676e-03 7.99903172e-04 2.23256419e-02 5.74148190e-01
1872 9.36500000e+00 1.40231752e-02 5.67407987e-01 7.65663335e-03 7.89232686e-04 2.16798086e-02 5.68197220e-01
1873 9.37000000e+00 1.32328238e-02 5.60679781e-01 7.71363422e-03 7.78557080e-04 2.09464580e-02 5.61458339e-01
1874 9.37500000e+00 1.24281145e-02 5.53704142e-01 7.75471218e-03 7.70911256e-04 2.01828266e-02 5.54475053e-01
1875 9.38000000e+00 1.16582950e-02 5.46911440e-01 7.77688397e-03 7.67974191e-04 1.94351790e-02 5.47679414e-01
1876 9.38500000e+00 1.09577643e-02 5.40544994e-01 7.78251495e-03 7.68344119e-04 1.87402793e-02 5.41313338e-01
1877 9.39000000e+00 1.03521696e-02 5.34792055e-01 7.77451759e-03 7.70747218e-04 1.81266871e-02 5.35562803e-01
1878 9.39500000e+00 9.84911811e-03 5.29772167e-01 7.75543129e-03 7.74840291e-04 1.76045494e-02 5.30547008e-01
1879 9.40000000e+00 9.44746051e-03 5.25538574e-01 7.72774983e-03 7.80191225e-04 1.71752103e-02 5.26318765e-01
1880 9.40500000e+00 9.14161987e-03 5.22093648e-01 7.69362563e-03 7.86384287e-04 1.68352455e-02 5.22880032e-01
1881 9.41000000e+00 8.92004876e-03 5.19401721e-01 7.65703497e-03 7.94036428e-04 1.65770837e-02 5.20195757e-01
1882 9.41500000e+00 8.78040017e-03 5.17381014e-01 7.61731766e-03 8.00617646e-04 1.63977178e-02 5.18181632e-01
1883 9.42000000e+00 8.70554585e-03 5.15928062e-01 7.57995668e-03 8.07024402e-04 1.62855025e-02 5.16735086e-01
1884 9.42500000e+00 8.67311985e-03 5.14836223e-01 7.54679049e-03 8.13110981e-04 1.62199103e-02 5.15649334e-01
1885 9.43000000e+00 8.65454183e-03 5.13874652e-01 7.52111975e-03 8.18662472e-04 1.61756616e-02 5.14693315e-01
1886 9.43500000e+00 8.61980704e-03 5.12714520e-01 7.50659691e-03 8.23281096e-04 1.61264039e-02 5.13537801e-01
1887 9.44000000e+00 8.53423684e-03 5.11055002e-01 7.50628356e-03 8.26205095e-04 1.60405204e-02 5.11881207e-01
1888 9.44500000e+00 8.35454628e-03 5.08590150e-01 7.52177816e-03 8.25642124e-04 1.58763244e-02 5.09415793e-01
1889 9.45000000e+00 8.06476075e-03 5.05097251e-01 7.55641065e-03 8.21280794e-04 1.56211714e-02 5.05918532e-01
1890 9.45500000e+00 7.65681961e-03 5.00477590e-01 7.61014972e-03 8.11632031e-04 1.52669693e-02 5.01289222e-01
1891 9.46000000e+00 7.14198699e-03 4.94909003e-01 7.67955464e-03 7.97453955e-04 1.48215416e-02 4.95706457e-01
1892 9.46500000e+00 6.55473855e-03 4.88803913e-01 7.75434261e-03 7.81225414e-04 1.43090812e-02 4.89585139e-01
1893 9.47000000e+00 5.93711816e-03 4.82691406e-01 7.82033370e-03 7.67132620e-04 1.37574519e-02 4.83458539e-01
1894 9.47500000e+00 5.34448012e-03 4.77015018e-01 7.86783343e-03 7.57268899e-04 1.32123135e-02 4.77772287e-01
1895 9.48000000e+00 4.81506867e-03 4.72075103e-01 7.89506808e-03 7.51084472e-04 1.27101368e-02 4.72826187e-01
1896 9.48500000e+00 4.37868463e-03 4.68120745e-01 7.90518937e-03 7.48182615e-04 1.22838740e-02 4.68868928e-01
1897 9.49000000e+00 4.06423499e-03 4.65290798e-01 7.89773474e-03 7.48096833e-04 1.19619697e-02 4.66038895e-01
1898 9.49500000e+00 3.87600381e-03 4.63653914e-01 7.87831450e-03 7.50194229e-04 1.17543183e-02 4.64404108e-01
1899 9.50000000e+00 3.82322470e-03 4.63246126e-01 7.84712951e-03 7.54440624e-04 1.16703542e-02 4.64000566e-01
1900 9.50500000e+00 3.90538225e-03 4.64033516e-01 7.80704553e-03 7.60312528e-04 1.17124278e-02 4.64793829e-01
1901 9.51000000e+00 4.11826193e-03 4.65939558e-01 7.76174861e-03 7.67137857e-04 1.18800105e-02 4.66706696e-01
1902 9.51500000e+00 4.44403565e-03 4.68787860e-01 7.71597358e-03 7.74291688e-04 1.21600092e-02 4.69562152e-01
1903 9.52000000e+00 4.85136416e-03 4.72344218e-01 7.67192232e-03 7.81263514e-04 1.25232865e-02 4.73125482e-01
1904 9.52500000e+00 5.31599287e-03 4.76321689e-01 7.63337601e-03 7.87390275e-04 1.29493689e-02 4.77109079e-01
1905 9.53000000e+00 5.79917828e-03 4.80465092e-01 7.59970943e-03 7.92435772e-04 1.33988877e-02 4.81257527e-01
1906 9.53500000e+00 6.28556997e-03 4.84617127e-01 7.57051627e-03 7.96551179e-04 1.38560862e-02 4.85413678e-01
1907 9.54000000e+00 6.77908832e-03 4.88749649e-01 7.54382482e-03 8.00031833e-04 1.43229131e-02 4.89549681e-01
1908 9.54500000e+00 7.28235844e-03 4.92886659e-01 7.51867583e-03 8.03093051e-04 1.48010343e-02 4.93689752e-01
1909 9.55000000e+00 7.79418885e-03 4.97062047e-01 7.49467693e-03 8.05433246e-04 1.52888658e-02 4.97867481e-01
1910 9.55500000e+00 8.31431079e-03 5.01333648e-01 7.47239110e-03 8.07538737e-04 1.57867019e-02 5.02141187e-01
1911 9.56000000e+00 8.84913686e-03 5.05758662e-01 7.45235061e-03 8.08988375e-04 1.63014875e-02 5.06567650e-01
1912 9.56500000e+00 9.39141386e-03 5.10346904e-01 7.43311295e-03 8.10039320e-04 1.68245268e-02 5.11156943e-01
1913 9.57000000e+00 9.94889359e-03 5.15170978e-01 7.41545858e-03 8.10699857e-04 1.73643522e-02 5.15981678e-01
1914 9.57500000e+00 1.05052661e-02 5.20202419e-01 7.39894540e-03 8.11239624e-04 1.79042115e-02 5.21013658e-01
1915 9.58000000e+00 1.10603152e-02 5.25437248e-01 7.38376714e-03 8.11770236e-04 1.84440823e-02 5.26249018e-01
1916 9.58500000e+00 1.16038686e-02 5.30797703e-01 7.36979745e-03 8.12424463e-04 1.89736660e-02 5.31610127e-01
1917 9.59000000e+00 1.21262354e-02 5.36200392e-01 7.35728359e-03 8.13295958e-04 1.94835190e-02 5.37013688e-01
1918 9.59500000e+00 1.26191599e-02 5.41547785e-01 7.34701729e-03 8.14181189e-04 1.99661772e-02 5.42361967e-01
1919 9.60000000e+00 1.30761197e-02 5.46756355e-01 7.33749655e-03 8.15410605e-04 2.04136162e-02 5.47571766e-01
1920 9.60500000e+00 1.35019712e-02 5.51751775e-01 7.32979847e-03 8.16742919e-04 2.08317696e-02 5.52568518e-01
1921 9.61000000e+00 1.38871563e-02 5.56438257e-01 7.32382970e-03 8.18215731e-04 2.12109860e-02 5.57256473e-01
1922 9.61500000e+00 1.42199826e-02 5.60694211e-01 7.32033724e-03 8.19735636e-04 2.15403198e-02 5.61513946e-01
1923 9.62000000e+00 1.44964794e-02 5.64435543e-01 7.31996320e-03 8.21144631e-04 2.18164426e-02 5.65256688e-01
1924 9.62500000e+00 1.47030398e-02 5.67526681e-01 7.32350681e-03 8.22275890e-04 2.20265466e-02 5.68348956e-01
1925 9.63000000e+00 1.48318433e-02 5.69854292e-01 7.33260128e-03 8.22866729e-04 2.21644445e-02 5.70677158e-01
1926 9.63500000e+00 1.48571488e-02 5.71207777e-01 7.34808791e-03 8.22785554e-04 2.22052368e-02 5.72030563e-01
1927 9.64000000e+00 1.47579865e-02 5.71418437e-01 7.37158487e-03 8.21790275e-04 2.21295713e-02 5.72240227e-01
1928 9.64500000e+00 1.45224888e-02 5.70328187e-01 7.40566387e-03 8.19411923e-04 2.19281527e-02 5.71147599e-01
1929 9.65000000e+00 1.41312722e-02 5.67742259e-01 7.45226919e-03 8.15067499e-04 2.15835414e-02 5.68557326e-01
1930 9.65500000e+00 1.35680000e-02 5.63516412e-01 7.51174396e-03 8.08155584e-04 2.10797439e-02 5.64324568e-01
1931 9.66000000e+00 1.28262228e-02 5.57589847e-01 7.58333260e-03 7.98203633e-04 2.04095554e-02 5.58388051e-01
1932 9.66500000e+00 1.19302949e-02 5.50123596e-01 7.66392392e-03 7.85512027e-04 1.95942189e-02 5.50909108e-01
1933 9.67000000e+00 1.09173879e-02 5.41499528e-01 7.74506767e-03 7.71833681e-04 1.86624556e-02 5.42271362e-01
1934 9.67500000e+00 9.85194368e-03 5.32324657e-01 7.81560693e-03 7.60345789e-04 1.76675506e-02 5.33085002e-01
1935 9.68000000e+00 8.80536073e-03 5.23227833e-01 7.86766983e-03 7.53592402e-04 1.66730306e-02 5.23981426e-01
1936 9.68500000e+00 7.86049573e-03 5.14712845e-01 7.89695087e-03 7.50225240e-04 1.57574466e-02 5.15463070e-01
1937 9.69000000e+00 7.06523878e-03 5.07241261e-01 7.90408674e-03 7.50044491e-04 1.49693255e-02 5.07991306e-01
1938 9.69500000e+00 6.45528912e-03 5.01116213e-01 7.89236718e-03 7.52835051e-04 1.43476563e-02 5.01869048e-01
1939 9.70000000e+00 6.03773584e-03 4.96475780e-01 7.86660946e-03 7.57808880e-04 1.39043453e-02 4.97233589e-01
1940 9.70500000e+00 5.80274729e-03 4.93295179e-01 7.82943040e-03 7.64435676e-04 1.36321777e-02 4.94059614e-01
1941 9.71000000e+00 5.72381443e-03 4.91408851e-01 7.78743123e-03 7.71645674e-04 1.35112457e-02 4.92180497e-01
1942 9.71500000e+00 5.77587541e-03 4.90612665e-01 7.74344112e-03 7.78896031e-04 1.35193165e-02 4.91391561e-01
1943 9.72000000e+00 5.93195166e-03 4.90663364e-01 7.69975427e-03 7.85719248e-04 1.36317059e-02 4.91449083e-01
1944 9.72500000e+00 6.15348000e-03 4.91304854e-01 7.65727795e-03 7.91860269e-04 1.38107580e-02 4.92096714e-01
1945 9.73000000e+00 6.41330325e-03 4.92395952e-01 7.61684450e-03 7.97688752e-04 1.40301478e-02 4.93193640e-01
1946 9.73500000e+00 6.71235589e-03 4.93821451e-01 7.57845091e-03 8.02640357e-04 1.42908068e-02 4.94624091e-01
1947 9.74000000e+00 7.03929247e-03 4.95551504e-01 7.54233195e-03 8.07239309e-04 1.45816244e-02 4.96358743e-01
1948 9.74500000e+00 7.39289101e-03 4.97537437e-01 7.50829877e-03 8.11122151e-04 1.49011898e-02 4.98348559e-01
1949 9.75000000e+00 7.77122045e-03 4.99750984e-01 7.47712052e-03 8.14204463e-04 1.52483410e-02 5.00565188e-01
1950 9.75500000e+00 8.16196384e-03 5.02161302e-01 7.45018262e-03 8.16627662e-04 1.56121465e-02 5.02977929e-01
1951 9.76000000e+00 8.54412526e-03 5.04689722e-01 7.42826597e-03 8.18241592e-04 1.59723912e-02 5.05507963e-01
1952 9.76500000e+00 8.89723011e-03 5.07236410e-01 7.41210516e-03 8.18750445e-04 1.63093353e-02 5.08055160e-01
1953 9.77000000e+00 9.22218065e-03 5.09777257e-01 7.40157245e-03 8.18082423e-04 1.66237531e-02 5.10595339e-01
1954 9.77500000e+00 9.53009341e-03 5.12371091e-01 7.39523118e-03 8.16315476e-04 1.69253246e-02 5.13187407e-01
1955 9.78000000e+00 9.82560097e-03 5.15127905e-01 7.39059490e-03 8.13871421e-04 1.72161959e-02 5.15941777e-01
1956 9.78500000e+00 1.01270169e-02 5.18242193e-01 7.38645333e-03 8.11765178e-04 1.75134702e-02 5.19053958e-01
1957 9.79000000e+00 1.04480144e-02 5.21797901e-01 7.38127097e-03 8.10450901e-04 1.78292853e-02 5.22608352e-01
1958 9.79500000e+00 1.08094734e-02 5.25859369e-01 7.37530998e-03 8.10181562e-04 1.81847834e-02 5.26669550e-01
1959 9.80000000e+00 1.12077001e-02 5.30368760e-01 7.36893551e-03 8.10914884e-04 1.85766356e-02 5.31179675e-01
1960 9.80500000e+00 1.16259792e-02 5.35182184e-01 7.36295835e-03 8.12227614e-04 1.89889375e-02 5.35994412e-01
1961 9.81000000e+00 1.20461743e-02 5.40091723e-01 7.35776873e-03 8.13811875e-04 1.94039430e-02 5.40905535e-01
1962 9.81500000e+00 1.24604954e-02 5.44924325e-01 7.35374459e-03 8.15362551e-04 1.98142400e-02 5.45739688e-01
1963 9.82000000e+00 1.28519640e-02 5.49530467e-01 7.35101631e-03 8.16835646e-04 2.02029803e-02 5.50347302e-01
1964 9.82500000e+00 1.32079556e-02 5.53809207e-01 7.34962994e-03 8.18148121e-04 2.05575856e-02 5.54627355e-01
1965 9.83000000e+00 1.35332767e-02 5.57744398e-01 7.34955048e-03 8.19261863e-04 2.08828271e-02 5.58563660e-01
1966 9.83500000e+00 1.38269197e-02 5.61291134e-01 7.35119093e-03 8.20118767e-04 2.11781106e-02 5.62111253e-01
1967 9.84000000e+00 1.40848336e-02 5.64403528e-01 7.35506091e-03 8.20658805e-04 2.14398945e-02 5.65224187e-01
1968 9.84500000e+00 1.43030660e-02 5.67049157e-01 7.36203382e-03 8.20813660e-04 2.16650998e-02 5.67869970e-01
1969 9.85000000e+00 1.44632311e-02 5.69110562e-01 7.37341243e-03 8.20471943e-04 2.18366435e-02 5.69931034e-01
1970 9.85500000e+00 1.45365960e-02 5.70412601e-01 7.39105859e-03 8.19498793e-04 2.19276546e-02 5.71232100e-01
1971 9.86000000e+00 1.45064661e-02 5.70760132e-01 7.41692057e-03 8.17690617e-04 2.19233867e-02 5.71577822e-01
1972 9.86500000e+00 1.43444477e-02 5.69885580e-01 7.45355851e-03 8.14710485e-04 2.17980062e-02 5.70700290e-01
1973 9.87000000e+00 1.40216318e-02 5.67557991e-01 7.50323828e-03 8.09889560e-04 2.15248701e-02 5.68367880e-01
1974 9.87500000e+00 1.35179566e-02 5.63618075e-01 7.56736314e-03 8.02388541e-04 2.10853197e-02 5.64420464e-01
1975 9.88000000e+00 1.28316933e-02 5.58009322e-01 7.64489072e-03 7.91496484e-04 2.04765840e-02 5.58800818e-01
1976 9.88500000e+00 1.19858398e-02 5.50928350e-01 7.73117660e-03 7.77658349e-04 1.97170164e-02 5.51706008e-01
1977 9.89000000e+00 1.10288724e-02 5.42817018e-01 7.81551798e-03 7.62099124e-04 1.88443904e-02 5.43579117e-01
1978 9.89500000e+00 1.00381833e-02 5.34405592e-01 7.88562361e-03 7.48980278e-04 1.79238069e-02 5.35154573e-01
1979 9.90000000e+00 9.10896170e-03 5.26408322e-01 7.93298354e-03 7.41402858e-04 1.70419452e-02 5.27149725e-01
1980 9.90500000e+00 8.30874988e-03 5.19329634e-01 7.95692431e-03 7.38728671e-04 1.62656742e-02 5.20068362e-01
1981 9.91000000e+00 7.68368184e-03 5.13540391e-01 7.96052173e-03 7.39225245e-04 1.56442036e-02 5.14279616e-01
1982 9.91500000e+00 7.25962968e-03 5.09272033e-01 7.94800283e-03 7.42461360e-04 1.52076325e-02 5.10014495e-01
1983 9.92000000e+00 7.04083839e-03 5.06567439e-01 7.92480453e-03 7.47560038e-04 1.49656429e-02 5.07314999e-01
1984 9.92500000e+00 6.99859224e-03 5.05263948e-01 7.89652155e-03 7.53441331e-04 1.48951138e-02 5.06017390e-01
1985 9.93000000e+00 7.09330689e-03 5.05082053e-01 7.86711568e-03 7.59271439e-04 1.49604226e-02 5.05841325e-01
1986 9.93500000e+00 7.28462042e-03 5.05723917e-01 7.83866528e-03 7.64568470e-04 1.51232857e-02 5.06488485e-01
1987 9.94000000e+00 7.53494784e-03 5.06883733e-01 7.81203294e-03 7.69051814e-04 1.53469808e-02 5.07652785e-01
1988 9.94500000e+00 7.81782128e-03 5.08395074e-01 7.78771681e-03 7.73078219e-04 1.56055381e-02 5.09168152e-01
1989 9.95000000e+00 8.12888394e-03 5.10135797e-01 7.76504793e-03 7.76304210e-04 1.58939319e-02 5.10912102e-01
1990 9.95500000e+00 8.45925003e-03 5.12059149e-01 7.74394362e-03 7.78850987e-04 1.62031937e-02 5.12838000e-01
1991 9.96000000e+00 8.80786387e-03 5.14174844e-01 7.72465690e-03 7.81269810e-04 1.65325208e-02 5.14956114e-01
1992 9.96500000e+00 9.17320032e-03 5.16456706e-01 7.70705303e-03 7.83192025e-04 1.68802534e-02 5.17239898e-01
1993 9.97000000e+00 9.56032478e-03 5.18941766e-01 7.69113820e-03 7.84643859e-04 1.72514630e-02 5.19726410e-01
1994 9.97500000e+00 9.96555922e-03 5.21624155e-01 7.67693248e-03 7.85428013e-04 1.76424917e-02 5.22409583e-01
1995 9.98000000e+00 1.03827286e-02 5.24518219e-01 7.66414951e-03 7.85611954e-04 1.80468782e-02 5.25303831e-01
1996 9.98500000e+00 1.08125073e-02 5.27688952e-01 7.65246298e-03 7.85460610e-04 1.84649703e-02 5.28474413e-01
1997 9.99000000e+00 1.12562978e-02 5.31174689e-01 7.64212343e-03 7.84881962e-04 1.88984212e-02 5.31959571e-01
1998 9.99500000e+00 1.17037590e-02 5.34937298e-01 7.63330089e-03 7.84122615e-04 1.93370599e-02 5.35721421e-01
1999 1.00000000e+01 1.21444018e-02 5.38910260e-01 7.62654354e-03 7.83243751e-04 1.97709453e-02 5.39693504e-01
2000 1.00050000e+01 1.25571581e-02 5.42945588e-01 7.62259517e-03 7.82361812e-04 2.01797533e-02 5.43727950e-01
2001 1.00100000e+01 1.29103394e-02 5.46814701e-01 7.62256700e-03 7.81589419e-04 2.05329064e-02 5.47596290e-01
2002 1.00150000e+01 1.31818754e-02 5.50255544e-01 7.62773284e-03 7.80835481e-04 2.08096083e-02 5.51036379e-01
2003 1.00200000e+01 1.33455404e-02 5.52976006e-01 7.63901306e-03 7.80060596e-04 2.09845535e-02 5.53756067e-01
2004 1.00250000e+01 1.33777305e-02 5.54675021e-01 7.65827435e-03 7.78875813e-04 2.10360048e-02 5.55453896e-01
2005 1.00300000e+01 1.32475961e-02 5.55095618e-01 7.68756006e-03 7.77220071e-04 2.09351562e-02 5.55872838e-01
2006 1.00350000e+01 1.29600467e-02 5.54013201e-01 7.72755376e-03 7.73306425e-04 2.06876004e-02 5.54786507e-01
2007 1.00400000e+01 1.24961738e-02 5.51326894e-01 7.77982996e-03 7.67089170e-04 2.02760038e-02 5.52093984e-01
2008 1.00450000e+01 1.18629687e-02 5.47037568e-01 7.84387350e-03 7.58480901e-04 1.97068422e-02 5.47796049e-01
2009 1.00500000e+01 1.10910305e-02 5.41323019e-01 7.91607713e-03 7.47392371e-04 1.90071076e-02 5.42070411e-01
2010 1.00550000e+01 1.02248216e-02 5.34575932e-01 7.99051129e-03 7.35642707e-04 1.82153329e-02 5.35311575e-01
2011 1.00600000e+01 9.31915374e-03 5.27288713e-01 8.05884248e-03 7.25506984e-04 1.73779962e-02 5.28014220e-01
2012 1.00650000e+01 8.43003844e-03 5.19958832e-01 8.11473808e-03 7.18211147e-04 1.65447765e-02 5.20677043e-01
2013 1.00700000e+01 7.60897172e-03 5.13001857e-01 8.15534091e-03 7.13452679e-04 1.57643126e-02 5.13715310e-01
2014 1.00750000e+01 6.89487796e-03 5.06760072e-01 8.17999546e-03 7.10917795e-04 1.50748734e-02 5.07470990e-01
2015 1.00800000e+01 6.32229586e-03 5.01521205e-01 8.18935303e-03 7.10687686e-04 1.45116489e-02 5.02231893e-01
2016 1.00850000e+01 5.90541724e-03 4.97439801e-01 8.18621288e-03 7.12344074e-04 1.40916301e-02 4.98152145e-01
2017 1.00900000e+01 5.64790694e-03 4.94555095e-01 8.17353008e-03 7.15304070e-04 1.38214370e-02 4.95270399e-01
2018 1.00950000e+01 5.53407854e-03 4.92784949e-01 8.15459805e-03 7.19036461e-04 1.36886766e-02 4.93503985e-01
2019 1.01000000e+01 5.55295437e-03 4.92042554e-01 8.13151448e-03 7.23218597e-04 1.36844688e-02 4.92765773e-01
2020 1.01050000e+01 5.67498206e-03 4.92132015e-01 8.10674242e-03 7.27377055e-04 1.37817245e-02 4.92859392e-01
2021 1.01100000e+01 5.87083574e-03 4.92818562e-01 8.08265691e-03 7.31121163e-04 1.39534926e-02 4.93549683e-01
2022 1.01150000e+01 6.12898327e-03 4.93944928e-01 8.06039242e-03 7.34146673e-04 1.41893757e-02 4.94679074e-01
2023 1.01200000e+01 6.41620771e-03 4.95346931e-01 8.03987508e-03 7.36404767e-04 1.44560828e-02 4.96083336e-01
2024 1.01250000e+01 6.73379335e-03 4.96961800e-01 8.02088830e-03 7.37827063e-04 1.47546817e-02 4.97699627e-01
2025 1.01300000e+01 7.06371895e-03 4.98760857e-01 8.00376033e-03 7.38986349e-04 1.50674793e-02 4.99499843e-01
2026 1.01350000e+01 7.40753453e-03 5.00728280e-01 7.98821806e-03 7.39698498e-04 1.53957526e-02 5.01467978e-01
2027 1.01400000e+01 7.76718249e-03 5.02898328e-01 7.97415331e-03 7.39924298e-04 1.57413358e-02 5.03638252e-01
2028 1.01450000e+01 8.13069842e-03 5.05249203e-01 7.96166686e-03 7.39752536e-04 1.60923653e-02 5.05988956e-01
2029 1.01500000e+01 8.49742758e-03 5.07805336e-01 7.95105573e-03 7.39176797e-04 1.64484833e-02 5.08544513e-01
2030 1.01550000e+01 8.86233745e-03 5.10564577e-01 7.94202739e-03 7.38236587e-04 1.68043648e-02 5.11302814e-01
2031 1.01600000e+01 9.22253836e-03 5.13536627e-01 7.93403246e-03 7.37111542e-04 1.71565708e-02 5.14273739e-01
2032 1.01650000e+01 9.58255226e-03 5.16766727e-01 7.92618020e-03 7.35814753e-04 1.75087325e-02 5.17502542e-01
2033 1.01700000e+01 9.94636042e-03 5.20294670e-01 7.91769510e-03 7.34978762e-04 1.78640555e-02 5.21029648e-01
2034 1.01750000e+01 1.03206569e-02 5.24159903e-01 7.90767038e-03 7.34751781e-04 1.82283273e-02 5.24894654e-01
2035 1.01800000e+01 1.07057128e-02 5.28337575e-01 7.89609217e-03 7.35330864e-04 1.86018050e-02 5.29072905e-01
2036 1.01850000e+01 1.11021808e-02 5.32762934e-01 7.88322708e-03 7.36724062e-04 1.89854079e-02 5.33499658e-01
2037 1.01900000e+01 1.15012157e-02 5.37331775e-01 7.86946137e-03 7.38773548e-04 1.93706771e-02 5.38070549e-01
2038 1.01950000e+01 1.18940897e-02 5.41921194e-01 7.85518088e-03 7.41299644e-04 1.97492706e-02 5.42662494e-01
2039 1.02000000e+01 1.22715593e-02 5.46407320e-01 7.84061184e-03 7.44174520e-04 2.01121712e-02 5.47151495e-01
2040 1.02050000e+01 1.26283450e-02 5.50694476e-01 7.82614245e-03 7.47258376e-04 2.04544874e-02 5.51441735e-01
2041 1.02100000e+01 1.29613641e-02 5.54706699e-01 7.81216113e-03 7.50403602e-04 2.07735252e-02 5.55457103e-01
2042 1.02150000e+01 1.32672307e-02 5.58399902e-01 7.79879227e-03 7.53545339e-04 2.10660230e-02 5.59153447e-01
2043 1.02200000e+01 1.35430257e-02 5.61729996e-01 7.78653546e-03 7.56544830e-04 2.13295611e-02 5.62486541e-01
2044 1.02250000e+01 1.37879770e-02 5.64678453e-01 7.77590832e-03 7.59313675e-04 2.15638853e-02 5.65437767e-01
2045 1.02300000e+01 1.39959481e-02 5.67196274e-01 7.76748225e-03 7.61756128e-04 2.17634304e-02 5.67958030e-01
2046 1.02350000e+01 1.41574126e-02 5.69215279e-01 7.76198266e-03 7.63630872e-04 2.19193953e-02 5.69978909e-01
2047 1.02400000e+01 1.42606614e-02 5.70631819e-01 7.76139854e-03 7.65117465e-04 2.20220600e-02 5.71396937e-01
2048 1.02450000e+01 1.42841377e-02 5.71293493e-01 7.76690124e-03 7.65924452e-04 2.20510390e-02 5.72059418e-01
2049 1.02500000e+01 1.42033237e-02 5.71012859e-01 7.78035485e-03 7.65868854e-04 2.19836786e-02 5.71778728e-01
2050 1.02550000e+01 1.39913373e-02 5.69568461e-01 7.80437868e-03 7.64743958e-04 2.17957160e-02 5.70333205e-01
2051 1.02600000e+01 1.36316942e-02 5.66741956e-01 7.84066996e-03 7.61457897e-04 2.14723641e-02 5.67503414e-01
2052 1.02650000e+01 1.30967124e-02 5.62353528e-01 7.89093889e-03 7.55849390e-04 2.09876513e-02 5.63109378e-01
2053 1.02700000e+01 1.23816298e-02 5.56315676e-01 7.95508809e-03 7.47102324e-04 2.03367179e-02 5.57062778e-01
2054 1.02750000e+01 1.15017612e-02 5.48759280e-01 8.02978869e-03 7.35178709e-04 1.95315499e-02 5.49494459e-01
2055 1.02800000e+01 1.04997507e-02 5.40060457e-01 8.10661219e-03 7.21550182e-04 1.86063629e-02 5.40782007e-01
2056 1.02850000e+01 9.43647777e-03 5.30817649e-01 8.17362369e-03 7.09536781e-04 1.76101015e-02 5.31527185e-01
2057 1.02900000e+01 8.39491776e-03 5.21689349e-01 8.22111823e-03 7.01939212e-04 1.66160360e-02 5.22391288e-01
2058 1.02950000e+01 7.44666423e-03 5.13223091e-01 8.24596057e-03 6.98922633e-04 1.56926248e-02 5.13922013e-01
2059 1.03000000e+01 6.64685392e-03 5.05833451e-01 8.24921600e-03 6.99232547e-04 1.48960699e-02 5.06532684e-01
2060 1.03050000e+01 6.03154151e-03 4.99837762e-01 8.23414264e-03 7.02785483e-04 1.42656842e-02 5.00540547e-01
2061 1.03100000e+01 5.62092847e-03 4.95394010e-01 8.20422375e-03 7.08307968e-04 1.38251522e-02 4.96102318e-01
2062 1.03150000e+01 5.40703852e-03 4.92499431e-01 8.16439770e-03 7.15319732e-04 1.35714362e-02 4.93214751e-01
2063 1.03200000e+01 5.36860000e-03 4.91021702e-01 8.11914774e-03 7.23074463e-04 1.34877477e-02 4.91744776e-01
2064 1.03250000e+01 5.47023523e-03 4.90724416e-01 8.07257588e-03 7.30832017e-04 1.35428111e-02 4.91455248e-01
2065 1.03300000e+01 5.67326976e-03 4.91297605e-01 8.02729139e-03 7.38096126e-04 1.37005611e-02 4.92035701e-01
2066 1.03350000e+01 5.94145253e-03 4.92467846e-01 7.98448071e-03 7.44554238e-04 1.39259332e-02 4.93212400e-01
2067 1.03400000e+01 6.25232305e-03 4.94036239e-01 7.94420618e-03 7.50270843e-04 1.41965292e-02 4.94786510e-01
2068 1.03450000e+01 6.59542010e-03 4.95898581e-01 7.90577955e-03 7.55305642e-04 1.45011997e-02 4.96653887e-01
2069 1.03500000e+01 6.96219821e-03 4.97987622e-01 7.86890933e-03 7.59774924e-04 1.48311075e-02 4.98747397e-01
2070 1.03550000e+01 7.34487069e-03 5.00302473e-01 7.83345001e-03 7.63879588e-04 1.51783207e-02 5.01066352e-01
2071 1.03600000e+01 7.74725904e-03 5.02842090e-01 7.79998495e-03 7.67426116e-04 1.55472440e-02 5.03609516e-01
2072 1.03650000e+01 8.15821297e-03 5.05563085e-01 7.76872390e-03 7.70440215e-04 1.59269369e-02 5.06333525e-01
2073 1.03700000e+01 8.56732472e-03 5.08407149e-01 7.74155259e-03 7.72808964e-04 1.63088773e-02 5.09179958e-01
2074 1.03750000e+01 8.96455644e-03 5.11354074e-01 7.71763532e-03 7.74160306e-04 1.66821918e-02 5.12128234e-01
2075 1.03800000e+01 9.36058148e-03 5.14501923e-01 7.69543652e-03 7.74613778e-04 1.70560180e-02 5.15276537e-01
2076 1.03850000e+01 9.77591658e-03 5.18047775e-01 7.67310376e-03 7.75221639e-04 1.74490203e-02 5.18822997e-01
2077 1.03900000e+01 1.02267157e-02 5.22142006e-01 7.64973222e-03 7.76223720e-04 1.78764479e-02 5.22918229e-01
2078 1.03950000e+01 1.07195375e-02 5.26826448e-01 7.62612611e-03 7.77813585e-04 1.83456636e-02 5.27604262e-01
2079 1.04000000e+01 1.12380515e-02 5.31990805e-01 7.60294439e-03 7.79930166e-04 1.88409959e-02 5.32770735e-01
2080 1.04050000e+01 1.17617356e-02 5.37440515e-01 7.58060775e-03 7.82392775e-04 1.93423434e-02 5.38222908e-01
2081 1.04100000e+01 1.22750818e-02 5.42969499e-01 7.55901486e-03 7.84733511e-04 1.98340966e-02 5.43754233e-01
2082 1.04150000e+01 1.27527521e-02 5.48395406e-01 7.53866727e-03 7.87785819e-04 2.02914194e-02 5.49183192e-01
2083 1.04200000e+01 1.31939828e-02 5.53570095e-01 7.51955028e-03 7.91077696e-04 2.07135331e-02 5.54361172e-01
2084 1.04250000e+01 1.35893263e-02 5.58350399e-01 7.50192895e-03 7.94581024e-04 2.10912552e-02 5.59144980e-01
2085 1.04300000e+01 1.39279742e-02 5.62603966e-01 7.48672237e-03 7.98133918e-04 2.14146966e-02 5.63402100e-01
2086 1.04350000e+01 1.41969859e-02 5.66195184e-01 7.47505190e-03 8.01530308e-04 2.16720378e-02 5.66996715e-01
2087 1.04400000e+01 1.43768492e-02 5.68946371e-01 7.46846685e-03 8.04565497e-04 2.18453160e-02 5.69750936e-01
2088 1.04450000e+01 1.44498269e-02 5.70665779e-01 7.46929740e-03 8.06984109e-04 2.19191243e-02 5.71472764e-01
2089 1.04500000e+01 1.43862617e-02 5.71116223e-01 7.47980080e-03 8.08439749e-04 2.18660625e-02 5.71924663e-01
2090 1.04550000e+01 1.41642660e-02 5.70073877e-01 7.50273662e-03 8.08318213e-04 2.16670026e-02 5.70882195e-01
2091 1.04600000e+01 1.37586435e-02 5.67320896e-01 7.53964185e-03 8.05828569e-04 2.12982854e-02 5.68126724e-01
2092 1.04650000e+01 1.31639936e-02 5.62766040e-01 7.59098051e-03 7.99992743e-04 2.07549741e-02 5.63566033e-01
2093 1.04700000e+01 1.23922905e-02 5.56516026e-01 7.65311985e-03 7.90709785e-04 2.00454103e-02 5.57306736e-01
2094 1.04750000e+01 1.14825269e-02 5.48971964e-01 7.71739628e-03 7.79313120e-04 1.91999231e-02 5.49751277e-01
2095 1.04800000e+01 1.05130771e-02 5.40809730e-01 7.77051674e-03 7.69091822e-04 1.82835939e-02 5.41578822e-01
2096 1.04850000e+01 9.57556973e-03 5.32792479e-01 7.80203736e-03 7.63810453e-04 1.73776071e-02 5.33556290e-01
2097 1.04900000e+01 8.74912674e-03 5.25527208e-01 7.80964278e-03 7.63631021e-04 1.65587695e-02 5.26290839e-01
2098 1.04950000e+01 8.08836403e-03 5.19433114e-01 7.79558091e-03 7.66819627e-04 1.58839449e-02 5.20199934e-01
2099 1.05000000e+01 7.62498966e-03 5.14783045e-01 7.76416224e-03 7.72846543e-04 1.53891519e-02 5.15555891e-01
2100 1.05050000e+01 7.36245968e-03 5.11653113e-01 7.72123761e-03 7.80847270e-04 1.50836973e-02 5.12433960e-01
2101 1.05100000e+01 7.27440604e-03 5.09913284e-01 7.67239717e-03 7.89882636e-04 1.49468032e-02 5.10703166e-01
2102 1.05150000e+01 7.32139794e-03 5.09290347e-01 7.62179757e-03 7.99030701e-04 1.49431955e-02 5.10089378e-01
2103 1.05200000e+01 7.46461805e-03 5.09479576e-01 7.57293174e-03 8.07599360e-04 1.50375498e-02 5.10287176e-01
2104 1.05250000e+01 7.66713356e-03 5.10200805e-01 7.52597170e-03 8.15430862e-04 1.51931053e-02 5.11016235e-01
2105 1.05300000e+01 7.90644549e-03 5.11245649e-01 7.48394212e-03 8.21992335e-04 1.53903876e-02 5.12067641e-01
2106 1.05350000e+01 8.16835348e-03 5.12519563e-01 7.44597658e-03 8.27729805e-04 1.56143301e-02 5.13347293e-01
2107 1.05400000e+01 8.44427455e-03 5.13964204e-01 7.41177919e-03 8.32764775e-04 1.58560537e-02 5.14796969e-01
2108 1.05450000e+01 8.73790065e-03 5.15567278e-01 7.38070099e-03 8.36945235e-04 1.61186016e-02 5.16404223e-01
2109 1.05500000e+01 9.05264503e-03 5.17348519e-01 7.35303784e-03 8.40481390e-04 1.64056829e-02 5.18189000e-01
2110 1.05550000e+01 9.37998870e-03 5.19268898e-01 7.32893734e-03 8.43317372e-04 1.67089260e-02 5.20112215e-01
2111 1.05600000e+01 9.71109959e-03 5.21286461e-01 7.30850891e-03 8.45161998e-04 1.70196085e-02 5.22131623e-01
2112 1.05650000e+01 1.00488742e-02 5.23456261e-01 7.29083941e-03 8.46092917e-04 1.73397136e-02 5.24302354e-01
2113 1.05700000e+01 1.03957633e-02 5.25846580e-01 7.27493920e-03 8.46423927e-04 1.76707025e-02 5.26693004e-01
2114 1.05750000e+01 1.07598375e-02 5.28532658e-01 7.26009082e-03 8.46325573e-04 1.80199283e-02 5.29378984e-01
2115 1.05800000e+01 1.11323177e-02 5.31524768e-01 7.24813218e-03 8.45974609e-04 1.83804499e-02 5.32370742e-01
2116 1.05850000e+01 1.14973463e-02 5.34741636e-01 7.23907354e-03 8.45530970e-04 1.87364198e-02 5.35587167e-01
2117 1.05900000e+01 1.18345613e-02 5.38004339e-01 7.23385090e-03 8.44793357e-04 1.90684122e-02 5.38849132e-01
2118 1.05950000e+01 1.21121869e-02 5.41053669e-01 7.23409329e-03 8.43775915e-04 1.93462802e-02 5.41897444e-01
2119 1.06000000e+01 1.22947780e-02 5.43571368e-01 7.24206676e-03 8.42604580e-04 1.95368448e-02 5.44413972e-01
2120 1.06050000e+01 1.23465844e-02 5.45187357e-01 7.25982785e-03 8.41112150e-04 1.96064122e-02 5.46028469e-01
2121 1.06100000e+01 1.22337605e-02 5.45492003e-01 7.28846564e-03 8.38456951e-04 1.95222261e-02 5.46330460e-01
2122 1.06150000e+01 1.19265424e-02 5.44183154e-01 7.33187217e-03 8.33960435e-04 1.92584146e-02 5.45017114e-01
2123 1.06200000e+01 1.14137504e-02 5.41040159e-01 7.39067080e-03 8.26806219e-04 1.88044212e-02 5.41866966e-01
2124 1.06250000e+01 1.06997695e-02 5.36009703e-01 7.46355879e-03 8.16463499e-04 1.81633283e-02 5.36826166e-01
2125 1.06300000e+01 9.81900452e-03 5.29324128e-01 7.54531615e-03 8.03618404e-04 1.73643207e-02 5.30127747e-01
2126 1.06350000e+01 8.83108467e-03 5.21497557e-01 7.62635525e-03 7.90890343e-04 1.64574399e-02 5.22288447e-01
2127 1.06400000e+01 7.81047759e-03 5.13193021e-01 7.69571953e-03 7.81131602e-04 1.55061971e-02 5.13974152e-01
2128 1.06450000e+01 6.83306592e-03 5.05035683e-01 7.74485914e-03 7.75244677e-04 1.45779251e-02 5.05810928e-01
2129 1.06500000e+01 5.96404769e-03 4.97543878e-01 7.77280923e-03 7.72400628e-04 1.37368569e-02 4.98316278e-01
2130 1.06550000e+01 5.25076192e-03 4.91119798e-01 7.77999787e-03 7.72771537e-04 1.30307598e-02 4.91892569e-01
2131 1.06600000e+01 4.72182267e-03 4.86033693e-01 7.77090606e-03 7.75596833e-04 1.24927287e-02 4.86809290e-01
2132 1.06650000e+01 4.38755236e-03 4.82350939e-01 7.74873700e-03 7.80181326e-04 1.21362894e-02 4.83131120e-01
2133 1.06700000e+01 4.21863472e-03 4.80003277e-01 7.71943724e-03 7.85691152e-04 1.19380720e-02 4.80788968e-01
2134 1.06750000e+01 4.19819229e-03 4.78810538e-01 7.68636272e-03 7.91526980e-04 1.18845550e-02 4.79602065e-01
2135 1.06800000e+01 4.29964431e-03 4.78566194e-01 7.65292960e-03 7.97122294e-04 1.19525739e-02 4.79363316e-01
2136 1.06850000e+01 4.47992065e-03 4.79015583e-01 7.61956775e-03 8.02372289e-04 1.20994884e-02 4.79817955e-01
2137 1.06900000e+01 4.72269766e-03 4.79940970e-01 7.58932973e-03 8.06612292e-04 1.23120274e-02 4.80747582e-01
2138 1.06950000e+01 5.00262304e-03 4.81229640e-01 7.56128066e-03 8.10289727e-04 1.25639037e-02 4.82039929e-01
2139 1.07000000e+01 5.31433012e-03 4.82808039e-01 7.53444623e-03 8.13567664e-04 1.28487764e-02 4.83621607e-01
2140 1.07050000e+01 5.65541263e-03 4.84654192e-01 7.50925829e-03 8.16293043e-04 1.31646709e-02 4.85470485e-01
2141 1.07100000e+01 6.02353757e-03 4.86767661e-01 7.48576654e-03 8.18523585e-04 1.35093041e-02 4.87586184e-01
2142 1.07150000e+01 6.41274259e-03 4.89127999e-01 7.46424721e-03 8.20113598e-04 1.38769898e-02 4.89948112e-01
2143 1.07200000e+01 6.82292708e-03 4.91761224e-01 7.44479735e-03 8.21007389e-04 1.42677244e-02 4.92582231e-01
2144 1.07250000e+01 7.25176392e-03 4.94693889e-01 7.42728268e-03 8.21294589e-04 1.46790466e-02 4.95515184e-01
2145 1.07300000e+01 7.69771372e-03 4.97957679e-01 7.41157565e-03 8.21034463e-04 1.51092894e-02 4.98778714e-01
2146 1.07350000e+01 8.16120339e-03 5.01625775e-01 7.39705030e-03 8.20444414e-04 1.55582537e-02 5.02446220e-01
2147 1.07400000e+01 8.63792200e-03 5.05706076e-01 7.38368334e-03 8.19643915e-04 1.60216053e-02 5.06525720e-01
2148 1.07450000e+01 9.12997779e-03 5.10226224e-01 7.37104557e-03 8.18889023e-04 1.65010234e-02 5.11045113e-01
2149 1.07500000e+01 9.63263935e-03 5.15147875e-01 7.35882171e-03 8.18495712e-04 1.69914611e-02 5.15966371e-01
2150 1.07550000e+01 1.01332134e-02 5.20361854e-01 7.34709399e-03 8.18536677e-04 1.74803073e-02 5.21180391e-01
2151 1.07600000e+01 1.06205596e-02 5.25742697e-01 7.33640367e-03 8.19037338e-04 1.79569632e-02 5.26561734e-01
2152 1.07650000e+01 1.10801187e-02 5.31121344e-01 7.32690180e-03 8.19894079e-04 1.84070205e-02 5.31941238e-01
2153 1.07700000e+01 1.15078284e-02 5.36368705e-01 7.31823874e-03 8.21097261e-04 1.88260672e-02 5.37189802e-01
2154 1.07750000e+01 1.18994379e-02 5.41385485e-01 7.31011973e-03 8.22610115e-04 1.92095576e-02 5.42208095e-01
2155 1.07800000e+01 1.22551230e-02 5.46092526e-01 7.30305270e-03 8.24385801e-04 1.95581757e-02 5.46916912e-01
2156 1.07850000e+01 1.25806088e-02 5.50471418e-01 7.29658951e-03 8.26360609e-04 1.98771983e-02 5.51297779e-01
2157 1.07900000e+01 1.28757576e-02 5.54504700e-01 7.29003854e-03 8.28466920e-04 2.01657961e-02 5.55333167e-01
2158 1.07950000e+01 1.31501421e-02 5.58228984e-01 7.28376284e-03 8.30593484e-04 2.04339050e-02 5.59059578e-01
2159 1.08000000e+01 1.33998381e-02 5.61619776e-01 7.27791850e-03 8.32652655e-04 2.06777566e-02 5.62452429e-01
2160 1.08050000e+01 1.36371130e-02 5.64752922e-01 7.27201378e-03 8.34685089e-04 2.09091267e-02 5.65587607e-01
2161 1.08100000e+01 1.38600100e-02 5.67619530e-01 7.26607521e-03 8.36662123e-04 2.11260852e-02 5.68456192e-01
2162 1.08150000e+01 1.40723856e-02 5.70254623e-01 7.26040347e-03 8.38507523e-04 2.13327891e-02 5.71093131e-01
2163 1.08200000e+01 1.42696517e-02 5.72660557e-01 7.25497043e-03 8.40398495e-04 2.15246221e-02 5.73500956e-01
2164 1.08250000e+01 1.44619665e-02 5.74864025e-01 7.24964323e-03 8.41992313e-04 2.17116097e-02 5.75706018e-01
2165 1.08300000e+01 1.46366296e-02 5.76855676e-01 7.24501086e-03 8.43718494e-04 2.18816405e-02 5.77699395e-01
2166 1.08350000e+01 1.48014950e-02 5.78647859e-01 7.24098981e-03 8.45194464e-04 2.20424848e-02 5.79493053e-01
2167 1.08400000e+01 1.49516487e-02 5.80221689e-01 7.23777741e-03 8.46380907e-04 2.21894261e-02 5.81068069e-01
2168 1.08450000e+01 1.50780627e-02 5.81550594e-01 7.23592062e-03 8.47492722e-04 2.23139833e-02 5.82398087e-01
2169 1.08500000e+01 1.51740106e-02 5.82592149e-01 7.23596916e-03 8.48482063e-04 2.24099797e-02 5.83440631e-01
2170 1.08550000e+01 1.52321750e-02 5.83251745e-01 7.23847061e-03 8.48931339e-04 2.24706456e-02 5.84100677e-01
2171 1.08600000e+01 1.52344729e-02 5.83445020e-01 7.24476487e-03 8.49147689e-04 2.24792378e-02 5.84294168e-01
2172 1.08650000e+01 1.51625362e-02 5.83011421e-01 7.25611349e-03 8.48869469e-04 2.24186496e-02 5.83860290e-01
2173 1.08700000e+01 1.49970764e-02 5.81786397e-01 7.27432624e-03 8.47870228e-04 2.22714027e-02 5.82634267e-01
2174 1.08750000e+01 1.47147355e-02 5.79572781e-01 7.30124869e-03 8.45987356e-04 2.20159842e-02 5.80418768e-01
2175 1.08800000e+01 1.42935009e-02 5.76151748e-01 7.33904629e-03 8.42718832e-04 2.16325472e-02 5.76994467e-01
2176 1.08850000e+01 1.37130582e-02 5.71325608e-01 7.38979449e-03 8.37466156e-04 2.11028527e-02 5.72163074e-01
2177 1.08900000e+01 1.29610733e-02 5.64945338e-01 7.45494226e-03 8.29521277e-04 2.04160156e-02 5.65774859e-01
2178 1.08950000e+01 1.20387114e-02 5.56977883e-01 7.53430759e-03 8.18419589e-04 1.95730190e-02 5.57796302e-01
2179 1.09000000e+01 1.09639115e-02 5.47565461e-01 7.62435806e-03 8.04385784e-04 1.85882696e-02 5.48369847e-01
2180 1.09050000e+01 9.77534642e-03 5.37092322e-01 7.71667242e-03 7.89217469e-04 1.74920188e-02 5.37881540e-01
2181 1.09100000e+01 8.53837720e-03 5.26135203e-01 7.79888402e-03 7.75813325e-04 1.63372612e-02 5.26911016e-01
2182 1.09150000e+01 7.32337181e-03 5.15308334e-01 7.86176657e-03 7.66524348e-04 1.51851384e-02 5.16074859e-01
2183 1.09200000e+01 6.20017077e-03 5.05143294e-01 7.90148838e-03 7.61280594e-04 1.41016592e-02 5.05904574e-01
2184 1.09250000e+01 5.22953049e-03 4.96082562e-01 7.91786471e-03 7.59569019e-04 1.31473952e-02 4.96842131e-01
2185 1.09300000e+01 4.45359465e-03 4.88506134e-01 7.91319921e-03 7.61438374e-04 1.23667939e-02 4.89267573e-01
2186 1.09350000e+01 3.89880597e-03 4.82598270e-01 7.89157174e-03 7.65628238e-04 1.17903777e-02 4.83363898e-01
2187 1.09400000e+01 3.56361483e-03 4.78385075e-01 7.85698853e-03 7.71668570e-04 1.14206034e-02 4.79156744e-01
2188 1.09450000e+01 3.42409947e-03 4.75812060e-01 7.81462923e-03 7.78848616e-04 1.12387287e-02 4.76590908e-01
2189 1.09500000e+01 3.45405722e-03 4.74627674e-01 7.76962143e-03 7.86269960e-04 1.12236786e-02 4.75413944e-01
2190 1.09550000e+01 3.61125771e-03 4.74517814e-01 7.72584907e-03 7.93243243e-04 1.13371068e-02 4.75311057e-01
2191 1.09600000e+01 3.85093186e-03 4.75197754e-01 7.68482228e-03 7.99297419e-04 1.15357541e-02 4.75997051e-01
2192 1.09650000e+01 4.14813956e-03 4.76414187e-01 7.64690836e-03 8.04683766e-04 1.17950479e-02 4.77218871e-01
2193 1.09700000e+01 4.48487167e-03 4.78065751e-01 7.61180386e-03 8.09264937e-04 1.20966755e-02 4.78875016e-01
2194 1.09750000e+01 4.85806481e-03 4.80096850e-01 7.57900476e-03 8.13247911e-04 1.24370696e-02 4.80910098e-01
2195 1.09800000e+01 5.26933843e-03 4.82506026e-01 7.54781588e-03 8.16322806e-04 1.28171543e-02 4.83322348e-01
2196 1.09850000e+01 5.72336953e-03 4.85353322e-01 7.51837552e-03 8.19058790e-04 1.32417451e-02 4.86172380e-01
2197 1.09900000e+01 6.22761514e-03 4.88718920e-01 7.49018486e-03 8.21422934e-04 1.37178000e-02 4.89540343e-01
2198 1.09950000e+01 6.77442394e-03 4.92569171e-01 7.46504705e-03 8.23347841e-04 1.42394710e-02 4.93392519e-01
2199 1.10000000e+01 7.33051918e-03 4.96715870e-01 7.44524584e-03 8.24352841e-04 1.47757650e-02 4.97540223e-01
2200 1.10050000e+01 7.86909423e-03 5.00980245e-01 7.43230642e-03 8.24090225e-04 1.53014006e-02 5.01804335e-01
2201 1.10100000e+01 8.36764628e-03 5.05230554e-01 7.42609170e-03 8.22581527e-04 1.57937380e-02 5.06053135e-01
2202 1.10150000e+01 8.82119069e-03 5.09430783e-01 7.42534452e-03 8.20158230e-04 1.62465352e-02 5.10250941e-01
2203 1.10200000e+01 9.22606420e-03 5.13558029e-01 7.42907073e-03 8.17186655e-04 1.66551349e-02 5.14375216e-01
2204 1.10250000e+01 9.58557490e-03 5.17605849e-01 7.43581186e-03 8.14096876e-04 1.70213868e-02 5.18419945e-01
2205 1.10300000e+01 9.90177937e-03 5.21555746e-01 7.44426704e-03 8.11270319e-04 1.73460464e-02 5.22367017e-01
2206 1.10350000e+01 1.01757566e-02 5.25360715e-01 7.45359115e-03 8.08926108e-04 1.76293478e-02 5.26169641e-01
2207 1.10400000e+01 1.04104248e-02 5.28990776e-01 7.46297761e-03 8.07198988e-04 1.78734024e-02 5.29797975e-01
2208 1.10450000e+01 1.06105820e-02 5.32397916e-01 7.47203765e-03 8.06100439e-04 1.80826196e-02 5.33204016e-01
2209 1.10500000e+01 1.07793920e-02 5.35545162e-01 7.48043476e-03 8.05563576e-04 1.82598268e-02 5.36350725e-01
2210 1.10550000e+01 1.09231655e-02 5.38424686e-01 7.48845306e-03 8.05433764e-04 1.84116186e-02 5.39230119e-01
2211 1.10600000e+01 1.10360885e-02 5.40965887e-01 7.49581684e-03 8.05576399e-04 1.85319054e-02 5.41771463e-01
2212 1.10650000e+01 1.11311309e-02 5.43216393e-01 7.50230348e-03 8.05891412e-04 1.86334344e-02 5.44022284e-01
2213 1.10700000e+01 1.12117109e-02 5.45187832e-01 7.50854713e-03 8.06209042e-04 1.87202581e-02 5.45994041e-01
2214 1.10750000e+01 1.12749997e-02 5.46862442e-01 7.51244426e-03 8.06779306e-04 1.87874440e-02 5.47669221e-01
2215 1.10800000e+01 1.13330552e-02 5.48313285e-01 7.51631041e-03 8.07225881e-04 1.88493656e-02 5.49120511e-01
2216 1.10850000e+01 1.13811321e-02 5.49529228e-01 7.51913232e-03 8.07717419e-04 1.89002645e-02 5.50336945e-01
2217 1.10900000e+01 1.14201498e-02 5.50527065e-01 7.52123864e-03 8.08244058e-04 1.89413885e-02 5.51335309e-01
2218 1.10950000e+01 1.14540904e-02 5.51334406e-01 7.52228133e-03 8.08848694e-04 1.89763717e-02 5.52143254e-01
2219 1.11000000e+01 1.14777840e-02 5.51931993e-01 7.52230724e-03 8.09537035e-04 1.90000912e-02 5.52741530e-01
2220 1.11050000e+01 1.14942202e-02 5.52340964e-01 7.52145999e-03 8.10237878e-04 1.90156801e-02 5.53151202e-01
2221 1.11100000e+01 1.15028976e-02 5.52573038e-01 7.51957792e-03 8.10960733e-04 1.90224755e-02 5.53383999e-01
2222 1.11150000e+01 1.15062707e-02 5.52659325e-01 7.51658899e-03 8.11660818e-04 1.90228597e-02 5.53470986e-01
2223 1.11200000e+01 1.15056593e-02 5.52637546e-01 7.51236509e-03 8.12335976e-04 1.90180244e-02 5.53449882e-01
2224 1.11250000e+01 1.15044789e-02 5.52559353e-01 7.50712053e-03 8.12978276e-04 1.90115994e-02 5.53372331e-01
2225 1.11300000e+01 1.15059734e-02 5.52464391e-01 7.50104863e-03 8.13592285e-04 1.90070220e-02 5.53277983e-01
2226 1.11350000e+01 1.15094555e-02 5.52381275e-01 7.49408288e-03 8.14274479e-04 1.90035383e-02 5.53195549e-01
2227 1.11400000e+01 1.15185802e-02 5.52349918e-01 7.48640688e-03 8.15023487e-04 1.90049871e-02 5.53164941e-01
2228 1.11450000e+01 1.15304983e-02 5.52367553e-01 7.47819551e-03 8.15853773e-04 1.90086938e-02 5.53183406e-01
2229 1.11500000e+01 1.15442009e-02 5.52447538e-01 7.46937247e-03 8.16815274e-04 1.90135733e-02 5.53264353e-01
2230 1.11550000e+01 1.15625099e-02 5.52597194e-01 7.46032662e-03 8.17840112e-04 1.90228365e-02 5.53415034e-01
2231 1.11600000e+01 1.15878037e-02 5.52833639e-01 7.45123660e-03 8.18946838e-04 1.90390403e-02 5.53652586e-01
2232 1.11650000e+01 1.16165014e-02 5.53141090e-01 7.44211130e-03 8.20094189e-04 1.90586127e-02 5.53961184e-01
2233 1.11700000e+01 1.16538957e-02 5.53537439e-01 7.43318778e-03 8.21281327e-04 1.90870835e-02 5.54358720e-01
2234 1.11750000e+01 1.16995463e-02 5.54013317e-01 7.42474738e-03 8.22426191e-04 1.91242937e-02 5.54835743e-01
2235 1.11800000e+01 1.17514094e-02 5.54567517e-01 7.41667679e-03 8.23537585e-04 1.91680862e-02 5.55391055e-01
2236 1.11850000e+01 1.18105916e-02 5.55208131e-01 7.40896294e-03 8.24600892e-04 1.92195545e-02 5.56032731e-01
2237 1.11900000e+01 1.18812057e-02 5.55952423e-01 7.40173134e-03 8.25599364e-04 1.92829370e-02 5.56778023e-01
2238 1.11950000e+01 1.19674304e-02 5.56824200e-01 7.39481076e-03 8.26540211e-04 1.93622412e-02 5.57650741e-01
2239 1.12000000e+01 1.20710877e-02 5.57846430e-01 7.38792510e-03 8.27466539e-04 1.94590128e-02 5.58673896e-01
2240 1.12050000e+01 1.21970772e-02 5.59046369e-01 7.38120397e-03 8.28370182e-04 1.95782812e-02 5.59874739e-01
2241 1.12100000e+01 1.23487714e-02 5.60458767e-01 7.37453585e-03 8.29327925e-04 1.97233072e-02 5.61288095e-01
2242 1.12150000e+01 1.25209231e-02 5.62056050e-01 7.36798211e-03 8.30312213e-04 1.98889052e-02 5.62886362e-01
2243 1.12200000e+01 1.27130813e-02 5.63834020e-01 7.36180615e-03 8.31296759e-04 2.00748875e-02 5.64665317e-01
2244 1.12250000e+01 1.29212432e-02 5.65757886e-01 7.35650951e-03 8.32207082e-04 2.02777527e-02 5.66590093e-01
2245 1.12300000e+01 1.31365431e-02 5.67757871e-01 7.35221736e-03 8.32954792e-04 2.04887605e-02 5.68590826e-01
2246 1.12350000e+01 1.33469861e-02 5.69753676e-01 7.34928028e-03 8.33507303e-04 2.06962664e-02 5.70587184e-01
2247 1.12400000e+01 1.35477915e-02 5.71697184e-01 7.34808706e-03 8.33811286e-04 2.08958786e-02 5.72530995e-01
2248 1.12450000e+01 1.37261278e-02 5.73488352e-01 7.34892039e-03 8.33821588e-04 2.10750482e-02 5.74322174e-01
2249 1.12500000e+01 1.38749629e-02 5.75068672e-01 7.35230554e-03 8.33696450e-04 2.12272685e-02 5.75902369e-01
2250 1.12550000e+01 1.39932835e-02 5.76353577e-01 7.35840707e-03 8.33016228e-04 2.13516906e-02 5.77186593e-01
2251 1.12600000e+01 1.40663156e-02 5.77260720e-01 7.36804730e-03 8.32127273e-04 2.14343629e-02 5.78092847e-01
2252 1.12650000e+01 1.40846061e-02 5.77715696e-01 7.38169738e-03 8.30963569e-04 2.14663035e-02 5.78546660e-01
2253 1.12700000e+01 1.40384255e-02 5.77611685e-01 7.39967883e-03 8.29187083e-04 2.14381043e-02 5.78440872e-01
2254 1.12750000e+01 1.39209023e-02 5.76864605e-01 7.42237317e-03 8.26612839e-04 2.13432754e-02 5.77691217e-01
2255 1.12800000e+01 1.37232975e-02 5.75429419e-01 7.45000395e-03 8.23464738e-04 2.11733015e-02 5.76252884e-01
2256 1.12850000e+01 1.34478417e-02 5.73248818e-01 7.48158368e-03 8.19094555e-04 2.09294254e-02 5.74067913e-01
2257 1.12900000e+01 1.30876392e-02 5.70338061e-01 7.51655276e-03 8.13949909e-04 2.06041920e-02 5.71152011e-01
2258 1.12950000e+01 1.26554594e-02 5.66762825e-01 7.55257572e-03 8.07824648e-04 2.02080351e-02 5.67570649e-01
2259 1.13000000e+01 1.21698746e-02 5.62693918e-01 7.58682560e-03 8.01387954e-04 1.97567002e-02 5.63495306e-01
2260 1.13050000e+01 1.16605645e-02 5.58372082e-01 7.61611019e-03 7.95469888e-04 1.92766747e-02 5.59167552e-01
2261 1.13100000e+01 1.11635413e-02 5.54082466e-01 7.63780789e-03 7.91005600e-04 1.88013492e-02 5.54873471e-01
2262 1.13150000e+01 1.07109312e-02 5.50097977e-01 7.65083713e-03 7.88668233e-04 1.83617684e-02 5.50886645e-01
2263 1.13200000e+01 1.03448692e-02 5.46684318e-01 7.65503056e-03 7.88358267e-04 1.79998998e-02 5.47472676e-01
2264 1.13250000e+01 1.00840652e-02 5.44042077e-01 7.65109163e-03 7.89783876e-04 1.77351568e-02 5.44831861e-01
2265 1.13300000e+01 9.93678502e-03 5.42265670e-01 7.64031607e-03 7.92509454e-04 1.75771011e-02 5.43058180e-01
2266 1.13350000e+01 9.89871774e-03 5.41365173e-01 7.62449768e-03 7.96187564e-04 1.75232154e-02 5.42161360e-01
2267 1.13400000e+01 9.96077127e-03 5.41291501e-01 7.60560587e-03 8.00521682e-04 1.75663771e-02 5.42092023e-01
2268 1.13450000e+01 1.01011377e-02 5.41881492e-01 7.58625732e-03 8.04975404e-04 1.76873950e-02 5.42686467e-01
2269 1.13500000e+01 1.02948202e-02 5.42929949e-01 7.56853194e-03 8.08977588e-04 1.78633521e-02 5.43738926e-01
2270 1.13550000e+01 1.05113372e-02 5.44205894e-01 7.55338271e-03 8.12162120e-04 1.80647199e-02 5.45018056e-01
2271 1.13600000e+01 1.07304111e-02 5.45533060e-01 7.54125305e-03 8.14338739e-04 1.82716642e-02 5.46347399e-01
2272 1.13650000e+01 1.09277185e-02 5.46737734e-01 7.53269917e-03 8.15458543e-04 1.84604177e-02 5.47553193e-01
2273 1.13700000e+01 1.10968744e-02 5.47753948e-01 7.52792641e-03 8.15788228e-04 1.86248008e-02 5.48569736e-01
2274 1.13750000e+01 1.12311131e-02 5.48500703e-01 7.52716350e-03 8.15441940e-04 1.87582766e-02 5.49316145e-01
2275 1.13800000e+01 1.13135565e-02 5.48859816e-01 7.53156347e-03 8.14520004e-04 1.88451199e-02 5.49674336e-01
2276 1.13850000e+01 1.13362398e-02 5.48750414e-01 7.54228001e-03 8.12756047e-04 1.88785198e-02 5.49563170e-01
2277 1.13900000e+01 1.12722075e-02 5.47958670e-01 7.56107887e-03 8.10077227e-04 1.88332863e-02 5.48768747e-01
2278 1.13950000e+01 1.10983433e-02 5.46316330e-01 7.58943691e-03 8.06208759e-04 1.86877803e-02 5.47122539e-01
2279 1.14000000e+01 1.07931125e-02 5.43622742e-01 7.62923304e-03 8.00681075e-04 1.84223455e-02 5.44423423e-01
2280 1.14050000e+01 1.03427265e-02 5.39736794e-01 7.68144748e-03 7.92879277e-04 1.80241739e-02 5.40529673e-01
2281 1.14100000e+01 9.74222098e-03 5.34602059e-01 7.74558102e-03 7.82406775e-04 1.74878020e-02 5.35384466e-01
2282 1.14150000e+01 8.99625684e-03 5.28298438e-01 7.81831508e-03 7.69445652e-04 1.68145719e-02 5.29067884e-01
2283 1.14200000e+01 8.14417048e-03 5.21145820e-01 7.89281895e-03 7.55412181e-04 1.60369894e-02 5.21901232e-01
2284 1.14250000e+01 7.24753275e-03 5.13642841e-01 7.95993281e-03 7.43006450e-04 1.52074656e-02 5.14385848e-01
2285 1.14300000e+01 6.37744145e-03 5.06380658e-01 8.01192145e-03 7.35019035e-04 1.43893629e-02 5.07115677e-01
2286 1.14350000e+01 5.59985520e-03 4.99818308e-01 8.04400105e-03 7.30718175e-04 1.36438563e-02 5.00549026e-01
2287 1.14400000e+01 4.96706716e-03 4.94344308e-01 8.05643477e-03 7.29757107e-04 1.30235019e-02 4.95074065e-01
2288 1.14450000e+01 4.51901897e-03 4.90233312e-01 8.05183295e-03 7.31788877e-04 1.25708519e-02 4.90965101e-01
2289 1.14500000e+01 4.26672250e-03 4.87589007e-01 8.03448669e-03 7.36129267e-04 1.23012092e-02 4.88325137e-01
2290 1.14550000e+01 4.19321587e-03 4.86310700e-01 8.00925833e-03 7.41727839e-04 1.22024742e-02 4.87052428e-01
2291 1.14600000e+01 4.27036505e-03 4.86219085e-01 7.97965734e-03 7.47796377e-04 1.22500224e-02 4.86966881e-01
2292 1.14650000e+01 4.46112849e-03 4.87026192e-01 7.94855343e-03 7.53689438e-04 1.24096819e-02 4.87779881e-01
2293 1.14700000e+01 4.73948770e-03 4.88506870e-01 7.91818233e-03 7.59101590e-04 1.26576700e-02 4.89265971e-01
2294 1.14750000e+01 5.07830788e-03 4.90497382e-01 7.88783366e-03 7.64061770e-04 1.29661415e-02 4.91261444e-01
2295 1.14800000e+01 5.45519829e-03 4.92800142e-01 7.85958234e-03 7.68347723e-04 1.33147806e-02 4.93568490e-01
2296 1.14850000e+01 5.86447422e-03 4.95348115e-01 7.83297977e-03 7.71860495e-04 1.36974540e-02 4.96119976e-01
2297 1.14900000e+01 6.29422366e-03 4.98121292e-01 7.80818221e-03 7.74853685e-04 1.41024059e-02 4.98896146e-01
2298 1.14950000e+01 6.74844920e-03 5.01149329e-01 7.78371691e-03 7.77535227e-04 1.45321661e-02 5.01926864e-01
2299 1.15000000e+01 7.23973107e-03 5.04493209e-01 7.75959171e-03 7.79689124e-04 1.49993228e-02 5.05272898e-01
2300 1.15050000e+01 7.75691582e-03 5.08133947e-01 7.73736651e-03 7.81504799e-04 1.54942823e-02 5.08915451e-01
2301 1.15100000e+01 8.27254667e-03 5.11899039e-01 7.71984614e-03 7.82847227e-04 1.59923928e-02 5.12681887e-01
2302 1.15150000e+01 8.75631362e-03 5.15607559e-01 7.70732897e-03 7.82890029e-04 1.64636426e-02 5.16390449e-01
2303 1.15200000e+01 9.20174818e-03 5.19258624e-01 7.69854424e-03 7.81592294e-04 1.69002924e-02 5.20040216e-01
2304 1.15250000e+01 9.63514337e-03 5.23065358e-01 7.68990774e-03 7.79789800e-04 1.73250511e-02 5.23845148e-01
2305 1.15300000e+01 1.00966178e-02 5.27298330e-01 7.67946691e-03 7.78480933e-04 1.77760847e-02 5.28076811e-01
2306 1.15350000e+01 1.05955578e-02 5.32063264e-01 7.66715955e-03 7.78301658e-04 1.82627173e-02 5.32841565e-01
2307 1.15400000e+01 1.11241051e-02 5.37327692e-01 7.65400365e-03 7.79085708e-04 1.87781088e-02 5.38106777e-01
2308 1.15450000e+01 1.16664395e-02 5.42939981e-01 7.64075552e-03 7.80436388e-04 1.93071951e-02 5.43720418e-01
2309 1.15500000e+01 1.21939162e-02 5.48642065e-01 7.62756845e-03 7.82140127e-04 1.98214847e-02 5.49424206e-01
2310 1.15550000e+01 1.26905987e-02 5.54232646e-01 7.61476128e-03 7.84128377e-04 2.03053599e-02 5.55016774e-01
2311 1.15600000e+01 1.31425094e-02 5.59544817e-01 7.60255910e-03 7.86486227e-04 2.07450685e-02 5.60331303e-01
2312 1.15650000e+01 1.35330714e-02 5.64393633e-01 7.59164875e-03 7.89037752e-04 2.11247201e-02 5.65182671e-01
2313 1.15700000e+01 1.38574441e-02 5.68641814e-01 7.58313852e-03 7.91673533e-04 2.14405826e-02 5.69433488e-01
2314 1.15750000e+01 1.40986445e-02 5.72113873e-01 7.57830271e-03 7.94185171e-04 2.16769472e-02 5.72908058e-01
2315 1.15800000e+01 1.42289057e-02 5.74567798e-01 7.57964557e-03 7.96290964e-04 2.18085513e-02 5.75364088e-01
2316 1.15850000e+01 1.42279579e-02 5.75786690e-01 7.59012836e-03 7.97605755e-04 2.18180863e-02 5.76584296e-01
2317 1.15900000e+01 1.40657957e-02 5.75495725e-01 7.61219818e-03 7.97685629e-04 2.16779939e-02 5.76293411e-01
2318 1.15950000e+01 1.37153098e-02 5.73435987e-01 7.64866226e-03 7.95631498e-04 2.13639721e-02 5.74231618e-01
2319 1.16000000e+01 1.31686168e-02 5.69468391e-01 7.70134129e-03 7.90385349e-04 2.08699581e-02 5.70258776e-01
2320 1.16050000e+01 1.24253388e-02 5.63581338e-01 7.76882481e-03 7.81246535e-04 2.01941636e-02 5.64362584e-01
2321 1.16100000e+01 1.15148025e-02 5.56067044e-01 7.84427889e-03 7.68842947e-04 1.93590814e-02 5.56835887e-01
2322 1.16150000e+01 1.04990688e-02 5.47539724e-01 7.91477767e-03 7.56207593e-04 1.84138465e-02 5.48295931e-01
2323 1.16200000e+01 9.46918549e-03 5.38773848e-01 7.96649320e-03 7.47269044e-04 1.74356787e-02 5.39521117e-01
2324 1.16250000e+01 8.51278290e-03 5.30471830e-01 7.99315953e-03 7.43791904e-04 1.65059424e-02 5.31215622e-01
2325 1.16300000e+01 7.70070263e-03 5.23153429e-01 7.99582239e-03 7.44254650e-04 1.56965250e-02 5.23897683e-01
2326 1.16350000e+01 7.07612106e-03 5.17198366e-01 7.97811841e-03 7.47914407e-04 1.50542395e-02 5.17946280e-01
2327 1.16400000e+01 6.66017925e-03 5.12778866e-01 7.94527194e-03 7.53951413e-04 1.46054512e-02 5.13532817e-01
2328 1.16450000e+01 6.43762418e-03 5.09895237e-01 7.90211794e-03 7.61787359e-04 1.43397421e-02 5.10657025e-01
2329 1.16500000e+01 6.37916827e-03 5.08328522e-01 7.85459734e-03 7.70283248e-04 1.42337656e-02 5.09098806e-01
2330 1.16550000e+01 6.44816090e-03 5.07810670e-01 7.80628043e-03 7.78752241e-04 1.42544413e-02 5.08589422e-01
2331 1.16600000e+01 6.60347200e-03 5.08032199e-01 7.76001807e-03 7.86638038e-04 1.43634901e-02 5.08818837e-01
2332 1.16650000e+01 6.81246826e-03 5.08742332e-01 7.71618409e-03 7.93624799e-04 1.45286523e-02 5.09535957e-01
2333 1.16700000e+01 7.05385421e-03 5.09771908e-01 7.67523645e-03 7.99980289e-04 1.47290907e-02 5.10571889e-01
2334 1.16750000e+01 7.32462992e-03 5.11041685e-01 7.63676681e-03 8.05673318e-04 1.49613967e-02 5.11847358e-01
2335 1.16800000e+01 7.61656181e-03 5.12518885e-01 7.60008692e-03 8.10979786e-04 1.52166487e-02 5.13329865e-01
2336 1.16850000e+01 7.93720489e-03 5.14201215e-01 7.56496446e-03 8.15477460e-04 1.55021693e-02 5.15016693e-01
2337 1.16900000e+01 8.28418172e-03 5.16133756e-01 7.53152599e-03 8.19624219e-04 1.58157077e-02 5.16953380e-01
2338 1.16950000e+01 8.65490649e-03 5.18312492e-01 7.50007491e-03 8.23295530e-04 1.61549814e-02 5.19135788e-01
2339 1.17000000e+01 9.04406537e-03 5.20744185e-01 7.47119371e-03 8.26215214e-04 1.65152591e-02 5.21570400e-01
2340 1.17050000e+01 9.44468926e-03 5.23417086e-01 7.44493259e-03 8.28295964e-04 1.68896218e-02 5.24245382e-01
2341 1.17100000e+01 9.86447091e-03 5.26399599e-01 7.42095091e-03 8.29642809e-04 1.72854218e-02 5.27229242e-01
2342 1.17150000e+01 1.03007540e-02 5.29731416e-01 7.39905058e-03 8.30480030e-04 1.76998046e-02 5.30561896e-01
2343 1.17200000e+01 1.07420505e-02 5.33408268e-01 7.37940419e-03 8.31141667e-04 1.81214547e-02 5.34239410e-01
2344 1.17250000e+01 1.11808960e-02 5.37360477e-01 7.36280010e-03 8.31581159e-04 1.85436961e-02 5.38192058e-01
2345 1.17300000e+01 1.15956029e-02 5.41410740e-01 7.34983792e-03 8.31990108e-04 1.89454408e-02 5.42242730e-01
2346 1.17350000e+01 1.19531740e-02 5.45293771e-01 7.34188234e-03 8.32337257e-04 1.92950563e-02 5.46126108e-01
2347 1.17400000e+01 1.22149701e-02 5.48677436e-01 7.34055555e-03 8.32663891e-04 1.95555257e-02 5.49510099e-01
2348 1.17450000e+01 1.23545641e-02 5.51220867e-01 7.34768209e-03 8.32636778e-04 1.97022462e-02 5.52053504e-01
2349 1.17500000e+01 1.23385661e-02 5.52539842e-01 7.36535758e-03 8.31841358e-04 1.97039236e-02 5.53371683e-01
2350 1.17550000e+01 1.21443538e-02 5.52333556e-01 7.39569007e-03 8.29549533e-04 1.95400439e-02 5.53163105e-01
2351 1.17600000e+01 1.17491957e-02 5.50347577e-01 7.44010517e-03 8.24929964e-04 1.91893009e-02 5.51172507e-01
2352 1.17650000e+01 1.11503969e-02 5.46481006e-01 7.49843365e-03 8.17294119e-04 1.86488305e-02 5.47298300e-01
2353 1.17700000e+01 1.03711954e-02 5.40847464e-01 7.56737756e-03 8.06746986e-04 1.79385730e-02 5.41654211e-01
2354 1.17750000e+01 9.46540112e-03 5.33873718e-01 7.63894697e-03 7.95016193e-04 1.71043481e-02 5.34668734e-01
2355 1.17800000e+01 8.49815704e-03 5.26194115e-01 7.70210913e-03 7.85379417e-04 1.62002662e-02 5.26979494e-01
2356 1.17850000e+01 7.55221175e-03 5.18487255e-01 7.74819419e-03 7.79894479e-04 1.53004059e-02 5.19267149e-01
2357 1.17900000e+01 6.70112630e-03 5.11322677e-01 7.77272469e-03 7.77642910e-04 1.44738510e-02 5.12100320e-01
2358 1.17950000e+01 6.00080039e-03 5.05166651e-01 7.77592106e-03 7.78514448e-04 1.37767214e-02 5.05945166e-01
2359 1.18000000e+01 5.48652061e-03 5.00322658e-01 7.76129110e-03 7.82179336e-04 1.32478117e-02 5.01104837e-01
2360 1.18050000e+01 5.16073480e-03 4.96898308e-01 7.73421003e-03 7.87809449e-04 1.28949448e-02 4.97686118e-01
2361 1.18100000e+01 5.01239141e-03 4.94830587e-01 7.69936171e-03 7.94455063e-04 1.27117531e-02 4.95625042e-01
2362 1.18150000e+01 5.01515484e-03 4.93933568e-01 7.66093404e-03 8.01399997e-04 1.26760889e-02 4.94734968e-01
2363 1.18200000e+01 5.13595563e-03 4.93961246e-01 7.62139582e-03 8.08120479e-04 1.27573514e-02 4.94769366e-01
2364 1.18250000e+01 5.33758146e-03 4.94661321e-01 7.58407920e-03 8.14190787e-04 1.29216607e-02 4.95475512e-01
2365 1.18300000e+01 5.60169386e-03 4.95836499e-01 7.54893599e-03 8.19374536e-04 1.31506299e-02 4.96655873e-01
2366 1.18350000e+01 5.90101693e-03 4.97334087e-01 7.51619444e-03 8.24029002e-04 1.34172114e-02 4.98158116e-01
2367 1.18400000e+01 6.22401684e-03 4.99069589e-01 7.48545701e-03 8.28103632e-04 1.37094739e-02 4.99897693e-01
2368 1.18450000e+01 6.57058062e-03 5.01014052e-01 7.45650324e-03 8.31356793e-04 1.40270839e-02 5.01845408e-01
2369 1.18500000e+01 6.94202485e-03 5.03188655e-01 7.42981868e-03 8.34267391e-04 1.43718435e-02 5.04022923e-01
2370 1.18550000e+01 7.33488727e-03 5.05576161e-01 7.40541854e-03 8.36513562e-04 1.47403058e-02 5.06412674e-01
2371 1.18600000e+01 7.74374180e-03 5.08188865e-01 7.38366788e-03 8.38142545e-04 1.51274097e-02 5.09027008e-01
2372 1.18650000e+01 8.15404801e-03 5.10975895e-01 7.36493690e-03 8.39102686e-04 1.55189849e-02 5.11814998e-01
2373 1.18700000e+01 8.55872249e-03 5.13880308e-01 7.35108039e-03 8.39182829e-04 1.59098029e-02 5.14719491e-01
2374 1.18750000e+01 8.93679569e-03 5.16797114e-01 7.34241829e-03 8.38321584e-04 1.62792140e-02 5.17635436e-01
2375 1.18800000e+01 9.27749533e-03 5.19670897e-01 7.33870271e-03 8.36435390e-04 1.66161980e-02 5.20507332e-01
2376 1.18850000e+01 9.57870304e-03 5.22503905e-01 7.33869225e-03 8.33859768e-04 1.69173953e-02 5.23337765e-01
2377 1.18900000e+01 9.84527240e-03 5.25327447e-01 7.34098092e-03 8.30941939e-04 1.71862533e-02 5.26158389e-01
2378 1.18950000e+01 1.00816870e-02 5.28182228e-01 7.34389606e-03 8.28303695e-04 1.74255830e-02 5.29010532e-01
2379 1.19000000e+01 1.02940285e-02 5.31090632e-01 7.34623744e-03 8.26342609e-04 1.76402659e-02 5.31916974e-01
2380 1.19050000e+01 1.04930397e-02 5.34067117e-01 7.34710822e-03 8.25310121e-04 1.78401479e-02 5.34892428e-01
2381 1.19100000e+01 1.06870944e-02 5.37104114e-01 7.34611646e-03 8.25343508e-04 1.80332109e-02 5.37929458e-01
2382 1.19150000e+01 1.08862150e-02 5.40180066e-01 7.34296041e-03 8.26251121e-04 1.82291755e-02 5.41006317e-01
2383 1.19200000e+01 1.10947623e-02 5.43293739e-01 7.33743391e-03 8.27945675e-04 1.84321962e-02 5.44121685e-01
2384 1.19250000e+01 1.13128493e-02 5.46413124e-01 7.32989075e-03 8.30219249e-04 1.86427401e-02 5.47243343e-01
2385 1.19300000e+01 1.15345842e-02 5.49495949e-01 7.32055498e-03 8.32907827e-04 1.88551392e-02 5.50328857e-01
2386 1.19350000e+01 1.17637853e-02 5.52520506e-01 7.30999075e-03 8.35794317e-04 1.90737760e-02 5.53356300e-01
2387 1.19400000e+01 1.19979814e-02 5.55449129e-01 7.29871112e-03 8.38716495e-04 1.92966925e-02 5.56287846e-01
2388 1.19450000e+01 1.22354170e-02 5.58262718e-01 7.28697331e-03 8.41590984e-04 1.95223903e-02 5.59104309e-01
2389 1.19500000e+01 1.24731436e-02 5.60947886e-01 7.27498425e-03 8.44391300e-04 1.97481279e-02 5.61792277e-01
2390 1.19550000e+01 1.27114652e-02 5.63500921e-01 7.26309880e-03 8.47054534e-04 1.99745640e-02 5.64347975e-01
2391 1.19600000e+01 1.29449528e-02 5.65915144e-01 7.25119651e-03 8.49623290e-04 2.01961493e-02 5.66764768e-01
2392 1.19650000e+01 1.31719023e-02 5.68196300e-01 7.23930295e-03 8.52094740e-04 2.04112052e-02 5.69048394e-01
2393 1.19700000e+01 1.33957283e-02 5.70357312e-01 7.22753683e-03 8.54464432e-04 2.06232651e-02 5.71211776e-01
2394 1.19750000e+01 1.36185110e-02 5.72403431e-01 7.21616058e-03 8.56668046e-04 2.08346715e-02 5.73260099e-01
2395 1.19800000e+01 1.38339307e-02 5.74324976e-01 7.20547569e-03 8.58678886e-04 2.10394064e-02 5.75183655e-01
2396 1.19850000e+01 1.40380541e-02 5.76120670e-01 7.19593030e-03 8.60445949e-04 2.12339844e-02 5.76981116e-01
2397 1.19900000e+01 1.42260633e-02 5.77773535e-01 7.18819174e-03 8.61862700e-04 2.14142550e-02 5.78635398e-01
2398 1.19950000e+01 1.43822620e-02 5.79201460e-01 7.18294709e-03 8.62921662e-04 2.15652091e-02 5.80064382e-01
2399 1.20000000e+01 1.44993186e-02 5.80328226e-01 7.18152400e-03 8.63533483e-04 2.16808426e-02 5.81191760e-01
2400 1.20050000e+01 1.45570734e-02 5.81001366e-01 7.18531674e-03 8.63658880e-04 2.17423901e-02 5.81865025e-01
2401 1.20100000e+01 1.45257367e-02 5.81016235e-01 7.19624227e-03 8.63200371e-04 2.17219789e-02 5.81879435e-01
2402 1.20150000e+01 1.43811548e-02 5.80126827e-01 7.21679523e-03 8.61916031e-04 2.15979500e-02 5.80988743e-01
2403 1.20200000e+01 1.40981657e-02 5.78082623e-01 7.24909794e-03 8.59454670e-04 2.13472636e-02 5.78942078e-01
2404 1.20250000e+01 1.36484681e-02 5.74612432e-01 7.29520612e-03 8.55065913e-04 2.09436742e-02 5.75467498e-01
2405 1.20300000e+01 1.30133945e-02 5.69515820e-01 7.35655143e-03 8.47915526e-04 2.03699459e-02 5.70363735e-01
2406 1.20350000e+01 1.22024598e-02 5.62784052e-01 7.43204955e-03 8.37366409e-04 1.96345093e-02 5.63621418e-01
2407 1.20400000e+01 1.12391026e-02 5.54611760e-01 7.51579352e-03 8.23783995e-04 1.87548961e-02 5.55435544e-01
2408 1.20450000e+01 1.01699224e-02 5.45480515e-01 7.59681189e-03 8.09523733e-04 1.77667342e-02 5.46290039e-01
2409 1.20500000e+01 9.07317044e-03 5.36047763e-01 7.66219834e-03 7.98035406e-04 1.67353688e-02 5.36845798e-01
2410 1.20550000e+01 8.02568558e-03 5.26945831e-01 7.70484821e-03 7.91664033e-04 1.57305338e-02 5.27737495e-01
2411 1.20600000e+01 7.09194975e-03 5.18646961e-01 7.72484817e-03 7.89471160e-04 1.48167979e-02 5.19436433e-01
2412 1.20650000e+01 6.32272330e-03 5.11538712e-01 7.72576164e-03 7.90544580e-04 1.40484849e-02 5.12329256e-01
2413 1.20700000e+01 5.75961552e-03 5.05864987e-01 7.71039007e-03 7.93806512e-04 1.34700056e-02 5.06658794e-01
2414 1.20750000e+01 5.40072697e-03 5.01721924e-01 7.68289639e-03 7.98911832e-04 1.30836234e-02 5.02520836e-01
2415 1.20800000e+01 5.22557743e-03 4.99108007e-01 7.64730609e-03 8.05236925e-04 1.28728835e-02 4.99913244e-01
2416 1.20850000e+01 5.22437830e-03 4.97896019e-01 7.60850512e-03 8.11955270e-04 1.28328834e-02 4.98707974e-01
2417 1.20900000e+01 5.35768629e-03 4.97828279e-01 7.56998295e-03 8.18466250e-04 1.29276692e-02 4.98646746e-01
2418 1.20950000e+01 5.58401396e-03 4.98586276e-01 7.53404902e-03 8.24301103e-04 1.31180630e-02 4.99410577e-01
2419 1.21000000e+01 5.88102941e-03 4.99918673e-01 7.50173532e-03 8.29209999e-04 1.33827647e-02 5.00747883e-01
2420 1.21050000e+01 6.21432542e-03 5.01605844e-01 7.47073436e-03 8.33345625e-04 1.36850598e-02 5.02439190e-01
2421 1.21100000e+01 6.56944645e-03 5.03543740e-01 7.44218590e-03 8.36923254e-04 1.40116324e-02 5.04380663e-01
2422 1.21150000e+01 6.94947089e-03 5.05714701e-01 7.41464983e-03 8.40094670e-04 1.43641207e-02 5.06554795e-01
2423 1.21200000e+01 7.35044984e-03 5.08115190e-01 7.38788174e-03 8.43044792e-04 1.47383316e-02 5.08958235e-01
2424 1.21250000e+01 7.77766981e-03 5.10757725e-01 7.36160289e-03 8.45393317e-04 1.51392727e-02 5.11603119e-01
2425 1.21300000e+01 8.21920806e-03 5.13638539e-01 7.33679212e-03 8.47612511e-04 1.55560002e-02 5.14486151e-01
2426 1.21350000e+01 8.68077433e-03 5.16766338e-01 7.31320805e-03 8.49064788e-04 1.59939824e-02 5.17615403e-01
2427 1.21400000e+01 9.14987104e-03 5.20151009e-01 7.29135425e-03 8.50023887e-04 1.64412253e-02 5.21001033e-01
2428 1.21450000e+01 9.62742112e-03 5.23849691e-01 7.27078013e-03 8.50620480e-04 1.68982013e-02 5.24700312e-01
2429 1.21500000e+01 1.01264841e-02 5.27954499e-01 7.25050018e-03 8.50863673e-04 1.73769843e-02 5.28805363e-01
2430 1.21550000e+01 1.06335518e-02 5.32454945e-01 7.23099237e-03 8.51451769e-04 1.78645442e-02 5.33306397e-01
2431 1.21600000e+01 1.11458855e-02 5.37287501e-01 7.21283341e-03 8.51997098e-04 1.83587189e-02 5.38139498e-01
2432 1.21650000e+01 1.16474068e-02 5.42308153e-01 7.19731182e-03 8.53063463e-04 1.88447186e-02 5.43161217e-01
2433 1.21700000e+01 1.21141032e-02 5.47309611e-01 7.18448580e-03 8.54232409e-04 1.92985890e-02 5.48163843e-01
2434 1.21750000e+01 1.25115802e-02 5.52026204e-01 7.17520835e-03 8.55525406e-04 1.96867886e-02 5.52881729e-01
2435 1.21800000e+01 1.28272894e-02 5.56224324e-01 7.17197662e-03 8.56905719e-04 1.99992660e-02 5.57081230e-01
2436 1.21850000e+01 1.30438772e-02 5.59632982e-01 7.17562923e-03 8.57873622e-04 2.02195065e-02 5.60490855e-01
2437 1.21900000e+01 1.31296108e-02 5.61946107e-01 7.18757755e-03 8.58206791e-04 2.03171884e-02 5.62804314e-01
2438 1.21950000e+01 1.30608499e-02 5.62895912e-01 7.21067499e-03 8.57489342e-04 2.02715248e-02 5.63753401e-01
2439 1.22000000e+01 1.28147155e-02 5.62238476e-01 7.24738445e-03 8.55104617e-04 2.00621000e-02 5.63093581e-01
2440 1.22050000e+01 1.23744588e-02 5.59772086e-01 7.29890868e-03 8.50048806e-04 1.96733674e-02 5.60622135e-01
2441 1.22100000e+01 1.17380244e-02 5.55394852e-01 7.36581200e-03 8.41659298e-04 1.91038364e-02 5.56236512e-01
2442 1.22150000e+01 1.09260502e-02 5.49224169e-01 7.44522842e-03 8.29955564e-04 1.83712786e-02 5.50054125e-01
2443 1.22200000e+01 9.98349662e-03 5.41643243e-01 7.52991646e-03 8.16402212e-04 1.75134131e-02 5.42459645e-01
2444 1.22250000e+01 8.96783741e-03 5.33264167e-01 7.60873556e-03 8.04114345e-04 1.65765730e-02 5.34068281e-01
2445 1.22300000e+01 7.95234076e-03 5.24750370e-01 7.67007807e-03 7.95512892e-04 1.56224188e-02 5.25545882e-01
2446 1.22350000e+01 7.01184408e-03 5.16665203e-01 7.70606439e-03 7.91410314e-04 1.47179085e-02 5.17456613e-01
2447 1.22400000e+01 6.20491001e-03 5.09453023e-01 7.72280561e-03 7.90041224e-04 1.39277156e-02 5.10243064e-01
2448 1.22450000e+01 5.57092998e-03 5.03438748e-01 7.71958315e-03 7.91707929e-04 1.32905131e-02 5.04230455e-01
2449 1.22500000e+01 5.12253533e-03 4.98802779e-01 7.69814543e-03 7.96229553e-04 1.28206808e-02 4.99599009e-01
2450 1.22550000e+01 4.85726366e-03 4.95569399e-01 7.66861330e-03 8.01790079e-04 1.25258770e-02 4.96371189e-01
2451 1.22600000e+01 4.76215891e-03 4.93652989e-01 7.63305470e-03 8.08142039e-04 1.23952136e-02 4.94461131e-01
2452 1.22650000e+01 4.80709044e-03 4.92847990e-01 7.59539265e-03 8.14677034e-04 1.24024831e-02 4.93662667e-01
2453 1.22700000e+01 4.94301740e-03 4.92868703e-01 7.55831672e-03 8.20803862e-04 1.25013341e-02 4.93689507e-01
2454 1.22750000e+01 5.14634660e-03 4.93495745e-01 7.52388916e-03 8.26163953e-04 1.26702358e-02 4.94321908e-01
2455 1.22800000e+01 5.39737758e-03 4.94528352e-01 7.49259552e-03 8.30690971e-04 1.28899731e-02 4.95359043e-01
2456 1.22850000e+01 5.69089927e-03 4.95900630e-01 7.46387612e-03 8.34469213e-04 1.31547754e-02 4.96735099e-01
2457 1.22900000e+01 6.01485759e-03 4.97559609e-01 7.43734160e-03 8.37634591e-04 1.34521992e-02 4.98397244e-01
2458 1.22950000e+01 6.36369016e-03 4.99481623e-01 7.41363605e-03 8.40090380e-04 1.37773262e-02 5.00321714e-01
2459 1.23000000e+01 6.73962533e-03 5.01693205e-01 7.39210132e-03 8.41859495e-04 1.41317266e-02 5.02535064e-01
2460 1.23050000e+01 7.14644251e-03 5.04227715e-01 7.37226781e-03 8.43086698e-04 1.45187103e-02 5.05070802e-01
2461 1.23100000e+01 7.57976058e-03 5.07059371e-01 7.35524236e-03 8.43730249e-04 1.49350029e-02 5.07903101e-01
2462 1.23150000e+01 8.02318301e-03 5.10106135e-01 7.34082357e-03 8.43212680e-04 1.53640066e-02 5.10949348e-01
2463 1.23200000e+01 8.44290188e-03 5.13311902e-01 7.33154152e-03 8.42425396e-04 1.57744434e-02 5.14154328e-01
2464 1.23250000e+01 8.83476322e-03 5.16578414e-01 7.32680022e-03 8.40858692e-04 1.61615634e-02 5.17419273e-01
2465 1.23300000e+01 9.19396227e-03 5.19841536e-01 7.32594122e-03 8.38411053e-04 1.65199035e-02 5.20679947e-01
2466 1.23350000e+01 9.52322536e-03 5.23145244e-01 7.32834809e-03 8.35550255e-04 1.68515735e-02 5.23980794e-01
2467 1.23400000e+01 9.80997758e-03 5.26459705e-01 7.33238804e-03 8.32760630e-04 1.71423656e-02 5.27292465e-01
2468 1.23450000e+01 1.00627944e-02 5.29767307e-01 7.33758972e-03 8.30295616e-04 1.74003841e-02 5.30597602e-01
2469 1.23500000e+01 1.02906133e-02 5.33035127e-01 7.34305705e-03 8.28387707e-04 1.76336703e-02 5.33863515e-01
2470 1.23550000e+01 1.05037876e-02 5.36254246e-01 7.34891219e-03 8.27142449e-04 1.78526997e-02 5.37081389e-01
2471 1.23600000e+01 1.07088387e-02 5.39405019e-01 7.35496926e-03 8.26392043e-04 1.80638080e-02 5.40231411e-01
2472 1.23650000e+01 1.08943964e-02 5.42413003e-01 7.36135367e-03 8.26060070e-04 1.82557501e-02 5.43239063e-01
2473 1.23700000e+01 1.10463536e-02 5.45208937e-01 7.36644519e-03 8.26230937e-04 1.84127988e-02 5.46035168e-01
2474 1.23750000e+01 1.11647914e-02 5.47754480e-01 7.37149305e-03 8.26589202e-04 1.85362845e-02 5.48581069e-01
2475 1.23800000e+01 1.12858145e-02 5.50104744e-01 7.37386332e-03 8.27487801e-04 1.86596779e-02 5.50932232e-01
2476 1.23850000e+01 1.14249404e-02 5.52266817e-01 7.37944382e-03 8.27655966e-04 1.88043842e-02 5.53094473e-01
2477 1.23900000e+01 1.15441217e-02 5.54221082e-01 7.38556251e-03 8.28039093e-04 1.89296842e-02 5.55049121e-01
2478 1.23950000e+01 1.16306916e-02 5.55913200e-01 7.39148286e-03 8.28241609e-04 1.90221745e-02 5.56741441e-01
2479 1.24000000e+01 1.17154683e-02 5.57408934e-01 7.39900087e-03 8.27993980e-04 1.91144692e-02 5.58236928e-01
2480 1.24050000e+01 1.17952610e-02 5.58696533e-01 7.40677370e-03 8.27689446e-04 1.92020347e-02 5.59524223e-01
2481 1.24100000e+01 1.18595856e-02 5.59745624e-01 7.41453672e-03 8.27275000e-04 1.92741223e-02 5.60572899e-01
2482 1.24150000e+01 1.19227154e-02 5.60642526e-01 7.42403991e-03 8.26716389e-04 1.93467553e-02 5.61469243e-01
2483 1.24200000e+01 1.19831878e-02 5.61333218e-01 7.43439352e-03 8.25616532e-04 1.94175814e-02 5.62158835e-01
2484 1.24250000e+01 1.20334096e-02 5.61848545e-01 7.44317668e-03 8.24783004e-04 1.94765863e-02 5.62673328e-01
2485 1.24300000e+01 1.20588618e-02 5.62145705e-01 7.45188140e-03 8.23904755e-04 1.95107432e-02 5.62969610e-01
2486 1.24350000e+01 1.20722428e-02 5.62274500e-01 7.46059738e-03 8.22619497e-04 1.95328401e-02 5.63097119e-01
2487 1.24400000e+01 1.20804232e-02 5.62306080e-01 7.47036981e-03 8.21187805e-04 1.95507930e-02 5.63127268e-01
2488 1.24450000e+01 1.20799635e-02 5.62254131e-01 7.48022755e-03 8.19667396e-04 1.95601910e-02 5.63073799e-01
2489 1.24500000e+01 1.20576943e-02 5.62107834e-01 7.48935343e-03 8.18162967e-04 1.95470477e-02 5.62925997e-01
2490 1.24550000e+01 1.20099160e-02 5.61877394e-01 7.49826431e-03 8.16707045e-04 1.95081803e-02 5.62694101e-01
2491 1.24600000e+01 1.19550907e-02 5.61617330e-01 7.50761305e-03 8.15148154e-04 1.94627038e-02 5.62432479e-01
2492 1.24650000e+01 1.18932220e-02 5.61337730e-01 7.51593570e-03 8.13762845e-04 1.94091577e-02 5.62151493e-01
2493 1.24700000e+01 1.18248940e-02 5.61022753e-01 7.52293891e-03 8.12599808e-04 1.93478329e-02 5.61835353e-01
2494 1.24750000e+01 1.17772340e-02 5.60742042e-01 7.52954873e-03 8.11468668e-04 1.93067828e-02 5.61553511e-01
2495 1.24800000e+01 1.17590870e-02 5.60519014e-01 7.53515489e-03 8.10552978e-04 1.92942419e-02 5.61329567e-01
2496 1.24850000e+01 1.17564179e-02 5.60382179e-01 7.53935433e-03 8.09875427e-04 1.92957723e-02 5.61192054e-01
2497 1.24900000e+01 1.17458785e-02 5.60354887e-01 7.54234660e-03 8.09550829e-04 1.92882251e-02 5.61164438e-01
2498 1.24950000e+01 1.17181088e-02 5.60428773e-01 7.54407619e-03 8.09611731e-04 1.92621850e-02 5.61238384e-01
2499 1.25000000e+01 1.17080638e-02 5.60625044e-01 7.54423547e-03 8.09897154e-04 1.92522992e-02 5.61434942e-01
2500 1.25050000e+01 1.17496874e-02 5.60953738e-01 7.54307088e-03 8.10260897e-04 1.92927583e-02 5.61763999e-01
2501 1.25100000e+01 1.18357768e-02 5.61429971e-01 7.54044124e-03 8.10828500e-04 1.93762181e-02 5.62240799e-01
2502 1.25150000e+01 1.19173955e-02 5.62018008e-01 7.53591743e-03 8.11690708e-04 1.94533129e-02 5.62829699e-01
2503 1.25200000e+01 1.19742423e-02 5.62703225e-01 7.52950660e-03 8.12917886e-04 1.95037489e-02 5.63516143e-01
2504 1.25250000e+01 1.20449419e-02 5.63495413e-01 7.52260971e-03 8.14151043e-04 1.95675516e-02 5.64309564e-01
2505 1.25300000e+01 1.21618670e-02 5.64405759e-01 7.51529909e-03 8.15393007e-04 1.96771661e-02 5.65221152e-01
2506 1.25350000e+01 1.23066256e-02 5.65406007e-01 7.50668261e-03 8.16752515e-04 1.98133082e-02 5.66222760e-01
2507 1.25400000e+01 1.24543803e-02 5.66482667e-01 7.49699724e-03 8.18296612e-04 1.99513775e-02 5.67300964e-01
2508 1.25450000e+01 1.26156076e-02 5.67660321e-01 7.48758113e-03 8.19744318e-04 2.01031887e-02 5.68480065e-01
2509 1.25500000e+01 1.27858426e-02 5.68949815e-01 7.47802420e-03 8.21273690e-04 2.02638668e-02 5.69771089e-01
2510 1.25550000e+01 1.29381087e-02 5.70274009e-01 7.46768374e-03 8.22955990e-04 2.04057925e-02 5.71096965e-01
2511 1.25600000e+01 1.30868906e-02 5.71626970e-01 7.45726302e-03 8.24664638e-04 2.05441536e-02 5.72451635e-01
2512 1.25650000e+01 1.32630983e-02 5.73019660e-01 7.44734959e-03 8.26237457e-04 2.07104479e-02 5.73845897e-01
2513 1.25700000e+01 1.34511066e-02 5.74423070e-01 7.43784749e-03 8.27765864e-04 2.08889541e-02 5.75250836e-01
2514 1.25750000e+01 1.36191033e-02 5.75796505e-01 7.42944035e-03 8.29202826e-04 2.10485437e-02 5.76625708e-01
2515 1.25800000e+01 1.37601945e-02 5.77084370e-01 7.42260629e-03 8.30514283e-04 2.11828008e-02 5.77914885e-01
2516 1.25850000e+01 1.38787383e-02 5.78181113e-01 7.41761187e-03 8.31703152e-04 2.12963502e-02 5.79012816e-01
2517 1.25900000e+01 1.39707002e-02 5.79013032e-01 7.41540199e-03 8.32689339e-04 2.13861022e-02 5.79845721e-01
2518 1.25950000e+01 1.40083090e-02 5.79468298e-01 7.41722643e-03 8.33322246e-04 2.14255354e-02 5.80301620e-01
2519 1.26000000e+01 1.39665858e-02 5.79386574e-01 7.42389688e-03 8.33509460e-04 2.13904827e-02 5.80220083e-01
2520 1.26050000e+01 1.38353449e-02 5.78594273e-01 7.43699439e-03 8.33080264e-04 2.12723393e-02 5.79427353e-01
2521 1.26100000e+01 1.35940321e-02 5.76890327e-01 7.45854241e-03 8.31733718e-04 2.10525745e-02 5.77722061e-01
2522 1.26150000e+01 1.32188723e-02 5.74044237e-01 7.49066129e-03 8.29064926e-04 2.07095336e-02 5.74873301e-01
2523 1.26200000e+01 1.27028713e-02 5.69863571e-01 7.53551340e-03 8.24525421e-04 2.02383847e-02 5.70688096e-01
2524 1.26250000e+01 1.20445746e-02 5.64196538e-01 7.59526843e-03 8.17383807e-04 1.96398430e-02 5.65013922e-01
2525 1.26300000e+01 1.12305047e-02 5.56983080e-01 7.67074555e-03 8.07140341e-04 1.89012503e-02 5.57790220e-01
2526 1.26350000e+01 1.02450863e-02 5.48307489e-01 7.75946428e-03 7.93979158e-04 1.80045505e-02 5.49101468e-01
2527 1.26400000e+01 9.11640874e-03 5.38454970e-01 7.85323545e-03 7.78754282e-04 1.69696442e-02 5.39233724e-01
2528 1.26450000e+01 7.90242331e-03 5.27895255e-01 7.93981844e-03 7.64250647e-04 1.58422417e-02 5.28659506e-01
2529 1.26500000e+01 6.69153580e-03 5.17177288e-01 8.00836720e-03 7.53126906e-04 1.46999030e-02 5.17930415e-01
2530 1.26550000e+01 5.54912100e-03 5.06821727e-01 8.05396384e-03 7.46366579e-04 1.36030848e-02 5.07568093e-01
2531 1.26600000e+01 4.51586949e-03 4.97259683e-01 8.07656559e-03 7.43384440e-04 1.25924351e-02 4.98003067e-01
2532 1.26650000e+01 3.63016449e-03 4.88861664e-01 8.07776904e-03 7.43814338e-04 1.17079335e-02 4.89605478e-01
2533 1.26700000e+01 2.92970800e-03 4.81882102e-01 8.05954740e-03 7.47266935e-04 1.09892554e-02 4.82629369e-01
2534 1.26750000e+01 2.44928681e-03 4.76491523e-01 8.02468735e-03 7.53419876e-04 1.04739742e-02 4.77244943e-01
2535 1.26800000e+01 2.19288444e-03 4.72775798e-01 7.97676538e-03 7.60986020e-04 1.01696498e-02 4.73536784e-01
2536 1.26850000e+01 2.12580970e-03 4.70703178e-01 7.91947789e-03 7.70107787e-04 1.00452876e-02 4.71473286e-01
2537 1.26900000e+01 2.22570320e-03 4.70064106e-01 7.86164520e-03 7.79261065e-04 1.00873484e-02 4.70843367e-01
2538 1.26950000e+01 2.47300520e-03 4.70580969e-01 7.80611539e-03 7.87617467e-04 1.02791206e-02 4.71368587e-01
2539 1.27000000e+01 2.81300876e-03 4.71893706e-01 7.75452334e-03 7.94857771e-04 1.05675321e-02 4.72688564e-01
2540 1.27050000e+01 3.20695489e-03 4.73784900e-01 7.70711034e-03 8.01283078e-04 1.09140652e-02 4.74586183e-01
2541 1.27100000e+01 3.63862214e-03 4.76112925e-01 7.66248976e-03 8.07021781e-04 1.13011119e-02 4.76919947e-01
2542 1.27150000e+01 4.11405839e-03 4.78832932e-01 7.61945825e-03 8.11823015e-04 1.17335166e-02 4.79644755e-01
2543 1.27200000e+01 4.62004031e-03 4.81951739e-01 7.57793406e-03 8.16326758e-04 1.21979744e-02 4.82768066e-01
2544 1.27250000e+01 5.16735573e-03 4.85542045e-01 7.53651186e-03 8.20212562e-04 1.27038676e-02 4.86362257e-01
2545 1.27300000e+01 5.77010295e-03 4.89719888e-01 7.49472755e-03 8.23577992e-04 1.32648305e-02 4.90543466e-01
2546 1.27350000e+01 6.41901282e-03 4.94473042e-01 7.45544438e-03 8.27121697e-04 1.38744572e-02 4.95300164e-01
2547 1.27400000e+01 7.07981605e-03 4.99580290e-01 7.42117913e-03 8.29907379e-04 1.45009952e-02 5.00410198e-01
2548 1.27450000e+01 7.70185838e-03 5.04721776e-01 7.39466946e-03 8.31487834e-04 1.50965278e-02 5.05553264e-01
2549 1.27500000e+01 8.27291382e-03 5.09770278e-01 7.37664734e-03 8.31596175e-04 1.56495612e-02 5.10601874e-01
2550 1.27550000e+01 8.76713422e-03 5.14588636e-01 7.36502617e-03 8.30541830e-04 1.61321604e-02 5.15419178e-01
2551 1.27600000e+01 9.20028358e-03 5.19237133e-01 7.35796653e-03 8.28925229e-04 1.65582501e-02 5.20066058e-01
2552 1.27650000e+01 9.58313636e-03 5.23753353e-01 7.35336769e-03 8.27309285e-04 1.69365040e-02 5.24580662e-01
2553 1.27700000e+01 9.92902176e-03 5.28196511e-01 7.34970532e-03 8.26240835e-04 1.72787271e-02 5.29022752e-01
2554 1.27750000e+01 1.02462122e-02 5.32580221e-01 7.34622556e-03 8.25896338e-04 1.75924377e-02 5.33406118e-01
2555 1.27800000e+01 1.05460908e-02 5.36926305e-01 7.34245969e-03 8.26347947e-04 1.78885505e-02 5.37752653e-01
2556 1.27850000e+01 1.08391288e-02 5.41223781e-01 7.33855414e-03 8.27429316e-04 1.81776829e-02 5.42051210e-01
2557 1.27900000e+01 1.11233596e-02 5.45415523e-01 7.33432355e-03 8.29015188e-04 1.84576831e-02 5.46244538e-01
2558 1.27950000e+01 1.13943348e-02 5.49447399e-01 7.32944539e-03 8.30995805e-04 1.87237802e-02 5.50278395e-01
2559 1.28000000e+01 1.16538838e-02 5.53279579e-01 7.32449623e-03 8.33177732e-04 1.89783800e-02 5.54112756e-01
2560 1.28050000e+01 1.19001231e-02 5.56860377e-01 7.31973922e-03 8.35405267e-04 1.92198623e-02 5.57695783e-01
2561 1.28100000e+01 1.21311058e-02 5.60165910e-01 7.31510008e-03 8.37612754e-04 1.94462059e-02 5.61003523e-01
2562 1.28150000e+01 1.23407584e-02 5.63157882e-01 7.31101765e-03 8.39654926e-04 1.96517761e-02 5.63997537e-01
2563 1.28200000e+01 1.25322540e-02 5.65830231e-01 7.30797001e-03 8.41455220e-04 1.98402240e-02 5.66671686e-01
2564 1.28250000e+01 1.26995257e-02 5.68150775e-01 7.30610257e-03 8.42959386e-04 2.00056283e-02 5.68993735e-01
2565 1.28300000e+01 1.28339706e-02 5.70067121e-01 7.30592366e-03 8.44132268e-04 2.01398942e-02 5.70911253e-01
2566 1.28350000e+01 1.29283577e-02 5.71533126e-01 7.30755492e-03 8.44942190e-04 2.02359126e-02 5.72378068e-01
2567 1.28400000e+01 1.29788949e-02 5.72522265e-01 7.31086494e-03 8.45407208e-04 2.02897598e-02 5.73367672e-01
2568 1.28450000e+01 1.29855674e-02 5.73034373e-01 7.31582202e-03 8.45397313e-04 2.03013894e-02 5.73879770e-01
2569 1.28500000e+01 1.29491012e-02 5.73096212e-01 7.32184243e-03 8.44945252e-04 2.02709437e-02 5.73941157e-01
2570 1.28550000e+01 1.28846189e-02 5.72827349e-01 7.32791017e-03 8.44164796e-04 2.02125291e-02 5.73671514e-01
2571 1.28600000e+01 1.28083134e-02 5.72364293e-01 7.33336296e-03 8.43214212e-04 2.01416763e-02 5.73207507e-01
2572 1.28650000e+01 1.27356348e-02 5.71865298e-01 7.33815119e-03 8.42241519e-04 2.00737860e-02 5.72707540e-01
2573 1.28700000e+01 1.26810227e-02 5.71473630e-01 7.34212881e-03 8.41465050e-04 2.00231515e-02 5.72315095e-01
2574 1.28750000e+01 1.26560487e-02 5.71291069e-01 7.34515401e-03 8.40971779e-04 2.00012027e-02 5.72132041e-01
2575 1.28800000e+01 1.26612412e-02 5.71351331e-01 7.34781238e-03 8.40659032e-04 2.00090535e-02 5.72191990e-01
2576 1.28850000e+01 1.26896927e-02 5.71625653e-01 7.35043412e-03 8.40436824e-04 2.00401268e-02 5.72466090e-01
2577 1.28900000e+01 1.27411326e-02 5.72121241e-01 7.35257045e-03 8.40300215e-04 2.00937030e-02 5.72961542e-01
2578 1.28950000e+01 1.28050678e-02 5.72764460e-01 7.35438907e-03 8.40187130e-04 2.01594569e-02 5.73604647e-01
2579 1.29000000e+01 1.28838470e-02 5.73557070e-01 7.35584085e-03 8.40123934e-04 2.02396879e-02 5.74397194e-01
2580 1.29050000e+01 1.29714903e-02 5.74430570e-01 7.35647859e-03 8.40149023e-04 2.03279689e-02 5.75270719e-01
2581 1.29100000e+01 1.30739958e-02 5.75402355e-01 7.35610397e-03 8.40325210e-04 2.04300998e-02 5.76242680e-01
2582 1.29150000e+01 1.31886071e-02 5.76453424e-01 7.35467375e-03 8.40705781e-04 2.05432808e-02 5.77294129e-01
2583 1.29200000e+01 1.33105232e-02 5.77576217e-01 7.35208627e-03 8.41314656e-04 2.06626095e-02 5.78417532e-01
2584 1.29250000e+01 1.34439256e-02 5.78777751e-01 7.34823063e-03 8.42127704e-04 2.07921562e-02 5.79619879e-01
2585 1.29300000e+01 1.35918434e-02 5.80056932e-01 7.34303092e-03 8.43141212e-04 2.09348743e-02 5.80900074e-01
2586 1.29350000e+01 1.37530472e-02 5.81410792e-01 7.33646720e-03 8.44258247e-04 2.10895144e-02 5.82255050e-01
2587 1.29400000e+01 1.39298048e-02 5.82871123e-01 7.32850919e-03 8.45498535e-04 2.12583140e-02 5.83716621e-01
2588 1.29450000e+01 1.41117151e-02 5.84440193e-01 7.31919900e-03 8.47407843e-04 2.14309141e-02 5.85287601e-01
2589 1.29500000e+01 1.43055593e-02 5.86100298e-01 7.30807011e-03 8.48926938e-04 2.16136294e-02 5.86949225e-01
2590 1.29550000e+01 1.45266535e-02 5.87939662e-01 7.29554366e-03 8.50701879e-04 2.18221972e-02 5.88790364e-01
2591 1.29600000e+01 1.47641105e-02 5.89955074e-01 7.28164533e-03 8.52677944e-04 2.20457559e-02 5.90807752e-01
2592 1.29650000e+01 1.50167368e-02 5.92149563e-01 7.26623892e-03 8.54960594e-04 2.22829757e-02 5.93004524e-01
2593 1.29700000e+01 1.52879170e-02 5.94528426e-01 7.24959972e-03 8.57481544e-04 2.25375167e-02 5.95385907e-01
2594 1.29750000e+01 1.55715153e-02 5.97058249e-01 7.22938668e-03 8.60677743e-04 2.28009020e-02 5.97918927e-01
2595 1.29800000e+01 1.58601600e-02 5.99706767e-01 7.21003370e-03 8.63853252e-04 2.30701937e-02 6.00570620e-01
2596 1.29850000e+01 1.61474295e-02 6.02409205e-01 7.19015500e-03 8.67247012e-04 2.33375845e-02 6.03276452e-01
2597 1.29900000e+01 1.64275095e-02 6.05103463e-01 7.17024183e-03 8.70723877e-04 2.35977514e-02 6.05974187e-01
2598 1.29950000e+01 1.66914060e-02 6.07720135e-01 7.15067287e-03 8.74245297e-04 2.38420789e-02 6.08594381e-01
2599 1.30000000e+01 1.69327483e-02 6.10190846e-01 7.13251747e-03 8.77616311e-04 2.40652657e-02 6.11068462e-01
2600 1.30050000e+01 1.71539719e-02 6.12471771e-01 7.11594299e-03 8.80731804e-04 2.42699149e-02 6.13352503e-01
2601 1.30100000e+01 1.73344145e-02 6.14535844e-01 7.10143331e-03 8.83726881e-04 2.44358478e-02 6.15419571e-01
2602 1.30150000e+01 1.74826069e-02 6.16328190e-01 7.08903339e-03 8.86365275e-04 2.45716403e-02 6.17214555e-01
2603 1.30200000e+01 1.76022483e-02 6.17831240e-01 7.07943232e-03 8.88373389e-04 2.46816807e-02 6.18719613e-01
2604 1.30250000e+01 1.76825264e-02 6.19063747e-01 7.07267041e-03 8.90252039e-04 2.47551968e-02 6.19953999e-01
2605 1.30300000e+01 1.77195721e-02 6.19961405e-01 7.06792728e-03 8.91460387e-04 2.47874994e-02 6.20852865e-01
2606 1.30350000e+01 1.77201481e-02 6.20573805e-01 7.06611881e-03 8.92737903e-04 2.47862669e-02 6.21466543e-01
2607 1.30400000e+01 1.76839966e-02 6.20867148e-01 7.06697109e-03 8.93571614e-04 2.47509677e-02 6.21760719e-01
2608 1.30450000e+01 1.76084349e-02 6.20829800e-01 7.06985997e-03 8.94075929e-04 2.46782949e-02 6.21723876e-01
2609 1.30500000e+01 1.75044517e-02 6.20493432e-01 7.07553930e-03 8.94140907e-04 2.45799910e-02 6.21387573e-01
2610 1.30550000e+01 1.73622280e-02 6.19791864e-01 7.08453086e-03 8.93712877e-04 2.44467589e-02 6.20685577e-01
2611 1.30600000e+01 1.71874368e-02 6.18762754e-01 7.09717485e-03 8.92806903e-04 2.42846117e-02 6.19655560e-01
2612 1.30650000e+01 1.69605507e-02 6.17276923e-01 7.11480972e-03 8.91317765e-04 2.40753604e-02 6.18168241e-01
2613 1.30700000e+01 1.66841309e-02 6.15303787e-01 7.13846647e-03 8.89168689e-04 2.38225973e-02 6.16192955e-01
2614 1.30750000e+01 1.63445359e-02 6.12696486e-01 7.16941102e-03 8.86257925e-04 2.35139469e-02 6.13582744e-01
2615 1.30800000e+01 1.59178683e-02 6.09263475e-01 7.20909042e-03 8.82518759e-04 2.31269588e-02 6.10145994e-01
2616 1.30850000e+01 1.53823174e-02 6.04785001e-01 7.25956354e-03 8.77450589e-04 2.26418809e-02 6.05662451e-01
2617 1.30900000e+01 1.47102837e-02 5.99028597e-01 7.32342520e-03 8.70693108e-04 2.20337089e-02 5.99899290e-01
2618 1.30950000e+01 1.38772177e-02 5.91765452e-01 7.40238934e-03 8.61688887e-04 2.12796070e-02 5.92627141e-01
2619 1.31000000e+01 1.28819718e-02 5.82898061e-01 7.49797809e-03 8.49757459e-04 2.03799499e-02 5.83747818e-01
2620 1.31050000e+01 1.17295572e-02 5.72441071e-01 7.60922045e-03 8.34340323e-04 1.93387777e-02 5.73275411e-01
2621 1.31100000e+01 1.04400654e-02 5.60638004e-01 7.73170535e-03 8.16744023e-04 1.81717707e-02 5.61454748e-01
2622 1.31150000e+01 9.04772279e-03 5.47817122e-01 7.85144965e-03 7.96295508e-04 1.68991724e-02 5.48613417e-01
2623 1.31200000e+01 7.60518370e-03 5.34576097e-01 7.95755917e-03 7.77743148e-04 1.55627429e-02 5.35353840e-01
2624 1.31250000e+01 6.17428416e-03 5.21355111e-01 8.04296362e-03 7.63513586e-04 1.42172478e-02 5.22118624e-01
2625 1.31300000e+01 4.81286087e-03 5.08653065e-01 8.10617379e-03 7.53619953e-04 1.29190347e-02 5.09406685e-01
2626 1.31350000e+01 3.58083700e-03 4.96869842e-01 8.14785725e-03 7.47311738e-04 1.17286942e-02 4.97617154e-01
2627 1.31400000e+01 2.52647139e-03 4.86407876e-01 8.16898237e-03 7.44265578e-04 1.06954538e-02 4.87152141e-01
2628 1.31450000e+01 1.69079098e-03 4.77585989e-01 8.16636610e-03 7.44927775e-04 9.85715708e-03 4.78330917e-01
2629 1.31500000e+01 1.10174896e-03 4.70675442e-01 8.14725828e-03 7.47985119e-04 9.24900724e-03 4.71423427e-01
2630 1.31550000e+01 7.69083826e-04 4.65802575e-01 8.11304828e-03 7.53242024e-04 8.88213211e-03 4.66555817e-01
2631 1.31600000e+01 6.88006935e-04 4.62948044e-01 8.07048498e-03 7.59654257e-04 8.75849191e-03 4.63707699e-01
2632 1.31650000e+01 8.09770362e-04 4.61870325e-01 8.02659460e-03 7.66052098e-04 8.83636496e-03 4.62636377e-01
2633 1.31700000e+01 1.09163506e-03 4.62135183e-01 7.98642973e-03 7.71565707e-04 9.07806479e-03 4.62906749e-01
2634 1.31750000e+01 1.47945214e-03 4.63340790e-01 7.95092653e-03 7.75910874e-04 9.43037868e-03 4.64116700e-01
2635 1.31800000e+01 1.90539907e-03 4.65129041e-01 7.92047777e-03 7.78707622e-04 9.82587684e-03 4.65907748e-01
2636 1.31850000e+01 2.35389500e-03 4.67388517e-01 7.89205863e-03 7.81346485e-04 1.02459536e-02 4.68169863e-01
2637 1.31900000e+01 2.85283338e-03 4.70193463e-01 7.85960442e-03 7.84219157e-04 1.07124378e-02 4.70977682e-01
2638 1.31950000e+01 3.40729742e-03 4.73537199e-01 7.83133107e-03 7.86159609e-04 1.12386285e-02 4.74323359e-01
2639 1.32000000e+01 4.01082008e-03 4.77401434e-01 7.80500034e-03 7.87327901e-04 1.18158204e-02 4.78188762e-01
2640 1.32050000e+01 4.63295812e-03 4.81687484e-01 7.78204050e-03 7.87975807e-04 1.24149986e-02 4.82475460e-01
2641 1.32100000e+01 5.26026079e-03 4.86369895e-01 7.76108578e-03 7.87876158e-04 1.30213466e-02 4.87157771e-01
2642 1.32150000e+01 5.92084387e-03 4.91582633e-01 7.74283055e-03 7.87213115e-04 1.36636744e-02 4.92369846e-01
2643 1.32200000e+01 6.61931332e-03 4.97393451e-01 7.72498283e-03 7.86264106e-04 1.43442962e-02 4.98179715e-01
2644 1.32250000e+01 7.33053950e-03 5.03747315e-01 7.70713354e-03 7.85770470e-04 1.50376730e-02 5.04533085e-01
2645 1.32300000e+01 8.06401672e-03 5.10626811e-01 7.69077023e-03 7.85352467e-04 1.57547869e-02 5.11412163e-01
2646 1.32350000e+01 8.81306304e-03 5.17940594e-01 7.67528062e-03 7.85246344e-04 1.64883437e-02 5.18725840e-01
2647 1.32400000e+01 9.55529752e-03 5.25554446e-01 7.65947864e-03 7.85698711e-04 1.72147762e-02 5.26340144e-01
2648 1.32450000e+01 1.02793908e-02 5.33323011e-01 7.64458666e-03 7.86568542e-04 1.79239775e-02 5.34109580e-01
2649 1.32500000e+01 1.09780020e-02 5.41087983e-01 7.63106476e-03 7.87845713e-04 1.86090667e-02 5.41875828e-01
2650 1.32550000e+01 1.16448290e-02 5.48708913e-01 7.61850932e-03 7.89513334e-04 1.92633383e-02 5.49498426e-01
2651 1.32600000e+01 1.22603507e-02 5.55996527e-01 7.60732439e-03 7.91590468e-04 1.98676750e-02 5.56788117e-01
2652 1.32650000e+01 1.28120416e-02 5.62766736e-01 7.59886199e-03 7.93779636e-04 2.04109036e-02 5.63560516e-01
2653 1.32700000e+01 1.32889570e-02 5.68854900e-01 7.59311572e-03 7.95854977e-04 2.08820727e-02 5.69650755e-01
2654 1.32750000e+01 1.36761100e-02 5.74062213e-01 7.59213874e-03 7.97884310e-04 2.12682487e-02 5.74860098e-01
2655 1.32800000e+01 1.39505869e-02 5.78186332e-01 7.59713805e-03 7.99385657e-04 2.15477249e-02 5.78985718e-01
2656 1.32850000e+01 1.40963914e-02 5.81077190e-01 7.60984947e-03 8.00161750e-04 2.17062409e-02 5.81877352e-01
2657 1.32900000e+01 1.40926384e-02 5.82548910e-01 7.63238732e-03 7.99791599e-04 2.17250257e-02 5.83348702e-01
2658 1.32950000e+01 1.39238483e-02 5.82422260e-01 7.66667333e-03 7.97694522e-04 2.15905216e-02 5.83219955e-01
2659 1.33000000e+01 1.35770964e-02 5.80561437e-01 7.71421501e-03 7.93250651e-04 2.12913114e-02 5.81354688e-01
2660 1.33050000e+01 1.30378157e-02 5.76857695e-01 7.77562922e-03 7.85857929e-04 2.08134450e-02 5.77643553e-01
2661 1.33100000e+01 1.23059930e-02 5.71349817e-01 7.84848747e-03 7.75418454e-04 2.01544804e-02 5.72125235e-01
2662 1.33150000e+01 1.14187051e-02 5.64304624e-01 7.92704122e-03 7.62899790e-04 1.93457464e-02 5.65067524e-01
2663 1.33200000e+01 1.04479030e-02 5.56254201e-01 8.00266272e-03 7.50795469e-04 1.84505657e-02 5.57004997e-01
2664 1.33250000e+01 9.46651829e-03 5.47826256e-01 8.06509737e-03 7.41646677e-04 1.75316157e-02 5.48567903e-01
2665 1.33300000e+01 8.51146554e-03 5.39561062e-01 8.10805350e-03 7.36425406e-04 1.66195190e-02 5.40297488e-01
2666 1.33350000e+01 7.62836118e-03 5.31895353e-01 8.13012455e-03 7.34416790e-04 1.57584857e-02 5.32629770e-01
2667 1.33400000e+01 6.88610215e-03 5.25209738e-01 8.13284894e-03 7.35271636e-04 1.50189511e-02 5.25945010e-01
2668 1.33450000e+01 6.32249147e-03 5.19740463e-01 8.11955706e-03 7.38601950e-04 1.44420485e-02 5.20479065e-01
2669 1.33500000e+01 5.93198149e-03 5.15565016e-01 8.09477567e-03 7.43630355e-04 1.40267572e-02 5.16308647e-01
2670 1.33550000e+01 5.69479849e-03 5.12640893e-01 8.06278247e-03 7.49626242e-04 1.37575810e-02 5.13390519e-01
2671 1.33600000e+01 5.60075272e-03 5.10854226e-01 8.02691236e-03 7.56018382e-04 1.36276651e-02 5.11610245e-01
2672 1.33650000e+01 5.62846201e-03 5.10010343e-01 7.99019995e-03 7.62273290e-04 1.36186620e-02 5.10772617e-01
2673 1.33700000e+01 5.73604462e-03 5.09881402e-01 7.95477677e-03 7.68001549e-04 1.36908214e-02 5.10649403e-01
2674 1.33750000e+01 5.89623473e-03 5.10264580e-01 7.92154473e-03 7.73012891e-04 1.38177795e-02 5.11037593e-01
2675 1.33800000e+01 6.10651479e-03 5.10999624e-01 7.89106665e-03 7.77037932e-04 1.39975814e-02 5.11776662e-01
2676 1.33850000e+01 6.35186237e-03 5.12014802e-01 7.86359863e-03 7.80368243e-04 1.42154610e-02 5.12795170e-01
2677 1.33900000e+01 6.61556847e-03 5.13271858e-01 7.83844520e-03 7.83105030e-04 1.44540137e-02 5.14054963e-01
2678 1.33950000e+01 6.89214928e-03 5.14702604e-01 7.81582972e-03 7.85220532e-04 1.47079790e-02 5.15487824e-01
2679 1.34000000e+01 7.19014717e-03 5.16300377e-01 7.79654185e-03 7.86572507e-04 1.49866890e-02 5.17086949e-01
2680 1.34050000e+01 7.50057704e-03 5.18075504e-01 7.78051183e-03 7.87113388e-04 1.52810889e-02 5.18862618e-01
2681 1.34100000e+01 7.81082594e-03 5.20013069e-01 7.76772023e-03 7.86934568e-04 1.55785462e-02 5.20800004e-01
2682 1.34150000e+01 8.12209696e-03 5.22124856e-01 7.75788255e-03 7.86030952e-04 1.58799795e-02 5.22910887e-01
2683 1.34200000e+01 8.44127276e-03 5.24472179e-01 7.75030049e-03 7.84587067e-04 1.61915733e-02 5.25256766e-01
2684 1.34250000e+01 8.77006381e-03 5.27141974e-01 7.74358333e-03 7.82910159e-04 1.65136471e-02 5.27924884e-01
2685 1.34300000e+01 9.11179550e-03 5.30208539e-01 7.73666176e-03 7.81393656e-04 1.68484573e-02 5.30989933e-01
2686 1.34350000e+01 9.47217956e-03 5.33713174e-01 7.72865430e-03 7.80481052e-04 1.72008339e-02 5.34493655e-01
2687 1.34400000e+01 9.85504906e-03 5.37645020e-01 7.71879477e-03 7.80415358e-04 1.75738438e-02 5.38425435e-01
2688 1.34450000e+01 1.02613377e-02 5.41938426e-01 7.70714975e-03 7.81289760e-04 1.79684874e-02 5.42719716e-01
2689 1.34500000e+01 1.06809370e-02 5.46455645e-01 7.69418499e-03 7.82941722e-04 1.83751220e-02 5.47238587e-01
2690 1.34550000e+01 1.10969438e-02 5.51086874e-01 7.67985597e-03 7.85278207e-04 1.87767998e-02 5.51872152e-01
2691 1.34600000e+01 1.14936272e-02 5.55670808e-01 7.66431305e-03 7.88177466e-04 1.91579403e-02 5.56458986e-01
2692 1.34650000e+01 1.18669072e-02 5.60070911e-01 7.64763265e-03 7.91471639e-04 1.95145398e-02 5.60862382e-01
2693 1.34700000e+01 1.22157519e-02 5.64208354e-01 7.63000668e-03 7.95065061e-04 1.98457586e-02 5.65003419e-01
2694 1.34750000e+01 1.25376976e-02 5.68034318e-01 7.61191866e-03 7.98843898e-04 2.01496163e-02 5.68833162e-01
2695 1.34800000e+01 1.28307976e-02 5.71525112e-01 7.59356989e-03 8.02724291e-04 2.04243675e-02 5.72327836e-01
2696 1.34850000e+01 1.30989637e-02 5.74658953e-01 7.57525911e-03 8.06591424e-04 2.06742229e-02 5.75465545e-01
2697 1.34900000e+01 1.33395187e-02 5.77409529e-01 7.55788618e-03 8.10276854e-04 2.08974049e-02 5.78219806e-01
2698 1.34950000e+01 1.35350836e-02 5.79720731e-01 7.54239085e-03 8.13711021e-04 2.10774744e-02 5.80534442e-01
2699 1.35000000e+01 1.36735092e-02 5.81500857e-01 7.53021463e-03 8.16763144e-04 2.12037238e-02 5.82317620e-01
2700 1.35050000e+01 1.37423036e-02 5.82598154e-01 7.52301729e-03 8.19146695e-04 2.12653209e-02 5.83417301e-01
2701 1.35100000e+01 1.37182805e-02 5.82824097e-01 7.52313393e-03 8.20855396e-04 2.12414145e-02 5.83644952e-01
2702 1.35150000e+01 1.35621570e-02 5.81926774e-01 7.53286544e-03 8.21455970e-04 2.10950225e-02 5.82748230e-01
2703 1.35200000e+01 1.32497015e-02 5.79693859e-01 7.55499377e-03 8.20415808e-04 2.08046952e-02 5.80514275e-01
2704 1.35250000e+01 1.27658030e-02 5.75911137e-01 7.59177852e-03 8.16923702e-04 2.03575815e-02 5.76728061e-01
2705 1.35300000e+01 1.21009365e-02 5.70451090e-01 7.64399904e-03 8.10261078e-04 1.97449356e-02 5.71261351e-01
2706 1.35350000e+01 1.12568934e-02 5.63352553e-01 7.70938018e-03 8.00151254e-04 1.89662736e-02 5.64152705e-01
2707 1.35400000e+01 1.02655536e-02 5.54910898e-01 7.78165695e-03 7.87459438e-04 1.80472105e-02 5.55698357e-01
2708 1.35450000e+01 9.18778711e-03 5.45695655e-01 7.84951040e-03 7.75168859e-04 1.70372975e-02 5.46470824e-01
2709 1.35500000e+01 8.10736282e-03 5.36383158e-01 7.90125762e-03 7.66473177e-04 1.60086204e-02 5.37149631e-01
2710 1.35550000e+01 7.10095313e-03 5.27586669e-01 7.93157236e-03 7.62466546e-04 1.50325255e-02 5.28349135e-01
2711 1.35600000e+01 6.23379355e-03 5.19778241e-01 7.94013110e-03 7.61973543e-04 1.41739246e-02 5.20540215e-01
2712 1.35650000e+01 5.55217547e-03 5.13341029e-01 7.92953010e-03 7.64831963e-04 1.34817056e-02 5.14105861e-01
2713 1.35700000e+01 5.07943401e-03 5.08456763e-01 7.90593411e-03 7.69430260e-04 1.29853681e-02 5.09226193e-01
2714 1.35750000e+01 4.81370375e-03 5.05176436e-01 7.87206570e-03 7.75651188e-04 1.26857694e-02 5.05952087e-01
2715 1.35800000e+01 4.73964737e-03 5.03380431e-01 7.83384361e-03 7.82492383e-04 1.25734910e-02 5.04162924e-01
2716 1.35850000e+01 4.81491779e-03 5.02827867e-01 7.79536512e-03 7.89211515e-04 1.26102829e-02 5.03617079e-01
2717 1.35900000e+01 4.99627406e-03 5.03202974e-01 7.75935183e-03 7.95250279e-04 1.27556259e-02 5.03998224e-01
2718 1.35950000e+01 5.25476114e-03 5.04226875e-01 7.72665349e-03 8.00190309e-04 1.29814146e-02 5.05027065e-01
2719 1.36000000e+01 5.55876900e-03 5.05702108e-01 7.69750244e-03 8.04405432e-04 1.32562714e-02 5.06506513e-01
2720 1.36050000e+01 5.90013856e-03 5.07527527e-01 7.67102954e-03 8.07809895e-04 1.35711681e-02 5.08335337e-01
2721 1.36100000e+01 6.27039966e-03 5.09634735e-01 7.64673899e-03 8.10783543e-04 1.39171386e-02 5.10445519e-01
2722 1.36150000e+01 6.66731428e-03 5.11976424e-01 7.62455111e-03 8.13170850e-04 1.42918654e-02 5.12789595e-01
2723 1.36200000e+01 7.08843013e-03 5.14559577e-01 7.60467193e-03 8.15052055e-04 1.46931021e-02 5.15374629e-01
2724 1.36250000e+01 7.53018548e-03 5.17353005e-01 7.58672557e-03 8.16072884e-04 1.51169111e-02 5.18169078e-01
2725 1.36300000e+01 7.98201945e-03 5.20363340e-01 7.57122845e-03 8.16528588e-04 1.55532479e-02 5.21179868e-01
2726 1.36350000e+01 8.44009639e-03 5.23647556e-01 7.55731228e-03 8.16496311e-04 1.59974087e-02 5.24464052e-01
2727 1.36400000e+01 8.91618636e-03 5.27277166e-01 7.54391111e-03 8.15740492e-04 1.64600975e-02 5.28092906e-01
2728 1.36450000e+01 9.41523710e-03 5.31362492e-01 7.53076829e-03 8.15051830e-04 1.69460054e-02 5.32177544e-01
2729 1.36500000e+01 9.95148518e-03 5.35976369e-01 7.51771151e-03 8.14477433e-04 1.74691967e-02 5.36790847e-01
2730 1.36550000e+01 1.05134184e-02 5.41092483e-01 7.50483019e-03 8.14266290e-04 1.80182486e-02 5.41906750e-01
2731 1.36600000e+01 1.10864663e-02 5.46627567e-01 7.49180249e-03 8.14268149e-04 1.85782688e-02 5.47441835e-01
2732 1.36650000e+01 1.16524983e-02 5.52445226e-01 7.47859089e-03 8.14798765e-04 1.91310892e-02 5.53260025e-01
2733 1.36700000e+01 1.22177830e-02 5.58453815e-01 7.46523248e-03 8.15791099e-04 1.96830155e-02 5.59269606e-01
2734 1.36750000e+01 1.27658029e-02 5.64504637e-01 7.45161067e-03 8.17272899e-04 2.02174135e-02 5.65321909e-01
2735 1.36800000e+01 1.32842068e-02 5.70442789e-01 7.43876902e-03 8.19589480e-04 2.07229758e-02 5.71262379e-01
2736 1.36850000e+01 1.37747008e-02 5.76162187e-01 7.42710559e-03 8.22102961e-04 2.12018064e-02 5.76984290e-01
2737 1.36900000e+01 1.42145955e-02 5.81465378e-01 7.41704215e-03 8.24861080e-04 2.16316377e-02 5.82290239e-01
2738 1.36950000e+01 1.45947095e-02 5.86204959e-01 7.41059205e-03 8.27474059e-04 2.20053016e-02 5.87032433e-01
2739 1.37000000e+01 1.48930096e-02 5.90194711e-01 7.40911482e-03 8.29882341e-04 2.23021244e-02 5.91024593e-01
2740 1.37050000e+01 1.50989540e-02 5.93279797e-01 7.41462603e-03 8.31739289e-04 2.25135800e-02 5.94111537e-01
2741 1.37100000e+01 1.51929697e-02 5.95266648e-01 7.42912962e-03 8.32719125e-04 2.26220993e-02 5.96099367e-01
2742 1.37150000e+01 1.51537631e-02 5.95983994e-01 7.45357601e-03 8.32412575e-04 2.26073391e-02 5.96816407e-01
2743 1.37200000e+01 1.49651494e-02 5.95311724e-01 7.48796632e-03 8.30241540e-04 2.24531158e-02 5.96141966e-01
2744 1.37250000e+01 1.46400538e-02 5.93281328e-01 7.53114084e-03 8.25646405e-04 2.21711947e-02 5.94106975e-01
2745 1.37300000e+01 1.41916591e-02 5.90017645e-01 7.57872581e-03 8.18726102e-04 2.17703849e-02 5.90836371e-01
2746 1.37350000e+01 1.36507976e-02 5.85831683e-01 7.62453414e-03 8.10552694e-04 2.12753317e-02 5.86642236e-01
2747 1.37400000e+01 1.30727234e-02 5.81172877e-01 7.66204843e-03 8.03021563e-04 2.07347718e-02 5.81975898e-01
2748 1.37450000e+01 1.25139286e-02 5.76528639e-01 7.68687032e-03 7.98563995e-04 2.02007989e-02 5.77327203e-01
2749 1.37500000e+01 1.20233898e-02 5.72236821e-01 7.69844239e-03 7.97551353e-04 1.97218322e-02 5.73034372e-01
2750 1.37550000e+01 1.16158263e-02 5.68522543e-01 7.69814912e-03 7.98783072e-04 1.93139754e-02 5.69321326e-01
2751 1.37600000e+01 1.13069934e-02 5.65492399e-01 7.68799712e-03 8.01581268e-04 1.89949906e-02 5.66293980e-01
2752 1.37650000e+01 1.10919582e-02 5.63162042e-01 7.67016358e-03 8.05518672e-04 1.87621217e-02 5.63967560e-01
2753 1.37700000e+01 1.09629184e-02 5.61507104e-01 7.64745337e-03 8.10351852e-04 1.86103718e-02 5.62317456e-01
2754 1.37750000e+01 1.09003076e-02 5.60411505e-01 7.62269991e-03 8.15708939e-04 1.85230075e-02 5.61227214e-01
2755 1.37800000e+01 1.08772798e-02 5.59687946e-01 7.59968130e-03 8.21505977e-04 1.84769611e-02 5.60509452e-01
2756 1.37850000e+01 1.08654849e-02 5.59088955e-01 7.58091418e-03 8.27000265e-04 1.84463991e-02 5.59915955e-01
2757 1.37900000e+01 1.08304581e-02 5.58296285e-01 7.57010621e-03 8.32190597e-04 1.84005643e-02 5.59128475e-01
2758 1.37950000e+01 1.07467178e-02 5.56975424e-01 7.57024707e-03 8.35765062e-04 1.83169649e-02 5.57811189e-01
2759 1.38000000e+01 1.05615957e-02 5.54828579e-01 7.58441942e-03 8.37901199e-04 1.81460151e-02 5.55666480e-01
2760 1.38050000e+01 1.02642574e-02 5.51573479e-01 7.61469190e-03 8.35791940e-04 1.78789493e-02 5.52409271e-01
2761 1.38100000e+01 9.82756791e-03 5.47041950e-01 7.66377874e-03 8.29508177e-04 1.74913466e-02 5.47871458e-01
2762 1.38150000e+01 9.26247082e-03 5.41254686e-01 7.73023256e-03 8.18430783e-04 1.69927034e-02 5.42073117e-01
2763 1.38200000e+01 8.59822590e-03 5.34508167e-01 7.80664313e-03 8.03526891e-04 1.64048690e-02 5.35311694e-01
2764 1.38250000e+01 7.87196342e-03 5.27316074e-01 7.87948262e-03 7.87955102e-04 1.57514460e-02 5.28104029e-01
2765 1.38300000e+01 7.14368332e-03 5.20245162e-01 7.93626344e-03 7.75555266e-04 1.50799468e-02 5.21020717e-01
2766 1.38350000e+01 6.47490814e-03 5.13772591e-01 7.97345763e-03 7.67936079e-04 1.44483658e-02 5.14540527e-01
2767 1.38400000e+01 5.90510880e-03 5.08212550e-01 7.99359504e-03 7.63636837e-04 1.38987038e-02 5.08976187e-01
2768 1.38450000e+01 5.46816722e-03 5.03805347e-01 7.99687281e-03 7.62029738e-04 1.34650400e-02 5.04567377e-01
2769 1.38500000e+01 5.18163721e-03 5.00675218e-01 7.99006755e-03 7.62100747e-04 1.31717048e-02 5.01437319e-01
2770 1.38550000e+01 5.04457507e-03 4.98886092e-01 7.97241612e-03 7.64130908e-04 1.30169912e-02 4.99650223e-01
2771 1.38600000e+01 5.05120795e-03 4.98443610e-01 7.94558702e-03 7.67917130e-04 1.29967950e-02 4.99211527e-01
2772 1.38650000e+01 5.18122388e-03 4.99213887e-01 7.91285068e-03 7.72959545e-04 1.30940746e-02 4.99986847e-01
2773 1.38700000e+01 5.41908450e-03 5.01041493e-01 7.87874156e-03 7.78491866e-04 1.32978261e-02 5.01819984e-01
2774 1.38750000e+01 5.73358881e-03 5.03620575e-01 7.84716676e-03 7.83910734e-04 1.35807556e-02 5.04404486e-01
2775 1.38800000e+01 6.10611960e-03 5.06671241e-01 7.82130789e-03 7.88608206e-04 1.39274275e-02 5.07459850e-01
2776 1.38850000e+01 6.50325249e-03 5.09834420e-01 7.80255509e-03 7.92110850e-04 1.43058076e-02 5.10626531e-01
2777 1.38900000e+01 6.88182931e-03 5.12802663e-01 7.78933938e-03 7.94399811e-04 1.46711687e-02 5.13597063e-01
2778 1.38950000e+01 7.20752484e-03 5.15387233e-01 7.78001871e-03 7.95452388e-04 1.49875435e-02 5.16182685e-01
2779 1.39000000e+01 7.48365660e-03 5.17570863e-01 7.77573142e-03 7.95532938e-04 1.52593880e-02 5.18366396e-01
2780 1.39050000e+01 7.72777030e-03 5.19354463e-01 7.77581335e-03 7.94645984e-04 1.55035836e-02 5.20149109e-01
2781 1.39100000e+01 7.92852672e-03 5.20721895e-01 7.77910698e-03 7.93241145e-04 1.57076337e-02 5.21515136e-01
2782 1.39150000e+01 8.06476754e-03 5.21592330e-01 7.78677692e-03 7.91067448e-04 1.58515445e-02 5.22383397e-01
2783 1.39200000e+01 8.12656885e-03 5.21904256e-01 7.80071937e-03 7.87892063e-04 1.59272882e-02 5.22692148e-01
2784 1.39250000e+01 8.10809979e-03 5.21599284e-01 7.82203293e-03 7.83466070e-04 1.59301327e-02 5.22382751e-01
2785 1.39300000e+01 7.97639255e-03 5.20549996e-01 7.84895242e-03 7.77969240e-04 1.58253450e-02 5.21327965e-01
2786 1.39350000e+01 7.72831537e-03 5.18709465e-01 7.88310571e-03 7.71005796e-04 1.56114211e-02 5.19480471e-01
2787 1.39400000e+01 7.37757860e-03 5.16120804e-01 7.92105084e-03 7.62728539e-04 1.52986294e-02 5.16883532e-01
2788 1.39450000e+01 6.93426013e-03 5.12944179e-01 7.95808807e-03 7.54227821e-04 1.48923482e-02 5.13698407e-01
2789 1.39500000e+01 6.43345988e-03 5.09464984e-01 7.98963585e-03 7.47061913e-04 1.44230957e-02 5.10212046e-01
2790 1.39550000e+01 5.93674237e-03 5.06087492e-01 8.01228297e-03 7.42706214e-04 1.39490253e-02 5.06830199e-01
2791 1.39600000e+01 5.50984022e-03 5.03182002e-01 8.02362082e-03 7.41275052e-04 1.35334610e-02 5.03923277e-01
2792 1.39650000e+01 5.18208833e-03 5.00986803e-01 8.02419567e-03 7.42508432e-04 1.32062840e-02 5.01729311e-01
2793 1.39700000e+01 4.98011430e-03 4.99645986e-01 8.01571475e-03 7.45376306e-04 1.29958291e-02 5.00391362e-01
2794 1.39750000e+01 4.89510344e-03 4.99120634e-01 7.99944172e-03 7.49454455e-04 1.28945452e-02 4.99870088e-01
2795 1.39800000e+01 4.90549913e-03 4.99324006e-01 7.97781141e-03 7.54518193e-04 1.28833105e-02 5.00078524e-01
2796 1.39850000e+01 4.99468162e-03 5.00120691e-01 7.95320462e-03 7.59898911e-04 1.29478862e-02 5.00880590e-01
2797 1.39900000e+01 5.14583526e-03 5.01379832e-01 7.92705333e-03 7.65229056e-04 1.30728886e-02 5.02145061e-01
2798 1.39950000e+01 5.34961396e-03 5.02999188e-01 7.89975453e-03 7.70264784e-04 1.32493685e-02 5.03769453e-01
2799 1.40000000e+01 5.60083194e-03 5.04899166e-01 7.87271434e-03 7.75077007e-04 1.34735463e-02 5.05674243e-01
2800 1.40050000e+01 5.91494984e-03 5.07092256e-01 7.84731046e-03 7.79401061e-04 1.37622603e-02 5.07871657e-01
2801 1.40100000e+01 6.27532648e-03 5.09503711e-01 7.82223830e-03 7.83007157e-04 1.40975648e-02 5.10286718e-01
2802 1.40150000e+01 6.64670298e-03 5.12106340e-01 7.79952273e-03 7.86251757e-04 1.44462257e-02 5.12892592e-01
2803 1.40200000e+01 7.01973456e-03 5.14843520e-01 7.77876160e-03 7.88926884e-04 1.47984962e-02 5.15632446e-01
2804 1.40250000e+01 7.41070231e-03 5.17721653e-01 7.76022785e-03 7.91017220e-04 1.51709302e-02 5.18512671e-01
2805 1.40300000e+01 7.82956941e-03 5.20733757e-01 7.74372862e-03 7.92561463e-04 1.55732980e-02 5.21526319e-01
2806 1.40350000e+01 8.25770775e-03 5.23856989e-01 7.72938122e-03 7.93549412e-04 1.59870890e-02 5.24650539e-01
2807 1.40400000e+01 8.67703876e-03 5.27129412e-01 7.71692433e-03 7.94104101e-04 1.63939631e-02 5.27923516e-01
2808 1.40450000e+01 9.09111712e-03 5.30569042e-01 7.70622381e-03 7.94217539e-04 1.67973409e-02 5.31363259e-01
2809 1.40500000e+01 9.50946087e-03 5.34170735e-01 7.69685946e-03 7.94087009e-04 1.72063203e-02 5.34964822e-01
2810 1.40550000e+01 9.94620432e-03 5.38008039e-01 7.68896392e-03 7.93719606e-04 1.76351682e-02 5.38801759e-01
2811 1.40600000e+01 1.03765489e-02 5.42033459e-01 7.68197744e-03 7.93431613e-04 1.80585263e-02 5.42826890e-01
2812 1.40650000e+01 1.08007793e-02 5.46215994e-01 7.67600046e-03 7.93382019e-04 1.84767798e-02 5.47009376e-01
2813 1.40700000e+01 1.12190463e-02 5.50456809e-01 7.67100710e-03 7.93530147e-04 1.88900534e-02 5.51250339e-01
2814 1.40750000e+01 1.16169968e-02 5.54641375e-01 7.66756976e-03 7.93892552e-04 1.92845665e-02 5.55435267e-01
2815 1.40800000e+01 1.19722121e-02 5.58614086e-01 7.66615019e-03 7.94342486e-04 1.96383623e-02 5.59408429e-01
2816 1.40850000e+01 1.22744872e-02 5.62235826e-01 7.66690973e-03 7.94847957e-04 1.99413970e-02 5.63030674e-01
2817 1.40900000e+01 1.25132077e-02 5.65356616e-01 7.67077585e-03 7.95305432e-04 2.01839836e-02 5.66151921e-01
2818 1.40950000e+01 1.26632225e-02 5.67761378e-01 7.67924970e-03 7.95458271e-04 2.03424722e-02 5.68556836e-01
2819 1.41000000e+01 1.27031986e-02 5.69257894e-01 7.69351972e-03 7.95187422e-04 2.03967183e-02 5.70053081e-01
2820 1.41050000e+01 1.26182929e-02 5.69606951e-01 7.71565136e-03 7.94106622e-04 2.03339442e-02 5.70401057e-01
2821 1.41100000e+01 1.23952111e-02 5.68617280e-01 7.74768773e-03 7.91728477e-04 2.01428988e-02 5.69409008e-01
2822 1.41150000e+01 1.20079488e-02 5.66090323e-01 7.79103418e-03 7.87434373e-04 1.97989830e-02 5.66877758e-01
2823 1.41200000e+01 1.14485363e-02 5.61921554e-01 7.84646554e-03 7.80509617e-04 1.92950018e-02 5.62702064e-01
2824 1.41250000e+01 1.07257324e-02 5.56155318e-01 7.91209513e-03 7.70732693e-04 1.86378275e-02 5.56926051e-01
2825 1.41300000e+01 9.86091863e-03 5.49015809e-01 7.98163696e-03 7.59059079e-04 1.78425556e-02 5.49774868e-01
2826 1.41350000e+01 8.90106432e-03 5.40978572e-01 8.04586863e-03 7.47939582e-04 1.69469330e-02 5.41726512e-01
2827 1.41400000e+01 7.91794547e-03 5.32712289e-01 8.09645080e-03 7.40342595e-04 1.60143963e-02 5.33452632e-01
2828 1.41450000e+01 7.00157581e-03 5.24793426e-01 8.12786434e-03 7.36556025e-04 1.51294401e-02 5.25529982e-01
2829 1.41500000e+01 6.21452774e-03 5.17688243e-01 8.13878792e-03 7.35883136e-04 1.43533157e-02 5.18424126e-01
2830 1.41550000e+01 5.59474284e-03 5.11745630e-01 8.12985544e-03 7.38140475e-04 1.37245983e-02 5.12483771e-01
2831 1.41600000e+01 5.14755344e-03 5.07179150e-01 8.10575500e-03 7.42871325e-04 1.32533084e-02 5.07922022e-01
2832 1.41650000e+01 4.87612408e-03 5.04032634e-01 8.07241019e-03 7.49043850e-04 1.29485343e-02 5.04781678e-01
2833 1.41700000e+01 4.76711469e-03 5.02154197e-01 8.03413758e-03 7.55784907e-04 1.28012523e-02 5.02909982e-01
2834 1.41750000e+01 4.78930033e-03 5.01312375e-01 7.99382120e-03 7.62560944e-04 1.27831215e-02 5.02074936e-01
2835 1.41800000e+01 4.91235455e-03 5.01291792e-01 7.95285484e-03 7.69067193e-04 1.28652094e-02 5.02060859e-01
2836 1.41850000e+01 5.09896144e-03 5.01871134e-01 7.91591868e-03 7.74662934e-04 1.30148801e-02 5.02645797e-01
2837 1.41900000e+01 5.33630767e-03 5.02903288e-01 7.88206487e-03 7.79339320e-04 1.32183725e-02 5.03682627e-01
2838 1.41950000e+01 5.61179721e-03 5.04295712e-01 7.85111778e-03 7.83450474e-04 1.34629150e-02 5.05079163e-01
2839 1.42000000e+01 5.91669460e-03 5.05951118e-01 7.82421711e-03 7.86873521e-04 1.37409117e-02 5.06737992e-01
2840 1.42050000e+01 6.25371011e-03 5.07830570e-01 7.80030017e-03 7.89309885e-04 1.40540103e-02 5.08619880e-01
2841 1.42100000e+01 6.61080635e-03 5.09938388e-01 7.78037239e-03 7.91133979e-04 1.43911787e-02 5.10729522e-01
2842 1.42150000e+01 6.96471286e-03 5.12210754e-01 7.76438697e-03 7.92414087e-04 1.47290998e-02 5.13003168e-01
2843 1.42200000e+01 7.33503947e-03 5.14625439e-01 7.75228050e-03 7.92218974e-04 1.50873200e-02 5.15417658e-01
2844 1.42250000e+01 7.68330415e-03 5.17147834e-01 7.74482688e-03 7.91560728e-04 1.54281310e-02 5.17939394e-01
2845 1.42300000e+01 8.01873878e-03 5.19771126e-01 7.74133058e-03 7.90088388e-04 1.57600694e-02 5.20561214e-01
2846 1.42350000e+01 8.34107084e-03 5.22475843e-01 7.74157210e-03 7.87797024e-04 1.60826429e-02 5.23263640e-01
2847 1.42400000e+01 8.65903988e-03 5.25309074e-01 7.74430584e-03 7.84948729e-04 1.64033457e-02 5.26094023e-01
2848 1.42450000e+01 8.98132121e-03 5.28335657e-01 7.74821432e-03 7.81881260e-04 1.67295355e-02 5.29117538e-01
2849 1.42500000e+01 9.30761644e-03 5.31642090e-01 7.75172130e-03 7.79188981e-04 1.70593377e-02 5.32421279e-01
2850 1.42550000e+01 9.62994503e-03 5.35237730e-01 7.75414319e-03 7.77234052e-04 1.73840882e-02 5.36014964e-01
2851 1.42600000e+01 9.95416040e-03 5.39148430e-01 7.75470921e-03 7.76361855e-04 1.77088696e-02 5.39924792e-01
2852 1.42650000e+01 1.02905694e-02 5.43286448e-01 7.75348227e-03 7.76472792e-04 1.80440517e-02 5.44062921e-01
2853 1.42700000e+01 1.06494572e-02 5.47568531e-01 7.75095916e-03 7.77319037e-04 1.84004163e-02 5.48345850e-01
2854 1.42750000e+01 1.10114515e-02 5.51840897e-01 7.74752568e-03 7.78682397e-04 1.87589772e-02 5.52619580e-01
2855 1.42800000e+01 1.13618647e-02 5.56016310e-01 7.74354978e-03 7.80334206e-04 1.91054145e-02 5.56796645e-01
2856 1.42850000e+01 1.16890504e-02 5.60017228e-01 7.73891694e-03 7.82199859e-04 1.94279674e-02 5.60799428e-01
2857 1.42900000e+01 1.19927077e-02 5.63729598e-01 7.73366447e-03 7.84123119e-04 1.97263722e-02 5.64513721e-01
2858 1.42950000e+01 1.22923397e-02 5.67195383e-01 7.72786223e-03 7.86036745e-04 2.00202019e-02 5.67981420e-01
2859 1.43000000e+01 1.25801778e-02 5.70425995e-01 7.72127462e-03 7.88027404e-04 2.03014524e-02 5.71214022e-01
2860 1.43050000e+01 1.28441764e-02 5.73417531e-01 7.71388190e-03 7.90115578e-04 2.05580583e-02 5.74207647e-01
2861 1.43100000e+01 1.30956393e-02 5.76208905e-01 7.70583231e-03 7.92287995e-04 2.08014716e-02 5.77001193e-01
2862 1.43150000e+01 1.33417911e-02 5.78793948e-01 7.69716925e-03 7.94502263e-04 2.10389603e-02 5.79588451e-01
2863 1.43200000e+01 1.35706710e-02 5.81135712e-01 7.68828134e-03 7.96670159e-04 2.12589523e-02 5.81932382e-01
2864 1.43250000e+01 1.37739145e-02 5.83218330e-01 7.67974230e-03 7.98728304e-04 2.14536568e-02 5.84017058e-01
2865 1.43300000e+01 1.39443860e-02 5.84980926e-01 7.67223340e-03 8.00601467e-04 2.16166194e-02 5.85781527e-01
2866 1.43350000e+01 1.40704554e-02 5.86316734e-01 7.66676387e-03 8.02196216e-04 2.17372193e-02 5.87118930e-01
2867 1.43400000e+01 1.41346777e-02 5.87095128e-01 7.66528296e-03 8.03341703e-04 2.17999606e-02 5.87898470e-01
2868 1.43450000e+01 1.41126937e-02 5.87156036e-01 7.66960967e-03 8.03887288e-04 2.17823034e-02 5.87959923e-01
2869 1.43500000e+01 1.39796611e-02 5.86304166e-01 7.68167894e-03 8.03646800e-04 2.16613401e-02 5.87107813e-01
2870 1.43550000e+01 1.37110102e-02 5.84300939e-01 7.70431266e-03 8.02213294e-04 2.14153229e-02 5.85103153e-01
2871 1.43600000e+01 1.32865325e-02 5.80926322e-01 7.74020938e-03 7.98897216e-04 2.10267419e-02 5.81725219e-01
2872 1.43650000e+01 1.26873391e-02 5.75996212e-01 7.79097947e-03 7.92996147e-04 2.04783185e-02 5.76789208e-01
2873 1.43700000e+01 1.19051550e-02 5.69419555e-01 7.85663662e-03 7.83839006e-04 1.97617917e-02 5.70203394e-01
2874 1.43750000e+01 1.09518762e-02 5.61352336e-01 7.93416923e-03 7.72219958e-04 1.88860454e-02 5.62124556e-01
2875 1.43800000e+01 9.88336204e-03 5.52148712e-01 8.01363152e-03 7.58350480e-04 1.78969936e-02 5.52907062e-01
2876 1.43850000e+01 8.75999311e-03 5.42426195e-01 8.08337977e-03 7.46217562e-04 1.68433729e-02 5.43172413e-01
2877 1.43900000e+01 7.66127338e-03 5.32814296e-01 8.13430187e-03 7.38464032e-04 1.57955752e-02 5.33552760e-01
2878 1.43950000e+01 6.65550821e-03 5.23862290e-01 8.16315080e-03 7.34837831e-04 1.48186590e-02 5.24597128e-01
2879 1.44000000e+01 5.79762754e-03 5.15983175e-01 8.17121722e-03 7.34408136e-04 1.39688448e-02 5.16717583e-01
2880 1.44050000e+01 5.13241583e-03 5.09510463e-01 8.16113465e-03 7.36831322e-04 1.32935505e-02 5.10247295e-01
2881 1.44100000e+01 4.67318987e-03 5.04603228e-01 8.13490502e-03 7.41868107e-04 1.28080949e-02 5.05345096e-01
2882 1.44150000e+01 4.42341847e-03 5.01281549e-01 8.09966367e-03 7.48088394e-04 1.25230821e-02 5.02029638e-01
2883 1.44200000e+01 4.34896817e-03 4.99444972e-01 8.05913508e-03 7.55134398e-04 1.24081032e-02 5.00200107e-01
2884 1.44250000e+01 4.42698291e-03 4.98859511e-01 8.01797493e-03 7.62130840e-04 1.24449578e-02 4.99621642e-01
2885 1.44300000e+01 4.61577976e-03 4.99226019e-01 7.97918594e-03 7.68522162e-04 1.25949657e-02 4.99994541e-01
2886 1.44350000e+01 4.87953230e-03 5.00247854e-01 7.94280102e-03 7.74152906e-04 1.28223333e-02 5.01022007e-01
2887 1.44400000e+01 5.18560938e-03 5.01695185e-01 7.91073329e-03 7.78637779e-04 1.30963427e-02 5.02473823e-01
2888 1.44450000e+01 5.53108989e-03 5.03468897e-01 7.88084719e-03 7.82573862e-04 1.34119371e-02 5.04251471e-01
2889 1.44500000e+01 5.90074693e-03 5.05497211e-01 7.85247645e-03 7.85606645e-04 1.37532234e-02 5.06282817e-01
2890 1.44550000e+01 6.29770613e-03 5.07798462e-01 7.82625402e-03 7.88453185e-04 1.41239601e-02 5.08586915e-01
2891 1.44600000e+01 6.71928123e-03 5.10370991e-01 7.80128516e-03 7.90917518e-04 1.45205664e-02 5.11161909e-01
2892 1.44650000e+01 7.16211287e-03 5.13197066e-01 7.77712187e-03 7.92763501e-04 1.49392347e-02 5.13989830e-01
2893 1.44700000e+01 7.61495751e-03 5.16268632e-01 7.75571199e-03 7.94269754e-04 1.53706695e-02 5.17062902e-01
2894 1.44750000e+01 8.07741065e-03 5.19557485e-01 7.73848265e-03 7.94665283e-04 1.58158933e-02 5.20352150e-01
2895 1.44800000e+01 8.52843972e-03 5.22985395e-01 7.72501859e-03 7.94390988e-04 1.62534583e-02 5.23779786e-01
2896 1.44850000e+01 8.96787272e-03 5.26585481e-01 7.71359660e-03 7.93333664e-04 1.66814693e-02 5.27378815e-01
2897 1.44900000e+01 9.40619548e-03 5.30472400e-01 7.70232721e-03 7.92125723e-04 1.71085227e-02 5.31264526e-01
2898 1.44950000e+01 9.85968976e-03 5.34756735e-01 7.69040176e-03 7.91345946e-04 1.75500915e-02 5.35548081e-01
2899 1.45000000e+01 1.03356838e-02 5.39485737e-01 7.67786590e-03 7.91467304e-04 1.80135497e-02 5.40277205e-01
2900 1.45050000e+01 1.08161978e-02 5.44512668e-01 7.66513118e-03 7.92438786e-04 1.84813290e-02 5.45305107e-01
2901 1.45100000e+01 1.12857961e-02 5.49660585e-01 7.65301683e-03 7.94038747e-04 1.89388129e-02 5.50454623e-01
2902 1.45150000e+01 1.17276971e-02 5.54707930e-01 7.64275756e-03 7.95821936e-04 1.93704547e-02 5.55503752e-01
2903 1.45200000e+01 1.21131283e-02 5.59427360e-01 7.63459283e-03 7.97733978e-04 1.97477211e-02 5.60225094e-01
2904 1.45250000e+01 1.24224756e-02 5.63582538e-01 7.62988458e-03 7.99518458e-04 2.00523602e-02 5.64382057e-01
2905 1.45300000e+01 1.26453102e-02 5.67001166e-01 7.62962862e-03 8.01054724e-04 2.02749388e-02 5.67802221e-01
2906 1.45350000e+01 1.27632384e-02 5.69462061e-01 7.63591685e-03 8.02022660e-04 2.03991553e-02 5.70264084e-01
2907 1.45400000e+01 1.27604629e-02 5.70792906e-01 7.65082377e-03 8.02254356e-04 2.04112867e-02 5.71595160e-01
2908 1.45450000e+01 1.26103776e-02 5.70759759e-01 7.67601465e-03 8.01182292e-04 2.02863922e-02 5.71560941e-01
2909 1.45500000e+01 1.22960921e-02 5.69177789e-01 7.71371431e-03 7.98293342e-04 2.00098064e-02 5.69976082e-01
2910 1.45550000e+01 1.18038646e-02 5.65878126e-01 7.76549983e-03 7.92795824e-04 1.95693644e-02 5.66670922e-01
2911 1.45600000e+01 1.11236516e-02 5.60775112e-01 7.83128022e-03 7.84332461e-04 1.89549318e-02 5.61559444e-01
2912 1.45650000e+01 1.02685355e-02 5.53964734e-01 7.90823751e-03 7.72892118e-04 1.81767730e-02 5.54737626e-01
2913 1.45700000e+01 9.28413537e-03 5.45817611e-01 7.98978756e-03 7.60135463e-04 1.72739229e-02 5.46577747e-01
2914 1.45750000e+01 8.23626954e-03 5.36879262e-01 8.06546410e-03 7.47880680e-04 1.63017336e-02 5.37627142e-01
2915 1.45800000e+01 7.18839021e-03 5.27796185e-01 8.12474997e-03 7.39460973e-04 1.53131402e-02 5.28535646e-01
2916 1.45850000e+01 6.21586541e-03 5.19163429e-01 8.16316537e-03 7.34770363e-04 1.43790308e-02 5.19898199e-01
2917 1.45900000e+01 5.37771074e-03 5.11473121e-01 8.17972302e-03 7.33211685e-04 1.35574338e-02 5.12206333e-01
2918 1.45950000e+01 4.72495276e-03 5.05102496e-01 8.17590805e-03 7.34730369e-04 1.29008608e-02 5.05837227e-01
2919 1.46000000e+01 4.27237832e-03 5.00227169e-01 8.15782940e-03 7.38518154e-04 1.24302077e-02 5.00965687e-01
2920 1.46050000e+01 4.01666080e-03 4.96866763e-01 8.12639351e-03 7.44246055e-04 1.21430543e-02 4.97611009e-01
2921 1.46100000e+01 3.92736985e-03 4.94884386e-01 8.08975684e-03 7.50626388e-04 1.20171267e-02 4.95635012e-01
2922 1.46150000e+01 3.97183809e-03 4.94052622e-01 8.04781331e-03 7.57693162e-04 1.20196514e-02 4.94810316e-01
2923 1.46200000e+01 4.11563409e-03 4.94056005e-01 8.00763582e-03 7.64180232e-04 1.21232699e-02 4.94820185e-01
2924 1.46250000e+01 4.33188873e-03 4.94681578e-01 7.96810279e-03 7.70145070e-04 1.22999915e-02 4.95451723e-01
2925 1.46300000e+01 4.60340543e-03 4.95771438e-01 7.93031429e-03 7.75512437e-04 1.25337197e-02 4.96546950e-01
2926 1.46350000e+01 4.91617385e-03 4.97238765e-01 7.89314421e-03 7.80344807e-04 1.28093181e-02 4.98019110e-01
2927 1.46400000e+01 5.26006956e-03 4.99053831e-01 7.85695270e-03 7.84775275e-04 1.31170223e-02 4.99838606e-01
2928 1.46450000e+01 5.63962678e-03 5.01186801e-01 7.82169092e-03 7.88945745e-04 1.34613177e-02 5.01975746e-01
2929 1.46500000e+01 6.05015243e-03 5.03636007e-01 7.78764120e-03 7.92609910e-04 1.38377936e-02 5.04428617e-01
2930 1.46550000e+01 6.48516124e-03 5.06407574e-01 7.75417636e-03 7.95203318e-04 1.42393376e-02 5.07202777e-01
2931 1.46600000e+01 6.94732990e-03 5.09519159e-01 7.72248814e-03 7.97970324e-04 1.46698180e-02 5.10317130e-01
2932 1.46650000e+01 7.42934878e-03 5.12959658e-01 7.69288448e-03 8.00335458e-04 1.51222333e-02 5.13759994e-01
2933 1.46700000e+01 7.91154393e-03 5.16643597e-01 7.66650198e-03 8.02023964e-04 1.55780459e-02 5.17445621e-01
2934 1.46750000e+01 8.36776978e-03 5.20444219e-01 7.64455864e-03 8.02999455e-04 1.60123284e-02 5.21247218e-01
2935 1.46800000e+01 8.79349177e-03 5.24280921e-01 7.62703395e-03 8.03081835e-04 1.64205257e-02 5.25084003e-01
2936 1.46850000e+01 9.18139793e-03 5.28117722e-01 7.61360987e-03 8.02749500e-04 1.67950078e-02 5.28920471e-01
2937 1.46900000e+01 9.53540626e-03 5.31925542e-01 7.60306207e-03 8.02149017e-04 1.71384683e-02 5.32727691e-01
2938 1.46950000e+01 9.86762656e-03 5.35752880e-01 7.59329821e-03 8.01849891e-04 1.74609248e-02 5.36554730e-01
2939 1.47000000e+01 1.01612707e-02 5.39528655e-01 7.58174656e-03 8.02320673e-04 1.77430173e-02 5.40330976e-01
2940 1.47050000e+01 1.04302764e-02 5.43306266e-01 7.56834374e-03 8.03788136e-04 1.79986201e-02 5.44110054e-01
2941 1.47100000e+01 1.07085268e-02 5.47155892e-01 7.55424000e-03 8.06058004e-04 1.82627668e-02 5.47961950e-01
2942 1.47150000e+01 1.10096985e-02 5.51106795e-01 7.53827815e-03 8.09152954e-04 1.85479767e-02 5.51915948e-01
2943 1.47200000e+01 1.13115599e-02 5.55070748e-01 7.51962398e-03 8.13059333e-04 1.88311839e-02 5.55883807e-01
2944 1.47250000e+01 1.16164828e-02 5.59021656e-01 7.50018984e-03 8.17371174e-04 1.91166726e-02 5.59839027e-01
2945 1.47300000e+01 1.19341800e-02 5.62934390e-01 7.48082490e-03 8.21764866e-04 1.94150049e-02 5.63756155e-01
2946 1.47350000e+01 1.22510600e-02 5.66704713e-01 7.46101944e-03 8.26148636e-04 1.97120795e-02 5.67530862e-01
2947 1.47400000e+01 1.25673202e-02 5.70296819e-01 7.44195689e-03 8.30261858e-04 2.00092771e-02 5.71127081e-01
2948 1.47450000e+01 1.28695833e-02 5.73679932e-01 7.42401545e-03 8.34126989e-04 2.02935988e-02 5.74514059e-01
2949 1.47500000e+01 1.31472231e-02 5.76798223e-01 7.40721889e-03 8.37708108e-04 2.05544419e-02 5.77635931e-01
2950 1.47550000e+01 1.34059640e-02 5.79628209e-01 7.39190088e-03 8.41034540e-04 2.07978649e-02 5.80469243e-01
2951 1.47600000e+01 1.36467191e-02 5.82132586e-01 7.37858595e-03 8.44017290e-04 2.10253051e-02 5.82976604e-01
2952 1.47650000e+01 1.38508637e-02 5.84241685e-01 7.36794890e-03 8.46653366e-04 2.12188126e-02 5.85088338e-01
2953 1.47700000e+01 1.40010675e-02 5.85850090e-01 7.36102135e-03 8.48892001e-04 2.13620888e-02 5.86698982e-01
2954 1.47750000e+01 1.40906841e-02 5.86850708e-01 7.35915351e-03 8.50573906e-04 2.14498376e-02 5.87701282e-01
2955 1.47800000e+01 1.40975726e-02 5.87069819e-01 7.36426745e-03 8.51425149e-04 2.14618401e-02 5.87921245e-01
2956 1.47850000e+01 1.39857990e-02 5.86307593e-01 7.37841965e-03 8.51251461e-04 2.13642187e-02 5.87158845e-01
2957 1.47900000e+01 1.37232627e-02 5.84346247e-01 7.40373553e-03 8.49728163e-04 2.11269983e-02 5.85195975e-01
2958 1.47950000e+01 1.32930699e-02 5.80965415e-01 7.44285607e-03 8.46173034e-04 2.07359260e-02 5.81811588e-01
2959 1.48000000e+01 1.26885028e-02 5.75990542e-01 7.49788735e-03 8.39739966e-04 2.01863902e-02 5.76830282e-01
2960 1.48050000e+01 1.19171704e-02 5.69370225e-01 7.56927157e-03 8.29702802e-04 1.94864420e-02 5.70199928e-01
2961 1.48100000e+01 1.09966221e-02 5.61229981e-01 7.65365209e-03 8.16137633e-04 1.86502741e-02 5.62046118e-01
2962 1.48150000e+01 9.95587640e-03 5.51960691e-01 7.74225324e-03 8.00913440e-04 1.76981296e-02 5.52761605e-01
2963 1.48200000e+01 8.84521357e-03 5.42165597e-01 7.82173587e-03 7.87208179e-04 1.66669494e-02 5.42952805e-01
2964 1.48250000e+01 7.72656137e-03 5.32467498e-01 7.88121688e-03 7.78147611e-04 1.56077783e-02 5.33245646e-01
2965 1.48300000e+01 6.67706765e-03 5.23333938e-01 7.91673081e-03 7.73559780e-04 1.45937985e-02 5.24107498e-01
2966 1.48350000e+01 5.77562130e-03 5.15163615e-01 7.92946217e-03 7.72471780e-04 1.37050835e-02 5.15936087e-01
2967 1.48400000e+01 5.05913187e-03 5.08269631e-01 7.92276257e-03 7.74729714e-04 1.29818944e-02 5.09044360e-01
2968 1.48450000e+01 4.52963482e-03 5.02831315e-01 7.90031509e-03 7.79039627e-04 1.24299499e-02 5.03610355e-01
2969 1.48500000e+01 4.18252967e-03 4.98890313e-01 7.86404281e-03 7.85220821e-04 1.20465725e-02 4.99675534e-01
2970 1.48550000e+01 4.00547071e-03 4.96401084e-01 7.82138630e-03 7.92635314e-04 1.18268570e-02 4.97193719e-01
2971 1.48600000e+01 4.00581534e-03 4.95192939e-01 7.77562299e-03 8.00173692e-04 1.17814383e-02 4.95993113e-01
2972 1.48650000e+01 4.13017940e-03 4.95031863e-01 7.73098041e-03 8.07342171e-04 1.18611598e-02 4.95839205e-01
2973 1.48700000e+01 4.33028262e-03 4.95627868e-01 7.68810726e-03 8.13945466e-04 1.20183899e-02 4.96441813e-01
2974 1.48750000e+01 4.59738011e-03 4.96754034e-01 7.64992900e-03 8.19400044e-04 1.22473091e-02 4.97573434e-01
2975 1.48800000e+01 4.91885869e-03 4.98264559e-01 7.61522396e-03 8.23747466e-04 1.25340827e-02 4.99088306e-01
2976 1.48850000e+01 5.26994799e-03 5.00087982e-01 7.58264093e-03 8.27615001e-04 1.28525889e-02 5.00915597e-01
2977 1.48900000e+01 5.63716118e-03 5.02138198e-01 7.55265625e-03 8.30889669e-04 1.31898174e-02 5.02969088e-01
2978 1.48950000e+01 6.03160699e-03 5.04415703e-01 7.52526599e-03 8.33167215e-04 1.35568730e-02 5.05248870e-01
2979 1.49000000e+01 6.44679965e-03 5.06932060e-01 7.50084215e-03 8.35032047e-04 1.39476418e-02 5.07767092e-01
2980 1.49050000e+01 6.86891993e-03 5.09640464e-01 7.47968724e-03 8.36119094e-04 1.43486072e-02 5.10476583e-01
2981 1.49100000e+01 7.29737644e-03 5.12584455e-01 7.46065367e-03 8.36657910e-04 1.47580301e-02 5.13421112e-01
2982 1.49150000e+01 7.72944379e-03 5.15792239e-01 7.44384583e-03 8.36478748e-04 1.51732896e-02 5.16628718e-01
2983 1.49200000e+01 8.16998685e-03 5.19340879e-01 7.42865245e-03 8.36063071e-04 1.55986393e-02 5.20176942e-01
2984 1.49250000e+01 8.62726787e-03 5.23282711e-01 7.41409835e-03 8.35527557e-04 1.60413662e-02 5.24118239e-01
2985 1.49300000e+01 9.10727410e-03 5.27670882e-01 7.39930034e-03 8.35273599e-04 1.65065744e-02 5.28506156e-01
2986 1.49350000e+01 9.60676863e-03 5.32509096e-01 7.38388687e-03 8.35600061e-04 1.69906555e-02 5.33344696e-01
2987 1.49400000e+01 1.01178800e-02 5.37732884e-01 7.36797072e-03 8.36683710e-04 1.74858507e-02 5.38569568e-01
2988 1.49450000e+01 1.06281225e-02 5.43196003e-01 7.35184475e-03 8.38478760e-04 1.79799672e-02 5.44034481e-01
2989 1.49500000e+01 1.11299917e-02 5.48753977e-01 7.33573102e-03 8.40839993e-04 1.84657227e-02 5.49594817e-01
2990 1.49550000e+01 1.16047114e-02 5.54219226e-01 7.31986113e-03 8.43633895e-04 1.89245726e-02 5.55062860e-01
2991 1.49600000e+01 1.20437355e-02 5.59453752e-01 7.30477754e-03 8.46670913e-04 1.93485131e-02 5.60300423e-01
2992 1.49650000e+01 1.24413977e-02 5.64347660e-01 7.29039626e-03 8.49888752e-04 1.97317940e-02 5.65197549e-01
2993 1.49700000e+01 1.27943892e-02 5.68789286e-01 7.27728934e-03 8.53124793e-04 2.00716785e-02 5.69642411e-01
2994 1.49750000e+01 1.31051925e-02 5.72728493e-01 7.26629692e-03 8.56206245e-04 2.03714894e-02 5.73584700e-01
2995 1.49800000e+01 1.33537062e-02 5.76056057e-01 7.25798312e-03 8.59029427e-04 2.06116893e-02 5.76915086e-01
2996 1.49850000e+01 1.35282890e-02 5.78689202e-01 7.25404889e-03 8.61412141e-04 2.07823379e-02 5.79550614e-01
2997 1.49900000e+01 1.36190604e-02 5.80503339e-01 7.25622200e-03 8.63102633e-04 2.08752824e-02 5.81366442e-01
2998 1.49950000e+01 1.36026699e-02 5.81301566e-01 7.26662215e-03 8.63853412e-04 2.08692920e-02 5.82165420e-01
2999 1.50000000e+01 1.34592155e-02 5.80879331e-01 7.28772268e-03 8.63300959e-04 2.07469381e-02 5.81742632e-01
3000 1.50050000e+01 1.31675376e-02 5.79034199e-01 7.32223405e-03 8.60865749e-04 2.04897716e-02 5.79895064e-01
3001 1.50100000e+01 1.27013697e-02 5.75555842e-01 7.37230929e-03 8.55786060e-04 2.00736790e-02 5.76411628e-01
3002 1.50150000e+01 1.20398405e-02 5.70291089e-01 7.43894555e-03 8.47350621e-04 1.94787860e-02 5.71138439e-01
3003 1.50200000e+01 1.11972508e-02 5.63288008e-01 7.52099623e-03 8.35192460e-04 1.87182470e-02 5.64123200e-01
3004 1.50250000e+01 1.02108897e-02 5.54838205e-01 7.61243473e-03 8.20212381e-04 1.78233244e-02 5.55658417e-01
3005 1.50300000e+01 9.12532444e-03 5.45458187e-01 7.70191851e-03 8.05392356e-04 1.68272430e-02 5.46263580e-01
3006 1.50350000e+01 8.01523552e-03 5.35799966e-01 7.77758438e-03 7.93714670e-04 1.57928199e-02 5.36593681e-01
3007 1.50400000e+01 6.95685822e-03 5.26468938e-01 7.83272139e-03 7.86230773e-04 1.47895796e-02 5.27255168e-01
3008 1.50450000e+01 6.01280479e-03 5.17928264e-01 7.86570909e-03 7.82145991e-04 1.38785139e-02 5.18710410e-01
3009 1.50500000e+01 5.22357404e-03 5.10548929e-01 7.87850878e-03 7.81481524e-04 1.31020828e-02 5.11330410e-01
3010 1.50550000e+01 4.61901061e-03 5.04554854e-01 7.87473813e-03 7.83104776e-04 1.24937487e-02 5.05337959e-01
3011 1.50600000e+01 4.21117248e-03 5.00043708e-01 7.85777962e-03 7.86599007e-04 1.20689521e-02 5.00830307e-01
3012 1.50650000e+01 3.97769798e-03 4.96985597e-01 7.83176055e-03 7.91462632e-04 1.18094585e-02 4.97777059e-01
3013 1.50700000e+01 3.90583053e-03 4.95223618e-01 7.80223499e-03 7.96670026e-04 1.17080655e-02 4.96020288e-01
3014 1.50750000e+01 3.96684818e-03 4.94558894e-01 7.77203568e-03 8.01744333e-04 1.17388839e-02 4.95360638e-01
3015 1.50800000e+01 4.12718668e-03 4.94732218e-01 7.74349231e-03 8.06260689e-04 1.18706790e-02 4.95538479e-01
3016 1.50850000e+01 4.36019206e-03 4.95500410e-01 7.71723062e-03 8.09838298e-04 1.20774227e-02 4.96310248e-01
3017 1.50900000e+01 4.63908824e-03 4.96715218e-01 7.69339470e-03 8.12854325e-04 1.23324829e-02 4.97528072e-01
3018 1.50950000e+01 4.95816246e-03 4.98286751e-01 7.67107758e-03 8.15279766e-04 1.26292400e-02 4.99102031e-01
3019 1.51000000e+01 5.31164342e-03 5.00178022e-01 7.64997232e-03 8.17247949e-04 1.29616157e-02 5.00995270e-01
3020 1.51050000e+01 5.69135883e-03 5.02336284e-01 7.63005212e-03 8.18498610e-04 1.33214109e-02 5.03154782e-01
3021 1.51100000e+01 6.09282909e-03 5.04756042e-01 7.61207774e-03 8.19418805e-04 1.37049068e-02 5.05575460e-01
3022 1.51150000e+01 6.51052157e-03 5.07415642e-01 7.59586490e-03 8.19786681e-04 1.41063865e-02 5.08235429e-01
3023 1.51200000e+01 6.93568931e-03 5.10276364e-01 7.58211184e-03 8.19533334e-04 1.45178011e-02 5.11095897e-01
3024 1.51250000e+01 7.36044410e-03 5.13322006e-01 7.57142426e-03 8.18647112e-04 1.49318684e-02 5.14140653e-01
3025 1.51300000e+01 7.77196131e-03 5.16508252e-01 7.56432183e-03 8.17150345e-04 1.53362831e-02 5.17325402e-01
3026 1.51350000e+01 8.15280265e-03 5.19752068e-01 7.56080462e-03 8.15177856e-04 1.57136073e-02 5.20567246e-01
3027 1.51400000e+01 8.50170458e-03 5.23039941e-01 7.56031188e-03 8.12787895e-04 1.60620165e-02 5.23852729e-01
3028 1.51450000e+01 8.80983545e-03 5.26317338e-01 7.56200544e-03 8.10210074e-04 1.63718409e-02 5.27127548e-01
3029 1.51500000e+01 9.07901983e-03 5.29570665e-01 7.56452594e-03 8.07816091e-04 1.66435458e-02 5.30378481e-01
3030 1.51550000e+01 9.31673288e-03 5.32807231e-01 7.56638679e-03 8.05975566e-04 1.68831197e-02 5.33613207e-01
3031 1.51600000e+01 9.53955040e-03 5.36074425e-01 7.56644225e-03 8.04995299e-04 1.71059927e-02 5.36879420e-01
3032 1.51650000e+01 9.75730914e-03 5.39388358e-01 7.56411616e-03 8.05023416e-04 1.73214253e-02 5.40193382e-01
3033 1.51700000e+01 9.98709044e-03 5.42793040e-01 7.55903117e-03 8.06104731e-04 1.75461216e-02 5.43599145e-01
3034 1.51750000e+01 1.02359653e-02 5.46302566e-01 7.55132673e-03 8.08155366e-04 1.77872920e-02 5.47110721e-01
3035 1.51800000e+01 1.05018823e-02 5.49875065e-01 7.54163103e-03 8.10891478e-04 1.80435133e-02 5.50685956e-01
3036 1.51850000e+01 1.07819495e-02 5.53454826e-01 7.53042105e-03 8.14037952e-04 1.83123706e-02 5.54268864e-01
3037 1.51900000e+01 1.10701428e-02 5.56967608e-01 7.51831873e-03 8.17298469e-04 1.85884615e-02 5.57784906e-01
3038 1.51950000e+01 1.13589545e-02 5.60352409e-01 7.50570244e-03 8.20526766e-04 1.88646569e-02 5.61172936e-01
3039 1.52000000e+01 1.16428553e-02 5.63568506e-01 7.49280571e-03 8.23629982e-04 1.91356611e-02 5.64392136e-01
3040 1.52050000e+01 1.19183079e-02 5.66589009e-01 7.47993844e-03 8.26570417e-04 1.93982464e-02 5.67415579e-01
3041 1.52100000e+01 1.21852277e-02 5.69408689e-01 7.46717473e-03 8.29344263e-04 1.96524024e-02 5.70238033e-01
3042 1.52150000e+01 1.24409490e-02 5.72033998e-01 7.45428099e-03 8.32033258e-04 1.98952300e-02 5.72866031e-01
3043 1.52200000e+01 1.26849451e-02 5.74465806e-01 7.44134412e-03 8.34636648e-04 2.01262892e-02 5.75300443e-01
3044 1.52250000e+01 1.29184919e-02 5.76718050e-01 7.42847054e-03 8.37098586e-04 2.03469624e-02 5.77555149e-01
3045 1.52300000e+01 1.31400769e-02 5.78793394e-01 7.41591886e-03 8.39421130e-04 2.05559957e-02 5.79632815e-01
3046 1.52350000e+01 1.33477830e-02 5.80688276e-01 7.40410933e-03 8.41556557e-04 2.07518923e-02 5.81529833e-01
3047 1.52400000e+01 1.35351431e-02 5.82378605e-01 7.39373036e-03 8.43417302e-04 2.09288735e-02 5.83222022e-01
3048 1.52450000e+01 1.36913544e-02 5.83809243e-01 7.38563264e-03 8.44895562e-04 2.10769870e-02 5.84654139e-01
3049 1.52500000e+01 1.38099303e-02 5.84942763e-01 7.38058303e-03 8.45968232e-04 2.11905133e-02 5.85788731e-01
3050 1.52550000e+01 1.38780746e-02 5.85666760e-01 7.38023618e-03 8.46470079e-04 2.12583108e-02 5.86513230e-01
3051 1.52600000e+01 1.38790217e-02 5.85868074e-01 7.38608784e-03 8.46373094e-04 2.12651096e-02 5.86714447e-01
3052 1.52650000e+01 1.37912535e-02 5.85373456e-01 7.39977546e-03 8.45482246e-04 2.11910290e-02 5.86218938e-01
3053 1.52700000e+01 1.35936175e-02 5.83987031e-01 7.42320693e-03 8.43593755e-04 2.10168244e-02 5.84830624e-01
3054 1.52750000e+01 1.32609772e-02 5.81477067e-01 7.45853265e-03 8.40273043e-04 2.07195099e-02 5.82317340e-01
3055 1.52800000e+01 1.27748588e-02 5.77632495e-01 7.50760237e-03 8.34922785e-04 2.02824612e-02 5.78467418e-01
3056 1.52850000e+01 1.21213067e-02 5.72289814e-01 7.57138189e-03 8.26936366e-04 1.96926886e-02 5.73116750e-01
3057 1.52900000e+01 1.12998086e-02 5.65401421e-01 7.64916055e-03 8.15850171e-04 1.89489692e-02 5.66217271e-01
3058 1.52950000e+01 1.03314110e-02 5.57132442e-01 7.73633371e-03 8.02052740e-04 1.80677447e-02 5.57934495e-01
3059 1.53000000e+01 9.25582161e-03 5.47869802e-01 7.82375009e-03 7.87588348e-04 1.70795717e-02 5.48657390e-01
3060 1.53050000e+01 8.13793355e-03 5.38163559e-01 7.89983559e-03 7.75181235e-04 1.60377691e-02 5.38938740e-01
3061 1.53100000e+01 7.04828155e-03 5.28602821e-01 7.95645454e-03 7.67024700e-04 1.50047361e-02 5.29369845e-01
3062 1.53150000e+01 6.05090890e-03 5.19665064e-01 7.99099001e-03 7.62708560e-04 1.40418989e-02 5.20427772e-01
3063 1.53200000e+01 5.19788497e-03 5.11745796e-01 8.00442253e-03 7.61540457e-04 1.32023075e-02 5.12507336e-01
3064 1.53250000e+01 4.52345842e-03 5.05151616e-01 7.99922547e-03 7.63574011e-04 1.25226839e-02 5.05915190e-01
3065 1.53300000e+01 4.04185252e-03 5.00046079e-01 7.97859980e-03 7.67592127e-04 1.20204523e-02 5.00813671e-01
3066 1.53350000e+01 3.75854304e-03 4.96472423e-01 7.94632404e-03 7.73268193e-04 1.17048671e-02 4.97245691e-01
3067 1.53400000e+01 3.65880098e-03 4.94349009e-01 7.90705032e-03 7.79808104e-04 1.15658513e-02 4.95128817e-01
3068 1.53450000e+01 3.71357174e-03 4.93515739e-01 7.86502267e-03 7.86679473e-04 1.15785944e-02 4.94302418e-01
3069 1.53500000e+01 3.89159390e-03 4.93725109e-01 7.82365709e-03 7.93202744e-04 1.17152510e-02 4.94518312e-01
3070 1.53550000e+01 4.15690584e-03 4.94697589e-01 7.78505959e-03 7.98954840e-04 1.19419654e-02 4.95496543e-01
3071 1.53600000e+01 4.48286116e-03 4.96183976e-01 7.75033261e-03 8.03711087e-04 1.22331938e-02 4.96987687e-01
3072 1.53650000e+01 4.84267165e-03 4.98016486e-01 7.71839181e-03 8.07479834e-04 1.25610635e-02 4.98823966e-01
3073 1.53700000e+01 5.22680048e-03 5.00138007e-01 7.68884246e-03 8.10651343e-04 1.29156429e-02 5.00948658e-01
3074 1.53750000e+01 5.63393081e-03 5.02523661e-01 7.66135101e-03 8.13323644e-04 1.32952818e-02 5.03336985e-01
3075 1.53800000e+01 6.06412432e-03 5.05145886e-01 7.63559028e-03 8.15096224e-04 1.36997146e-02 5.05960982e-01
3076 1.53850000e+01 6.50623171e-03 5.08008686e-01 7.61220079e-03 8.16483950e-04 1.41184325e-02 5.08825170e-01
3077 1.53900000e+01 6.95568872e-03 5.11077152e-01 7.59192124e-03 8.17351788e-04 1.45476100e-02 5.11894504e-01
3078 1.53950000e+01 7.39236494e-03 5.14253584e-01 7.57621083e-03 8.17606044e-04 1.49685758e-02 5.15071190e-01
3079 1.54000000e+01 7.80369450e-03 5.17432350e-01 7.56539472e-03 8.16618778e-04 1.53690892e-02 5.18248968e-01
3080 1.54050000e+01 8.17227648e-03 5.20574177e-01 7.55891270e-03 8.14614636e-04 1.57311892e-02 5.21388791e-01
3081 1.54100000e+01 8.50193307e-03 5.23696913e-01 7.55580276e-03 8.12189057e-04 1.60577358e-02 5.24509102e-01
3082 1.54150000e+01 8.80486763e-03 5.26883259e-01 7.55360452e-03 8.09670579e-04 1.63584722e-02 5.27692930e-01
3083 1.54200000e+01 9.08934752e-03 5.30191852e-01 7.55065950e-03 8.07582998e-04 1.66400070e-02 5.30999435e-01
3084 1.54250000e+01 9.36716529e-03 5.33683248e-01 7.54593903e-03 8.06449662e-04 1.69131043e-02 5.34489698e-01
3085 1.54300000e+01 9.64565801e-03 5.37367281e-01 7.53860381e-03 8.06518279e-04 1.71842618e-02 5.38173799e-01
3086 1.54350000e+01 9.93876948e-03 5.41259102e-01 7.52875693e-03 8.07705908e-04 1.74675264e-02 5.42066808e-01
3087 1.54400000e+01 1.02425709e-02 5.45276461e-01 7.51692382e-03 8.09848758e-04 1.77594947e-02 5.46086310e-01
3088 1.54450000e+01 1.05487822e-02 5.49327276e-01 7.50324992e-03 8.12736369e-04 1.80520321e-02 5.50140012e-01
3089 1.54500000e+01 1.08479273e-02 5.53287988e-01 7.48808726e-03 8.16108110e-04 1.83360145e-02 5.54104096e-01
3090 1.54550000e+01 1.11388249e-02 5.57093565e-01 7.47210540e-03 8.19724326e-04 1.86109303e-02 5.57913289e-01
3091 1.54600000e+01 1.14129098e-02 5.60650466e-01 7.45565500e-03 8.23399947e-04 1.88685648e-02 5.61473866e-01
3092 1.54650000e+01 1.16737117e-02 5.63947918e-01 7.43883744e-03 8.27066928e-04 1.91125491e-02 5.64774985e-01
3093 1.54700000e+01 1.19203136e-02 5.66975723e-01 7.42185631e-03 8.30644863e-04 1.93421699e-02 5.67806368e-01
3094 1.54750000e+01 1.21558579e-02 5.69756318e-01 7.40524917e-03 8.34134819e-04 1.95611071e-02 5.70590453e-01
3095 1.54800000e+01 1.23867561e-02 5.72345557e-01 7.38882691e-03 8.37531037e-04 1.97755830e-02 5.73183088e-01
3096 1.54850000e+01 1.26181221e-02 5.74792152e-01 7.37258246e-03 8.40819196e-04 1.99907046e-02 5.75632971e-01
3097 1.54900000e+01 1.28456394e-02 5.77097262e-01 7.35688266e-03 8.43924561e-04 2.02025221e-02 5.77941187e-01
3098 1.54950000e+01 1.30763648e-02 5.79316215e-01 7.34204908e-03 8.46835427e-04 2.04184139e-02 5.80163050e-01
3099 1.55000000e+01 1.33054993e-02 5.81456709e-01 7.32819325e-03 8.49525316e-04 2.06336926e-02 5.82306235e-01
3100 1.55050000e+01 1.35299880e-02 5.83513050e-01 7.31583094e-03 8.51849052e-04 2.08458189e-02 5.84364899e-01
3101 1.55100000e+01 1.37469416e-02 5.85473736e-01 7.30565128e-03 8.53735472e-04 2.10525928e-02 5.86327472e-01
3102 1.55150000e+01 1.39539223e-02 5.87324867e-01 7.29816036e-03 8.55144153e-04 2.12520827e-02 5.88180011e-01
3103 1.55200000e+01 1.41373884e-02 5.89000435e-01 7.29407593e-03 8.56052003e-04 2.14314643e-02 5.89856487e-01
3104 1.55250000e+01 1.42839906e-02 5.90411684e-01 7.29457230e-03 8.56396383e-04 2.15785629e-02 5.91268080e-01
3105 1.55300000e+01 1.43766561e-02 5.91435199e-01 7.30075775e-03 8.56175135e-04 2.16774138e-02 5.92291374e-01
3106 1.55350000e+01 1.43987491e-02 5.91898317e-01 7.31408230e-03 8.55301512e-04 2.17128314e-02 5.92753619e-01
3107 1.55400000e+01 1.43273836e-02 5.91597482e-01 7.33622315e-03 8.53645586e-04 2.16636068e-02 5.92451127e-01
3108 1.55450000e+01 1.41363246e-02 5.90307192e-01 7.36904131e-03 8.50921615e-04 2.15053659e-02 5.91158113e-01
3109 1.55500000e+01 1.37992104e-02 5.87796331e-01 7.41443005e-03 8.46642209e-04 2.12136404e-02 5.88642973e-01
3110 1.55550000e+01 1.32996493e-02 5.83857863e-01 7.47399882e-03 8.40139528e-04 2.07736482e-02 5.84698003e-01
3111 1.55600000e+01 1.26383213e-02 5.78391427e-01 7.54832656e-03 8.30687848e-04 2.01866478e-02 5.79222115e-01
3112 1.55650000e+01 1.18224463e-02 5.71443130e-01 7.63540035e-03 8.18012042e-04 1.94578466e-02 5.72261142e-01
3113 1.55700000e+01 1.08667503e-02 5.63252526e-01 7.72959099e-03 8.03262148e-04 1.85963412e-02 5.64055788e-01
3114 1.55750000e+01 9.82413443e-03 5.54262766e-01 7.81936686e-03 7.87726020e-04 1.76435013e-02 5.55050492e-01
3115 1.55800000e+01 8.76336535e-03 5.45053535e-01 7.89425781e-03 7.75126911e-04 1.66576232e-02 5.45828662e-01
3116 1.55850000e+01 7.74869131e-03 5.36141748e-01 7.94902283e-03 7.67086145e-04 1.56977141e-02 5.36908834e-01
3117 1.55900000e+01 6.83742653e-03 5.27955503e-01 7.98356422e-03 7.62660035e-04 1.48209907e-02 5.28718163e-01
3118 1.55950000e+01 6.06981890e-03 5.20812674e-01 7.99942003e-03 7.61094931e-04 1.40692389e-02 5.21573769e-01
3119 1.56000000e+01 5.47282741e-03 5.14934391e-01 7.99887783e-03 7.62063441e-04 1.34717052e-02 5.15696455e-01
3120 1.56050000e+01 5.05892693e-03 5.10469642e-01 7.98576835e-03 7.65067196e-04 1.30446953e-02 5.11234710e-01
3121 1.56100000e+01 4.82186672e-03 5.07413319e-01 7.96238785e-03 7.69537157e-04 1.27842546e-02 5.08182856e-01
3122 1.56150000e+01 4.74663139e-03 5.05697233e-01 7.93271990e-03 7.74871361e-04 1.26793513e-02 5.06472104e-01
3123 1.56200000e+01 4.81625406e-03 5.05190236e-01 7.90077152e-03 7.80417020e-04 1.27170256e-02 5.05970653e-01
3124 1.56250000e+01 5.00143554e-03 5.05651353e-01 7.86938543e-03 7.85675408e-04 1.28708210e-02 5.06437029e-01
3125 1.56300000e+01 5.27225220e-03 5.06817146e-01 7.84052839e-03 7.90281595e-04 1.31127806e-02 5.07607428e-01
3126 1.56350000e+01 5.59530505e-03 5.08444513e-01 7.81465936e-03 7.93986933e-04 1.34099644e-02 5.09238500e-01
3127 1.56400000e+01 5.94826754e-03 5.10390773e-01 7.79116910e-03 7.96911384e-04 1.37394366e-02 5.11187685e-01
3128 1.56450000e+01 6.33036714e-03 5.12543574e-01 7.76912137e-03 7.98944582e-04 1.40994885e-02 5.13342519e-01
3129 1.56500000e+01 6.73055739e-03 5.14922848e-01 7.74787940e-03 8.00578079e-04 1.44784368e-02 5.15723426e-01
3130 1.56550000e+01 7.15410079e-03 5.17540308e-01 7.72751566e-03 8.02093262e-04 1.48816164e-02 5.18342402e-01
3131 1.56600000e+01 7.60404357e-03 5.20437092e-01 7.70758221e-03 8.03181169e-04 1.53116258e-02 5.21240274e-01
3132 1.56650000e+01 8.07619520e-03 5.23656284e-01 7.68790067e-03 8.04064327e-04 1.57640959e-02 5.24460348e-01
3133 1.56700000e+01 8.56904466e-03 5.27230487e-01 7.66890161e-03 8.04639562e-04 1.62379463e-02 5.28035127e-01
3134 1.56750000e+01 9.08197413e-03 5.31196057e-01 7.65047156e-03 8.05019090e-04 1.67324457e-02 5.32001076e-01
3135 1.56800000e+01 9.60913247e-03 5.35543410e-01 7.63243424e-03 8.05328112e-04 1.72415667e-02 5.36348738e-01
3136 1.56850000e+01 1.01485959e-02 5.40261328e-01 7.61502229e-03 8.05751447e-04 1.77636182e-02 5.41067079e-01
3137 1.56900000e+01 1.06853396e-02 5.45245960e-01 7.59889303e-03 8.06304018e-04 1.82842327e-02 5.46052264e-01
3138 1.56950000e+01 1.11954471e-02 5.50324967e-01 7.58480766e-03 8.07092142e-04 1.87802547e-02 5.51132059e-01
3139 1.57000000e+01 1.16552451e-02 5.55279046e-01 7.57399389e-03 8.08052742e-04 1.92292390e-02 5.56087099e-01
3140 1.57050000e+01 1.20430787e-02 5.59849462e-01 7.56820777e-03 8.09023294e-04 1.96112865e-02 5.60658486e-01
3141 1.57100000e+01 1.23242436e-02 5.63691746e-01 7.56955454e-03 8.09829028e-04 1.98937982e-02 5.64501575e-01
3142 1.57150000e+01 1.24670001e-02 5.66466797e-01 7.58072329e-03 8.10170889e-04 2.00477234e-02 5.67276968e-01
3143 1.57200000e+01 1.24436831e-02 5.67834516e-01 7.60482565e-03 8.09421427e-04 2.00485087e-02 5.68643938e-01
3144 1.57250000e+01 1.22225480e-02 5.67457577e-01 7.64403567e-03 8.06719467e-04 1.98665837e-02 5.68264296e-01
3145 1.57300000e+01 1.17920857e-02 5.65144515e-01 7.69945181e-03 8.00917397e-04 1.94915375e-02 5.65945432e-01
3146 1.57350000e+01 1.11584401e-02 5.60887289e-01 7.76906844e-03 7.91407124e-04 1.89275085e-02 5.61678697e-01
3147 1.57400000e+01 1.03632017e-02 5.55008991e-01 7.84580777e-03 7.78936961e-04 1.82090095e-02 5.55787928e-01
3148 1.57450000e+01 9.47265122e-03 5.48140897e-01 7.91693520e-03 7.66741944e-04 1.73895864e-02 5.48907639e-01
3149 1.57500000e+01 8.57576544e-03 5.41037251e-01 7.96989499e-03 7.58563384e-04 1.65456604e-02 5.41795814e-01
3150 1.57550000e+01 7.76450394e-03 5.34376663e-01 7.99976420e-03 7.55333403e-04 1.57642681e-02 5.35131997e-01
3151 1.57600000e+01 7.10418181e-03 5.28675796e-01 8.00760808e-03 7.55564253e-04 1.51117899e-02 5.29431360e-01
3152 1.57650000e+01 6.62669927e-03 5.24236544e-01 7.99669346e-03 7.58661514e-04 1.46233927e-02 5.24995206e-01
3153 1.57700000e+01 6.34685378e-03 5.21216570e-01 7.97246311e-03 7.63866009e-04 1.43193169e-02 5.21980436e-01
3154 1.57750000e+01 6.24166559e-03 5.19531548e-01 7.94076847e-03 7.70259346e-04 1.41824341e-02 5.20301807e-01
3155 1.57800000e+01 6.27980199e-03 5.18968247e-01 7.90561307e-03 7.76967157e-04 1.41854151e-02 5.19745214e-01
3156 1.57850000e+01 6.42243962e-03 5.19250969e-01 7.87022850e-03 7.83421736e-04 1.42926681e-02 5.20034391e-01
3157 1.57900000e+01 6.63267487e-03 5.20090829e-01 7.83676416e-03 7.89242665e-04 1.44694390e-02 5.20880071e-01
3158 1.57950000e+01 6.88302269e-03 5.21270904e-01 7.80497487e-03 7.94252329e-04 1.46879976e-02 5.22065156e-01
3159 1.58000000e+01 7.15519323e-03 5.22654607e-01 7.77597428e-03 7.98725190e-04 1.49311675e-02 5.23453333e-01
3160 1.58050000e+01 7.44513021e-03 5.24185622e-01 7.74910504e-03 8.02620912e-04 1.51942353e-02 5.24988243e-01
3161 1.58100000e+01 7.74655383e-03 5.25831537e-01 7.72429777e-03 8.06004156e-04 1.54708516e-02 5.26637541e-01
3162 1.58150000e+01 8.06420628e-03 5.27608536e-01 7.70152502e-03 8.08844937e-04 1.57657313e-02 5.28417380e-01
3163 1.58200000e+01 8.39983578e-03 5.29549209e-01 7.68030833e-03 8.11128682e-04 1.60801441e-02 5.30360337e-01
3164 1.58250000e+01 8.75782998e-03 5.31699597e-01 7.66107580e-03 8.12847176e-04 1.64189058e-02 5.32512444e-01
3165 1.58300000e+01 9.13373133e-03 5.34079748e-01 7.64416474e-03 8.13936418e-04 1.67778961e-02 5.34893684e-01
3166 1.58350000e+01 9.52419339e-03 5.36709847e-01 7.63005470e-03 8.14285842e-04 1.71542481e-02 5.37524132e-01
3167 1.58400000e+01 9.91989763e-03 5.39584635e-01 7.61872516e-03 8.13950336e-04 1.75386228e-02 5.40398586e-01
3168 1.58450000e+01 1.03096209e-02 5.42653874e-01 7.61111389e-03 8.13007897e-04 1.79207348e-02 5.43466881e-01
3169 1.58500000e+01 1.06806620e-02 5.45839285e-01 7.60799827e-03 8.11517041e-04 1.82886603e-02 5.46650802e-01
3170 1.58550000e+01 1.10121069e-02 5.48969788e-01 7.61062675e-03 8.09586363e-04 1.86227336e-02 5.49779375e-01
3171 1.58600000e+01 1.12699177e-02 5.51772062e-01 7.62070098e-03 8.07252809e-04 1.88906187e-02 5.52579315e-01
3172 1.58650000e+01 1.14170463e-02 5.53923389e-01 7.63998035e-03 8.04441111e-04 1.90570266e-02 5.54727830e-01
3173 1.58700000e+01 1.14161795e-02 5.55061053e-01 7.66996663e-03 8.00859108e-04 1.90861461e-02 5.55861912e-01
3174 1.58750000e+01 1.12380727e-02 5.54832711e-01 7.71243370e-03 7.95829746e-04 1.89505064e-02 5.55628541e-01
3175 1.58800000e+01 1.08691811e-02 5.52988194e-01 7.76778267e-03 7.88588911e-04 1.86369638e-02 5.53776783e-01
3176 1.58850000e+01 1.03084898e-02 5.49417864e-01 7.83491636e-03 7.78839630e-04 1.81434062e-02 5.50196703e-01
3177 1.58900000e+01 9.57873826e-03 5.44270645e-01 7.90925850e-03 7.67019060e-04 1.74879968e-02 5.45037665e-01
3178 1.58950000e+01 8.73397072e-03 5.37955368e-01 7.98229766e-03 7.55403837e-04 1.67162684e-02 5.38710772e-01
3179 1.59000000e+01 7.83980985e-03 5.31073476e-01 8.04368795e-03 7.46328368e-04 1.58834978e-02 5.31819804e-01
3180 1.59050000e+01 6.97882068e-03 5.24238310e-01 8.08682450e-03 7.41249233e-04 1.50656452e-02 5.24979559e-01
3181 1.59100000e+01 6.21322307e-03 5.17943457e-01 8.10869963e-03 7.39450831e-04 1.43219227e-02 5.18682908e-01
3182 1.59150000e+01 5.59162548e-03 5.12619794e-01 8.10989257e-03 7.40653564e-04 1.37015180e-02 5.13360447e-01
3183 1.59200000e+01 5.14229427e-03 5.08511487e-01 8.09387572e-03 7.44539185e-04 1.32361700e-02 5.09256026e-01
3184 1.59250000e+01 4.87106129e-03 5.05705864e-01 8.06562382e-03 7.50271220e-04 1.29366851e-02 5.06456136e-01
3185 1.59300000e+01 4.75947329e-03 5.04109438e-01 8.02909586e-03 7.57067584e-04 1.27885691e-02 5.04866506e-01
3186 1.59350000e+01 4.78419091e-03 5.03566504e-01 7.98811374e-03 7.64294127e-04 1.27723047e-02 5.04330798e-01
3187 1.59400000e+01 4.91699290e-03 5.03863907e-01 7.94439785e-03 7.71642774e-04 1.28613907e-02 5.04635549e-01
3188 1.59450000e+01 5.13031446e-03 5.04768205e-01 7.90149427e-03 7.78555630e-04 1.30318087e-02 5.05546760e-01
3189 1.59500000e+01 5.39848618e-03 5.06089025e-01 7.85920364e-03 7.84750607e-04 1.32576898e-02 5.06873775e-01
3190 1.59550000e+01 5.69564558e-03 5.07674686e-01 7.81858656e-03 7.90469223e-04 1.35142321e-02 5.08465155e-01
3191 1.59600000e+01 6.01708091e-03 5.09444096e-01 7.77877166e-03 7.95445803e-04 1.37958526e-02 5.10239542e-01
3192 1.59650000e+01 6.34904604e-03 5.11327154e-01 7.74071157e-03 8.00301858e-04 1.40897576e-02 5.12127456e-01
3193 1.59700000e+01 6.69430221e-03 5.13328705e-01 7.70452044e-03 8.04667517e-04 1.43988226e-02 5.14133372e-01
3194 1.59750000e+01 7.03931363e-03 5.15392428e-01 7.67057479e-03 8.08416052e-04 1.47098884e-02 5.16200844e-01
3195 1.59800000e+01 7.37880840e-03 5.17524455e-01 7.63915994e-03 8.11496286e-04 1.50179683e-02 5.18335951e-01
3196 1.59850000e+01 7.71145834e-03 5.19731394e-01 7.61118368e-03 8.13763976e-04 1.53226420e-02 5.20545158e-01
3197 1.59900000e+01 8.02976685e-03 5.22024892e-01 7.58662209e-03 8.15352242e-04 1.56163889e-02 5.22840245e-01
3198 1.59950000e+01 8.34015770e-03 5.24475845e-01 7.56506419e-03 8.16236927e-04 1.59052219e-02 5.25292082e-01
3199 1.60000000e+01 8.65079645e-03 5.27167922e-01 7.54569067e-03 8.16648639e-04 1.61964871e-02 5.27984571e-01
3200 1.60050000e+01 8.97674575e-03 5.30228211e-01 7.52773864e-03 8.16878426e-04 1.65044844e-02 5.31045090e-01
3201 1.60100000e+01 9.32605742e-03 5.33731204e-01 7.51097016e-03 8.17298996e-04 1.68370276e-02 5.34548503e-01
3202 1.60150000e+01 9.70038938e-03 5.37691056e-01 7.49576837e-03 8.18099328e-04 1.71961578e-02 5.38509155e-01
3203 1.60200000e+01 1.00914996e-02 5.42030612e-01 7.48246280e-03 8.19310301e-04 1.75739623e-02 5.42849922e-01
3204 1.60250000e+01 1.04924791e-02 5.46621723e-01 7.47165341e-03 8.20729619e-04 1.79641325e-02 5.47442453e-01
3205 1.60300000e+01 1.08906199e-02 5.51305105e-01 7.46381309e-03 8.22167582e-04 1.83544330e-02 5.52127272e-01
3206 1.60350000e+01 1.12826939e-02 5.55953728e-01 7.45957627e-03 8.23386300e-04 1.87422702e-02 5.56777114e-01
3207 1.60400000e+01 1.16558920e-02 5.60442165e-01 7.45842184e-03 8.24386288e-04 1.91143138e-02 5.61266551e-01
3208 1.60450000e+01 1.19954280e-02 5.64697094e-01 7.46054406e-03 8.25835946e-04 1.94559721e-02 5.65522930e-01
3209 1.60500000e+01 1.23304045e-02 5.68679072e-01 7.46404006e-03 8.25942724e-04 1.97944446e-02 5.69505015e-01
3210 1.60550000e+01 1.26342653e-02 5.72377673e-01 7.46932798e-03 8.25625735e-04 2.01035933e-02 5.73203299e-01
3211 1.60600000e+01 1.29233198e-02 5.75825261e-01 7.47640494e-03 8.25647581e-04 2.03997247e-02 5.76650908e-01
3212 1.60650000e+01 1.31958809e-02 5.79015437e-01 7.48476784e-03 8.25516404e-04 2.06806487e-02 5.79840953e-01
3213 1.60700000e+01 1.34537276e-02 5.81923169e-01 7.49425574e-03 8.24913490e-04 2.09479834e-02 5.82748082e-01
3214 1.60750000e+01 1.36814303e-02 5.84511614e-01 7.50483324e-03 8.24318114e-04 2.11862635e-02 5.85335932e-01
3215 1.60800000e+01 1.38715384e-02 5.86695628e-01 7.51735377e-03 8.23426806e-04 2.13888922e-02 5.87519055e-01
3216 1.60850000e+01 1.40046173e-02 5.88328890e-01 7.53326297e-03 8.22159003e-04 2.15378802e-02 5.89151049e-01
3217 1.60900000e+01 1.40613225e-02 5.89250971e-01 7.55404842e-03 8.20457112e-04 2.16153709e-02 5.90071429e-01
3218 1.60950000e+01 1.40148660e-02 5.89244487e-01 7.58185366e-03 8.18151311e-04 2.15967197e-02 5.90062638e-01
3219 1.61000000e+01 1.38310330e-02 5.88029761e-01 7.61964233e-03 8.14852953e-04 2.14506754e-02 5.88844613e-01
3220 1.61050000e+01 1.34863898e-02 5.85388312e-01 7.67000982e-03 8.09930142e-04 2.11563996e-02 5.86198242e-01
3221 1.61100000e+01 1.29563024e-02 5.81076549e-01 7.73502738e-03 8.02426111e-04 2.06913298e-02 5.81878975e-01
3222 1.61150000e+01 1.22371378e-02 5.75025410e-01 7.81458541e-03 7.91573067e-04 2.00517232e-02 5.75816983e-01
3223 1.61200000e+01 1.13428722e-02 5.67364290e-01 7.90429310e-03 7.77295439e-04 1.92471653e-02 5.68141585e-01
3224 1.61250000e+01 1.03176562e-02 5.58551070e-01 7.99376415e-03 7.61445554e-04 1.83114203e-02 5.59312516e-01
3225 1.61300000e+01 9.24231213e-03 5.49274554e-01 8.06849802e-03 7.47670684e-04 1.73108101e-02 5.50022225e-01
3226 1.61350000e+01 8.20579645e-03 5.40255978e-01 8.11873659e-03 7.39542811e-04 1.63245330e-02 5.40995521e-01
3227 1.61400000e+01 7.27745836e-03 5.32007788e-01 8.14333254e-03 7.36551112e-04 1.54207909e-02 5.32744339e-01
3228 1.61450000e+01 6.50812927e-03 5.24951245e-01 8.14526646e-03 7.37204777e-04 1.46533957e-02 5.25688450e-01
3229 1.61500000e+01 5.94072268e-03 5.19377392e-01 8.12489453e-03 7.41206587e-04 1.40656172e-02 5.20118598e-01
3230 1.61550000e+01 5.57986226e-03 5.15358925e-01 8.09254740e-03 7.47129959e-04 1.36724097e-02 5.16106055e-01
3231 1.61600000e+01 5.40762849e-03 5.12890291e-01 8.05043864e-03 7.54587931e-04 1.34580671e-02 5.13644878e-01
3232 1.61650000e+01 5.40238328e-03 5.11757449e-01 8.00403701e-03 7.62618358e-04 1.34064203e-02 5.12520067e-01
3233 1.61700000e+01 5.52771336e-03 5.11725505e-01 7.95691027e-03 7.70570159e-04 1.34846236e-02 5.12496075e-01
3234 1.61750000e+01 5.73637442e-03 5.12438633e-01 7.90929361e-03 7.78341996e-04 1.36456680e-02 5.13216975e-01
3235 1.61800000e+01 6.00662631e-03 5.13636736e-01 7.86595790e-03 7.84909823e-04 1.38725842e-02 5.14421646e-01
3236 1.61850000e+01 6.30880535e-03 5.15147631e-01 7.82337356e-03 7.91110270e-04 1.41321789e-02 5.15938742e-01
3237 1.61900000e+01 6.63178105e-03 5.16864482e-01 7.78315265e-03 7.96661534e-04 1.44149337e-02 5.17661144e-01
3238 1.61950000e+01 6.97653781e-03 5.18778782e-01 7.74413138e-03 8.01841892e-04 1.47206692e-02 5.19580624e-01
3239 1.62000000e+01 7.34276960e-03 5.20879548e-01 7.70658820e-03 8.06565819e-04 1.50493578e-02 5.21686114e-01
3240 1.62050000e+01 7.72454793e-03 5.23148944e-01 7.67104224e-03 8.10815831e-04 1.53955902e-02 5.23959760e-01
3241 1.62100000e+01 8.11993476e-03 5.25599780e-01 7.63810749e-03 8.14330113e-04 1.57580423e-02 5.26414110e-01
3242 1.62150000e+01 8.52423104e-03 5.28234891e-01 7.60802808e-03 8.16979558e-04 1.61322591e-02 5.29051870e-01
3243 1.62200000e+01 8.93824511e-03 5.31112604e-01 7.58004951e-03 8.18829950e-04 1.65182946e-02 5.31931434e-01
3244 1.62250000e+01 9.36781406e-03 5.34356562e-01 7.55357315e-03 8.20357595e-04 1.69213872e-02 5.35176920e-01
3245 1.62300000e+01 9.82130925e-03 5.38045831e-01 7.52896442e-03 8.21706990e-04 1.73502737e-02 5.38867538e-01
3246 1.62350000e+01 1.02974664e-02 5.42185492e-01 7.50689539e-03 8.22895141e-04 1.78043617e-02 5.43008387e-01
3247 1.62400000e+01 1.07721068e-02 5.46641064e-01 7.48727386e-03 8.24056340e-04 1.82593806e-02 5.47465121e-01
3248 1.62450000e+01 1.12309402e-02 5.51275032e-01 7.47083725e-03 8.25189564e-04 1.87017775e-02 5.52100221e-01
3249 1.62500000e+01 1.16504610e-02 5.55853901e-01 7.45874566e-03 8.26257054e-04 1.91092066e-02 5.56680158e-01
3250 1.62550000e+01 1.20018526e-02 5.60089339e-01 7.45162272e-03 8.27311062e-04 1.94534754e-02 5.60916651e-01
3251 1.62600000e+01 1.22617548e-02 5.63720508e-01 7.45086913e-03 8.28228928e-04 1.97126239e-02 5.64548737e-01
3252 1.62650000e+01 1.24014516e-02 5.66418128e-01 7.45850458e-03 8.28691906e-04 1.98599562e-02 5.67246820e-01
3253 1.62700000e+01 1.23907113e-02 5.67870886e-01 7.47661948e-03 8.28400632e-04 1.98673308e-02 5.68699286e-01
3254 1.62750000e+01 1.22076434e-02 5.67774023e-01 7.50735165e-03 8.26738125e-04 1.97149950e-02 5.68600761e-01
3255 1.62800000e+01 1.18352129e-02 5.65894942e-01 7.55259821e-03 8.22827251e-04 1.93878111e-02 5.66717769e-01
3256 1.62850000e+01 1.12585149e-02 5.62070616e-01 7.61323041e-03 8.15789166e-04 1.88717453e-02 5.62886405e-01
3257 1.62900000e+01 1.04902106e-02 5.56359247e-01 7.68762954e-03 8.05249136e-04 1.81778401e-02 5.57164496e-01
3258 1.62950000e+01 9.56732239e-03 5.49064938e-01 7.76954464e-03 7.92131512e-04 1.73368670e-02 5.49857070e-01
3259 1.63000000e+01 8.55153124e-03 5.40768823e-01 7.84845654e-03 7.79413625e-04 1.63999878e-02 5.41548237e-01
3260 1.63050000e+01 7.52294191e-03 5.32177301e-01 7.91278498e-03 7.70094079e-04 1.54357269e-02 5.32947395e-01
3261 1.63100000e+01 6.55938658e-03 5.23924011e-01 7.95569808e-03 7.64897817e-04 1.45150847e-02 5.24688909e-01
3262 1.63150000e+01 5.72207480e-03 5.16520041e-01 7.97603062e-03 7.63013696e-04 1.36981054e-02 5.17283054e-01
3263 1.63200000e+01 5.05830768e-03 5.10354998e-01 7.97573896e-03 7.64427006e-04 1.30340466e-02 5.11119425e-01
3264 1.63250000e+01 4.59323657e-03 5.05641311e-01 7.95955779e-03 7.68149251e-04 1.25527944e-02 5.06409460e-01
3265 1.63300000e+01 4.32348335e-03 5.02417648e-01 7.93149772e-03 7.73498552e-04 1.22549811e-02 5.03191146e-01
3266 1.63350000e+01 4.22957164e-03 5.00549468e-01 7.89845424e-03 7.79476529e-04 1.21280259e-02 5.01328945e-01
3267 1.63400000e+01 4.27447644e-03 4.99805883e-01 7.86357623e-03 7.85480870e-04 1.21380527e-02 5.00591364e-01
3268 1.63450000e+01 4.42150601e-03 4.99924598e-01 7.82990697e-03 7.91042819e-04 1.22514130e-02 5.00715641e-01
3269 1.63500000e+01 4.63558249e-03 5.00639069e-01 7.79895464e-03 7.95863728e-04 1.24345371e-02 5.01434933e-01
3270 1.63550000e+01 4.89717190e-03 5.01782636e-01 7.77041484e-03 7.99923077e-04 1.26675867e-02 5.02582559e-01
3271 1.63600000e+01 5.20000217e-03 5.03229436e-01 7.74460933e-03 8.03138172e-04 1.29446115e-02 5.04032575e-01
3272 1.63650000e+01 5.53022964e-03 5.04963819e-01 7.72108947e-03 8.05782098e-04 1.32513191e-02 5.05769601e-01
3273 1.63700000e+01 5.89083181e-03 5.06985824e-01 7.69929457e-03 8.08092430e-04 1.35901264e-02 5.07793916e-01
3274 1.63750000e+01 6.27630051e-03 5.09265622e-01 7.67905758e-03 8.09529752e-04 1.39553581e-02 5.10075151e-01
3275 1.63800000e+01 6.68940457e-03 5.11849307e-01 7.66068336e-03 8.10692864e-04 1.43500879e-02 5.12660000e-01
3276 1.63850000e+01 7.13017152e-03 5.14751591e-01 7.64401530e-03 8.11309506e-04 1.47741868e-02 5.15562900e-01
3277 1.63900000e+01 7.58261705e-03 5.17929158e-01 7.63009704e-03 8.11398951e-04 1.52127141e-02 5.18740557e-01
3278 1.63950000e+01 8.03329415e-03 5.21310347e-01 7.61993442e-03 8.10788602e-04 1.56532286e-02 5.22121135e-01
3279 1.64000000e+01 8.46324111e-03 5.24781894e-01 7.61385653e-03 8.09324223e-04 1.60770976e-02 5.25591218e-01
3280 1.64050000e+01 8.86371603e-03 5.28293792e-01 7.61210993e-03 8.07084193e-04 1.64758260e-02 5.29100877e-01
3281 1.64100000e+01 9.23570435e-03 5.31868464e-01 7.61228491e-03 8.04541105e-04 1.68479893e-02 5.32673005e-01
3282 1.64150000e+01 9.57352307e-03 5.35466360e-01 7.61350712e-03 8.02113015e-04 1.71870302e-02 5.36268473e-01
3283 1.64200000e+01 9.88814686e-03 5.39118304e-01 7.61434978e-03 8.00162883e-04 1.75024966e-02 5.39918467e-01
3284 1.64250000e+01 1.01826624e-02 5.42819406e-01 7.61370798e-03 7.99042136e-04 1.77963703e-02 5.43618448e-01
3285 1.64300000e+01 1.04644705e-02 5.46552426e-01 7.61094882e-03 7.98892277e-04 1.80754194e-02 5.47351318e-01
3286 1.64350000e+01 1.07456084e-02 5.50338324e-01 7.60573112e-03 7.99766627e-04 1.83513395e-02 5.51138091e-01
3287 1.64400000e+01 1.10245772e-02 5.54119298e-01 7.59795426e-03 8.01594900e-04 1.86225314e-02 5.54920893e-01
3288 1.64450000e+01 1.13060448e-02 5.57873271e-01 7.58816146e-03 8.04130974e-04 1.88942063e-02 5.58677402e-01
3289 1.64500000e+01 1.15912736e-02 5.61572560e-01 7.57672471e-03 8.07151034e-04 1.91679983e-02 5.62379711e-01
3290 1.64550000e+01 1.18725161e-02 5.65144344e-01 7.56424815e-03 8.10433757e-04 1.94367642e-02 5.65954778e-01
3291 1.64600000e+01 1.21497752e-02 5.68577710e-01 7.55139981e-03 8.13788129e-04 1.97011750e-02 5.69391498e-01
3292 1.64650000e+01 1.24198512e-02 5.71824004e-01 7.53880711e-03 8.16974647e-04 1.99586583e-02 5.72640978e-01
3293 1.64700000e+01 1.26809140e-02 5.74876268e-01 7.52660822e-03 8.20017518e-04 2.02075222e-02 5.75696286e-01
3294 1.64750000e+01 1.29317143e-02 5.77709361e-01 7.51513123e-03 8.22828478e-04 2.04468455e-02 5.78532190e-01
3295 1.64800000e+01 1.31677693e-02 5.80311015e-01 7.50478552e-03 8.25428844e-04 2.06725548e-02 5.81136444e-01
3296 1.64850000e+01 1.33833935e-02 5.82638627e-01 7.49611858e-03 8.27713123e-04 2.08795121e-02 5.83466340e-01
3297 1.64900000e+01 1.35738867e-02 5.84666285e-01 7.48922199e-03 8.29713735e-04 2.10631087e-02 5.85495999e-01
3298 1.64950000e+01 1.37309066e-02 5.86330327e-01 7.48472887e-03 8.31356730e-04 2.12156355e-02 5.87161683e-01
3299 1.65000000e+01 1.38418118e-02 5.87535449e-01 7.48380164e-03 8.32493497e-04 2.13256134e-02 5.88367943e-01
3300 1.65050000e+01 1.38932543e-02 5.88183468e-01 7.48775970e-03 8.33000693e-04 2.13810140e-02 5.89016468e-01
3301 1.65100000e+01 1.38639421e-02 5.88112739e-01 7.49812674e-03 8.32713379e-04 2.13620688e-02 5.88945452e-01
3302 1.65150000e+01 1.37352254e-02 5.87170768e-01 7.51678703e-03 8.31482925e-04 2.12520125e-02 5.88002251e-01
3303 1.65200000e+01 1.34824903e-02 5.85149292e-01 7.54609603e-03 8.28943158e-04 2.10285864e-02 5.85978235e-01
3304 1.65250000e+01 1.30799931e-02 5.81842433e-01 7.58815595e-03 8.24621527e-04 2.06681490e-02 5.82667054e-01
3305 1.65300000e+01 1.25089570e-02 5.77060730e-01 7.64500971e-03 8.17822081e-04 2.01539667e-02 5.77878553e-01
3306 1.65350000e+01 1.17616685e-02 5.70692413e-01 7.71765738e-03 8.07887111e-04 1.94793259e-02 5.71500301e-01
3307 1.65400000e+01 1.08447744e-02 5.62774501e-01 7.80418429e-03 7.94635875e-04 1.86489587e-02 5.63569137e-01
3308 1.65450000e+01 9.78163828e-03 5.53590765e-01 7.89862365e-03 7.79679389e-04 1.76802619e-02 5.54370445e-01
3309 1.65500000e+01 8.64247559e-03 5.43630099e-01 7.98880496e-03 7.64581566e-04 1.66312806e-02 5.44394680e-01
3310 1.65550000e+01 7.48922001e-03 5.33524947e-01 8.06335062e-03 7.53065126e-04 1.55525706e-02 5.34278012e-01
3311 1.65600000e+01 6.39157593e-03 5.23813581e-01 8.11608954e-03 7.45915394e-04 1.45076655e-02 5.24559497e-01
3312 1.65650000e+01 5.41227612e-03 5.14954495e-01 8.14624281e-03 7.42269517e-04 1.35585189e-02 5.15696765e-01
3313 1.65700000e+01 4.60049331e-03 5.07318569e-01 8.15525340e-03 7.41795784e-04 1.27557467e-02 5.08060365e-01
3314 1.65750000e+01 3.98251131e-03 5.01154448e-01 8.14680190e-03 7.44117090e-04 1.21293132e-02 5.01898565e-01
3315 1.65800000e+01 3.56861536e-03 4.96557101e-01 8.12497848e-03 7.48326599e-04 1.16935938e-02 4.97305427e-01
3316 1.65850000e+01 3.34979023e-03 4.93513219e-01 8.09413642e-03 7.53855968e-04 1.14439267e-02 4.94267075e-01
3317 1.65900000e+01 3.30009567e-03 4.91894005e-01 8.05868649e-03 7.59939129e-04 1.13587822e-02 4.92653944e-01
3318 1.65950000e+01 3.39777095e-03 4.91466249e-01 8.02299269e-03 7.65868578e-04 1.14207636e-02 4.92232118e-01
3319 1.66000000e+01 3.60058011e-03 4.91927160e-01 7.99011762e-03 7.71064611e-04 1.15906977e-02 4.92698225e-01
3320 1.66050000e+01 3.87623972e-03 4.93019321e-01 7.96002283e-03 7.75354359e-04 1.18362625e-02 4.93794675e-01
3321 1.66100000e+01 4.20067342e-03 4.94570123e-01 7.93256071e-03 7.78736320e-04 1.21332341e-02 4.95348859e-01
3322 1.66150000e+01 4.56182698e-03 4.96480762e-01 7.90686094e-03 7.81316641e-04 1.24686879e-02 4.97262079e-01
3323 1.66200000e+01 4.95537508e-03 4.98722707e-01 7.88248278e-03 7.83815910e-04 1.28378579e-02 4.99506522e-01
3324 1.66250000e+01 5.37390955e-03 5.01243886e-01 7.85897559e-03 7.85858920e-04 1.32328851e-02 5.02029745e-01
3325 1.66300000e+01 5.81944515e-03 5.04070178e-01 7.83635293e-03 7.87470342e-04 1.36557981e-02 5.04857648e-01
3326 1.66350000e+01 6.28399314e-03 5.07162741e-01 7.81515393e-03 7.88571160e-04 1.40991471e-02 5.07951313e-01
3327 1.66400000e+01 6.76019654e-03 5.10517298e-01 7.79564983e-03 7.89277555e-04 1.45558464e-02 5.11306576e-01
3328 1.66450000e+01 7.23507698e-03 5.14061828e-01 7.77900580e-03 7.89410742e-04 1.50140828e-02 5.14851239e-01
3329 1.66500000e+01 7.69362232e-03 5.17741932e-01 7.76535107e-03 7.89034816e-04 1.54589734e-02 5.18530967e-01
3330 1.66550000e+01 8.12975954e-03 5.21514743e-01 7.75495321e-03 7.88032327e-04 1.58847127e-02 5.22302776e-01
3331 1.66600000e+01 8.54242249e-03 5.25407471e-01 7.74570222e-03 7.86768918e-04 1.62881247e-02 5.26194240e-01
3332 1.66650000e+01 8.94183387e-03 5.29478136e-01 7.73597619e-03 7.85733323e-04 1.66778101e-02 5.30263869e-01
3333 1.66700000e+01 9.33771780e-03 5.33794992e-01 7.72431675e-03 7.85491571e-04 1.70620345e-02 5.34580484e-01
3334 1.66750000e+01 9.74243996e-03 5.38400062e-01 7.71048423e-03 7.86434855e-04 1.74529242e-02 5.39186497e-01
3335 1.66800000e+01 1.01602883e-02 5.43289184e-01 7.69457443e-03 7.88677698e-04 1.78548627e-02 5.44077861e-01
3336 1.66850000e+01 1.05879513e-02 5.48342116e-01 7.67742514e-03 7.91762587e-04 1.82653764e-02 5.49133879e-01
3337 1.66900000e+01 1.10159184e-02 5.53434286e-01 7.66053725e-03 7.95106221e-04 1.86764557e-02 5.54229392e-01
3338 1.66950000e+01 1.14267219e-02 5.58410334e-01 7.64494660e-03 7.98720389e-04 1.90716685e-02 5.59209055e-01
3339 1.67000000e+01 1.18168431e-02 5.63148894e-01 7.63151869e-03 8.02119175e-04 1.94483618e-02 5.63951013e-01
3340 1.67050000e+01 1.21794130e-02 5.67561085e-01 7.62096265e-03 8.05082936e-04 1.98003757e-02 5.68366168e-01
3341 1.67100000e+01 1.25051024e-02 5.71582802e-01 7.61290982e-03 8.07659847e-04 2.01180122e-02 5.72390462e-01
3342 1.67150000e+01 1.27935337e-02 5.75194624e-01 7.60722395e-03 8.09778474e-04 2.04007576e-02 5.76004403e-01
3343 1.67200000e+01 1.30478410e-02 5.78401028e-01 7.60421453e-03 8.11452916e-04 2.06520555e-02 5.79212481e-01
3344 1.67250000e+01 1.32711119e-02 5.81181862e-01 7.60408471e-03 8.12629301e-04 2.08751966e-02 5.81994491e-01
3345 1.67300000e+01 1.34524336e-02 5.83465202e-01 7.60651556e-03 8.13466738e-04 2.10589491e-02 5.84278669e-01
3346 1.67350000e+01 1.35725301e-02 5.85147725e-01 7.61164094e-03 8.13988321e-04 2.11841710e-02 5.85961713e-01
3347 1.67400000e+01 1.36095673e-02 5.86069628e-01 7.62066318e-03 8.14070687e-04 2.12302305e-02 5.86883699e-01
3348 1.67450000e+01 1.35475851e-02 5.86071850e-01 7.63576256e-03 8.13559003e-04 2.11833476e-02 5.86885409e-01
3349 1.67500000e+01 1.33635421e-02 5.84934138e-01 7.65893262e-03 8.12124578e-04 2.10224747e-02 5.85746263e-01
3350 1.67550000e+01 1.30287166e-02 5.82424134e-01 7.69193254e-03 8.09395791e-04 2.07206491e-02 5.83233530e-01
3351 1.67600000e+01 1.25212594e-02 5.78343569e-01 7.73722560e-03 8.04645869e-04 2.02584850e-02 5.79148215e-01
3352 1.67650000e+01 1.18318804e-02 5.72559962e-01 7.79682347e-03 7.97001560e-04 1.96287038e-02 5.73356964e-01
3353 1.67700000e+01 1.09649391e-02 5.65083301e-01 7.87022413e-03 7.85974312e-04 1.88351633e-02 5.65869275e-01
3354 1.67750000e+01 9.94527680e-03 5.56165215e-01 7.95219223e-03 7.72362995e-04 1.78974690e-02 5.56937578e-01
3355 1.67800000e+01 8.82922704e-03 5.46309949e-01 8.03219209e-03 7.58299425e-04 1.68614191e-02 5.47068248e-01
3356 1.67850000e+01 7.68198465e-03 5.36166233e-01 8.09814264e-03 7.47418001e-04 1.57801273e-02 5.36913651e-01
3357 1.67900000e+01 6.57769313e-03 5.26342227e-01 8.14191901e-03 7.41275257e-04 1.47196121e-02 5.27083502e-01
3358 1.67950000e+01 5.57930562e-03 5.17313486e-01 8.16181414e-03 7.39069502e-04 1.37411198e-02 5.18052556e-01
3359 1.68000000e+01 4.73872380e-03 5.09469911e-01 8.15988622e-03 7.40300658e-04 1.28986100e-02 5.10210211e-01
3360 1.68050000e+01 4.09157585e-03 5.03073589e-01 8.14007376e-03 7.44294801e-04 1.22316496e-02 5.03817884e-01
3361 1.68100000e+01 3.64772641e-03 4.98227915e-01 8.10655523e-03 7.50035823e-04 1.17542816e-02 4.98977951e-01
3362 1.68150000e+01 3.39242799e-03 4.94955514e-01 8.06442867e-03 7.57400127e-04 1.14568567e-02 4.95712914e-01
3363 1.68200000e+01 3.31890845e-03 4.93083353e-01 8.01829302e-03 7.65065839e-04 1.13372015e-02 4.93848418e-01
3364 1.68250000e+01 3.39314236e-03 4.92405445e-01 7.97268462e-03 7.72474773e-04 1.13658270e-02 4.93177919e-01
3365 1.68300000e+01 3.56948832e-03 4.92609650e-01 7.93054400e-03 7.79087637e-04 1.15000323e-02 4.93388738e-01
3366 1.68350000e+01 3.81336463e-03 4.93435417e-01 7.89246726e-03 7.84493635e-04 1.17058319e-02 4.94219911e-01
3367 1.68400000e+01 4.09859222e-03 4.94746144e-01 7.85835109e-03 7.89111736e-04 1.19569433e-02 4.95535256e-01
3368 1.68450000e+01 4.42334446e-03 4.96424450e-01 7.82744902e-03 7.92842945e-04 1.22507935e-02 4.97217293e-01
3369 1.68500000e+01 4.79349940e-03 4.98437525e-01 7.79955171e-03 7.95939470e-04 1.25930511e-02 4.99233465e-01
3370 1.68550000e+01 5.19733052e-03 5.00741027e-01 7.77464047e-03 7.98340878e-04 1.29719710e-02 5.01539368e-01
3371 1.68600000e+01 5.61962433e-03 5.03319263e-01 7.75300528e-03 7.99921050e-04 1.33726296e-02 5.04119184e-01
3372 1.68650000e+01 6.05015559e-03 5.06148802e-01 7.73475305e-03 8.00672372e-04 1.37849086e-02 5.06949475e-01
3373 1.68700000e+01 6.49276756e-03 5.09226166e-01 7.72018507e-03 8.00631485e-04 1.42129526e-02 5.10026797e-01
3374 1.68750000e+01 6.94453633e-03 5.12522205e-01 7.70985312e-03 7.99775935e-04 1.46543895e-02 5.13321981e-01
3375 1.68800000e+01 7.38621014e-03 5.15977788e-01 7.70401908e-03 7.98107862e-04 1.50902292e-02 5.16775896e-01
3376 1.68850000e+01 7.80267240e-03 5.19573270e-01 7.70215046e-03 7.95768752e-04 1.55048229e-02 5.20369039e-01
3377 1.68900000e+01 8.18974867e-03 5.23263817e-01 7.70357924e-03 7.92910806e-04 1.58933279e-02 5.24056728e-01
3378 1.68950000e+01 8.55405830e-03 5.27053489e-01 7.70688123e-03 7.89905555e-04 1.62609395e-02 5.27843394e-01
3379 1.69000000e+01 8.90030593e-03 5.30968019e-01 7.71079452e-03 7.87279433e-04 1.66111005e-02 5.31755298e-01
3380 1.69050000e+01 9.22594828e-03 5.34965270e-01 7.71446686e-03 7.85281583e-04 1.69404151e-02 5.35750552e-01
3381 1.69100000e+01 9.53923214e-03 5.39041473e-01 7.71708795e-03 7.84145228e-04 1.72563201e-02 5.39825619e-01
3382 1.69150000e+01 9.84255240e-03 5.43121603e-01 7.71855902e-03 7.83847085e-04 1.75611114e-02 5.43905450e-01
3383 1.69200000e+01 1.01355865e-02 5.47155125e-01 7.71856605e-03 7.84288929e-04 1.78541525e-02 5.47939414e-01
3384 1.69250000e+01 1.04175837e-02 5.51092904e-01 7.71693678e-03 7.85420096e-04 1.81345204e-02 5.51878324e-01
3385 1.69300000e+01 1.06891198e-02 5.54859321e-01 7.71404395e-03 7.86986070e-04 1.84031637e-02 5.55646307e-01
3386 1.69350000e+01 1.09468178e-02 5.58404992e-01 7.70981220e-03 7.88866642e-04 1.86566300e-02 5.59193859e-01
3387 1.69400000e+01 1.11894637e-02 5.61711980e-01 7.70450099e-03 7.91052331e-04 1.88939647e-02 5.62503033e-01
3388 1.69450000e+01 1.14232849e-02 5.64776696e-01 7.69750750e-03 7.93324117e-04 1.91207924e-02 5.65570020e-01
3389 1.69500000e+01 1.16472960e-02 5.67596793e-01 7.68982805e-03 7.95465882e-04 1.93371240e-02 5.68392259e-01
3390 1.69550000e+01 1.18601953e-02 5.70199740e-01 7.68105529e-03 7.97778117e-04 1.95412506e-02 5.70997518e-01
3391 1.69600000e+01 1.20697168e-02 5.72611241e-01 7.67109951e-03 8.00158893e-04 1.97408163e-02 5.73411400e-01
3392 1.69650000e+01 1.22681742e-02 5.74836828e-01 7.65989047e-03 8.02643247e-04 1.99280647e-02 5.75639472e-01
3393 1.69700000e+01 1.24623909e-02 5.76921118e-01 7.64762281e-03 8.05242970e-04 2.01100137e-02 5.77726361e-01
3394 1.69750000e+01 1.26542604e-02 5.78870098e-01 7.63406288e-03 8.07832382e-04 2.02883233e-02 5.79677930e-01
3395 1.69800000e+01 1.28407127e-02 5.80687838e-01 7.61907103e-03 8.10367379e-04 2.04597837e-02 5.81498206e-01
3396 1.69850000e+01 1.30247692e-02 5.82423688e-01 7.60345079e-03 8.13099856e-04 2.06282200e-02 5.83236788e-01
3397 1.69900000e+01 1.32084490e-02 5.84080173e-01 7.58728127e-03 8.15817928e-04 2.07957303e-02 5.84895991e-01
3398 1.69950000e+01 1.33863384e-02 5.85654565e-01 7.57028379e-03 8.18553361e-04 2.09566222e-02 5.86473119e-01
3399 1.70000000e+01 1.35574894e-02 5.87151649e-01 7.55316344e-03 8.21244179e-04 2.11106528e-02 5.87972894e-01
3400 1.70050000e+01 1.37119362e-02 5.88545019e-01 7.53678064e-03 8.23973185e-04 2.12487168e-02 5.89368992e-01
3401 1.70100000e+01 1.38542073e-02 5.89814895e-01 7.52154839e-03 8.26304037e-04 2.13757557e-02 5.90641199e-01
3402 1.70150000e+01 1.39651396e-02 5.90873248e-01 7.50858158e-03 8.28609199e-04 2.14737212e-02 5.91701857e-01
3403 1.70200000e+01 1.40311183e-02 5.91608524e-01 7.49893032e-03 8.30733780e-04 2.15300486e-02 5.92439258e-01
3404 1.70250000e+01 1.40363718e-02 5.91868289e-01 7.49457607e-03 8.32399145e-04 2.15309479e-02 5.92700688e-01
3405 1.70300000e+01 1.39606296e-02 5.91472330e-01 7.49702096e-03 8.33525275e-04 2.14576506e-02 5.92305856e-01
3406 1.70350000e+01 1.37819936e-02 5.90205226e-01 7.50832385e-03 8.33843482e-04 2.12903175e-02 5.91039070e-01
3407 1.70400000e+01 1.34683075e-02 5.87801336e-01 7.53093350e-03 8.32925260e-04 2.09992410e-02 5.88634261e-01
3408 1.70450000e+01 1.30042099e-02 5.84068260e-01 7.56720223e-03 8.30060181e-04 2.05714121e-02 5.84898320e-01
3409 1.70500000e+01 1.23697141e-02 5.78806041e-01 7.61892565e-03 8.24493839e-04 1.99886397e-02 5.79630535e-01
3410 1.70550000e+01 1.15658188e-02 5.71957621e-01 7.68601664e-03 8.15523913e-04 1.92518355e-02 5.72773145e-01
3411 1.70600000e+01 1.06133199e-02 5.63671565e-01 7.76438830e-03 8.03217248e-04 1.83777082e-02 5.64474782e-01
3412 1.70650000e+01 9.54939420e-03 5.54336012e-01 7.84455442e-03 7.89373309e-04 1.73939486e-02 5.55125386e-01
3413 1.70700000e+01 8.44029269e-03 5.44544787e-01 7.91327460e-03 7.77031549e-04 1.63535673e-02 5.45321818e-01
3414 1.70750000e+01 7.35475782e-03 5.34904183e-01 7.96137684e-03 7.69244977e-04 1.53161347e-02 5.35673427e-01
3415 1.70800000e+01 6.35812792e-03 5.25913066e-01 7.98627503e-03 7.65977169e-04 1.43444029e-02 5.26679043e-01
3416 1.70850000e+01 5.50425824e-03 5.17958317e-01 7.99003375e-03 7.66052616e-04 1.34942920e-02 5.18724370e-01
3417 1.70900000e+01 4.82309065e-03 5.11310769e-01 7.97554570e-03 7.69303850e-04 1.27986364e-02 5.12080072e-01
3418 1.70950000e+01 4.33777351e-03 5.06146945e-01 7.94609468e-03 7.74511459e-04 1.22838682e-02 5.06921456e-01
3419 1.71000000e+01 4.04175886e-03 5.02473224e-01 7.90517287e-03 7.81273860e-04 1.19469317e-02 5.03254498e-01
3420 1.71050000e+01 3.92653020e-03 5.00270548e-01 7.85767072e-03 7.89028933e-04 1.17842009e-02 5.01059577e-01
3421 1.71100000e+01 3.96270679e-03 4.99373245e-01 7.80793022e-03 7.97007903e-04 1.17706370e-02 5.00170253e-01
3422 1.71150000e+01 4.12690189e-03 4.99529068e-01 7.75982720e-03 8.04550756e-04 1.18867291e-02 5.00333619e-01
3423 1.71200000e+01 4.37470390e-03 5.00447847e-01 7.71539516e-03 8.11215552e-04 1.20900991e-02 5.01259063e-01
3424 1.71250000e+01 4.68306815e-03 5.01911255e-01 7.67446761e-03 8.17009920e-04 1.23575358e-02 5.02728265e-01
3425 1.71300000e+01 5.02056900e-03 5.03722241e-01 7.63874532e-03 8.21659844e-04 1.26593143e-02 5.04543901e-01
3426 1.71350000e+01 5.39784893e-03 5.05809454e-01 7.60623421e-03 8.25278607e-04 1.30040831e-02 5.06634733e-01
3427 1.71400000e+01 5.78817818e-03 5.08135207e-01 7.57715321e-03 8.28447090e-04 1.33653314e-02 5.08963654e-01
3428 1.71450000e+01 6.20063873e-03 5.10656870e-01 7.55104187e-03 8.30698033e-04 1.37516806e-02 5.11487568e-01
3429 1.71500000e+01 6.62617352e-03 5.13391497e-01 7.52794234e-03 8.32012328e-04 1.41541159e-02 5.14223509e-01
3430 1.71550000e+01 7.06131385e-03 5.16336810e-01 7.50766561e-03 8.32662371e-04 1.45689795e-02 5.17169472e-01
3431 1.71600000e+01 7.50649109e-03 5.19522176e-01 7.49084823e-03 8.32915214e-04 1.49973393e-02 5.20355091e-01
3432 1.71650000e+01 7.95846915e-03 5.22985967e-01 7.47658211e-03 8.32524542e-04 1.54350513e-02 5.23818492e-01
3433 1.71700000e+01 8.41592782e-03 5.26780190e-01 7.46384545e-03 8.31762882e-04 1.58797733e-02 5.27611953e-01
3434 1.71750000e+01 8.89542330e-03 5.31019604e-01 7.45150070e-03 8.30947590e-04 1.63469240e-02 5.31850551e-01
3435 1.71800000e+01 9.40755447e-03 5.35786936e-01 7.43912698e-03 8.30578409e-04 1.68466815e-02 5.36617514e-01
3436 1.71850000e+01 9.94371714e-03 5.41034280e-01 7.42685366e-03 8.30828930e-04 1.73705708e-02 5.41865109e-01
3437 1.71900000e+01 1.04920680e-02 5.46638842e-01 7.41533162e-03 8.31629324e-04 1.79073996e-02 5.47470472e-01
3438 1.71950000e+01 1.10341774e-02 5.52420299e-01 7.40460787e-03 8.32821686e-04 1.84387853e-02 5.53253121e-01
3439 1.72000000e+01 1.15533896e-02 5.58191155e-01 7.39502164e-03 8.34256968e-04 1.89484113e-02 5.59025412e-01
3440 1.72050000e+01 1.20439841e-02 5.63814782e-01 7.38684533e-03 8.35887910e-04 1.94308295e-02 5.64650670e-01
3441 1.72100000e+01 1.25012497e-02 5.69169036e-01 7.37999140e-03 8.37641814e-04 1.98812411e-02 5.70006678e-01
3442 1.72150000e+01 1.29148973e-02 5.74156464e-01 7.37430766e-03 8.39545189e-04 2.02892050e-02 5.74996009e-01
3443 1.72200000e+01 1.32847486e-02 5.78711563e-01 7.37051565e-03 8.41395033e-04 2.06552643e-02 5.79552958e-01
3444 1.72250000e+01 1.36079253e-02 5.82778596e-01 7.36910051e-03 8.43099695e-04 2.09770258e-02 5.83621695e-01
3445 1.72300000e+01 1.38742948e-02 5.86254988e-01 7.37064146e-03 8.44481758e-04 2.12449362e-02 5.87099470e-01
3446 1.72350000e+01 1.40748780e-02 5.89045325e-01 7.37657569e-03 8.45361533e-04 2.14514537e-02 5.89890686e-01
3447 1.72400000e+01 1.41875662e-02 5.90988349e-01 7.38843393e-03 8.45569237e-04 2.15760001e-02 5.91833918e-01
3448 1.72450000e+01 1.41922719e-02 5.91911539e-01 7.40823849e-03 8.44971074e-04 2.16005104e-02 5.92756510e-01
3449 1.72500000e+01 1.40656029e-02 5.91583979e-01 7.43872688e-03 8.43207174e-04 2.15043298e-02 5.92427186e-01
3450 1.72550000e+01 1.37799798e-02 5.89769461e-01 7.48247749e-03 8.39755226e-04 2.12624573e-02 5.90609216e-01
3451 1.72600000e+01 1.33079368e-02 5.86230966e-01 7.54197482e-03 8.33774649e-04 2.08499116e-02 5.87064741e-01
3452 1.72650000e+01 1.26419746e-02 5.80851549e-01 7.61858033e-03 8.24362901e-04 2.02605549e-02 5.81675912e-01
3453 1.72700000e+01 1.17842539e-02 5.73639400e-01 7.71070887e-03 8.11053854e-04 1.94949628e-02 5.74450454e-01
3454 1.72750000e+01 1.07696007e-02 5.64911594e-01 7.81159231e-03 7.94803194e-04 1.85811930e-02 5.65706398e-01
3455 1.72800000e+01 9.66162639e-03 5.55246038e-01 7.90724087e-03 7.78353516e-04 1.75688673e-02 5.56024392e-01
3456 1.72850000e+01 8.53151616e-03 5.45358773e-01 7.98322395e-03 7.65934162e-04 1.65147401e-02 5.46124707e-01
3457 1.72900000e+01 7.45720239e-03 5.35864096e-01 8.03249621e-03 7.58905163e-04 1.54896986e-02 5.36623001e-01
3458 1.72950000e+01 6.50825326e-03 5.27254320e-01 8.05546743e-03 7.56219979e-04 1.45637207e-02 5.28010540e-01
3459 1.73000000e+01 5.73331681e-03 5.19906898e-01 8.05575173e-03 7.57853880e-04 1.37890685e-02 5.20664752e-01
3460 1.73050000e+01 5.16162356e-03 5.14053351e-01 8.03656546e-03 7.61713827e-04 1.31981890e-02 5.14815064e-01
3461 1.73100000e+01 4.80242008e-03 5.09774403e-01 8.00239894e-03 7.67669853e-04 1.28048190e-02 5.10542073e-01
3462 1.73150000e+01 4.63277686e-03 5.07043780e-01 7.95931836e-03 7.75171500e-04 1.25920952e-02 5.07818952e-01
3463 1.73200000e+01 4.62611846e-03 5.05645962e-01 7.91269013e-03 7.83077538e-04 1.25388086e-02 5.06429040e-01
3464 1.73250000e+01 4.73900833e-03 5.05274778e-01 7.86694184e-03 7.90754831e-04 1.26059502e-02 5.06065533e-01
3465 1.73300000e+01 4.93795925e-03 5.05621789e-01 7.82377941e-03 7.97410661e-04 1.27617387e-02 5.06419200e-01
3466 1.73350000e+01 5.19156348e-03 5.06483185e-01 7.78388883e-03 8.03403779e-04 1.29754523e-02 5.07286589e-01
3467 1.73400000e+01 5.48025310e-03 5.07702099e-01 7.74673380e-03 8.08653833e-04 1.32269869e-02 5.08510752e-01
3468 1.73450000e+01 5.80000346e-03 5.09236226e-01 7.71166211e-03 8.12899393e-04 1.35116656e-02 5.10049125e-01
3469 1.73500000e+01 6.15496833e-03 5.11106685e-01 7.67868223e-03 8.16961228e-04 1.38336506e-02 5.11923646e-01
3470 1.73550000e+01 6.54924720e-03 5.13334258e-01 7.64712083e-03 8.20429176e-04 1.41963680e-02 5.14154688e-01
3471 1.73600000e+01 6.98436584e-03 5.15977566e-01 7.61784575e-03 8.23455087e-04 1.46022116e-02 5.16801021e-01
3472 1.73650000e+01 7.46064555e-03 5.19060327e-01 7.59077256e-03 8.25706228e-04 1.50514181e-02 5.19886034e-01
3473 1.73700000e+01 7.96507929e-03 5.22551494e-01 7.56641873e-03 8.27208732e-04 1.55314980e-02 5.23378703e-01
3474 1.73750000e+01 8.50186737e-03 5.26471373e-01 7.54516539e-03 8.27750095e-04 1.60470328e-02 5.27299123e-01
3475 1.73800000e+01 9.05329587e-03 5.30791762e-01 7.52708960e-03 8.27800427e-04 1.65803855e-02 5.31619563e-01
3476 1.73850000e+01 9.61016953e-03 5.35470423e-01 7.51227186e-03 8.27401864e-04 1.71224414e-02 5.36297825e-01
3477 1.73900000e+01 1.01578478e-02 5.40433303e-01 7.50155515e-03 8.26849040e-04 1.76594029e-02 5.41260152e-01
3478 1.73950000e+01 1.06684146e-02 5.45436916e-01 7.49547384e-03 8.25981599e-04 1.81638884e-02 5.46262897e-01
3479 1.74000000e+01 1.11156379e-02 5.50216219e-01 7.49522191e-03 8.24829159e-04 1.86108598e-02 5.51041049e-01
3480 1.74050000e+01 1.14679371e-02 5.54463633e-01 7.50258453e-03 8.23647008e-04 1.89705216e-02 5.55287280e-01
3481 1.74100000e+01 1.16819013e-02 5.57780310e-01 7.51932763e-03 8.22197952e-04 1.92012290e-02 5.58602508e-01
3482 1.74150000e+01 1.17393655e-02 5.59843508e-01 7.54697621e-03 8.19281570e-04 1.92863417e-02 5.60662790e-01
3483 1.74200000e+01 1.16081366e-02 5.60327153e-01 7.58784546e-03 8.15238684e-04 1.91959821e-02 5.61142392e-01
3484 1.74250000e+01 1.12751984e-02 5.58977655e-01 7.64229981e-03 8.08725427e-04 1.89174982e-02 5.59786381e-01
3485 1.74300000e+01 1.07402357e-02 5.55725746e-01 7.70950040e-03 7.99286310e-04 1.84497361e-02 5.56525032e-01
3486 1.74350000e+01 1.00247826e-02 5.50724748e-01 7.78526033e-03 7.87457078e-04 1.78100430e-02 5.51512205e-01
3487 1.74400000e+01 9.18556937e-03 5.44457496e-01 7.86062849e-03 7.75600113e-04 1.70461979e-02 5.45233096e-01
3488 1.74450000e+01 8.29344932e-03 5.37524092e-01 7.92443146e-03 7.66442064e-04 1.62178808e-02 5.38290534e-01
3489 1.74500000e+01 7.41456671e-03 5.30523735e-01 7.96912126e-03 7.61354418e-04 1.53836880e-02 5.31285089e-01
3490 1.74550000e+01 6.61404236e-03 5.23947446e-01 7.99117833e-03 7.59552483e-04 1.46052207e-02 5.24706999e-01
3491 1.74600000e+01 5.94287371e-03 5.18207896e-01 7.99171942e-03 7.60918038e-04 1.39345931e-02 5.18968814e-01
3492 1.74650000e+01 5.43123658e-03 5.13565633e-01 7.97389027e-03 7.65060533e-04 1.34051269e-02 5.14330694e-01
3493 1.74700000e+01 5.07441925e-03 5.10114271e-01 7.94261428e-03 7.71250210e-04 1.30170335e-02 5.10885521e-01
3494 1.74750000e+01 4.87131803e-03 5.07814246e-01 7.90148974e-03 7.78709564e-04 1.27728078e-02 5.08592956e-01
3495 1.74800000e+01 4.80852288e-03 5.06573928e-01 7.85498610e-03 7.86776614e-04 1.26635090e-02 5.07360704e-01
3496 1.74850000e+01 4.86227932e-03 5.06226540e-01 7.80629579e-03 7.94934348e-04 1.26685751e-02 5.07021474e-01
3497 1.74900000e+01 5.00718538e-03 5.06565976e-01 7.75844199e-03 8.02617787e-04 1.27656274e-02 5.07368593e-01
3498 1.74950000e+01 5.20781468e-03 5.07378160e-01 7.71323091e-03 8.09611404e-04 1.29210456e-02 5.08187772e-01
3499 1.75000000e+01 5.44905401e-03 5.08486036e-01 7.67159626e-03 8.15533484e-04 1.31206503e-02 5.09301570e-01
3500 1.75050000e+01 5.71646786e-03 5.09826345e-01 7.63416294e-03 8.20648919e-04 1.33506308e-02 5.10646994e-01
3501 1.75100000e+01 6.00719507e-03 5.11343300e-01 7.60025047e-03 8.24914270e-04 1.36074455e-02 5.12168214e-01
3502 1.75150000e+01 6.31513107e-03 5.13017279e-01 7.56970675e-03 8.28472995e-04 1.38848378e-02 5.13845752e-01
3503 1.75200000e+01 6.64642036e-03 5.14890086e-01 7.54316309e-03 8.31187965e-04 1.41895835e-02 5.15721274e-01
3504 1.75250000e+01 6.99739764e-03 5.16997881e-01 7.52011447e-03 8.33029723e-04 1.45175121e-02 5.17830911e-01
3505 1.75300000e+01 7.36566640e-03 5.19379788e-01 7.50028109e-03 8.34049659e-04 1.48659475e-02 5.20213838e-01
3506 1.75350000e+01 7.76107632e-03 5.22113713e-01 7.48276687e-03 8.34472538e-04 1.52438432e-02 5.22948185e-01
3507 1.75400000e+01 8.18512414e-03 5.25265649e-01 7.46833472e-03 8.34212055e-04 1.56534589e-02 5.26099861e-01
3508 1.75450000e+01 8.63450359e-03 5.28883203e-01 7.45582130e-03 8.33705364e-04 1.60903249e-02 5.29716908e-01
3509 1.75500000e+01 9.10860642e-03 5.32974129e-01 7.44527201e-03 8.33032499e-04 1.65538784e-02 5.33807161e-01
3510 1.75550000e+01 9.59714579e-03 5.37491153e-01 7.43639758e-03 8.32434774e-04 1.70335434e-02 5.38323588e-01
3511 1.75600000e+01 1.00881933e-02 5.42318749e-01 7.42931776e-03 8.31994288e-04 1.75175110e-02 5.43150743e-01
3512 1.75650000e+01 1.05750114e-02 5.47351062e-01 7.42362757e-03 8.31884919e-04 1.79986390e-02 5.48182947e-01
3513 1.75700000e+01 1.10452643e-02 5.52430205e-01 7.41941966e-03 8.32008621e-04 1.84646840e-02 5.53262213e-01
3514 1.75750000e+01 1.14858626e-02 5.57426847e-01 7.41663171e-03 8.32395540e-04 1.89024943e-02 5.58259243e-01
3515 1.75800000e+01 1.18928915e-02 5.62236658e-01 7.41514650e-03 8.33005108e-04 1.93080380e-02 5.63069663e-01
3516 1.75850000e+01 1.22642855e-02 5.66768594e-01 7.41480379e-03 8.33799601e-04 1.96790893e-02 5.67602394e-01
3517 1.75900000e+01 1.25967423e-02 5.70931587e-01 7.41617918e-03 8.34578971e-04 2.00129215e-02 5.71766166e-01
3518 1.75950000e+01 1.28834904e-02 5.74659270e-01 7.41954009e-03 8.35287726e-04 2.03030305e-02 5.75494558e-01
3519 1.76000000e+01 1.31209258e-02 5.77875572e-01 7.42517777e-03 8.35774188e-04 2.05461036e-02 5.78711346e-01
3520 1.76050000e+01 1.33028892e-02 5.80490475e-01 7.43421372e-03 8.35863185e-04 2.07371029e-02 5.81326338e-01
3521 1.76100000e+01 1.34086214e-02 5.82367443e-01 7.44782628e-03 8.35476314e-04 2.08564477e-02 5.83202920e-01
3522 1.76150000e+01 1.34196247e-02 5.83374274e-01 7.46733723e-03 8.34483484e-04 2.08869620e-02 5.84208758e-01
3523 1.76200000e+01 1.33115072e-02 5.83304262e-01 7.49471495e-03 8.32627647e-04 2.08062222e-02 5.84136889e-01
3524 1.76250000e+01 1.30663944e-02 5.81948309e-01 7.53203758e-03 8.29487781e-04 2.05984320e-02 5.82777797e-01
3525 1.76300000e+01 1.26648901e-02 5.79112630e-01 7.58082191e-03 8.24572521e-04 2.02457121e-02 5.79937202e-01
3526 1.76350000e+01 1.20872053e-02 5.74610141e-01 7.64276261e-03 8.17071220e-04 1.97299679e-02 5.75427213e-01
3527 1.76400000e+01 1.13271856e-02 5.68395401e-01 7.71755856e-03 8.06510466e-04 1.90447442e-02 5.69201911e-01
3528 1.76450000e+01 1.04041700e-02 5.60615308e-01 7.80121995e-03 7.93164014e-04 1.82053900e-02 5.61408472e-01
3529 1.76500000e+01 9.36680153e-03 5.51684424e-01 7.88506601e-03 7.78890162e-04 1.72518675e-02 5.52463315e-01
3530 1.76550000e+01 8.27423472e-03 5.42198227e-01 7.95741615e-03 7.67176968e-04 1.62316509e-02 5.42965404e-01
3531 1.76600000e+01 7.20197412e-03 5.32784812e-01 8.00901910e-03 7.59864822e-04 1.52109932e-02 5.33544676e-01
3532 1.76650000e+01 6.21576259e-03 5.23948005e-01 8.03688373e-03 7.56573830e-04 1.42526463e-02 5.24704579e-01
3533 1.76700000e+01 5.38137155e-03 5.16183674e-01 8.04132784e-03 7.56753924e-04 1.34226994e-02 5.16940428e-01
3534 1.76750000e+01 4.72654650e-03 5.09780837e-01 8.02509315e-03 7.60265910e-04 1.27516396e-02 5.10541103e-01
3535 1.76800000e+01 4.26713571e-03 5.04870083e-01 7.99353970e-03 7.66036294e-04 1.22606754e-02 5.05636119e-01
3536 1.76850000e+01 4.00296014e-03 5.01478984e-01 7.95078926e-03 7.73305519e-04 1.19537494e-02 5.02252290e-01
3537 1.76900000e+01 3.91011498e-03 4.99483087e-01 7.90194992e-03 7.81436993e-04 1.18120649e-02 5.00264524e-01
3538 1.76950000e+01 3.95930473e-03 4.98679911e-01 7.85119247e-03 7.89661120e-04 1.18104972e-02 4.99469572e-01
3539 1.77000000e+01 4.11658140e-03 4.98800056e-01 7.80189590e-03 7.97395246e-04 1.19184773e-02 4.99597452e-01
3540 1.77050000e+01 4.35172038e-03 4.99585739e-01 7.75550018e-03 8.04295839e-04 1.21072206e-02 5.00390035e-01
3541 1.77100000e+01 4.63519746e-03 5.00844255e-01 7.71259947e-03 8.10186405e-04 1.23477969e-02 5.01654442e-01
3542 1.77150000e+01 4.95496127e-03 5.02461707e-01 7.67335009e-03 8.15513324e-04 1.26283114e-02 5.03277220e-01
3543 1.77200000e+01 5.31163506e-03 5.04368135e-01 7.63731162e-03 8.19672579e-04 1.29489467e-02 5.05187808e-01
3544 1.77250000e+01 5.69202303e-03 5.06552338e-01 7.60492703e-03 8.23293282e-04 1.32969501e-02 5.07375632e-01
3545 1.77300000e+01 6.09554221e-03 5.08982803e-01 7.57633907e-03 8.25989131e-04 1.36718813e-02 5.09808792e-01
3546 1.77350000e+01 6.51147541e-03 5.11636612e-01 7.55192806e-03 8.27815791e-04 1.40634035e-02 5.12464427e-01
3547 1.77400000e+01 6.93102774e-03 5.14474387e-01 7.53247139e-03 8.28674482e-04 1.44634991e-02 5.15303061e-01
3548 1.77450000e+01 7.34494320e-03 5.17457917e-01 7.51856532e-03 8.28552605e-04 1.48635085e-02 5.18286470e-01
3549 1.77500000e+01 7.74084697e-03 5.20525092e-01 7.51039557e-03 8.27363631e-04 1.52512425e-02 5.21352456e-01
3550 1.77550000e+01 8.10773260e-03 5.23638191e-01 7.50734297e-03 8.25171426e-04 1.56150756e-02 5.24463362e-01
3551 1.77600000e+01 8.45133728e-03 5.26849307e-01 7.50819654e-03 8.22399372e-04 1.59595338e-02 5.27671706e-01
3552 1.77650000e+01 8.77424329e-03 5.30177731e-01 7.51127895e-03 8.19379566e-04 1.62855222e-02 5.30997111e-01
3553 1.77700000e+01 9.08172642e-03 5.33658468e-01 7.51534477e-03 8.16581828e-04 1.65970712e-02 5.34475049e-01
3554 1.77750000e+01 9.37448818e-03 5.37295475e-01 7.51936947e-03 8.14440048e-04 1.68938577e-02 5.38109915e-01
3555 1.77800000e+01 9.65430650e-03 5.41039594e-01 7.52275128e-03 8.13100403e-04 1.71770578e-02 5.41852695e-01
3556 1.77850000e+01 9.92698531e-03 5.44837537e-01 7.52500049e-03 8.12587479e-04 1.74519858e-02 5.45650125e-01
3557 1.77900000e+01 1.01934487e-02 5.48603631e-01 7.52635014e-03 8.12728089e-04 1.77197988e-02 5.49416359e-01
3558 1.77950000e+01 1.04538451e-02 5.52286131e-01 7.52645729e-03 8.13481168e-04 1.79803024e-02 5.53099613e-01
3559 1.78000000e+01 1.07004762e-02 5.55799535e-01 7.52551437e-03 8.14651662e-04 1.82259906e-02 5.56614187e-01
3560 1.78050000e+01 1.09314400e-02 5.59098695e-01 7.52379487e-03 8.16088601e-04 1.84552348e-02 5.59914783e-01
3561 1.78100000e+01 1.11456320e-02 5.62138551e-01 7.52111171e-03 8.17681649e-04 1.86667437e-02 5.62956233e-01
3562 1.78150000e+01 1.13526481e-02 5.64940813e-01 7.51740208e-03 8.19367550e-04 1.88700502e-02 5.65760180e-01
3563 1.78200000e+01 1.15479144e-02 5.67496717e-01 7.51285611e-03 8.21134328e-04 1.90607705e-02 5.68317851e-01
3564 1.78250000e+01 1.17425734e-02 5.69872757e-01 7.50773118e-03 8.22921864e-04 1.92503046e-02 5.70695679e-01
3565 1.78300000e+01 1.19365070e-02 5.72100278e-01 7.50160744e-03 8.24765215e-04 1.94381145e-02 5.72925043e-01
3566 1.78350000e+01 1.21308873e-02 5.74211413e-01 7.49465549e-03 8.26623845e-04 1.96255428e-02 5.75038037e-01
3567 1.78400000e+01 1.23260254e-02 5.76227678e-01 7.48718467e-03 8.28498697e-04 1.98132101e-02 5.77056177e-01
3568 1.78450000e+01 1.25263515e-02 5.78186550e-01 7.47968603e-03 8.30294436e-04 2.00060376e-02 5.79016844e-01
3569 1.78500000e+01 1.27289617e-02 5.80083921e-01 7.47258192e-03 8.31946673e-04 2.02015437e-02 5.80915868e-01
3570 1.78550000e+01 1.29333078e-02 5.81937490e-01 7.46626744e-03 8.33369901e-04 2.03995752e-02 5.82770860e-01
3571 1.78600000e+01 1.31337957e-02 5.83736022e-01 7.46139840e-03 8.34488070e-04 2.05951941e-02 5.84570510e-01
3572 1.78650000e+01 1.33259607e-02 5.85452188e-01 7.45868520e-03 8.35208699e-04 2.07846459e-02 5.86287397e-01
3573 1.78700000e+01 1.35023789e-02 5.87046034e-01 7.45857282e-03 8.35532314e-04 2.09609518e-02 5.87881566e-01
3574 1.78750000e+01 1.36524419e-02 5.88432836e-01 7.46207885e-03 8.35386415e-04 2.11145208e-02 5.89268222e-01
3575 1.78800000e+01 1.37596820e-02 5.89503291e-01 7.47043535e-03 8.34723587e-04 2.12301174e-02 5.90338015e-01
3576 1.78850000e+01 1.38034996e-02 5.90103079e-01 7.48482552e-03 8.33544751e-04 2.12883251e-02 5.90936624e-01
3577 1.78900000e+01 1.37609457e-02 5.90018582e-01 7.50707628e-03 8.31671820e-04 2.12680220e-02 5.90850254e-01
3578 1.78950000e+01 1.36068412e-02 5.89015923e-01 7.53934367e-03 8.28882071e-04 2.11461848e-02 5.89844805e-01
3579 1.79000000e+01 1.33152899e-02 5.86841782e-01 7.58375787e-03 8.24746732e-04 2.08990478e-02 5.87666529e-01
3580 1.79050000e+01 1.28617704e-02 5.83287288e-01 7.64209781e-03 8.18713719e-04 2.05038682e-02 5.84106001e-01
3581 1.79100000e+01 1.22357390e-02 5.78164260e-01 7.71548522e-03 8.09747392e-04 1.99512243e-02 5.78974007e-01
3582 1.79150000e+01 1.14397766e-02 5.71479709e-01 7.80254724e-03 7.97441147e-04 1.92423238e-02 5.72277150e-01
3583 1.79200000e+01 1.04978650e-02 5.63441391e-01 7.89709867e-03 7.82215031e-04 1.83949637e-02 5.64223606e-01
3584 1.79250000e+01 9.45626781e-03 5.54542153e-01 7.98866373e-03 7.66445750e-04 1.74449315e-02 5.55308599e-01
3585 1.79300000e+01 8.39960905e-03 5.45437498e-01 8.06414778e-03 7.53121181e-04 1.64637568e-02 5.46190620e-01
3586 1.79350000e+01 7.40945535e-03 5.36806927e-01 8.11641247e-03 7.45154973e-04 1.55258678e-02 5.37552082e-01
3587 1.79400000e+01 6.55128426e-03 5.29117329e-01 8.14525548e-03 7.41648292e-04 1.46965397e-02 5.29858978e-01
3588 1.79450000e+01 5.87589372e-03 5.22750409e-01 8.15382439e-03 7.41306918e-04 1.40297181e-02 5.23491716e-01
3589 1.79500000e+01 5.40661018e-03 5.17919222e-01 8.14588262e-03 7.43629988e-04 1.35524928e-02 5.18662852e-01
3590 1.79550000e+01 5.14554056e-03 5.14698485e-01 8.12585150e-03 7.47813861e-04 1.32713921e-02 5.15446298e-01
3591 1.79600000e+01 5.07236898e-03 5.12999662e-01 8.09871792e-03 7.53138803e-04 1.31710869e-02 5.13752801e-01
3592 1.79650000e+01 5.15400580e-03 5.12580172e-01 8.06775189e-03 7.58943561e-04 1.32217577e-02 5.13339115e-01
3593 1.79700000e+01 5.35212550e-03 5.13139933e-01 8.03778011e-03 7.64342513e-04 1.33899056e-02 5.13904276e-01
3594 1.79750000e+01 5.62785905e-03 5.14355302e-01 8.00977401e-03 7.69063951e-04 1.36376331e-02 5.15124366e-01
3595 1.79800000e+01 5.94331578e-03 5.15982956e-01 7.98431699e-03 7.72897783e-04 1.39276328e-02 5.16755854e-01
3596 1.79850000e+01 6.28365278e-03 5.17850241e-01 7.96063413e-03 7.76143115e-04 1.42442869e-02 5.18626385e-01
3597 1.79900000e+01 6.64474327e-03 5.19934024e-01 7.93765471e-03 7.79044059e-04 1.45823980e-02 5.20713068e-01
3598 1.79950000e+01 7.02804440e-03 5.22218188e-01 7.91503548e-03 7.81629223e-04 1.49430799e-02 5.22999817e-01
3599 1.80000000e+01 7.43241481e-03 5.24712361e-01 7.89285623e-03 7.83913424e-04 1.53252710e-02 5.25496275e-01
3600 1.80050000e+01 7.86059967e-03 5.27448135e-01 7.87139135e-03 7.85518561e-04 1.57319910e-02 5.28233653e-01
3601 1.80100000e+01 8.30827408e-03 5.30427279e-01 7.85140878e-03 7.86974123e-04 1.61596829e-02 5.31214253e-01
3602 1.80150000e+01 8.76877256e-03 5.33642710e-01 7.83299376e-03 7.87775287e-04 1.66017663e-02 5.34430486e-01
3603 1.80200000e+01 9.23551213e-03 5.37118820e-01 7.81663697e-03 7.88196508e-04 1.70521491e-02 5.37907017e-01
3604 1.80250000e+01 9.71184796e-03 5.40853427e-01 7.80234944e-03 7.87837999e-04 1.75141974e-02 5.41641265e-01
3605 1.80300000e+01 1.01750824e-02 5.44758440e-01 7.79153358e-03 7.87295966e-04 1.79666160e-02 5.45545736e-01
3606 1.80350000e+01 1.06096637e-02 5.48716540e-01 7.78560622e-03 7.86385626e-04 1.83952699e-02 5.49502926e-01
3607 1.80400000e+01 1.09765611e-02 5.52447900e-01 7.78649836e-03 7.85300999e-04 1.87630594e-02 5.53233201e-01
3608 1.80450000e+01 1.12433818e-02 5.55638278e-01 7.79598823e-03 7.83791132e-04 1.90393701e-02 5.56422069e-01
3609 1.80500000e+01 1.13741050e-02 5.57912074e-01 7.81645893e-03 7.81631400e-04 1.91905640e-02 5.58693706e-01
3610 1.80550000e+01 1.13311249e-02 5.58888986e-01 7.84963326e-03 7.78209987e-04 1.91807581e-02 5.59667196e-01
3611 1.80600000e+01 1.10918863e-02 5.58267801e-01 7.89675060e-03 7.72694826e-04 1.89886369e-02 5.59040496e-01
3612 1.80650000e+01 1.06489601e-02 5.55872107e-01 7.95737883e-03 7.64382277e-04 1.86063390e-02 5.56636489e-01
3613 1.80700000e+01 1.00164600e-02 5.51750071e-01 8.02757968e-03 7.53371934e-04 1.80440397e-02 5.52503442e-01
3614 1.80750000e+01 9.24234682e-03 5.46265715e-01 8.09883890e-03 7.41384272e-04 1.73411857e-02 5.47007099e-01
3615 1.80800000e+01 8.39021603e-03 5.39986878e-01 8.16076061e-03 7.31654305e-04 1.65509766e-02 5.40718532e-01
3616 1.80850000e+01 7.54742830e-03 5.33577051e-01 8.20537054e-03 7.26343271e-04 1.57527988e-02 5.34303394e-01
3617 1.80900000e+01 6.78323644e-03 5.27551852e-01 8.22874822e-03 7.24469642e-04 1.50119847e-02 5.28276321e-01
3618 1.80950000e+01 6.14975678e-03 5.22351838e-01 8.23222060e-03 7.25433109e-04 1.43819774e-02 5.23077271e-01
3619 1.81000000e+01 5.68228647e-03 5.18273727e-01 8.21925602e-03 7.28919211e-04 1.39015425e-02 5.19002646e-01
3620 1.81050000e+01 5.39011286e-03 5.15463221e-01 8.19468759e-03 7.34239268e-04 1.35848004e-02 5.16197460e-01
3621 1.81100000e+01 5.26175098e-03 5.13862354e-01 8.16137910e-03 7.40769683e-04 1.34231301e-02 5.14603124e-01
3622 1.81150000e+01 5.27141110e-03 5.13320626e-01 8.12611712e-03 7.47366966e-04 1.33975282e-02 5.14067993e-01
3623 1.81200000e+01 5.39268895e-03 5.13645380e-01 8.09041778e-03 7.53777473e-04 1.34831067e-02 5.14399158e-01
3624 1.81250000e+01 5.59019192e-03 5.14563401e-01 8.05529604e-03 7.59706150e-04 1.36454880e-02 5.15323107e-01
3625 1.81300000e+01 5.83752162e-03 5.15902284e-01 8.02358229e-03 7.64781169e-04 1.38611039e-02 5.16667065e-01
3626 1.81350000e+01 6.11763730e-03 5.17468061e-01 7.99482106e-03 7.68911945e-04 1.41124584e-02 5.18236973e-01
3627 1.81400000e+01 6.41410632e-03 5.19169107e-01 7.96893029e-03 7.72450497e-04 1.43830366e-02 5.19941558e-01
3628 1.81450000e+01 6.72188808e-03 5.20944266e-01 7.94557903e-03 7.75370487e-04 1.46674671e-02 5.21719637e-01
3629 1.81500000e+01 7.03351288e-03 5.22761548e-01 7.92466261e-03 7.77826959e-04 1.49581755e-02 5.23539375e-01
3630 1.81550000e+01 7.35342430e-03 5.24618165e-01 7.90587273e-03 7.79368012e-04 1.52592970e-02 5.25397533e-01
3631 1.81600000e+01 7.67672826e-03 5.26560292e-01 7.88903928e-03 7.80156325e-04 1.55657675e-02 5.27340448e-01
3632 1.81650000e+01 8.00492548e-03 5.28633100e-01 7.87408911e-03 7.80638686e-04 1.58790146e-02 5.29413739e-01
3633 1.81700000e+01 8.34938607e-03 5.30947594e-01 7.86026865e-03 7.80633253e-04 1.62096547e-02 5.31728228e-01
3634 1.81750000e+01 8.71020329e-03 5.33589761e-01 7.84676660e-03 7.80371889e-04 1.65569699e-02 5.34370133e-01
3635 1.81800000e+01 9.09935885e-03 5.36674943e-01 7.83338396e-03 7.80106559e-04 1.69327428e-02 5.37455050e-01
3636 1.81850000e+01 9.51764190e-03 5.40252404e-01 7.81969090e-03 7.79991058e-04 1.73373328e-02 5.41032395e-01
3637 1.81900000e+01 9.96274314e-03 5.44298350e-01 7.80627540e-03 7.80153760e-04 1.77690185e-02 5.45078504e-01
3638 1.81950000e+01 1.04175441e-02 5.48714640e-01 7.79304623e-03 7.80766693e-04 1.82105903e-02 5.49495407e-01
3639 1.82000000e+01 1.08724000e-02 5.53369886e-01 7.78023517e-03 7.81784208e-04 1.86526352e-02 5.54151670e-01
3640 1.82050000e+01 1.13080073e-02 5.58087341e-01 7.76823055e-03 7.83215723e-04 1.90762379e-02 5.58870557e-01
3641 1.82100000e+01 1.17159335e-02 5.62711536e-01 7.75761223e-03 7.84869867e-04 1.94735458e-02 5.63496406e-01
3642 1.82150000e+01 1.20875561e-02 5.67115135e-01 7.74822425e-03 7.86772065e-04 1.98357804e-02 5.67901907e-01
3643 1.82200000e+01 1.24184453e-02 5.71190218e-01 7.74080588e-03 7.88716234e-04 2.01592511e-02 5.71978935e-01
3644 1.82250000e+01 1.26985462e-02 5.74821900e-01 7.73602963e-03 7.90577796e-04 2.04345758e-02 5.75612477e-01
3645 1.82300000e+01 1.29211515e-02 5.77907715e-01 7.73471983e-03 7.92185976e-04 2.06558713e-02 5.78699901e-01
3646 1.82350000e+01 1.30753071e-02 5.80313204e-01 7.73788598e-03 7.93388047e-04 2.08131930e-02 5.81106592e-01
3647 1.82400000e+01 1.31422961e-02 5.81883349e-01 7.74739836e-03 7.93938540e-04 2.08896945e-02 5.82677288e-01
3648 1.82450000e+01 1.30947479e-02 5.82394796e-01 7.76528694e-03 7.93593272e-04 2.08600348e-02 5.83188389e-01
3649 1.82500000e+01 1.29101225e-02 5.81636666e-01 7.79361726e-03 7.92015334e-04 2.07037398e-02 5.82428681e-01
3650 1.82550000e+01 1.25627877e-02 5.79366339e-01 7.83467262e-03 7.88623386e-04 2.03974603e-02 5.80154962e-01
3651 1.82600000e+01 1.20322540e-02 5.75384126e-01 7.89024928e-03 7.82521685e-04 1.99225033e-02 5.76166648e-01
3652 1.82650000e+01 1.13109571e-02 5.69610808e-01 7.95984794e-03 7.73062529e-04 1.92708050e-02 5.70383871e-01
3653 1.82700000e+01 1.04204135e-02 5.62203146e-01 8.03945652e-03 7.60363358e-04 1.84598700e-02 5.62963509e-01
3654 1.82750000e+01 9.39989416e-03 5.53602225e-01 8.12031944e-03 7.46855387e-04 1.75202136e-02 5.54349080e-01
3655 1.82800000e+01 8.34009887e-03 5.44469699e-01 8.18889110e-03 7.35006441e-04 1.65289900e-02 5.45204706e-01
3656 1.82850000e+01 7.31462328e-03 5.35504126e-01 8.23650769e-03 7.27893465e-04 1.55511310e-02 5.36232019e-01
3657 1.82900000e+01 6.39557102e-03 5.27252430e-01 8.26022143e-03 7.25152921e-04 1.46557925e-02 5.27977583e-01
3658 1.82950000e+01 5.63654840e-03 5.20149887e-01 8.26135180e-03 7.25776640e-04 1.38979002e-02 5.20875664e-01
3659 1.83000000e+01 5.06903338e-03 5.14470743e-01 8.24363253e-03 7.29403447e-04 1.33126659e-02 5.15200147e-01
3660 1.83050000e+01 4.70283737e-03 5.10349196e-01 8.21266450e-03 7.35177042e-04 1.29155019e-02 5.11084373e-01
3661 1.83100000e+01 4.52209577e-03 5.07702339e-01 8.17325408e-03 7.42149575e-04 1.26953499e-02 5.08444489e-01
3662 1.83150000e+01 4.49852563e-03 5.06338448e-01 8.13020760e-03 7.49514637e-04 1.26287332e-02 5.07087963e-01
3663 1.83200000e+01 4.59903630e-03 5.06007553e-01 8.08706246e-03 7.56645421e-04 1.26860988e-02 5.06764198e-01
3664 1.83250000e+01 4.79053658e-03 5.06423360e-01 8.04585045e-03 7.63030321e-04 1.28363870e-02 5.07186390e-01
3665 1.83300000e+01 5.02936062e-03 5.07361152e-01 8.00679187e-03 7.68620395e-04 1.30361525e-02 5.08129772e-01
3666 1.83350000e+01 5.31356988e-03 5.08702401e-01 7.97052160e-03 7.73601499e-04 1.32840915e-02 5.09476003e-01
3667 1.83400000e+01 5.62701479e-03 5.10354184e-01 7.93648646e-03 7.78064663e-04 1.35635012e-02 5.11132249e-01
3668 1.83450000e+01 5.96977636e-03 5.12268169e-01 7.90449186e-03 7.81644043e-04 1.38742682e-02 5.13049813e-01
3669 1.83500000e+01 6.33638535e-03 5.14433441e-01 7.87505672e-03 7.85006475e-04 1.42114421e-02 5.15218447e-01
3670 1.83550000e+01 6.71954819e-03 5.16796744e-01 7.84828944e-03 7.87635785e-04 1.45678376e-02 5.17584379e-01
3671 1.83600000e+01 7.11819146e-03 5.19363172e-01 7.82444051e-03 7.89554614e-04 1.49426320e-02 5.20152727e-01
3672 1.83650000e+01 7.52245077e-03 5.22111286e-01 7.80403103e-03 7.90807037e-04 1.53264818e-02 5.22902093e-01
3673 1.83700000e+01 7.92241816e-03 5.25000250e-01 7.78737305e-03 7.91254380e-04 1.57097912e-02 5.25791505e-01
3674 1.83750000e+01 8.31681602e-03 5.28049250e-01 7.77448518e-03 7.90867643e-04 1.60913012e-02 5.28840117e-01
3675 1.83800000e+01 8.70061238e-03 5.31269620e-01 7.76406460e-03 7.89801620e-04 1.64646770e-02 5.32059421e-01
3676 1.83850000e+01 9.08619871e-03 5.34775447e-01 7.75454432e-03 7.88441482e-04 1.68407430e-02 5.35563888e-01
3677 1.83900000e+01 9.48733715e-03 5.38692115e-01 7.74439885e-03 7.87401608e-04 1.72317360e-02 5.39479516e-01
3678 1.83950000e+01 9.91290433e-03 5.43081441e-01 7.73286599e-03 7.87242241e-04 1.76457703e-02 5.43868683e-01
3679 1.84000000e+01 1.03681596e-02 5.47925858e-01 7.72028422e-03 7.88141675e-04 1.80884438e-02 5.48713999e-01
3680 1.84050000e+01 1.08414723e-02 5.53105477e-01 7.70702877e-03 7.90011591e-04 1.85485011e-02 5.53895488e-01
3681 1.84100000e+01 1.13177420e-02 5.58439958e-01 7.69374454e-03 7.92519691e-04 1.90114865e-02 5.59232478e-01
3682 1.84150000e+01 1.17766953e-02 5.63726026e-01 7.68053573e-03 7.95298432e-04 1.94572310e-02 5.64521325e-01
3683 1.84200000e+01 1.22090597e-02 5.68794697e-01 7.66796002e-03 7.98168387e-04 1.98770197e-02 5.69592866e-01
3684 1.84250000e+01 1.26106622e-02 5.73564523e-01 7.65598151e-03 8.01101519e-04 2.02666437e-02 5.74365624e-01
3685 1.84300000e+01 1.29759528e-02 5.77952472e-01 7.64453631e-03 8.04052847e-04 2.06204891e-02 5.78756525e-01
3686 1.84350000e+01 1.33083487e-02 5.81928667e-01 7.63444459e-03 8.06866446e-04 2.09427933e-02 5.82735534e-01
3687 1.84400000e+01 1.36012220e-02 5.85433344e-01 7.62648246e-03 8.09440022e-04 2.12277044e-02 5.86242784e-01
3688 1.84450000e+01 1.38439094e-02 5.88400123e-01 7.62185651e-03 8.11714194e-04 2.14657659e-02 5.89211837e-01
3689 1.84500000e+01 1.40126601e-02 5.90667138e-01 7.62220018e-03 8.13459753e-04 2.16348603e-02 5.91480597e-01
3690 1.84550000e+01 1.40864840e-02 5.92044926e-01 7.63023891e-03 8.14428248e-04 2.17167229e-02 5.92859354e-01
3691 1.84600000e+01 1.40387414e-02 5.92295964e-01 7.64854984e-03 8.14374059e-04 2.16872912e-02 5.93110338e-01
3692 1.84650000e+01 1.38386365e-02 5.91140944e-01 7.67987824e-03 8.12826025e-04 2.15185147e-02 5.91953770e-01
3693 1.84700000e+01 1.34595221e-02 5.88325275e-01 7.72722348e-03 8.08976307e-04 2.11867456e-02 5.89134251e-01
3694 1.84750000e+01 1.28773417e-02 5.83633506e-01 7.79267912e-03 8.01812550e-04 2.06700208e-02 5.84435319e-01
3695 1.84800000e+01 1.20933885e-02 5.77032741e-01 7.87595725e-03 7.90501142e-04 1.99693458e-02 5.77823242e-01
3696 1.84850000e+01 1.11335823e-02 5.68737821e-01 7.97201701e-03 7.75210124e-04 1.91055993e-02 5.69513031e-01
3697 1.84900000e+01 1.00444074e-02 5.59256500e-01 8.06870029e-03 7.58471812e-04 1.81131077e-02 5.60014972e-01
3698 1.84950000e+01 8.90302096e-03 5.49310199e-01 8.14984361e-03 7.44285513e-04 1.70528646e-02 5.50054484e-01
3699 1.85000000e+01 7.78566859e-03 5.39568478e-01 8.20543716e-03 7.35726010e-04 1.59911057e-02 5.40304204e-01
3700 1.85050000e+01 6.76476154e-03 5.30510505e-01 8.23419134e-03 7.31852177e-04 1.49989529e-02 5.31242357e-01
3701 1.85100000e+01 5.88876385e-03 5.22521372e-01 8.23944534e-03 7.31984247e-04 1.41282092e-02 5.23253356e-01
3702 1.85150000e+01 5.18868419e-03 5.15845416e-01 8.22400465e-03 7.35037058e-04 1.34126888e-02 5.16580453e-01
3703 1.85200000e+01 4.67914332e-03 5.10634150e-01 8.19246147e-03 7.40603430e-04 1.28716048e-02 5.11374753e-01
3704 1.85250000e+01 4.36915278e-03 5.06898884e-01 8.14865675e-03 7.47872271e-04 1.25178095e-02 5.07646757e-01
3705 1.85300000e+01 4.22910387e-03 5.04589802e-01 8.09845720e-03 7.56229722e-04 1.23275611e-02 5.05346031e-01
3706 1.85350000e+01 4.23429960e-03 5.03519975e-01 8.04687045e-03 7.64821283e-04 1.22811700e-02 5.04284797e-01
3707 1.85400000e+01 4.35755840e-03 5.03405817e-01 7.99744552e-03 7.72690189e-04 1.23550039e-02 5.04178507e-01
3708 1.85450000e+01 4.56071891e-03 5.03976668e-01 7.95174223e-03 7.79631775e-04 1.25124611e-02 5.04756299e-01
3709 1.85500000e+01 4.82823215e-03 5.05030994e-01 7.90991491e-03 7.85414065e-04 1.27381471e-02 5.05816408e-01
3710 1.85550000e+01 5.13747491e-03 5.06478281e-01 7.87026108e-03 7.90706158e-04 1.30077360e-02 5.07268988e-01
3711 1.85600000e+01 5.47929629e-03 5.08234253e-01 7.83396107e-03 7.95275426e-04 1.33132574e-02 5.09029528e-01
3712 1.85650000e+01 5.85938271e-03 5.10314815e-01 7.79996192e-03 7.98953932e-04 1.36593446e-02 5.11113769e-01
3713 1.85700000e+01 6.26725767e-03 5.12693135e-01 7.76870350e-03 8.02194193e-04 1.40359612e-02 5.13495330e-01
3714 1.85750000e+01 6.70574166e-03 5.15410447e-01 7.74001286e-03 8.04710790e-04 1.44457545e-02 5.16215158e-01
3715 1.85800000e+01 7.17259537e-03 5.18493533e-01 7.71388182e-03 8.06583381e-04 1.48864772e-02 5.19300117e-01
3716 1.85850000e+01 7.67897532e-03 5.22003687e-01 7.68982189e-03 8.07488936e-04 1.53687972e-02 5.22811176e-01
3717 1.85900000e+01 8.21398260e-03 5.25996637e-01 7.66810531e-03 8.08063036e-04 1.58820879e-02 5.26804700e-01
3718 1.85950000e+01 8.78029132e-03 5.30534950e-01 7.64832561e-03 8.08396532e-04 1.64286169e-02 5.31343346e-01
3719 1.86000000e+01 9.36360695e-03 5.35570762e-01 7.63012305e-03 8.08602396e-04 1.69937300e-02 5.36379364e-01
3720 1.86050000e+01 9.95963999e-03 5.41060210e-01 7.61356554e-03 8.08835271e-04 1.75732055e-02 5.41869045e-01
3721 1.86100000e+01 1.05563853e-02 5.46901728e-01 7.59853363e-03 8.09349704e-04 1.81549190e-02 5.47711078e-01
3722 1.86150000e+01 1.11488185e-02 5.52975441e-01 7.58480008e-03 8.10113412e-04 1.87336186e-02 5.53785554e-01
3723 1.86200000e+01 1.17259607e-02 5.59145951e-01 7.57205659e-03 8.11150062e-04 1.92980173e-02 5.59957101e-01
3724 1.86250000e+01 1.22774319e-02 5.65291626e-01 7.56071093e-03 8.12800993e-04 1.98381428e-02 5.66104427e-01
3725 1.86300000e+01 1.27976485e-02 5.71280680e-01 7.55055173e-03 8.14780629e-04 2.03482002e-02 5.72095460e-01
3726 1.86350000e+01 1.32806587e-02 5.76984816e-01 7.54225635e-03 8.16934732e-04 2.08229151e-02 5.77801750e-01
3727 1.86400000e+01 1.37091153e-02 5.82222031e-01 7.53704570e-03 8.19120408e-04 2.12461610e-02 5.83041152e-01
3728 1.86450000e+01 1.40659433e-02 5.86797262e-01 7.53610142e-03 8.21058741e-04 2.16020448e-02 5.87618321e-01
3729 1.86500000e+01 1.43286844e-02 5.90499950e-01 7.54183691e-03 8.22572563e-04 2.18705213e-02 5.91322523e-01
3730 1.86550000e+01 1.44712186e-02 5.93051303e-01 7.55713816e-03 8.23219521e-04 2.20283567e-02 5.93874523e-01
3731 1.86600000e+01 1.44576426e-02 5.94164397e-01 7.58507911e-03 8.22946166e-04 2.20427217e-02 5.94987343e-01
3732 1.86650000e+01 1.42681548e-02 5.93587679e-01 7.62874902e-03 8.20689289e-04 2.18969038e-02 5.94408369e-01
3733 1.86700000e+01 1.38793723e-02 5.91073275e-01 7.69079934e-03 8.15237409e-04 2.15701716e-02 5.91888512e-01
3734 1.86750000e+01 1.32842993e-02 5.86550658e-01 7.77110302e-03 8.05588167e-04 2.10554023e-02 5.87356246e-01
3735 1.86800000e+01 1.25043582e-02 5.80222514e-01 7.86458540e-03 7.91783602e-04 2.03689436e-02 5.81014298e-01
3736 1.86850000e+01 1.15955088e-02 5.72596497e-01 7.95821270e-03 7.75631878e-04 1.95537215e-02 5.73372129e-01
3737 1.86900000e+01 1.06316916e-02 5.64425349e-01 8.03486238e-03 7.61984258e-04 1.86665540e-02 5.65187333e-01
3738 1.86950000e+01 9.69799872e-03 5.56421729e-01 8.08464422e-03 7.54508677e-04 1.77826429e-02 5.57176238e-01
3739 1.87000000e+01 8.86432975e-03 5.49038565e-01 8.10753859e-03 7.52109401e-04 1.69718683e-02 5.49790675e-01
3740 1.87050000e+01 8.16715220e-03 5.42589941e-01 8.10785816e-03 7.53235272e-04 1.62750104e-02 5.43343176e-01
3741 1.87100000e+01 7.62790478e-03 5.37251762e-01 8.09019924e-03 7.57110814e-04 1.57181040e-02 5.38008873e-01
3742 1.87150000e+01 7.24641423e-03 5.33113334e-01 8.05953945e-03 7.63014017e-04 1.53059537e-02 5.33876348e-01
3743 1.87200000e+01 7.01415921e-03 5.30138482e-01 8.01947022e-03 7.70264235e-04 1.50336294e-02 5.30908746e-01
3744 1.87250000e+01 6.90681484e-03 5.28219091e-01 7.97410833e-03 7.78193971e-04 1.48809232e-02 5.28997285e-01
3745 1.87300000e+01 6.90109912e-03 5.27173342e-01 7.92767847e-03 7.86154215e-04 1.48287776e-02 5.27959497e-01
3746 1.87350000e+01 6.97260050e-03 5.26792210e-01 7.88275444e-03 7.93685886e-04 1.48553549e-02 5.27585896e-01
3747 1.87400000e+01 7.10166843e-03 5.26889824e-01 7.84156719e-03 8.00445943e-04 1.49432356e-02 5.27690270e-01
3748 1.87450000e+01 7.26180877e-03 5.27244197e-01 7.80470764e-03 8.06158080e-04 1.50665164e-02 5.28050355e-01
3749 1.87500000e+01 7.43744158e-03 5.27734984e-01 7.77259809e-03 8.10922203e-04 1.52100397e-02 5.28545906e-01
3750 1.87550000e+01 7.60913301e-03 5.28234309e-01 7.74516272e-03 8.14494621e-04 1.53542957e-02 5.29048804e-01
3751 1.87600000e+01 7.77739550e-03 5.28664916e-01 7.72309727e-03 8.17137073e-04 1.55004928e-02 5.29482054e-01
3752 1.87650000e+01 7.91873167e-03 5.28948286e-01 7.70695720e-03 8.18836887e-04 1.56256889e-02 5.29767123e-01
3753 1.87700000e+01 8.03509296e-03 5.28970744e-01 7.69745652e-03 8.19012688e-04 1.57325495e-02 5.29789757e-01
3754 1.87750000e+01 8.10180890e-03 5.28675986e-01 7.69630993e-03 8.17924309e-04 1.57981188e-02 5.29493911e-01
3755 1.87800000e+01 8.09715431e-03 5.27939945e-01 7.70442594e-03 8.15527820e-04 1.58015802e-02 5.28755473e-01
3756 1.87850000e+01 8.02085916e-03 5.26653998e-01 7.72264468e-03 8.10955418e-04 1.57435038e-02 5.27464954e-01
3757 1.87900000e+01 7.83890719e-03 5.24741457e-01 7.75129526e-03 8.04749948e-04 1.55902024e-02 5.25546207e-01
3758 1.87950000e+01 7.54745399e-03 5.22103999e-01 7.78957411e-03 7.96216214e-04 1.53370281e-02 5.22900215e-01
3759 1.88000000e+01 7.14638771e-03 5.18772567e-01 7.83477903e-03 7.86068025e-04 1.49811667e-02 5.19558635e-01
3760 1.88050000e+01 6.64969148e-03 5.14846283e-01 7.88251872e-03 7.75398790e-04 1.45322102e-02 5.15621682e-01
3761 1.88100000e+01 6.08641809e-03 5.10569496e-01 7.92776164e-03 7.66370617e-04 1.40141797e-02 5.11335866e-01
3762 1.88150000e+01 5.51025690e-03 5.06287528e-01 7.96576174e-03 7.60378041e-04 1.34760186e-02 5.07047906e-01
3763 1.88200000e+01 4.97539333e-03 5.02294251e-01 7.99086152e-03 7.57144640e-04 1.29662549e-02 5.03051395e-01
3764 1.88250000e+01 4.51171294e-03 4.98890744e-01 8.00208550e-03 7.56545552e-04 1.25137984e-02 4.99647290e-01
3765 1.88300000e+01 4.15340853e-03 4.96306920e-01 7.99893890e-03 7.58386684e-04 1.21523474e-02 4.97065307e-01
3766 1.88350000e+01 3.92287192e-03 4.94669053e-01 7.98358133e-03 7.62422090e-04 1.19064532e-02 4.95431475e-01
3767 1.88400000e+01 3.82073286e-03 4.93949515e-01 7.95999066e-03 7.67713377e-04 1.17807235e-02 4.94717229e-01
3768 1.88450000e+01 3.83682100e-03 4.94058519e-01 7.93153973e-03 7.73534901e-04 1.17683607e-02 4.94832053e-01
3769 1.88500000e+01 3.94863403e-03 4.94843697e-01 7.89921908e-03 7.79673876e-04 1.18478531e-02 4.95623370e-01
3770 1.88550000e+01 4.13662616e-03 4.96165921e-01 7.86379437e-03 7.85730306e-04 1.20004205e-02 4.96951651e-01
3771 1.88600000e+01 4.38511829e-03 4.97947581e-01 7.82924660e-03 7.91448475e-04 1.22143649e-02 4.98739030e-01
3772 1.88650000e+01 4.68749696e-03 5.00083083e-01 7.79398913e-03 7.96982924e-04 1.24814861e-02 5.00880066e-01
3773 1.88700000e+01 5.03202622e-03 5.02510985e-01 7.76065748e-03 8.01595782e-04 1.27926837e-02 5.03312580e-01
3774 1.88750000e+01 5.40336825e-03 5.05195002e-01 7.72946793e-03 8.06179425e-04 1.31328362e-02 5.06001181e-01
3775 1.88800000e+01 5.80395055e-03 5.08066985e-01 7.70026795e-03 8.09941600e-04 1.35042185e-02 5.08876927e-01
3776 1.88850000e+01 6.23607263e-03 5.11143122e-01 7.67232957e-03 8.13069077e-04 1.39084022e-02 5.11956191e-01
3777 1.88900000e+01 6.68594840e-03 5.14440908e-01 7.64751517e-03 8.15610994e-04 1.43334636e-02 5.15256519e-01
3778 1.88950000e+01 7.15360482e-03 5.17967312e-01 7.62476170e-03 8.17633281e-04 1.47783665e-02 5.18784945e-01
3779 1.89000000e+01 7.64024575e-03 5.21743040e-01 7.60380157e-03 8.19125555e-04 1.52440473e-02 5.22562165e-01
3780 1.89050000e+01 8.14514087e-03 5.25784577e-01 7.58509236e-03 8.20103201e-04 1.57302332e-02 5.26604681e-01
3781 1.89100000e+01 8.66042505e-03 5.30098487e-01 7.56847877e-03 8.20687409e-04 1.62289038e-02 5.30919174e-01
3782 1.89150000e+01 9.18500586e-03 5.34678983e-01 7.55378209e-03 8.20977737e-04 1.67387880e-02 5.35499961e-01
3783 1.89200000e+01 9.71124391e-03 5.39505721e-01 7.54049802e-03 8.21244080e-04 1.72517419e-02 5.40326965e-01
3784 1.89250000e+01 1.02372322e-02 5.44536604e-01 7.52899637e-03 8.21505291e-04 1.77662286e-02 5.45358109e-01
3785 1.89300000e+01 1.07549888e-02 5.49700867e-01 7.51903081e-03 8.21919564e-04 1.82740196e-02 5.50522786e-01
3786 1.89350000e+01 1.12568095e-02 5.54906818e-01 7.51041832e-03 8.22566502e-04 1.87672278e-02 5.55729385e-01
3787 1.89400000e+01 1.17270164e-02 5.60013482e-01 7.50308095e-03 8.23518054e-04 1.92300974e-02 5.60837000e-01
3788 1.89450000e+01 1.21575963e-02 5.64886975e-01 7.49801482e-03 8.24559085e-04 1.96556111e-02 5.65711534e-01
3789 1.89500000e+01 1.25319160e-02 5.69354184e-01 7.49614400e-03 8.25606442e-04 2.00280600e-02 5.70179791e-01
3790 1.89550000e+01 1.28384174e-02 5.73263599e-01 7.49874414e-03 8.26368178e-04 2.03371615e-02 5.74089967e-01
3791 1.89600000e+01 1.30517687e-02 5.76388491e-01 7.50656129e-03 8.26842758e-04 2.05583300e-02 5.77215334e-01
3792 1.89650000e+01 1.31536160e-02 5.78512275e-01 7.52259438e-03 8.26587956e-04 2.06762103e-02 5.79338863e-01
3793 1.89700000e+01 1.31229164e-02 5.79423657e-01 7.54865294e-03 8.25372544e-04 2.06715694e-02 5.80249030e-01
3794 1.89750000e+01 1.29326400e-02 5.78867089e-01 7.58684511e-03 8.22610315e-04 2.05194851e-02 5.79689700e-01
3795 1.89800000e+01 1.25646158e-02 5.76642942e-01 7.63939751e-03 8.17465112e-04 2.02040133e-02 5.77460407e-01
3796 1.89850000e+01 1.20031875e-02 5.72593384e-01 7.70701714e-03 8.09164236e-04 1.97102047e-02 5.73402549e-01
3797 1.89900000e+01 1.12584018e-02 5.66757720e-01 7.78826158e-03 7.97390351e-04 1.90466633e-02 5.67555110e-01
3798 1.89950000e+01 1.03594406e-02 5.59386774e-01 7.87733721e-03 7.83041853e-04 1.82367778e-02 5.60169816e-01
3799 1.90000000e+01 9.35909342e-03 5.50986544e-01 7.96333047e-03 7.68905891e-04 1.73224239e-02 5.51755450e-01
3800 1.90050000e+01 8.32857969e-03 5.42215634e-01 8.03469704e-03 7.58491768e-04 1.63632767e-02 5.42974126e-01
3801 1.90100000e+01 7.34026840e-03 5.33625379e-01 8.08427296e-03 7.52264673e-04 1.54245414e-02 5.34377644e-01
3802 1.90150000e+01 6.44987708e-03 5.25676779e-01 8.11046377e-03 7.49480504e-04 1.45603409e-02 5.26426259e-01
3803 1.90200000e+01 5.70405171e-03 5.18754706e-01 8.11504246e-03 7.49995364e-04 1.38190942e-02 5.19504701e-01
3804 1.90250000e+01 5.12549303e-03 5.13082334e-01 8.10178670e-03 7.53099341e-04 1.32272797e-02 5.13835433e-01
3805 1.90300000e+01 4.73020530e-03 5.08744466e-01 8.07466305e-03 7.58123761e-04 1.28048683e-02 5.09502590e-01
3806 1.90350000e+01 4.49434967e-03 5.05727632e-01 8.03802929e-03 7.64541410e-04 1.25323790e-02 5.06492174e-01
3807 1.90400000e+01 4.41123293e-03 5.03924731e-01 7.99574138e-03 7.71648813e-04 1.24069743e-02 5.04696380e-01
3808 1.90450000e+01 4.45226764e-03 5.03156548e-01 7.95133342e-03 7.78860869e-04 1.24036011e-02 5.03935408e-01
3809 1.90500000e+01 4.58823722e-03 5.03175130e-01 7.90808675e-03 7.85655798e-04 1.24963240e-02 5.03960786e-01
3810 1.90550000e+01 4.79954011e-03 5.03788944e-01 7.86714403e-03 7.91707785e-04 1.26666841e-02 5.04580652e-01
3811 1.90600000e+01 5.05367515e-03 5.04811045e-01 7.82906937e-03 7.96855194e-04 1.28827445e-02 5.05607900e-01
3812 1.90650000e+01 5.34562428e-03 5.06165669e-01 7.79348274e-03 8.01388085e-04 1.31391070e-02 5.06967057e-01
3813 1.90700000e+01 5.66175613e-03 5.07795360e-01 7.75947865e-03 8.05456142e-04 1.34212348e-02 5.08600816e-01
3814 1.90750000e+01 6.00324527e-03 5.09665464e-01 7.72797303e-03 8.08869415e-04 1.37312183e-02 5.10474334e-01
3815 1.90800000e+01 6.36848422e-03 5.11779013e-01 7.69904637e-03 8.11608690e-04 1.40675306e-02 5.12590622e-01
3816 1.90850000e+01 6.74646249e-03 5.14112809e-01 7.67312401e-03 8.13571211e-04 1.44195865e-02 5.14926380e-01
3817 1.90900000e+01 7.13197217e-03 5.16673875e-01 7.64997496e-03 8.14850423e-04 1.47819471e-02 5.17488725e-01
3818 1.90950000e+01 7.53541651e-03 5.19555906e-01 7.62922227e-03 8.15582936e-04 1.51646388e-02 5.20371489e-01
3819 1.91000000e+01 7.95826737e-03 5.22823868e-01 7.61005483e-03 8.15805394e-04 1.55683222e-02 5.23639673e-01
3820 1.91050000e+01 8.40952085e-03 5.26580760e-01 7.59194302e-03 8.15853113e-04 1.60014639e-02 5.27396613e-01
3821 1.91100000e+01 8.89442556e-03 5.30905098e-01 7.57433587e-03 8.16114479e-04 1.64687614e-02 5.31721212e-01
3822 1.91150000e+01 9.41163958e-03 5.35770651e-01 7.55743192e-03 8.16720176e-04 1.69690715e-02 5.36587371e-01
3823 1.91200000e+01 9.94878649e-03 5.41071985e-01 7.54157676e-03 8.17701736e-04 1.74903632e-02 5.41889687e-01
3824 1.91250000e+01 1.04875531e-02 5.46647297e-01 7.52718933e-03 8.19020109e-04 1.80147425e-02 5.47466317e-01
3825 1.91300000e+01 1.10146379e-02 5.52323741e-01 7.51435565e-03 8.20578819e-04 1.85289936e-02 5.53144320e-01
3826 1.91350000e+01 1.15165568e-02 5.57939230e-01 7.50290863e-03 8.22383245e-04 1.90194655e-02 5.58761613e-01
3827 1.91400000e+01 1.19841875e-02 5.63342312e-01 7.49322031e-03 8.24306351e-04 1.94774078e-02 5.64166618e-01
3828 1.91450000e+01 1.24112470e-02 5.68421800e-01 7.48535923e-03 8.26285005e-04 1.98966063e-02 5.69248085e-01
3829 1.91500000e+01 1.27938565e-02 5.73090566e-01 7.47974710e-03 8.28230256e-04 2.02736036e-02 5.73918796e-01
3830 1.91550000e+01 1.31198586e-02 5.77216722e-01 7.47704574e-03 8.29977116e-04 2.05969043e-02 5.78046699e-01
3831 1.91600000e+01 1.33769117e-02 5.80678603e-01 7.47835933e-03 8.31372920e-04 2.08552710e-02 5.81509975e-01
3832 1.91650000e+01 1.35508086e-02 5.83338288e-01 7.48513085e-03 8.32257738e-04 2.10359394e-02 5.84170545e-01
3833 1.91700000e+01 1.36163469e-02 5.84985336e-01 7.49899594e-03 8.32445978e-04 2.11153428e-02 5.85817782e-01
3834 1.91750000e+01 1.35544365e-02 5.85428086e-01 7.52227860e-03 8.31626982e-04 2.10767151e-02 5.86259713e-01
3835 1.91800000e+01 1.33416671e-02 5.84448222e-01 7.55737294e-03 8.29224854e-04 2.08990400e-02 5.85277447e-01
3836 1.91850000e+01 1.29587506e-02 5.81865288e-01 7.60580980e-03 8.24577576e-04 2.05645604e-02 5.82689866e-01
3837 1.91900000e+01 1.23899941e-02 5.77527105e-01 7.66841337e-03 8.16888303e-04 2.00584074e-02 5.78343993e-01
3838 1.91950000e+01 1.16425396e-02 5.71470999e-01 7.74362756e-03 8.05779081e-04 1.93861672e-02 5.72276778e-01
3839 1.92000000e+01 1.07465590e-02 5.63970236e-01 7.82563956e-03 7.92097755e-04 1.85721986e-02 5.64762334e-01
3840 1.92050000e+01 9.74914043e-03 5.55510223e-01 7.90365534e-03 7.78544230e-04 1.76527958e-02 5.56288767e-01
3841 1.92100000e+01 8.72717450e-03 5.46737916e-01 7.96590609e-03 7.68418082e-04 1.66930806e-02 5.47506334e-01
3842 1.92150000e+01 7.75203004e-03 5.38245958e-01 8.00596068e-03 7.63079525e-04 1.57579907e-02 5.39009037e-01
3843 1.92200000e+01 6.88270166e-03 5.30482650e-01 8.02254583e-03 7.61503455e-04 1.49052475e-02 5.31244154e-01
3844 1.92250000e+01 6.16542192e-03 5.23830046e-01 8.01767391e-03 7.63567488e-04 1.41830958e-02 5.24593613e-01
3845 1.92300000e+01 5.63094576e-03 5.18538244e-01 7.99480593e-03 7.68137917e-04 1.36257517e-02 5.19306382e-01
3846 1.92350000e+01 5.29049844e-03 5.14683217e-01 7.95856299e-03 7.74705315e-04 1.32490614e-02 5.15457922e-01
3847 1.92400000e+01 5.12014687e-03 5.12224653e-01 7.91359356e-03 7.82634369e-04 1.30337404e-02 5.13007287e-01
3848 1.92450000e+01 5.10551709e-03 5.10995676e-01 7.86429380e-03 7.91069806e-04 1.29698109e-02 5.11786745e-01
3849 1.92500000e+01 5.21186320e-03 5.10767387e-01 7.81434941e-03 7.99377217e-04 1.30262126e-02 5.11566765e-01
3850 1.92550000e+01 5.40502917e-03 5.11268636e-01 7.76624000e-03 8.07105683e-04 1.31712692e-02 5.12075741e-01
3851 1.92600000e+01 5.65058006e-03 5.12270918e-01 7.72128391e-03 8.13906628e-04 1.33718640e-02 5.13084824e-01
3852 1.92650000e+01 5.93516013e-03 5.13615451e-01 7.67985006e-03 8.19925194e-04 1.36150102e-02 5.14435377e-01
3853 1.92700000e+01 6.24478438e-03 5.15244168e-01 7.64203390e-03 8.25249477e-04 1.38868183e-02 5.16069417e-01
3854 1.92750000e+01 6.58183488e-03 5.17125722e-01 7.60758382e-03 8.29614728e-04 1.41894187e-02 5.17955336e-01
3855 1.92800000e+01 6.95960863e-03 5.19290972e-01 7.57635350e-03 8.33056580e-04 1.45359621e-02 5.20124028e-01
3856 1.92850000e+01 7.36164062e-03 5.21761428e-01 7.54896028e-03 8.35891150e-04 1.49106009e-02 5.22597319e-01
3857 1.92900000e+01 7.78080312e-03 5.24498583e-01 7.52605210e-03 8.37832066e-04 1.53068552e-02 5.25336415e-01
3858 1.92950000e+01 8.21812802e-03 5.27512645e-01 7.50802680e-03 8.38676626e-04 1.57261548e-02 5.28351322e-01
3859 1.93000000e+01 8.66820614e-03 5.30813524e-01 7.49367187e-03 8.38545373e-04 1.61618780e-02 5.31652069e-01
3860 1.93050000e+01 9.13385424e-03 5.34466368e-01 7.48228379e-03 8.37793665e-04 1.66161380e-02 5.35304162e-01
3861 1.93100000e+01 9.62087229e-03 5.38538443e-01 7.47357409e-03 8.36700716e-04 1.70944464e-02 5.39375144e-01
3862 1.93150000e+01 1.01223984e-02 5.43013891e-01 7.46681248e-03 8.35230574e-04 1.75892109e-02 5.43849121e-01
3863 1.93200000e+01 1.06201559e-02 5.47780700e-01 7.46263274e-03 8.34125501e-04 1.80827886e-02 5.48614826e-01
3864 1.93250000e+01 1.11025476e-02 5.52694052e-01 7.46097467e-03 8.33074649e-04 1.85635223e-02 5.53527127e-01
3865 1.93300000e+01 1.15471930e-02 5.57547227e-01 7.46202403e-03 8.32179503e-04 1.90092171e-02 5.58379407e-01
3866 1.93350000e+01 1.19335975e-02 5.62119173e-01 7.46643581e-03 8.31425792e-04 1.94000333e-02 5.62950599e-01
3867 1.93400000e+01 1.22400270e-02 5.66160512e-01 7.47516528e-03 8.30677882e-04 1.97151923e-02 5.66991190e-01
3868 1.93450000e+01 1.24450641e-02 5.69410531e-01 7.48958226e-03 8.29790001e-04 1.99346463e-02 5.70240321e-01
3869 1.93500000e+01 1.25291699e-02 5.71620115e-01 7.51140499e-03 8.28471645e-04 2.00405749e-02 5.72448587e-01
3870 1.93550000e+01 1.24639745e-02 5.72504974e-01 7.54252906e-03 8.26334009e-04 2.00065036e-02 5.73331308e-01
3871 1.93600000e+01 1.22297841e-02 5.71830402e-01 7.58496411e-03 8.22704759e-04 1.98147482e-02 5.72653107e-01
3872 1.93650000e+01 1.18128334e-02 5.69410859e-01 7.64045123e-03 8.16786431e-04 1.94532846e-02 5.70227646e-01
3873 1.93700000e+01 1.12064287e-02 5.65148284e-01 7.70969420e-03 8.07854460e-04 1.89161229e-02 5.65956139e-01
3874 1.93750000e+01 1.04203475e-02 5.59124452e-01 7.79048352e-03 7.95829702e-04 1.82108310e-02 5.59920282e-01
3875 1.93800000e+01 9.49353751e-03 5.51668517e-01 7.87685336e-03 7.81927996e-04 1.73703909e-02 5.52450445e-01
3876 1.93850000e+01 8.48134803e-03 5.43319176e-01 7.95878864e-03 7.69064077e-04 1.64401367e-02 5.44088240e-01
3877 1.93900000e+01 7.45845069e-03 5.34712618e-01 8.02585037e-03 7.59712813e-04 1.54843011e-02 5.35472330e-01
3878 1.93950000e+01 6.49690255e-03 5.26406536e-01 8.07223269e-03 7.54088625e-04 1.45691352e-02 5.27160624e-01
3879 1.94000000e+01 5.64835825e-03 5.18857495e-01 8.09610309e-03 7.51736543e-04 1.37444613e-02 5.19609232e-01
3880 1.94050000e+01 4.96502231e-03 5.12482984e-01 8.09979369e-03 7.52259745e-04 1.30648160e-02 5.13235244e-01
3881 1.94100000e+01 4.47024748e-03 5.07504466e-01 8.08819434e-03 7.55323988e-04 1.25584418e-02 5.08259790e-01
3882 1.94150000e+01 4.16392671e-03 5.03960488e-01 8.06434673e-03 7.60086657e-04 1.22282734e-02 5.04720575e-01
3883 1.94200000e+01 4.02954423e-03 5.01771576e-01 8.03290267e-03 7.65853396e-04 1.20624469e-02 5.02537430e-01
3884 1.94250000e+01 4.04211484e-03 5.00753241e-01 7.99797017e-03 7.71925062e-04 1.20400850e-02 5.01525166e-01
3885 1.94300000e+01 4.16946258e-03 5.00674854e-01 7.96278744e-03 7.77773855e-04 1.21322500e-02 5.01452628e-01
3886 1.94350000e+01 4.38095361e-03 5.01288607e-01 7.92776474e-03 7.83284501e-04 1.23087183e-02 5.02071892e-01
3887 1.94400000e+01 4.64534196e-03 5.02374974e-01 7.89622937e-03 7.87730165e-04 1.25415713e-02 5.03162704e-01
3888 1.94450000e+01 4.94861727e-03 5.03819238e-01 7.86715119e-03 7.91615817e-04 1.28157685e-02 5.04610854e-01
3889 1.94500000e+01 5.27865139e-03 5.05563765e-01 7.84017621e-03 7.94993423e-04 1.31188276e-02 5.06358759e-01
3890 1.94550000e+01 5.64209733e-03 5.07550967e-01 7.81493595e-03 7.97371071e-04 1.34570333e-02 5.08348338e-01
3891 1.94600000e+01 6.03255414e-03 5.09836619e-01 7.79158391e-03 7.99429313e-04 1.38241381e-02 5.10636049e-01
3892 1.94650000e+01 6.44188669e-03 5.12373898e-01 7.77025192e-03 8.01059422e-04 1.42121386e-02 5.13174957e-01
3893 1.94700000e+01 6.86668556e-03 5.15134308e-01 7.75174819e-03 8.01712437e-04 1.46184337e-02 5.15936021e-01
3894 1.94750000e+01 7.28762789e-03 5.18061706e-01 7.73779816e-03 8.01749768e-04 1.50254260e-02 5.18863456e-01
3895 1.94800000e+01 7.68893068e-03 5.21045719e-01 7.72903559e-03 8.00917026e-04 1.54179663e-02 5.21846636e-01
3896 1.94850000e+01 8.05182890e-03 5.23989828e-01 7.72582826e-03 7.99006402e-04 1.57776572e-02 5.24788835e-01
3897 1.94900000e+01 8.37114606e-03 5.26872381e-01 7.72761182e-03 7.96206838e-04 1.60987579e-02 5.27668588e-01
3898 1.94950000e+01 8.64827488e-03 5.29713039e-01 7.73250882e-03 7.92789795e-04 1.63807837e-02 5.30505829e-01
3899 1.95000000e+01 8.89734417e-03 5.32587101e-01 7.73906537e-03 7.89355418e-04 1.66364095e-02 5.33376456e-01
3900 1.95050000e+01 9.12373661e-03 5.35535689e-01 7.74573481e-03 7.86416015e-04 1.68694714e-02 5.36322105e-01
3901 1.95100000e+01 9.33434580e-03 5.38553381e-01 7.75159329e-03 7.84234899e-04 1.70859391e-02 5.39337616e-01
3902 1.95150000e+01 9.54469499e-03 5.41694703e-01 7.75553319e-03 7.83103136e-04 1.73002282e-02 5.42477806e-01
3903 1.95200000e+01 9.75379720e-03 5.44905576e-01 7.75744098e-03 7.82922779e-04 1.75112382e-02 5.45688499e-01
3904 1.95250000e+01 9.96275710e-03 5.48144863e-01 7.75693978e-03 7.83598858e-04 1.77196969e-02 5.48928462e-01
3905 1.95300000e+01 1.01788797e-02 5.51382519e-01 7.75397052e-03 7.84994498e-04 1.79328502e-02 5.52167513e-01
3906 1.95350000e+01 1.03996149e-02 5.54557956e-01 7.74859972e-03 7.86937228e-04 1.81482147e-02 5.55344894e-01
3907 1.95400000e+01 1.06202557e-02 5.57631780e-01 7.74088564e-03 7.89304071e-04 1.83611413e-02 5.58421084e-01
3908 1.95450000e+01 1.08393223e-02 5.60567443e-01 7.73129798e-03 7.91905887e-04 1.85706202e-02 5.61359349e-01
3909 1.95500000e+01 1.10580094e-02 5.63348413e-01 7.71990294e-03 7.94694857e-04 1.87779123e-02 5.64143108e-01
3910 1.95550000e+01 1.12756771e-02 5.65958991e-01 7.70701394e-03 7.97563350e-04 1.89826910e-02 5.66756554e-01
3911 1.95600000e+01 1.14956816e-02 5.68427764e-01 7.69308779e-03 8.00435583e-04 1.91887694e-02 5.69228200e-01
3912 1.95650000e+01 1.17086409e-02 5.70733226e-01 7.67783812e-03 8.03410481e-04 1.93864790e-02 5.71536636e-01
3913 1.95700000e+01 1.19165199e-02 5.72887812e-01 7.66120517e-03 8.06484579e-04 1.95777250e-02 5.73694296e-01
3914 1.95750000e+01 1.21236914e-02 5.74921054e-01 7.64351610e-03 8.09589096e-04 1.97672075e-02 5.75730643e-01
3915 1.95800000e+01 1.23307665e-02 5.76853228e-01 7.62513923e-03 8.12727923e-04 1.99559057e-02 5.77665956e-01
3916 1.95850000e+01 1.25406054e-02 5.78716483e-01 7.60585546e-03 8.15872541e-04 2.01464609e-02 5.79532355e-01
3917 1.95900000e+01 1.27485419e-02 5.80525194e-01 7.58563672e-03 8.19060764e-04 2.03341786e-02 5.81344255e-01
3918 1.95950000e+01 1.29577769e-02 5.82311452e-01 7.56538676e-03 8.22124176e-04 2.05231637e-02 5.83133576e-01
3919 1.96000000e+01 1.31689621e-02 5.84103134e-01 7.54523502e-03 8.25144939e-04 2.07141971e-02 5.84928279e-01
3920 1.96050000e+01 1.33830271e-02 5.85900179e-01 7.52562584e-03 8.27994445e-04 2.09086529e-02 5.86728174e-01
3921 1.96100000e+01 1.35925781e-02 5.87693415e-01 7.50730154e-03 8.30675783e-04 2.10998796e-02 5.88524091e-01
3922 1.96150000e+01 1.37889531e-02 5.89441438e-01 7.49105665e-03 8.33132440e-04 2.12800098e-02 5.90274571e-01
3923 1.96200000e+01 1.39645654e-02 5.91079868e-01 7.47759441e-03 8.35334660e-04 2.14421598e-02 5.91915203e-01
3924 1.96250000e+01 1.41075503e-02 5.92502549e-01 7.46770142e-03 8.37103711e-04 2.15752517e-02 5.93339653e-01
3925 1.96300000e+01 1.42048584e-02 5.93584603e-01 7.46286280e-03 8.38578672e-04 2.16677212e-02 5.94423182e-01
3926 1.96350000e+01 1.42320565e-02 5.94149207e-01 7.46439565e-03 8.39495354e-04 2.16964521e-02 5.94988702e-01
3927 1.96400000e+01 1.41772150e-02 5.94040817e-01 7.47429675e-03 8.39663991e-04 2.16515118e-02 5.94880481e-01
3928 1.96450000e+01 1.40152645e-02 5.93024934e-01 7.49437814e-03 8.38829459e-04 2.15096426e-02 5.93863764e-01
3929 1.96500000e+01 1.37225087e-02 5.90880083e-01 7.52672976e-03 8.36590161e-04 2.12492385e-02 5.91716673e-01
3930 1.96550000e+01 1.32776711e-02 5.87372243e-01 7.57414529e-03 8.32261638e-04 2.08518164e-02 5.88204504e-01
3931 1.96600000e+01 1.26666068e-02 5.82318374e-01 7.63902262e-03 8.25078263e-04 2.03056294e-02 5.83143452e-01
3932 1.96650000e+01 1.18827117e-02 5.75617566e-01 7.72217495e-03 8.14333523e-04 1.96048866e-02 5.76431900e-01
3933 1.96700000e+01 1.09397298e-02 5.67359276e-01 7.82132951e-03 7.99784551e-04 1.87610594e-02 5.68159061e-01
3934 1.96750000e+01 9.86815132e-03 5.57860478e-01 7.92842631e-03 7.82682564e-04 1.77965776e-02 5.58643161e-01
3935 1.96800000e+01 8.71650717e-03 5.47630160e-01 8.02918744e-03 7.65773794e-04 1.67456946e-02 5.48395933e-01
3936 1.96850000e+01 7.54770065e-03 5.37258377e-01 8.11071499e-03 7.52546808e-04 1.56584156e-02 5.38010923e-01
3937 1.96900000e+01 6.42484994e-03 5.27265034e-01 8.16770544e-03 7.44128687e-04 1.45925554e-02 5.28009163e-01
3938 1.96950000e+01 5.41217809e-03 5.18075569e-01 8.20084945e-03 7.39670908e-04 1.36130275e-02 5.18815240e-01
3939 1.97000000e+01 4.55776782e-03 5.10018541e-01 8.21217721e-03 7.38622519e-04 1.27699450e-02 5.10757164e-01
3940 1.97050000e+01 3.88785262e-03 5.03338788e-01 8.20408894e-03 7.40583128e-04 1.20919416e-02 5.04079371e-01
3941 1.97100000e+01 3.41304735e-03 4.98180402e-01 8.17943342e-03 7.45045138e-04 1.15924808e-02 4.98925447e-01
3942 1.97150000e+01 3.13703226e-03 4.94579496e-01 8.14261865e-03 7.51012535e-04 1.12796509e-02 4.95330508e-01
3943 1.97200000e+01 3.03610043e-03 4.92460277e-01 8.09934628e-03 7.58092185e-04 1.11354467e-02 4.93218369e-01
3944 1.97250000e+01 3.08679836e-03 4.91607190e-01 8.05456887e-03 7.65324380e-04 1.11413672e-02 4.92372514e-01
3945 1.97300000e+01 3.26524934e-03 4.91761618e-01 8.01166134e-03 7.71716262e-04 1.12769107e-02 4.92533334e-01
3946 1.97350000e+01 3.52474637e-03 4.92648985e-01 7.97242172e-03 7.77396065e-04 1.14971681e-02 4.93426381e-01
3947 1.97400000e+01 3.84215444e-03 4.94059220e-01 7.93718901e-03 7.82103878e-04 1.17793435e-02 4.94841323e-01
3948 1.97450000e+01 4.20643009e-03 4.95893033e-01 7.90502465e-03 7.85938856e-04 1.21114547e-02 4.96678972e-01
3949 1.97500000e+01 4.60811581e-03 4.98106359e-01 7.87522500e-03 7.89087613e-04 1.24833408e-02 4.98895447e-01
3950 1.97550000e+01 5.04582442e-03 5.00706687e-01 7.84725942e-03 7.91556787e-04 1.28930838e-02 5.01498244e-01
3951 1.97600000e+01 5.53065557e-03 5.03773332e-01 7.82005811e-03 7.93644051e-04 1.33507137e-02 5.04566976e-01
3952 1.97650000e+01 6.06868139e-03 5.07366704e-01 7.79333012e-03 7.95506248e-04 1.38620115e-02 5.08162211e-01
3953 1.97700000e+01 6.64881730e-03 5.11464711e-01 7.76850696e-03 7.96906861e-04 1.44173243e-02 5.12261618e-01
3954 1.97750000e+01 7.24233685e-03 5.15960183e-01 7.74617408e-03 7.97659069e-04 1.49885109e-02 5.16757842e-01
3955 1.97800000e+01 7.85297476e-03 5.20869125e-01 7.72592073e-03 7.97777409e-04 1.55788955e-02 5.21666903e-01
3956 1.97850000e+01 8.47823833e-03 5.26195406e-01 7.70661971e-03 7.97776232e-04 1.61848580e-02 5.26993182e-01
3957 1.97900000e+01 9.12505215e-03 5.31986539e-01 7.68801644e-03 7.97958855e-04 1.68130686e-02 5.32784498e-01
3958 1.97950000e+01 9.77990885e-03 5.38169288e-01 7.66985012e-03 7.98535043e-04 1.74497590e-02 5.38967823e-01
3959 1.98000000e+01 1.04300179e-02 5.44635771e-01 7.65200251e-03 7.99575106e-04 1.80820204e-02 5.45435347e-01
3960 1.98050000e+01 1.10596468e-02 5.51220276e-01 7.63469776e-03 8.01029601e-04 1.86943446e-02 5.52021305e-01
3961 1.98100000e+01 1.16549187e-02 5.57751317e-01 7.61818406e-03 8.02911870e-04 1.92731028e-02 5.58554228e-01
3962 1.98150000e+01 1.22018256e-02 5.64042512e-01 7.60296501e-03 8.05182049e-04 1.98047906e-02 5.64847694e-01
3963 1.98200000e+01 1.26843626e-02 5.69868194e-01 7.59033228e-03 8.07669369e-04 2.02746949e-02 5.70675863e-01
3964 1.98250000e+01 1.30845660e-02 5.75004682e-01 7.58210930e-03 8.10134466e-04 2.06666753e-02 5.75814817e-01
3965 1.98300000e+01 1.33688797e-02 5.79167831e-01 7.58027800e-03 8.12342449e-04 2.09491577e-02 5.79980173e-01
3966 1.98350000e+01 1.35107492e-02 5.82090552e-01 7.58699114e-03 8.14039847e-04 2.10977404e-02 5.82904592e-01
3967 1.98400000e+01 1.34872588e-02 5.83478104e-01 7.60498168e-03 8.14633101e-04 2.10922405e-02 5.84292737e-01
3968 1.98450000e+01 1.32830007e-02 5.83126507e-01 7.63658252e-03 8.13274564e-04 2.09195832e-02 5.83939782e-01
3969 1.98500000e+01 1.28797075e-02 5.80870638e-01 7.68279750e-03 8.09041839e-04 2.05625050e-02 5.81679680e-01
3970 1.98550000e+01 1.22813279e-02 5.76708692e-01 7.74269773e-03 8.01280890e-04 2.00240256e-02 5.77509973e-01
3971 1.98600000e+01 1.15151409e-02 5.70864201e-01 7.81133300e-03 7.90375709e-04 1.93264739e-02 5.71654577e-01
3972 1.98650000e+01 1.06295732e-02 5.63831719e-01 7.87842337e-03 7.78754303e-04 1.85079965e-02 5.64610473e-01
3973 1.98700000e+01 9.70312863e-03 5.56280278e-01 7.93147927e-03 7.69844069e-04 1.76346079e-02 5.57050122e-01
3974 1.98750000e+01 8.81569470e-03 5.48861974e-01 7.96312826e-03 7.65862102e-04 1.67788230e-02 5.49627836e-01
3975 1.98800000e+01 8.03012059e-03 5.42067687e-01 7.97183677e-03 7.65859535e-04 1.60019574e-02 5.42833546e-01
3976 1.98850000e+01 7.38845302e-03 5.36282201e-01 7.95951867e-03 7.69077329e-04 1.53479717e-02 5.37051278e-01
3977 1.98900000e+01 6.92240896e-03 5.31759223e-01 7.93035501e-03 7.74882463e-04 1.48527640e-02 5.32534106e-01
3978 1.98950000e+01 6.63800422e-03 5.28583423e-01 7.88989189e-03 7.82375108e-04 1.45278961e-02 5.29365798e-01
3979 1.99000000e+01 6.51739014e-03 5.26665288e-01 7.84137369e-03 7.91091372e-04 1.43587638e-02 5.27456380e-01
3980 1.99050000e+01 6.53381253e-03 5.25811642e-01 7.79091752e-03 7.99912236e-04 1.43247301e-02 5.26611554e-01
3981 1.99100000e+01 6.65173728e-03 5.25782332e-01 7.74105520e-03 8.08440035e-04 1.43927925e-02 5.26590772e-01
3982 1.99150000e+01 6.83309868e-03 5.26315915e-01 7.69382144e-03 8.16272730e-04 1.45269201e-02 5.27132188e-01
3983 1.99200000e+01 7.05379715e-03 5.27195455e-01 7.64987458e-03 8.23127001e-04 1.47036717e-02 5.28018582e-01
3984 1.99250000e+01 7.29713727e-03 5.28289430e-01 7.60946707e-03 8.29265055e-04 1.49066043e-02 5.29118695e-01
3985 1.99300000e+01 7.56063321e-03 5.29536114e-01 7.57239888e-03 8.34552784e-04 1.51330321e-02 5.30370667e-01
3986 1.99350000e+01 7.84153473e-03 5.30932620e-01 7.53809330e-03 8.39160899e-04 1.53796280e-02 5.31771781e-01
3987 1.99400000e+01 8.13862655e-03 5.32493867e-01 7.50633425e-03 8.43197805e-04 1.56449608e-02 5.33337065e-01
3988 1.99450000e+01 8.45998342e-03 5.34274717e-01 7.47764211e-03 8.46533674e-04 1.59376255e-02 5.35121250e-01
3989 1.99500000e+01 8.79614212e-03 5.36243931e-01 7.45255693e-03 8.49081165e-04 1.62486991e-02 5.37093012e-01
3990 1.99550000e+01 9.13991345e-03 5.38384613e-01 7.43164326e-03 8.50623202e-04 1.65715567e-02 5.39235236e-01
3991 1.99600000e+01 9.48613291e-03 5.40714114e-01 7.41484841e-03 8.51231560e-04 1.69009813e-02 5.41565346e-01
3992 1.99650000e+01 9.82882542e-03 5.43230602e-01 7.40250441e-03 8.50976972e-04 1.72313298e-02 5.44081579e-01
3993 1.99700000e+01 1.01565011e-02 5.45874574e-01 7.39496900e-03 8.50112031e-04 1.75514701e-02 5.46724686e-01
3994 1.99750000e+01 1.04552264e-02 5.48532102e-01 7.39361173e-03 8.48642008e-04 1.78488381e-02 5.49380744e-01
3995 1.99800000e+01 1.06911521e-02 5.50966526e-01 7.39980224e-03 8.46691106e-04 1.80909543e-02 5.51813217e-01
3996 1.99850000e+01 1.08274683e-02 5.52864189e-01 7.41563249e-03 8.44093782e-04 1.82431007e-02 5.53708283e-01
3997 1.99900000e+01 1.08288566e-02 5.53863966e-01 7.44287480e-03 8.40654419e-04 1.82717314e-02 5.54704620e-01
3998 1.99950000e+01 1.06651679e-02 5.53601984e-01 7.48330533e-03 8.35689877e-04 1.81484732e-02 5.54437674e-01
3999 2.00000000e+01 1.03100152e-02 5.51775771e-01 7.53781531e-03 8.28438357e-04 1.78478305e-02 5.52604210e-01
4000 2.00050000e+01 9.75605960e-03 5.48236211e-01 7.60534863e-03 8.18365982e-04 1.73614082e-02 5.49054577e-01
4001 2.00100000e+01 9.02361620e-03 5.43094362e-01 7.68152322e-03 8.06028872e-04 1.67051394e-02 5.43900391e-01
4002 2.00150000e+01 8.16519122e-03 5.36739492e-01 7.75818066e-03 7.93369900e-04 1.59233719e-02 5.37532862e-01
4003 2.00200000e+01 7.25913495e-03 5.29809192e-01 7.82507743e-03 7.83522115e-04 1.50842124e-02 5.30592715e-01
4004 2.00250000e+01 6.38618724e-03 5.22943369e-01 7.87449271e-03 7.77904077e-04 1.42606799e-02 5.23721273e-01
4005 2.00300000e+01 5.61470584e-03 5.16651103e-01 7.90282691e-03 7.75194677e-04 1.35175327e-02 5.17426298e-01
4006 2.00350000e+01 5.00095926e-03 5.11416761e-01 7.91138523e-03 7.75415795e-04 1.29123445e-02 5.12192177e-01
4007 2.00400000e+01 4.57608422e-03 5.07503677e-01 7.90400197e-03 7.78135774e-04 1.24800862e-02 5.08281813e-01
4008 2.00450000e+01 4.34265544e-03 5.04993055e-01 7.88620976e-03 7.82482027e-04 1.22288652e-02 5.05775537e-01
4009 2.00500000e+01 4.27594521e-03 5.03739000e-01 7.86306742e-03 7.87416428e-04 1.21390126e-02 5.04526416e-01
4010 2.00550000e+01 4.34325212e-03 5.03533024e-01 7.83851266e-03 7.92249950e-04 1.21817648e-02 5.04325274e-01
4011 2.00600000e+01 4.51096060e-03 5.04108580e-01 7.81414794e-03 7.96606005e-04 1.23251085e-02 5.04905186e-01
4012 2.00650000e+01 4.75038208e-03 5.05246676e-01 7.79136549e-03 8.00245698e-04 1.25417476e-02 5.06046922e-01
4013 2.00700000e+01 5.03103270e-03 5.06772681e-01 7.77085875e-03 8.03336088e-04 1.28018915e-02 5.07576018e-01
4014 2.00750000e+01 5.34873745e-03 5.08592879e-01 7.75253829e-03 8.05795064e-04 1.31012757e-02 5.09398674e-01
4015 2.00800000e+01 5.69498058e-03 5.10639416e-01 7.73578455e-03 8.07776452e-04 1.34307651e-02 5.11447193e-01
4016 2.00850000e+01 6.05892177e-03 5.12847261e-01 7.72029104e-03 8.09062643e-04 1.37792128e-02 5.13656323e-01
4017 2.00900000e+01 6.43937137e-03 5.15221209e-01 7.70669514e-03 8.10093294e-04 1.41460665e-02 5.16031302e-01
4018 2.00950000e+01 6.83466195e-03 5.17758156e-01 7.69429118e-03 8.10630567e-04 1.45289531e-02 5.18568786e-01
4019 2.01000000e+01 7.24145757e-03 5.20468518e-01 7.68296951e-03 8.10732785e-04 1.49244271e-02 5.21279251e-01
4020 2.01050000e+01 7.65570303e-03 5.23355322e-01 7.67312446e-03 8.10396292e-04 1.53288275e-02 5.24165718e-01
4021 2.01100000e+01 8.07010330e-03 5.26406425e-01 7.66516271e-03 8.09618387e-04 1.57352660e-02 5.27216044e-01
4022 2.01150000e+01 8.47114564e-03 5.29569254e-01 7.65929857e-03 8.08399874e-04 1.61304442e-02 5.30377654e-01
4023 2.01200000e+01 8.85152292e-03 5.32818514e-01 7.65552312e-03 8.06858952e-04 1.65070460e-02 5.33625373e-01
4024 2.01250000e+01 9.21051009e-03 5.36161865e-01 7.65263134e-03 8.04957963e-04 1.68631414e-02 5.36966823e-01
4025 2.01300000e+01 9.55510614e-03 5.39636604e-01 7.64915672e-03 8.03083493e-04 1.72042629e-02 5.40439688e-01
4026 2.01350000e+01 9.88853555e-03 5.43305165e-01 7.64410514e-03 8.02139320e-04 1.75326407e-02 5.44107304e-01
4027 2.01400000e+01 1.02271955e-02 5.47179621e-01 7.63620537e-03 8.01904385e-04 1.78634008e-02 5.47981525e-01
4028 2.01450000e+01 1.05728270e-02 5.51270868e-01 7.62554216e-03 8.03013565e-04 1.81983691e-02 5.52073882e-01
4029 2.01500000e+01 1.09293549e-02 5.55527981e-01 7.61217694e-03 8.05250611e-04 1.85415319e-02 5.56333232e-01
4030 2.01550000e+01 1.12911775e-02 5.59874256e-01 7.59694135e-03 8.08508250e-04 1.88881189e-02 5.60682765e-01
4031 2.01600000e+01 1.16526083e-02 5.64164191e-01 7.58073261e-03 8.11937025e-04 1.92333409e-02 5.64976128e-01
4032 2.01650000e+01 1.19962330e-02 5.68286764e-01 7.56435552e-03 8.15703003e-04 1.95605885e-02 5.69102467e-01
4033 2.01700000e+01 1.23186231e-02 5.72148255e-01 7.54821366e-03 8.19411121e-04 1.98668368e-02 5.72967666e-01
4034 2.01750000e+01 1.26115253e-02 5.75677084e-01 7.53308479e-03 8.22920199e-04 2.01446101e-02 5.76500004e-01
4035 2.01800000e+01 1.28685465e-02 5.78815265e-01 7.52024045e-03 8.26018473e-04 2.03887870e-02 5.79641283e-01
4036 2.01850000e+01 1.30843662e-02 5.81523764e-01 7.51031780e-03 8.28716334e-04 2.05946840e-02 5.82352481e-01
4037 2.01900000e+01 1.32462903e-02 5.83699851e-01 7.50434831e-03 8.30881630e-04 2.07506386e-02 5.84530732e-01
4038 2.01950000e+01 1.33411521e-02 5.85230189e-01 7.50400799e-03 8.32393693e-04 2.08451601e-02 5.86062583e-01
4039 2.02000000e+01 1.33490207e-02 5.85952995e-01 7.51152227e-03 8.33159203e-04 2.08605429e-02 5.86786154e-01
4040 2.02050000e+01 1.32513972e-02 5.85687868e-01 7.52896080e-03 8.32741443e-04 2.07803580e-02 5.86520609e-01
4041 2.02100000e+01 1.30158738e-02 5.84184680e-01 7.55874223e-03 8.30763806e-04 2.05746160e-02 5.85015443e-01
4042 2.02150000e+01 1.26224324e-02 5.81234617e-01 7.60333815e-03 8.26544869e-04 2.02257705e-02 5.82061162e-01
4043 2.02200000e+01 1.20522083e-02 5.76642840e-01 7.66430906e-03 8.19328384e-04 1.97165173e-02 5.77462168e-01
4044 2.02250000e+01 1.13026268e-02 5.70353160e-01 7.74159169e-03 8.08485157e-04 1.90442185e-02 5.71161645e-01
4045 2.02300000e+01 1.03881305e-02 5.62510268e-01 7.83185010e-03 7.94185975e-04 1.82199806e-02 5.63304454e-01
4046 2.02350000e+01 9.35107855e-03 5.53526198e-01 7.92643447e-03 7.78390954e-04 1.72775130e-02 5.54304589e-01
4047 2.02400000e+01 8.26074475e-03 5.44005414e-01 8.01187395e-03 7.63921734e-04 1.62726187e-02 5.44769336e-01
4048 2.02450000e+01 7.19595862e-03 5.34631095e-01 8.07844224e-03 7.53901487e-04 1.52744009e-02 5.35384996e-01
4049 2.02500000e+01 6.22393178e-03 5.25929140e-01 8.12220130e-03 7.48072187e-04 1.43461331e-02 5.26677212e-01
4050 2.02550000e+01 5.39948956e-03 5.18321865e-01 8.14341260e-03 7.45654190e-04 1.35429022e-02 5.19067520e-01
4051 2.02600000e+01 4.75521697e-03 5.12085605e-01 8.14445657e-03 7.46470277e-04 1.28996735e-02 5.12832075e-01
4052 2.02650000e+01 4.30520257e-03 5.07361394e-01 8.13016082e-03 7.49694883e-04 1.24353634e-02 5.08111088e-01
4053 2.02700000e+01 4.04260980e-03 5.04145362e-01 8.10450282e-03 7.54651551e-04 1.21471126e-02 5.04900014e-01
4054 2.02750000e+01 3.94706015e-03 5.02288700e-01 8.07213007e-03 7.60493081e-04 1.20191902e-02 5.03049193e-01
4055 2.02800000e+01 3.99531760e-03 5.01608830e-01 8.03690768e-03 7.66593422e-04 1.20322253e-02 5.02375423e-01
4056 2.02850000e+01 4.14686659e-03 5.01801146e-01 8.00214461e-03 7.72328273e-04 1.21490112e-02 5.02573474e-01
4057 2.02900000e+01 4.37528157e-03 5.02635676e-01 7.96862800e-03 7.77422230e-04 1.23439096e-02 5.03413099e-01
4058 2.02950000e+01 4.65286806e-03 5.03929908e-01 7.93683480e-03 7.81761219e-04 1.25897029e-02 5.04711669e-01
4059 2.03000000e+01 4.96667915e-03 5.05547983e-01 7.90703320e-03 7.85756167e-04 1.28737124e-02 5.06333739e-01
4060 2.03050000e+01 5.31995700e-03 5.07432038e-01 7.87878669e-03 7.88865628e-04 1.31987437e-02 5.08220903e-01
4061 2.03100000e+01 5.69543402e-03 5.09569113e-01 7.85183733e-03 7.91420674e-04 1.35472714e-02 5.10360534e-01
4062 2.03150000e+01 6.08422152e-03 5.11886787e-01 7.82710003e-03 7.93745224e-04 1.39113215e-02 5.12680532e-01
4063 2.03200000e+01 6.48426030e-03 5.14379454e-01 7.80501437e-03 7.95371722e-04 1.42892747e-02 5.15174825e-01
4064 2.03250000e+01 6.88539431e-03 5.17015370e-01 7.78568594e-03 7.96351089e-04 1.46710803e-02 5.17811721e-01
4065 2.03300000e+01 7.28256064e-03 5.19781666e-01 7.76952264e-03 7.96578412e-04 1.50520833e-02 5.20578244e-01
4066 2.03350000e+01 7.66498882e-03 5.22674870e-01 7.75621557e-03 7.96201343e-04 1.54212044e-02 5.23471072e-01
4067 2.03400000e+01 8.03574816e-03 5.25741680e-01 7.74508476e-03 7.95237895e-04 1.57808329e-02 5.26536918e-01
4068 2.03450000e+01 8.40070600e-03 5.29055738e-01 7.73434777e-03 7.94210998e-04 1.61350538e-02 5.29849949e-01
4069 2.03500000e+01 8.77519773e-03 5.32708568e-01 7.72268427e-03 7.93421552e-04 1.64978820e-02 5.33501990e-01
4070 2.03550000e+01 9.16806368e-03 5.36762690e-01 7.70877205e-03 7.93471013e-04 1.68768357e-02 5.37556161e-01
4071 2.03600000e+01 9.58212333e-03 5.41233267e-01 7.69237833e-03 7.94717986e-04 1.72745017e-02 5.42027985e-01
4072 2.03650000e+01 1.00168931e-02 5.46061409e-01 7.67390615e-03 7.97117582e-04 1.76907992e-02 5.46858527e-01
4073 2.03700000e+01 1.04576849e-02 5.51100410e-01 7.65379830e-03 8.00398993e-04 1.81114832e-02 5.51900809e-01
4074 2.03750000e+01 1.08917219e-02 5.56170270e-01 7.63260999e-03 8.04291252e-04 1.85243319e-02 5.56974561e-01
4075 2.03800000e+01 1.13086747e-02 5.61097652e-01 7.61111644e-03 8.08484893e-04 1.89197911e-02 5.61906137e-01
4076 2.03850000e+01 1.17003464e-02 5.65762862e-01 7.58988477e-03 8.12781187e-04 1.92902311e-02 5.66575644e-01
4077 2.03900000e+01 1.20560381e-02 5.70077021e-01 7.56924205e-03 8.17083950e-04 1.96252802e-02 5.70894105e-01
4078 2.03950000e+01 1.23741354e-02 5.73979642e-01 7.54975462e-03 8.21237918e-04 1.99238900e-02 5.74800880e-01
4079 2.04000000e+01 1.26592062e-02 5.77466597e-01 7.53207318e-03 8.25127107e-04 2.01912794e-02 5.78291725e-01
4080 2.04050000e+01 1.29057947e-02 5.80500528e-01 7.51683180e-03 8.28641193e-04 2.04226265e-02 5.81329169e-01
4081 2.04100000e+01 1.31066183e-02 5.83041434e-01 7.50505804e-03 8.31650019e-04 2.06116763e-02 5.83873084e-01
4082 2.04150000e+01 1.32508220e-02 5.85018896e-01 7.49772256e-03 8.33819164e-04 2.07485445e-02 5.85852715e-01
4083 2.04200000e+01 1.33270239e-02 5.86304637e-01 7.49720218e-03 8.35427448e-04 2.08242261e-02 5.87140064e-01
4084 2.04250000e+01 1.33099019e-02 5.86740908e-01 7.50497803e-03 8.36047183e-04 2.08148799e-02 5.87576955e-01
4085 2.04300000e+01 1.31798715e-02 5.86133739e-01 7.52327187e-03 8.35401768e-04 2.07031434e-02 5.86969141e-01
4086 2.04350000e+01 1.29070989e-02 5.84265954e-01 7.55417430e-03 8.33078825e-04 2.04612732e-02 5.85099033e-01
4087 2.04400000e+01 1.24757795e-02 5.80948308e-01 7.59998709e-03 8.28377535e-04 2.00757666e-02 5.81776686e-01
4088 2.04450000e+01 1.18678831e-02 5.76031379e-01 7.66192049e-03 8.20644107e-04 1.95298036e-02 5.76852023e-01
4089 2.04500000e+01 1.10851783e-02 5.69500332e-01 7.73870117e-03 8.09343683e-04 1.88238794e-02 5.70309676e-01
4090 2.04550000e+01 1.01469523e-02 5.61527826e-01 7.82600646e-03 7.94962946e-04 1.79729587e-02 5.62322789e-01
4091 2.04600000e+01 9.10234071e-03 5.52571579e-01 7.91469860e-03 7.79780008e-04 1.70170393e-02 5.53351359e-01
4092 2.04650000e+01 8.02351471e-03 5.43241427e-01 7.99233985e-03 7.66780991e-04 1.60158546e-02 5.44008208e-01
4093 2.04700000e+01 6.98088393e-03 5.34146936e-01 8.05101819e-03 7.58215437e-04 1.50319021e-02 5.34905151e-01
4094 2.04750000e+01 6.04122235e-03 5.25781301e-01 8.08824058e-03 7.53437108e-04 1.41294629e-02 5.26534738e-01
4095 2.04800000e+01 5.25419254e-03 5.18538640e-01 8.10504361e-03 7.51940847e-04 1.33592362e-02 5.19290581e-01
4096 2.04850000e+01 4.65101912e-03 5.12685350e-01 8.10389583e-03 7.53079151e-04 1.27549149e-02 5.13438430e-01
4097 2.04900000e+01 4.25023735e-03 5.08341079e-01 8.08977757e-03 7.56198797e-04 1.23400149e-02 5.09097278e-01
4098 2.04950000e+01 4.03564508e-03 5.05476008e-01 8.06655854e-03 7.60622281e-04 1.21022036e-02 5.06236630e-01
4099 2.05000000e+01 3.98527263e-03 5.03947306e-01 8.03858863e-03 7.65613215e-04 1.20238613e-02 5.04712919e-01
4100 2.05050000e+01 4.06722513e-03 5.03529934e-01 8.00947760e-03 7.70546175e-04 1.20767027e-02 5.04300480e-01
4101 2.05100000e+01 4.24721102e-03 5.03937336e-01 7.98156663e-03 7.74974785e-04 1.22287777e-02 5.04712311e-01
4102 2.05150000e+01 4.49948583e-03 5.04935437e-01 7.95532517e-03 7.78702512e-04 1.24548110e-02 5.05714139e-01
4103 2.05200000e+01 4.79722145e-03 5.06347200e-01 7.93113364e-03 7.81600231e-04 1.27283551e-02 5.07128801e-01
4104 2.05250000e+01 5.12510625e-03 5.08066708e-01 7.90909648e-03 7.83994012e-04 1.30342027e-02 5.08850702e-01
4105 2.05300000e+01 5.48003773e-03 5.10037979e-01 7.88875398e-03 7.85866254e-04 1.33687917e-02 5.10823845e-01
4106 2.05350000e+01 5.85765877e-03 5.12241257e-01 7.87002972e-03 7.87256013e-04 1.37276885e-02 5.13028513e-01
4107 2.05400000e+01 6.24860101e-03 5.14634044e-01 7.85367687e-03 7.87999307e-04 1.41022779e-02 5.15422043e-01
4108 2.05450000e+01 6.64787987e-03 5.17199801e-01 7.84064274e-03 7.88068100e-04 1.44885226e-02 5.17987869e-01
4109 2.05500000e+01 7.04697399e-03 5.19907718e-01 7.83092832e-03 7.87436493e-04 1.48779023e-02 5.20695154e-01
4110 2.05550000e+01 7.43271418e-03 5.22707855e-01 7.82530254e-03 7.85861693e-04 1.52580167e-02 5.23493716e-01
4111 2.05600000e+01 7.80684504e-03 5.25636550e-01 7.82292119e-03 7.83438502e-04 1.56297662e-02 5.26419989e-01
4112 2.05650000e+01 8.17338866e-03 5.28762193e-01 7.82209916e-03 7.80526022e-04 1.59954878e-02 5.29542719e-01
4113 2.05700000e+01 8.54032693e-03 5.32185872e-01 7.82126782e-03 7.77698891e-04 1.63615948e-02 5.32963571e-01
4114 2.05750000e+01 8.91572410e-03 5.35972073e-01 7.82012042e-03 7.75345090e-04 1.67358445e-02 5.36747418e-01
4115 2.05800000e+01 9.29865846e-03 5.40107509e-01 7.81864161e-03 7.73807221e-04 1.71173001e-02 5.40881316e-01
4116 2.05850000e+01 9.68764225e-03 5.44498444e-01 7.81629147e-03 7.72753845e-04 1.75039337e-02 5.45271198e-01
4117 2.05900000e+01 1.00685635e-02 5.49023968e-01 7.81166621e-03 7.72836408e-04 1.78802297e-02 5.49796804e-01
4118 2.05950000e+01 1.04313815e-02 5.53532707e-01 7.80724791e-03 7.73401092e-04 1.82386294e-02 5.54306108e-01
4119 2.06000000e+01 1.07686587e-02 5.57895678e-01 7.80179930e-03 7.74570875e-04 1.85704580e-02 5.58670248e-01
4120 2.06050000e+01 1.10770856e-02 5.62007643e-01 7.79539292e-03 7.76224795e-04 1.88724785e-02 5.62783868e-01
4121 2.06100000e+01 1.13548247e-02 5.65788680e-01 7.78792386e-03 7.78239741e-04 1.91427485e-02 5.66566920e-01
4122 2.06150000e+01 1.16075050e-02 5.69240065e-01 7.77926778e-03 7.80542850e-04 1.93867728e-02 5.70020608e-01
4123 2.06200000e+01 1.18301933e-02 5.72336677e-01 7.76935436e-03 7.83071522e-04 1.95995477e-02 5.73119749e-01
4124 2.06250000e+01 1.20357503e-02 5.75137574e-01 7.75826278e-03 7.85777553e-04 1.97940131e-02 5.75923352e-01
4125 2.06300000e+01 1.22305419e-02 5.77681246e-01 7.74594482e-03 7.88643416e-04 1.99764867e-02 5.78469890e-01
4126 2.06350000e+01 1.24151707e-02 5.79991147e-01 7.73235787e-03 7.91624160e-04 2.01475286e-02 5.80782771e-01
4127 2.06400000e+01 1.25941152e-02 5.82114312e-01 7.71770266e-03 7.94705198e-04 2.03118178e-02 5.82909017e-01
4128 2.06450000e+01 1.27735321e-02 5.84093943e-01 7.70237573e-03 7.97786901e-04 2.04759079e-02 5.84891730e-01
4129 2.06500000e+01 1.29489267e-02 5.85943731e-01 7.68610343e-03 8.00942845e-04 2.06350301e-02 5.86744674e-01
4130 2.06550000e+01 1.31219469e-02 5.87684154e-01 7.66896723e-03 8.04126949e-04 2.07909141e-02 5.88488281e-01
4131 2.06600000e+01 1.32950952e-02 5.89340900e-01 7.65126148e-03 8.07295334e-04 2.09463567e-02 5.90148195e-01
4132 2.06650000e+01 1.34660271e-02 5.90928666e-01 7.63318677e-03 8.10429714e-04 2.10992139e-02 5.91739096e-01
4133 2.06700000e+01 1.36319548e-02 5.92447335e-01 7.61492458e-03 8.13547898e-04 2.12468793e-02 5.93260883e-01
4134 2.06750000e+01 1.37948477e-02 5.93906101e-01 7.59680795e-03 8.16634435e-04 2.13916556e-02 5.94722735e-01
4135 2.06800000e+01 1.39477532e-02 5.95261492e-01 7.57925190e-03 8.19585921e-04 2.15270051e-02 5.96081078e-01
4136 2.06850000e+01 1.40828890e-02 5.96476303e-01 7.56293243e-03 8.22389673e-04 2.16458214e-02 5.97298693e-01
4137 2.06900000e+01 1.41851031e-02 5.97468036e-01 7.54859212e-03 8.25000906e-04 2.17336952e-02 5.98293037e-01
4138 2.06950000e+01 1.42438453e-02 5.98137262e-01 7.53712756e-03 8.27409396e-04 2.17809729e-02 5.98964671e-01
4139 2.07000000e+01 1.42457772e-02 5.98355541e-01 7.52990707e-03 8.29374841e-04 2.17756842e-02 5.99184916e-01
4140 2.07050000e+01 1.41724004e-02 5.97962581e-01 7.52863053e-03 8.30817120e-04 2.17010309e-02 5.98793398e-01
4141 2.07100000e+01 1.40018117e-02 5.96756721e-01 7.53561991e-03 8.31477584e-04 2.15374316e-02 5.97588199e-01
4142 2.07150000e+01 1.37053158e-02 5.94494253e-01 7.55335225e-03 8.31066589e-04 2.12586680e-02 5.95325320e-01
4143 2.07200000e+01 1.32556314e-02 5.90917882e-01 7.58475400e-03 8.28931169e-04 2.08403855e-02 5.91746813e-01
4144 2.07250000e+01 1.26278562e-02 5.85784921e-01 7.63228411e-03 8.24275038e-04 2.02601403e-02 5.86609196e-01
4145 2.07300000e+01 1.18134243e-02 5.78957866e-01 7.69705434e-03 8.16173160e-04 1.95104786e-02 5.79774039e-01
4146 2.07350000e+01 1.08280889e-02 5.70522890e-01 7.77639249e-03 8.04258032e-04 1.86044814e-02 5.71327148e-01
4147 2.07400000e+01 9.70722208e-03 5.60838031e-01 7.86133224e-03 7.89760060e-04 1.75685543e-02 5.61627791e-01
4148 2.07450000e+01 8.52143498e-03 5.50535079e-01 7.93695272e-03 7.75661647e-04 1.64583877e-02 5.51310741e-01
4149 2.07500000e+01 7.35811780e-03 5.40373704e-01 7.99070198e-03 7.66200663e-04 1.53488198e-02 5.41139905e-01
4150 2.07550000e+01 6.30598205e-03 5.31004252e-01 8.01846683e-03 7.62260339e-04 1.43244489e-02 5.31766513e-01
4151 2.07600000e+01 5.42619435e-03 5.22892157e-01 8.02220401e-03 7.62426599e-04 1.34483984e-02 5.23654583e-01
4152 2.07650000e+01 4.76650482e-03 5.16380953e-01 8.00566082e-03 7.65976333e-04 1.27721656e-02 5.17146929e-01
4153 2.07700000e+01 4.34960873e-03 5.11660874e-01 7.97355330e-03 7.71700418e-04 1.23231620e-02 5.12432574e-01
4154 2.07750000e+01 4.15301686e-03 5.08718605e-01 7.93092756e-03 7.79168549e-04 1.20839444e-02 5.09497774e-01
4155 2.07800000e+01 4.15703464e-03 5.07376666e-01 7.88382468e-03 7.87278424e-04 1.20408593e-02 5.08163944e-01
4156 2.07850000e+01 4.31093317e-03 5.07310644e-01 7.83717099e-03 7.95154832e-04 1.21481042e-02 5.08105799e-01
4157 2.07900000e+01 4.56989297e-03 5.08136815e-01 7.79426006e-03 8.02154178e-04 1.23641530e-02 5.08938969e-01
4158 2.07950000e+01 4.88551866e-03 5.09530235e-01 7.75572310e-03 8.07980769e-04 1.26412418e-02 5.10338216e-01
4159 2.08000000e+01 5.23724614e-03 5.11278211e-01 7.72143408e-03 8.12858829e-04 1.29586802e-02 5.12091070e-01
4160 2.08050000e+01 5.60998328e-03 5.13303822e-01 7.69010809e-03 8.16964431e-04 1.33000914e-02 5.14120786e-01
4161 2.08100000e+01 6.00946088e-03 5.15597777e-01 7.66077163e-03 8.20264354e-04 1.36702325e-02 5.16418042e-01
4162 2.08150000e+01 6.43573999e-03 5.18166704e-01 7.63433971e-03 8.23398897e-04 1.40700797e-02 5.18990103e-01
4163 2.08200000e+01 6.88130309e-03 5.20950476e-01 7.61202732e-03 8.25722672e-04 1.44933304e-02 5.21776198e-01
4164 2.08250000e+01 7.33096621e-03 5.23875860e-01 7.59406094e-03 8.26871366e-04 1.49250271e-02 5.24702732e-01
4165 2.08300000e+01 7.78980129e-03 5.27004600e-01 7.57935075e-03 8.26946949e-04 1.53691520e-02 5.27831547e-01
4166 2.08350000e+01 8.27412746e-03 5.30498716e-01 7.56649570e-03 8.26419245e-04 1.58406232e-02 5.31325136e-01
4167 2.08400000e+01 8.79666261e-03 5.34520215e-01 7.55493606e-03 8.25745218e-04 1.63515987e-02 5.35345961e-01
4168 2.08450000e+01 9.35418556e-03 5.39117827e-01 7.54504445e-03 8.24965870e-04 1.68992300e-02 5.39942792e-01
4169 2.08500000e+01 9.93835968e-03 5.44254837e-01 7.53659886e-03 8.23849750e-04 1.74749585e-02 5.45078687e-01
4170 2.08550000e+01 1.05443266e-02 5.49864778e-01 7.52986909e-03 8.22522832e-04 1.80741957e-02 5.50687301e-01
4171 2.08600000e+01 1.11513913e-02 5.55818768e-01 7.52513012e-03 8.21534830e-04 1.86765214e-02 5.56640303e-01
4172 2.08650000e+01 1.17317336e-02 5.61882183e-01 7.52334926e-03 8.20952294e-04 1.92550828e-02 5.62703136e-01
4173 2.08700000e+01 1.22620896e-02 5.67766603e-01 7.52580618e-03 8.20233625e-04 1.97878958e-02 5.68586836e-01
4174 2.08750000e+01 1.27034975e-02 5.73140407e-01 7.53417084e-03 8.19760996e-04 2.02376684e-02 5.73960168e-01
4175 2.08800000e+01 1.30267902e-02 5.77640731e-01 7.55051888e-03 8.19324490e-04 2.05773091e-02 5.78460055e-01
4176 2.08850000e+01 1.32033741e-02 5.80875958e-01 7.57772308e-03 8.18065596e-04 2.07810971e-02 5.81694024e-01
4177 2.08900000e+01 1.31897839e-02 5.82471746e-01 7.61915247e-03 8.15778321e-04 2.08089364e-02 5.83287524e-01
4178 2.08950000e+01 1.29682458e-02 5.82149446e-01 7.67650307e-03 8.11317404e-04 2.06447489e-02 5.82960763e-01
4179 2.09000000e+01 1.25322362e-02 5.79740599e-01 7.75066158e-03 8.03454169e-04 2.02828978e-02 5.80544053e-01
4180 2.09050000e+01 1.18953304e-02 5.75316375e-01 7.83939686e-03 7.91475907e-04 1.97347273e-02 5.76107851e-01
4181 2.09100000e+01 1.10935488e-02 5.69249511e-01 7.93389651e-03 7.76580530e-04 1.90274453e-02 5.70026092e-01
4182 2.09150000e+01 1.02052006e-02 5.62241910e-01 8.01899030e-03 7.62006911e-04 1.82241909e-02 5.63003917e-01
4183 2.09200000e+01 9.31439310e-03 5.55063659e-01 8.08187490e-03 7.52215590e-04 1.73962680e-02 5.55815875e-01
4184 2.09250000e+01 8.50368640e-03 5.48331826e-01 8.11862709e-03 7.48054460e-04 1.66223135e-02 5.49079881e-01
4185 2.09300000e+01 7.82775597e-03 5.42478999e-01 8.13127463e-03 7.47773751e-04 1.59590306e-02 5.43226773e-01
4186 2.09350000e+01 7.31568891e-03 5.37746654e-01 8.12398612e-03 7.50452247e-04 1.54396750e-02 5.38497106e-01
4187 2.09400000e+01 6.97672213e-03 5.34261205e-01 8.10225050e-03 7.55351625e-04 1.50789726e-02 5.35016557e-01
4188 2.09450000e+01 6.79692019e-03 5.32001433e-01 8.07077424e-03 7.61766028e-04 1.48676944e-02 5.32763199e-01
4189 2.09500000e+01 6.74040033e-03 5.30735614e-01 8.03363727e-03 7.68889835e-04 1.47740376e-02 5.31504504e-01
4190 2.09550000e+01 6.78082864e-03 5.30265880e-01 7.99474758e-03 7.76117913e-04 1.47755762e-02 5.31041998e-01
4191 2.09600000e+01 6.88451594e-03 5.30318190e-01 7.95722596e-03 7.82939026e-04 1.48417419e-02 5.31101129e-01
4192 2.09650000e+01 7.01540314e-03 5.30628763e-01 7.92173689e-03 7.89098539e-04 1.49371400e-02 5.31417862e-01
4193 2.09700000e+01 7.15750792e-03 5.31037843e-01 7.88884998e-03 7.94377323e-04 1.50463579e-02 5.31832221e-01
4194 2.09750000e+01 7.29146550e-03 5.31421172e-01 7.85918514e-03 7.99159522e-04 1.51506506e-02 5.32220332e-01
4195 2.09800000e+01 7.42896998e-03 5.31740293e-01 7.83250679e-03 8.02822522e-04 1.52614768e-02 5.32543115e-01
4196 2.09850000e+01 7.55578576e-03 5.31951889e-01 7.80887973e-03 8.05963404e-04 1.53646655e-02 5.32757853e-01
4197 2.09900000e+01 7.66588955e-03 5.32009222e-01 7.78892239e-03 8.08320284e-04 1.54548119e-02 5.32817543e-01
4198 2.09950000e+01 7.74829236e-03 5.31859912e-01 7.77398828e-03 8.09716886e-04 1.55222806e-02 5.32669629e-01
4199 2.10000000e+01 7.78741860e-03 5.31419462e-01 7.76506128e-03 8.10080205e-04 1.55524799e-02 5.32229542e-01
4200 2.10050000e+01 7.76133703e-03 5.30595220e-01 7.76371027e-03 8.09571785e-04 1.55250473e-02 5.31404791e-01
4201 2.10100000e+01 7.66177396e-03 5.29240568e-01 7.77097471e-03 8.07185441e-04 1.54327487e-02 5.30047753e-01
4202 2.10150000e+01 7.47171094e-03 5.27265274e-01 7.78736133e-03 8.02811567e-04 1.52590723e-02 5.28068086e-01
4203 2.10200000e+01 7.17342240e-03 5.24654291e-01 7.81198333e-03 7.96926252e-04 1.49854057e-02 5.25451217e-01
4204 2.10250000e+01 6.77249313e-03 5.21416713e-01 7.84180805e-03 7.89514009e-04 1.46143012e-02 5.22206227e-01
4205 2.10300000e+01 6.30331600e-03 5.17766807e-01 7.87166003e-03 7.81217170e-04 1.41749760e-02 5.18548024e-01
4206 2.10350000e+01 5.80319044e-03 5.14057852e-01 7.89559281e-03 7.74443401e-04 1.36987832e-02 5.14832296e-01
4207 2.10400000e+01 5.33041086e-03 5.10707072e-01 7.90918715e-03 7.70902128e-04 1.32395980e-02 5.11477974e-01
4208 2.10450000e+01 4.94310974e-03 5.08069118e-01 7.91076780e-03 7.70880456e-04 1.28538775e-02 5.08839999e-01
4209 2.10500000e+01 4.67713501e-03 5.06379136e-01 7.90162471e-03 7.73671494e-04 1.25787597e-02 5.07152808e-01
4210 2.10550000e+01 4.54896487e-03 5.05712849e-01 7.88386762e-03 7.78011713e-04 1.24328325e-02 5.06490861e-01
4211 2.10600000e+01 4.54300649e-03 5.05966801e-01 7.85987025e-03 7.83299119e-04 1.24028767e-02 5.06750100e-01
4212 2.10650000e+01 4.63517525e-03 5.06974210e-01 7.83233520e-03 7.89000237e-04 1.24675105e-02 5.07763210e-01
4213 2.10700000e+01 4.80892873e-03 5.08567751e-01 7.80346729e-03 7.94566420e-04 1.26123960e-02 5.09362317e-01
4214 2.10750000e+01 5.04745437e-03 5.10581120e-01 7.77436557e-03 7.99609703e-04 1.28218199e-02 5.11380730e-01
4215 2.10800000e+01 5.32955877e-03 5.12890999e-01 7.74635887e-03 8.04300023e-04 1.30759176e-02 5.13695299e-01
4216 2.10850000e+01 5.64740347e-03 5.15427083e-01 7.71998248e-03 8.08444867e-04 1.33673860e-02 5.16235528e-01
4217 2.10900000e+01 5.99257777e-03 5.18142236e-01 7.69515491e-03 8.12104476e-04 1.36877327e-02 5.18954340e-01
4218 2.10950000e+01 6.35381670e-03 5.20973342e-01 7.67195893e-03 8.15467962e-04 1.40257756e-02 5.21788810e-01
4219 2.11000000e+01 6.73348066e-03 5.23871640e-01 7.65051265e-03 8.18020708e-04 1.43839933e-02 5.24689660e-01
4220 2.11050000e+01 7.12587195e-03 5.26838276e-01 7.63085197e-03 8.20230599e-04 1.47567239e-02 5.27658506e-01
4221 2.11100000e+01 7.52030785e-03 5.29817352e-01 7.61284268e-03 8.21966252e-04 1.51331505e-02 5.30639319e-01
4222 2.11150000e+01 7.91000235e-03 5.32837684e-01 7.59672468e-03 8.23481991e-04 1.55067270e-02 5.33661166e-01
4223 2.11200000e+01 8.30133816e-03 5.35894466e-01 7.58205051e-03 8.24248635e-04 1.58833887e-02 5.36718715e-01
4224 2.11250000e+01 8.69493916e-03 5.39023444e-01 7.56846962e-03 8.24356271e-04 1.62634088e-02 5.39847800e-01
4225 2.11300000e+01 9.08347652e-03 5.42261439e-01 7.55637845e-03 8.24394402e-04 1.66398550e-02 5.43085834e-01
4226 2.11350000e+01 9.46640717e-03 5.45649425e-01 7.54539896e-03 8.24380164e-04 1.70118061e-02 5.46473805e-01
4227 2.11400000e+01 9.85174487e-03 5.49221560e-01 7.53514113e-03 8.24029910e-04 1.73868860e-02 5.50045590e-01
4228 2.11450000e+01 1.02331820e-02 5.52965549e-01 7.52596293e-03 8.23943229e-04 1.77591450e-02 5.53789492e-01
4229 2.11500000e+01 1.06055781e-02 5.56820615e-01 7.51752911e-03 8.24097453e-04 1.81231072e-02 5.57644712e-01
4230 2.11550000e+01 1.09618010e-02 5.60722392e-01 7.51006264e-03 8.24660414e-04 1.84718636e-02 5.61547052e-01
4231 2.11600000e+01 1.12965843e-02 5.64581268e-01 7.50341016e-03 8.25553699e-04 1.87999945e-02 5.65406822e-01
4232 2.11650000e+01 1.16071016e-02 5.68319288e-01 7.49738021e-03 8.26722826e-04 1.91044818e-02 5.69146011e-01
4233 2.11700000e+01 1.18897476e-02 5.71875612e-01 7.49183434e-03 8.28159311e-04 1.93815819e-02 5.72703771e-01
4234 2.11750000e+01 1.21446381e-02 5.75196526e-01 7.48659836e-03 8.29731910e-04 1.96312365e-02 5.76026258e-01
4235 2.11800000e+01 1.23819866e-02 5.78307828e-01 7.48172365e-03 8.31424897e-04 1.98637103e-02 5.79139253e-01
4236 2.11850000e+01 1.26007138e-02 5.81176074e-01 7.47730810e-03 8.33102529e-04 2.00780219e-02 5.82009176e-01
4237 2.11900000e+01 1.28109784e-02 5.83847421e-01 7.47338590e-03 8.34728375e-04 2.02843643e-02 5.84682149e-01
4238 2.11950000e+01 1.30105189e-02 5.86319405e-01 7.46982297e-03 8.36323177e-04 2.04803419e-02 5.87155728e-01
4239 2.12000000e+01 1.32018244e-02 5.88608385e-01 7.46691089e-03 8.37792528e-04 2.06687353e-02 5.89446177e-01
4240 2.12050000e+01 1.33830039e-02 5.90732503e-01 7.46467510e-03 8.39174769e-04 2.08476790e-02 5.91571678e-01
4241 2.12100000e+01 1.35531077e-02 5.92688678e-01 7.46287334e-03 8.40453649e-04 2.10159811e-02 5.93529132e-01
4242 2.12150000e+01 1.37131347e-02 5.94483926e-01 7.46158309e-03 8.41606766e-04 2.11747178e-02 5.95325533e-01
4243 2.12200000e+01 1.38621362e-02 5.96102890e-01 7.46100204e-03 8.42589864e-04 2.13231383e-02 5.96945480e-01
4244 2.12250000e+01 1.39995189e-02 5.97540700e-01 7.46107526e-03 8.43432971e-04 2.14605942e-02 5.98384133e-01
4245 2.12300000e+01 1.41148343e-02 5.98752176e-01 7.46196139e-03 8.44121497e-04 2.15767957e-02 5.99596297e-01
4246 2.12350000e+01 1.42010421e-02 5.99696281e-01 7.46420630e-03 8.44623907e-04 2.16652484e-02 6.00540904e-01
4247 2.12400000e+01 1.42464047e-02 6.00296391e-01 7.46836364e-03 8.44935160e-04 2.17147683e-02 6.01141327e-01
4248 2.12450000e+01 1.42430252e-02 6.00458532e-01 7.47524839e-03 8.44907723e-04 2.17182736e-02 6.01303439e-01
4249 2.12500000e+01 1.41728940e-02 6.00037013e-01 7.48636668e-03 8.44447686e-04 2.16592607e-02 6.00881460e-01
4250 2.12550000e+01 1.40190468e-02 5.98886775e-01 7.50325861e-03 8.43414129e-04 2.15223054e-02 5.99730189e-01
4251 2.12600000e+01 1.37565140e-02 5.96806808e-01 7.52784781e-03 8.41530379e-04 2.12843618e-02 5.97648338e-01
4252 2.12650000e+01 1.33654060e-02 5.93604768e-01 7.56226015e-03 8.38416079e-04 2.09276662e-02 5.94443184e-01
4253 2.12700000e+01 1.28272512e-02 5.89091157e-01 7.60866566e-03 8.33513963e-04 2.04359169e-02 5.89924671e-01
4254 2.12750000e+01 1.21255108e-02 5.83096442e-01 7.66899993e-03 8.26170286e-04 1.97945107e-02 5.83922612e-01
4255 2.12800000e+01 1.12566916e-02 5.75543016e-01 7.74398914e-03 8.15837489e-04 1.90006807e-02 5.76358854e-01
4256 2.12850000e+01 1.02306912e-02 5.66495243e-01 7.83180334e-03 8.02465535e-04 1.80624946e-02 5.67297709e-01
4257 2.12900000e+01 9.07380871e-03 5.56232879e-01 7.92642465e-03 7.87294225e-04 1.70002334e-02 5.57020173e-01
4258 2.12950000e+01 7.83863684e-03 5.45238791e-01 8.01660686e-03 7.72522191e-04 1.58552437e-02 5.46011313e-01
4259 2.13000000e+01 6.59024014e-03 5.34103166e-01 8.09119666e-03 7.61067162e-04 1.46814368e-02 5.34864234e-01
4260 2.13050000e+01 5.40618853e-03 5.23413950e-01 8.14364329e-03 7.53703767e-04 1.35498318e-02 5.24167654e-01
4261 2.13100000e+01 4.35032202e-03 5.13654001e-01 8.17222490e-03 7.50062486e-04 1.25225469e-02 5.14404063e-01
4262 2.13150000e+01 3.47844908e-03 5.05251381e-01 8.17784996e-03 7.49980696e-04 1.16562990e-02 5.06001361e-01
4263 2.13200000e+01 2.81920518e-03 4.98503772e-01 8.16424450e-03 7.53255160e-04 1.09834497e-02 4.99257027e-01
4264 2.13250000e+01 2.38900455e-03 4.93539760e-01 8.13352526e-03 7.58635176e-04 1.05225298e-02 4.94298395e-01
4265 2.13300000e+01 2.18333008e-03 4.90335948e-01 8.09136452e-03 7.65586777e-04 1.02746946e-02 4.91101535e-01
4266 2.13350000e+01 2.16938039e-03 4.88748074e-01 8.04369869e-03 7.73440262e-04 1.02130791e-02 4.89521515e-01
4267 2.13400000e+01 2.31608875e-03 4.88473857e-01 7.99481017e-03 7.81317540e-04 1.03108989e-02 4.89255174e-01
4268 2.13450000e+01 2.56829871e-03 4.89158063e-01 7.94765797e-03 7.88545467e-04 1.05159567e-02 4.89946608e-01
4269 2.13500000e+01 2.89313297e-03 4.90480347e-01 7.90334814e-03 7.94742709e-04 1.07964811e-02 4.91275089e-01
4270 2.13550000e+01 3.25472166e-03 4.92258872e-01 7.86169766e-03 8.00344036e-04 1.11164193e-02 4.93059216e-01
4271 2.13600000e+01 3.65614212e-03 4.94428390e-01 7.82265623e-03 8.05326589e-04 1.14787984e-02 4.95233717e-01
4272 2.13650000e+01 4.09721502e-03 4.96950417e-01 7.78483957e-03 8.09240244e-04 1.18820546e-02 4.97759658e-01
4273 2.13700000e+01 4.57794587e-03 4.99990901e-01 7.74769485e-03 8.13230437e-04 1.23256407e-02 5.00804132e-01
4274 2.13750000e+01 5.12970317e-03 5.03621312e-01 7.71097824e-03 8.16758508e-04 1.28406814e-02 5.04438071e-01
4275 2.13800000e+01 5.72577333e-03 5.07758644e-01 7.67815660e-03 8.19788283e-04 1.34039299e-02 5.08578433e-01
4276 2.13850000e+01 6.31260617e-03 5.12039869e-01 7.65330058e-03 8.21560131e-04 1.39659068e-02 5.12861429e-01
4277 2.13900000e+01 6.85118132e-03 5.16162170e-01 7.63790893e-03 8.21109994e-04 1.44890902e-02 5.16983280e-01
4278 2.13950000e+01 7.31722104e-03 5.20067892e-01 7.63110664e-03 8.19045171e-04 1.49483277e-02 5.20886937e-01
4279 2.14000000e+01 7.72338455e-03 5.23811900e-01 7.62931544e-03 8.15892837e-04 1.53527000e-02 5.24627793e-01
4280 2.14050000e+01 8.08855296e-03 5.27547893e-01 7.62955264e-03 8.12480359e-04 1.57181056e-02 5.28360373e-01
4281 2.14100000e+01 8.44012004e-03 5.31440326e-01 7.63032408e-03 8.09497733e-04 1.60704441e-02 5.32249824e-01
4282 2.14150000e+01 8.78033462e-03 5.35519458e-01 7.63042340e-03 8.07436828e-04 1.64107580e-02 5.36326895e-01
4283 2.14200000e+01 9.11868593e-03 5.39790719e-01 7.62988923e-03 8.06296965e-04 1.67485752e-02 5.40597016e-01
4284 2.14250000e+01 9.45170558e-03 5.44181800e-01 7.62829963e-03 8.05741108e-04 1.70800052e-02 5.44987541e-01
4285 2.14300000e+01 9.77683895e-03 5.48609826e-01 7.62639294e-03 8.06106172e-04 1.74032319e-02 5.49415932e-01
4286 2.14350000e+01 1.00852849e-02 5.52951117e-01 7.62383280e-03 8.06991790e-04 1.77091177e-02 5.53758109e-01
4287 2.14400000e+01 1.03742846e-02 5.57113564e-01 7.62058890e-03 8.08317357e-04 1.79948735e-02 5.57921881e-01
4288 2.14450000e+01 1.06409380e-02 5.61016113e-01 7.61653550e-03 8.10001828e-04 1.82574735e-02 5.61826115e-01
4289 2.14500000e+01 1.08843317e-02 5.64595300e-01 7.61202590e-03 8.11891048e-04 1.84963576e-02 5.65407192e-01
4290 2.14550000e+01 1.11088658e-02 5.67841547e-01 7.60735701e-03 8.13834248e-04 1.87162228e-02 5.68655381e-01
4291 2.14600000e+01 1.13136338e-02 5.70755700e-01 7.60248164e-03 8.15766626e-04 1.89161154e-02 5.71571466e-01
4292 2.14650000e+01 1.14979458e-02 5.73353966e-01 7.59763032e-03 8.17630545e-04 1.90955761e-02 5.74171597e-01
4293 2.14700000e+01 1.16608868e-02 5.75646085e-01 7.59286143e-03 8.19387441e-04 1.92537483e-02 5.76465472e-01
4294 2.14750000e+01 1.18114165e-02 5.77678872e-01 7.58793686e-03 8.21074749e-04 1.93993534e-02 5.78499947e-01
4295 2.14800000e+01 1.19509892e-02 5.79448466e-01 7.58283835e-03 8.22675811e-04 1.95338275e-02 5.80271142e-01
4296 2.14850000e+01 1.20834143e-02 5.81001010e-01 7.57744480e-03 8.24224985e-04 1.96608591e-02 5.81825235e-01
4297 2.14900000e+01 1.22089544e-02 5.82384978e-01 7.57162456e-03 8.25754745e-04 1.97805790e-02 5.83210733e-01
4298 2.14950000e+01 1.23247228e-02 5.83619695e-01 7.56528672e-03 8.27243627e-04 1.98900095e-02 5.84446939e-01
4299 2.15000000e+01 1.24424374e-02 5.84783353e-01 7.55840693e-03 8.28607369e-04 2.00008443e-02 5.85611961e-01
4300 2.15050000e+01 1.25737658e-02 5.85956444e-01 7.55099197e-03 8.29846807e-04 2.01247578e-02 5.86786291e-01
4301 2.15100000e+01 1.27164264e-02 5.87175494e-01 7.54302790e-03 8.30976210e-04 2.02594543e-02 5.88006471e-01
4302 2.15150000e+01 1.28713035e-02 5.88496343e-01 7.53449429e-03 8.32162655e-04 2.04057978e-02 5.89328505e-01
4303 2.15200000e+01 1.30390369e-02 5.89927932e-01 7.52553877e-03 8.33417675e-04 2.05645756e-02 5.90761349e-01
4304 2.15250000e+01 1.32176687e-02 5.91473496e-01 7.51596531e-03 8.34825114e-04 2.07336340e-02 5.92308321e-01
4305 2.15300000e+01 1.34034284e-02 5.93117578e-01 7.50568888e-03 8.36419995e-04 2.09091173e-02 5.93953998e-01
4306 2.15350000e+01 1.35977145e-02 5.94869322e-01 7.49471852e-03 8.38396956e-04 2.10924330e-02 5.95707719e-01
4307 2.15400000e+01 1.38029981e-02 5.96701869e-01 7.48284516e-03 8.40358998e-04 2.12858433e-02 5.97542228e-01
4308 2.15450000e+01 1.40172206e-02 5.98600867e-01 7.47042299e-03 8.42370624e-04 2.14876436e-02 5.99443238e-01
4309 2.15500000e+01 1.42380434e-02 6.00576540e-01 7.45761068e-03 8.44700953e-04 2.16956541e-02 6.01421241e-01
4310 2.15550000e+01 1.44595960e-02 6.02550334e-01 7.44476505e-03 8.47058621e-04 2.19043610e-02 6.03397392e-01
4311 2.15600000e+01 1.46782432e-02 6.04498230e-01 7.43236313e-03 8.49444850e-04 2.21106063e-02 6.05347674e-01
4312 2.15650000e+01 1.48822314e-02 6.06328129e-01 7.42130794e-03 8.51764070e-04 2.23035394e-02 6.07179893e-01
4313 2.15700000e+01 1.50568594e-02 6.07924482e-01 7.41260489e-03 8.53951612e-04 2.24694643e-02 6.08778433e-01
4314 2.15750000e+01 1.51844913e-02 6.09153195e-01 7.40790497e-03 8.55965071e-04 2.25923963e-02 6.10009160e-01
4315 2.15800000e+01 1.52536377e-02 6.09843957e-01 7.40955012e-03 8.57745196e-04 2.26631879e-02 6.10701702e-01
4316 2.15850000e+01 1.52329754e-02 6.09789092e-01 7.41928630e-03 8.59081774e-04 2.26522617e-02 6.10648174e-01
4317 2.15900000e+01 1.51050385e-02 6.08770068e-01 7.44005313e-03 8.59473111e-04 2.25450917e-02 6.09629541e-01
4318 2.15950000e+01 1.48526050e-02 6.06589514e-01 7.47445170e-03 8.58229348e-04 2.23270567e-02 6.07447743e-01
4319 2.16000000e+01 1.44658283e-02 6.03101757e-01 7.52458394e-03 8.54544093e-04 2.19904123e-02 6.03956301e-01
4320 2.16050000e+01 1.39359521e-02 5.98227036e-01 7.59108055e-03 8.47662464e-04 2.15270327e-02 5.99074698e-01
4321 2.16100000e+01 1.32733184e-02 5.92061725e-01 7.67152687e-03 8.37334320e-04 2.09448453e-02 5.92899060e-01
4322 2.16150000e+01 1.25008703e-02 5.84852485e-01 7.75778146e-03 8.23807508e-04 2.02586518e-02 5.85676293e-01
4323 2.16200000e+01 1.16518171e-02 5.76965239e-01 7.83827002e-03 8.09079329e-04 1.94900871e-02 5.77774318e-01
4324 2.16250000e+01 1.07630438e-02 5.68799428e-01 7.90258343e-03 7.96566240e-04 1.86656272e-02 5.69595994e-01
4325 2.16300000e+01 9.87433742e-03 5.60684054e-01 7.94754461e-03 7.88783084e-04 1.78218820e-02 5.61472837e-01
4326 2.16350000e+01 9.02097305e-03 5.52780915e-01 7.97604539e-03 7.84911415e-04 1.69970184e-02 5.53565827e-01
4327 2.16400000e+01 8.20992210e-03 5.45147626e-01 7.99195320e-03 7.83411394e-04 1.62018753e-02 5.45931037e-01
4328 2.16450000e+01 7.44708904e-03 5.37823127e-01 7.99821901e-03 7.83550555e-04 1.54453081e-02 5.38606678e-01
4329 2.16500000e+01 6.72791688e-03 5.30807772e-01 7.99664000e-03 7.84911416e-04 1.47245569e-02 5.31592683e-01
4330 2.16550000e+01 6.04707349e-03 5.24078211e-01 7.98774643e-03 7.87228583e-04 1.40348199e-02 5.24865440e-01
4331 2.16600000e+01 5.39737460e-03 5.17610360e-01 7.97509919e-03 7.90004653e-04 1.33724738e-02 5.18400364e-01
4332 2.16650000e+01 4.76975000e-03 5.11370599e-01 7.95910093e-03 7.92929994e-04 1.27288509e-02 5.12163529e-01
4333 2.16700000e+01 4.16880322e-03 5.05334158e-01 7.94148767e-03 7.95901782e-04 1.21102909e-02 5.06130059e-01
4334 2.16750000e+01 3.58636700e-03 4.99476444e-01 7.92416838e-03 7.98556665e-04 1.15105354e-02 5.00275000e-01
4335 2.16800000e+01 3.02488793e-03 4.93781287e-01 7.90862132e-03 8.00716618e-04 1.09335092e-02 4.94582004e-01
4336 2.16850000e+01 2.47807884e-03 4.88218722e-01 7.89588042e-03 8.02313571e-04 1.03739593e-02 4.89021035e-01
4337 2.16900000e+01 1.95002356e-03 4.82797714e-01 7.88599005e-03 8.03003740e-04 9.83601361e-03 4.83600718e-01
4338 2.16950000e+01 1.44056957e-03 4.77548607e-01 7.87894117e-03 8.02939303e-04 9.31951074e-03 4.78351547e-01
4339 2.17000000e+01 9.67962824e-04 4.72587777e-01 7.87385088e-03 8.02209255e-04 8.84181370e-03 4.73389986e-01
4340 2.17050000e+01 5.44662122e-04 4.68059594e-01 7.86924123e-03 8.01124354e-04 8.41390335e-03 4.68860718e-01
4341 2.17100000e+01 1.94388243e-04 4.64151200e-01 7.86320998e-03 7.99700459e-04 8.05759822e-03 4.64950901e-01
4342 2.17150000e+01 -6.76611926e-05 4.61071761e-01 7.85437901e-03 7.98281013e-04 7.78671782e-03 4.61870042e-01
4343 2.17200000e+01 -2.16303962e-04 4.59015038e-01 7.84155548e-03 7.97335567e-04 7.62525151e-03 4.59812374e-01
4344 2.17250000e+01 -2.39339874e-04 4.58134267e-01 7.82437262e-03 7.97026361e-04 7.58503275e-03 4.58931293e-01
4345 2.17300000e+01 -1.30246401e-04 4.58519823e-01 7.80153470e-03 7.97800598e-04 7.67128830e-03 4.59317624e-01
4346 2.17350000e+01 1.09625100e-04 4.60186779e-01 7.77559790e-03 7.99304496e-04 7.88522300e-03 4.60986084e-01
4347 2.17400000e+01 4.67645342e-04 4.63035693e-01 7.74650822e-03 8.01653511e-04 8.21415356e-03 4.63837346e-01
4348 2.17450000e+01 9.36004007e-04 4.66959099e-01 7.71501530e-03 8.04816509e-04 8.65101930e-03 4.67763915e-01
4349 2.17500000e+01 1.49443690e-03 4.71764535e-01 7.68445819e-03 8.08147560e-04 9.17889509e-03 4.72572682e-01
4350 2.17550000e+01 2.10959429e-03 4.77191962e-01 7.65582462e-03 8.11513899e-04 9.76541891e-03 4.78003476e-01
4351 2.17600000e+01 2.75713131e-03 4.83022144e-01 7.63023123e-03 8.14226036e-04 1.03873625e-02 4.83836370e-01
4352 2.17650000e+01 3.41751778e-03 4.89038410e-01 7.60755744e-03 8.16289711e-04 1.10250752e-02 4.89854700e-01
4353 2.17700000e+01 4.07336509e-03 4.95125970e-01 7.58791299e-03 8.17913293e-04 1.16612781e-02 4.95943883e-01
4354 2.17750000e+01 4.71846887e-03 5.01188826e-01 7.57188066e-03 8.19175398e-04 1.22903495e-02 5.02008002e-01
4355 2.17800000e+01 5.35121565e-03 5.07188817e-01 7.55938294e-03 8.20128308e-04 1.29105986e-02 5.08008945e-01
4356 2.17850000e+01 5.95818984e-03 5.13038111e-01 7.54984831e-03 8.20593343e-04 1.35080381e-02 5.13858704e-01
4357 2.17900000e+01 6.54178994e-03 5.18730679e-01 7.54291052e-03 8.20694759e-04 1.40847005e-02 5.19551373e-01
4358 2.17950000e+01 7.10680330e-03 5.24275656e-01 7.53810141e-03 8.20627500e-04 1.46449047e-02 5.25096284e-01
4359 2.18000000e+01 7.64290308e-03 5.29612150e-01 7.53514693e-03 8.20494542e-04 1.51780500e-02 5.30432644e-01
4360 2.18050000e+01 8.13928889e-03 5.34658044e-01 7.53412873e-03 8.20233722e-04 1.56734176e-02 5.35478278e-01
4361 2.18100000e+01 8.58648075e-03 5.39350571e-01 7.53481181e-03 8.19772416e-04 1.61212926e-02 5.40170343e-01
4362 2.18150000e+01 8.97636491e-03 5.43633029e-01 7.53624053e-03 8.19127458e-04 1.65126054e-02 5.44452156e-01
4363 2.18200000e+01 9.31200093e-03 5.47519513e-01 7.53735344e-03 8.18445809e-04 1.68493544e-02 5.48337959e-01
4364 2.18250000e+01 9.60752059e-03 5.51072843e-01 7.53676427e-03 8.17992996e-04 1.71442849e-02 5.51890836e-01
4365 2.18300000e+01 9.87814084e-03 5.54401139e-01 7.53287978e-03 8.18221521e-04 1.74110206e-02 5.55219361e-01
4366 2.18350000e+01 1.01336898e-02 5.57597156e-01 7.52528148e-03 8.19604356e-04 1.76589713e-02 5.58416760e-01
4367 2.18400000e+01 1.03837507e-02 5.60732142e-01 7.51398124e-03 8.22077258e-04 1.78977319e-02 5.61554220e-01
4368 2.18450000e+01 1.06390782e-02 5.63829893e-01 7.49973767e-03 8.25458312e-04 1.81388159e-02 5.64655352e-01
4369 2.18500000e+01 1.08967695e-02 5.66848147e-01 7.48281467e-03 8.29438517e-04 1.83795842e-02 5.67677585e-01
4370 2.18550000e+01 1.11445886e-02 5.69713646e-01 7.46361276e-03 8.33827663e-04 1.86082013e-02 5.70547474e-01
4371 2.18600000e+01 1.13784823e-02 5.72389008e-01 7.44296810e-03 8.38360725e-04 1.88214504e-02 5.73227369e-01
4372 2.18650000e+01 1.15921192e-02 5.74826281e-01 7.42151044e-03 8.42950438e-04 1.90136296e-02 5.75669231e-01
4373 2.18700000e+01 1.17964155e-02 5.77045837e-01 7.39928742e-03 8.47280091e-04 1.91957030e-02 5.77893117e-01
4374 2.18750000e+01 1.19828576e-02 5.79041501e-01 7.37718323e-03 8.51653892e-04 1.93600408e-02 5.79893155e-01
4375 2.18800000e+01 1.21586539e-02 5.80847375e-01 7.35603612e-03 8.55924681e-04 1.95146900e-02 5.81703300e-01
4376 2.18850000e+01 1.23235243e-02 5.82489842e-01 7.33603781e-03 8.59913864e-04 1.96595621e-02 5.83349755e-01
4377 2.18900000e+01 1.24847489e-02 5.84004122e-01 7.31791799e-03 8.63621460e-04 1.98026668e-02 5.84867744e-01
4378 2.18950000e+01 1.26357668e-02 5.85371651e-01 7.30210521e-03 8.66916323e-04 1.99378720e-02 5.86238568e-01
4379 2.19000000e+01 1.27715009e-02 5.86566502e-01 7.28921487e-03 8.69749949e-04 2.00607158e-02 5.87436252e-01
4380 2.19050000e+01 1.28867574e-02 5.87549985e-01 7.28018502e-03 8.72027977e-04 2.01669425e-02 5.88422013e-01
4381 2.19100000e+01 1.29642857e-02 5.88228437e-01 7.27540953e-03 8.73713903e-04 2.02396952e-02 5.89102151e-01
4382 2.19150000e+01 1.29893871e-02 5.88478741e-01 7.27624795e-03 8.74689469e-04 2.02656351e-02 5.89353430e-01
4383 2.19200000e+01 1.29521641e-02 5.88178419e-01 7.28472642e-03 8.74790741e-04 2.02368905e-02 5.89053210e-01
4384 2.19250000e+01 1.28256800e-02 5.87115755e-01 7.30246134e-03 8.73862480e-04 2.01281413e-02 5.87989617e-01
4385 2.19300000e+01 1.25826169e-02 5.85096883e-01 7.33143697e-03 8.71708229e-04 1.99140538e-02 5.85968591e-01
4386 2.19350000e+01 1.21973870e-02 5.81884856e-01 7.37412214e-03 8.67776288e-04 1.95715092e-02 5.82752633e-01
4387 2.19400000e+01 1.16520056e-02 5.77273659e-01 7.43244519e-03 8.61395697e-04 1.90844508e-02 5.78135055e-01
4388 2.19450000e+01 1.09358216e-02 5.71110777e-01 7.50714729e-03 8.51828954e-04 1.84429688e-02 5.71962606e-01
4389 2.19500000e+01 1.00578754e-02 5.63448581e-01 7.59622600e-03 8.38799913e-04 1.76541014e-02 5.64287381e-01
4390 2.19550000e+01 9.03819300e-03 5.54526195e-01 7.69287490e-03 8.23194617e-04 1.67310679e-02 5.55349390e-01
4391 2.19600000e+01 7.93139669e-03 5.44827854e-01 7.78526406e-03 8.07309765e-04 1.57166607e-02 5.45635164e-01
4392 2.19650000e+01 6.80816564e-03 5.34969065e-01 7.86167900e-03 7.94770705e-04 1.46698446e-02 5.35763835e-01
4393 2.19700000e+01 5.74435646e-03 5.25511909e-01 7.91649720e-03 7.86949394e-04 1.36608537e-02 5.26298858e-01
4394 2.19750000e+01 4.79667297e-03 5.16869067e-01 7.95041940e-03 7.82662842e-04 1.27470924e-02 5.17651730e-01
4395 2.19800000e+01 4.00342499e-03 5.09373487e-01 7.96543844e-03 7.81620150e-04 1.19688634e-02 5.10155107e-01
4396 2.19850000e+01 3.39270026e-03 5.03271477e-01 7.96420566e-03 7.82690547e-04 1.13569059e-02 5.04054168e-01
4397 2.19900000e+01 2.97594254e-03 4.98645789e-01 7.95045821e-03 7.85557997e-04 1.09264007e-02 4.99431347e-01
4398 2.19950000e+01 2.74726788e-03 4.95513786e-01 7.92795220e-03 7.89570395e-04 1.06752201e-02 4.96303357e-01
4399 2.20000000e+01 2.68079291e-03 4.93743448e-01 7.90089259e-03 7.94166754e-04 1.05816855e-02 4.94537615e-01
4400 2.20050000e+01 2.74814531e-03 4.93139551e-01 7.87334825e-03 7.98644906e-04 1.06214936e-02 4.93938196e-01
4401 2.20100000e+01 2.92400969e-03 4.93448424e-01 7.84875503e-03 8.02421210e-04 1.07727647e-02 4.94250845e-01
4402 2.20150000e+01 3.17649428e-03 4.94392601e-01 7.82672418e-03 8.05289890e-04 1.10032185e-02 4.95197891e-01
4403 2.20200000e+01 3.47619058e-03 4.95757145e-01 7.80843269e-03 8.07071924e-04 1.12846233e-02 4.96564217e-01
4404 2.20250000e+01 3.80841032e-03 4.97468280e-01 7.79300393e-03 8.08264080e-04 1.16014143e-02 4.98276544e-01
4405 2.20300000e+01 4.15919162e-03 4.99414078e-01 7.77951595e-03 8.09030597e-04 1.19387076e-02 5.00223108e-01
4406 2.20350000e+01 4.52980789e-03 5.01548667e-01 7.76794106e-03 8.09139993e-04 1.22977490e-02 5.02357807e-01
4407 2.20400000e+01 4.90786986e-03 5.03818805e-01 7.75832611e-03 8.08604663e-04 1.26661960e-02 5.04627410e-01
4408 2.20450000e+01 5.28472299e-03 5.06202671e-01 7.75116819e-03 8.07400999e-04 1.30358912e-02 5.07010072e-01
4409 2.20500000e+01 5.66090463e-03 5.08644217e-01 7.74658487e-03 8.05236054e-04 1.34074895e-02 5.09449453e-01
4410 2.20550000e+01 6.01811640e-03 5.11219572e-01 7.74455241e-03 8.02909673e-04 1.37626688e-02 5.12022482e-01
4411 2.20600000e+01 6.36043576e-03 5.13897797e-01 7.74380091e-03 7.99978802e-04 1.41042367e-02 5.14697776e-01
4412 2.20650000e+01 6.70364658e-03 5.16821130e-01 7.74315162e-03 7.96721718e-04 1.44467982e-02 5.17617851e-01
4413 2.20700000e+01 7.05171201e-03 5.20084033e-01 7.74144349e-03 7.94031733e-04 1.47931555e-02 5.20878065e-01
4414 2.20750000e+01 7.41128622e-03 5.23724931e-01 7.73760431e-03 7.92028237e-04 1.51488905e-02 5.24516959e-01
4415 2.20800000e+01 7.79236872e-03 5.27812426e-01 7.73096518e-03 7.90815325e-04 1.55233339e-02 5.28603241e-01
4416 2.20850000e+01 8.19524073e-03 5.32308919e-01 7.72203842e-03 7.90933387e-04 1.59172792e-02 5.33099852e-01
4417 2.20900000e+01 8.61358614e-03 5.37108630e-01 7.71103238e-03 7.92049668e-04 1.63246185e-02 5.37900680e-01
4418 2.20950000e+01 9.03315179e-03 5.42046477e-01 7.69870889e-03 7.93857824e-04 1.67318607e-02 5.42840334e-01
4419 2.21000000e+01 9.44795089e-03 5.47007905e-01 7.68518853e-03 7.96235227e-04 1.71331394e-02 5.47804141e-01
4420 2.21050000e+01 9.84204114e-03 5.51810121e-01 7.67104811e-03 7.98960944e-04 1.75130892e-02 5.52609082e-01
4421 2.21100000e+01 1.02133910e-02 5.56366301e-01 7.65641961e-03 8.01988118e-04 1.78698106e-02 5.57168289e-01
4422 2.21150000e+01 1.05560746e-02 5.60600803e-01 7.64231173e-03 8.05052140e-04 1.81983864e-02 5.61405855e-01
4423 2.21200000e+01 1.08594550e-02 5.64443255e-01 7.62814213e-03 8.08134823e-04 1.84875971e-02 5.65251390e-01
4424 2.21250000e+01 1.11294116e-02 5.67924961e-01 7.61417288e-03 8.11239864e-04 1.87435844e-02 5.68736201e-01
4425 2.21300000e+01 1.13796776e-02 5.71068240e-01 7.60062160e-03 8.14209547e-04 1.89802991e-02 5.71882449e-01
4426 2.21350000e+01 1.16181409e-02 5.73925747e-01 7.58708819e-03 8.16959591e-04 1.92052291e-02 5.74742707e-01
4427 2.21400000e+01 1.18487001e-02 5.76562677e-01 7.57383784e-03 8.19706157e-04 1.94225379e-02 5.77382383e-01
4428 2.21450000e+01 1.20656283e-02 5.78996968e-01 7.56116840e-03 8.22327700e-04 1.96267967e-02 5.79819296e-01
4429 2.21500000e+01 1.22774727e-02 5.81275759e-01 7.54928920e-03 8.24743670e-04 1.98267619e-02 5.82100503e-01
4430 2.21550000e+01 1.24817035e-02 5.83403484e-01 7.53813416e-03 8.26957763e-04 2.00198377e-02 5.84230442e-01
4431 2.21600000e+01 1.26827831e-02 5.85415290e-01 7.52825219e-03 8.28839775e-04 2.02110353e-02 5.86244130e-01
4432 2.21650000e+01 1.28737890e-02 5.87315270e-01 7.51982867e-03 8.30498153e-04 2.03936176e-02 5.88145768e-01
4433 2.21700000e+01 1.30585109e-02 5.89132505e-01 7.51283791e-03 8.31902045e-04 2.05713488e-02 5.89964407e-01
4434 2.21750000e+01 1.32367583e-02 5.90859013e-01 7.50758453e-03 8.33048661e-04 2.07443428e-02 5.91692062e-01
4435 2.21800000e+01 1.34065088e-02 5.92495717e-01 7.50438327e-03 8.33940915e-04 2.09108921e-02 5.93329658e-01
4436 2.21850000e+01 1.35603558e-02 5.94011131e-01 7.50340812e-03 8.34617224e-04 2.10637639e-02 5.94845748e-01
4437 2.21900000e+01 1.36916251e-02 5.95364132e-01 7.50475869e-03 8.35100764e-04 2.11963838e-02 5.96199233e-01
4438 2.21950000e+01 1.37977286e-02 5.96497386e-01 7.50921933e-03 8.35350590e-04 2.13069479e-02 5.97332737e-01
4439 2.22000000e+01 1.38653907e-02 5.97313050e-01 7.51725603e-03 8.35194507e-04 2.13826467e-02 5.98148245e-01
4440 2.22050000e+01 1.38767444e-02 5.97673238e-01 7.52977229e-03 8.34621598e-04 2.14065167e-02 5.98507859e-01
4441 2.22100000e+01 1.38183180e-02 5.97437477e-01 7.54810858e-03 8.33483244e-04 2.13664266e-02 5.98270960e-01
4442 2.22150000e+01 1.36696623e-02 5.96419779e-01 7.57404950e-03 8.31568970e-04 2.12437118e-02 5.97251348e-01
4443 2.22200000e+01 1.34064778e-02 5.94413023e-01 7.60863043e-03 8.28784574e-04 2.10151083e-02 5.95241807e-01
4444 2.22250000e+01 1.30067135e-02 5.91199404e-01 7.65574202e-03 8.24372594e-04 2.06624555e-02 5.92023776e-01
4445 2.22300000e+01 1.24481611e-02 5.86558640e-01 7.71662110e-03 8.17820716e-04 2.01647822e-02 5.87376461e-01
4446 2.22350000e+01 1.17160765e-02 5.80334359e-01 7.79329415e-03 8.08332010e-04 1.95093706e-02 5.81142691e-01
4447 2.22400000e+01 1.08116001e-02 5.72493355e-01 7.88526988e-03 7.95381730e-04 1.86968699e-02 5.73288736e-01
4448 2.22450000e+01 9.75624100e-03 5.63219235e-01 7.98753732e-03 7.79358523e-04 1.77437783e-02 5.63998594e-01
4449 2.22500000e+01 8.59144427e-03 5.52940267e-01 8.09032308e-03 7.62375636e-04 1.66817674e-02 5.53702643e-01
4450 2.22550000e+01 7.38492608e-03 5.42241390e-01 8.18093877e-03 7.47454744e-04 1.55658648e-02 5.42988844e-01
4451 2.22600000e+01 6.21307522e-03 5.31745963e-01 8.25010024e-03 7.37061538e-04 1.44631755e-02 5.32483024e-01
4452 2.22650000e+01 5.13931408e-03 5.21950155e-01 8.29522424e-03 7.30852252e-04 1.34345383e-02 5.22681007e-01
4453 2.22700000e+01 4.21819913e-03 5.13281841e-01 8.31762887e-03 7.28111059e-04 1.25358280e-02 5.14009953e-01
4454 2.22750000e+01 3.49434698e-03 5.06102811e-01 8.31924482e-03 7.29206026e-04 1.18135918e-02 5.06832017e-01
4455 2.22800000e+01 2.98274752e-03 5.00564320e-01 8.30355565e-03 7.32371370e-04 1.12863032e-02 5.01296691e-01
4456 2.22850000e+01 2.69651680e-03 4.96752229e-01 8.27381026e-03 7.37237067e-04 1.09703271e-02 4.97489466e-01
4457 2.22900000e+01 2.60050023e-03 4.94569207e-01 8.23627000e-03 7.43541607e-04 1.08367702e-02 4.95312748e-01
4458 2.22950000e+01 2.66925962e-03 4.93759065e-01 8.19598263e-03 7.50190283e-04 1.08652423e-02 4.94509256e-01
4459 2.23000000e+01 2.86836676e-03 4.94008722e-01 8.15645970e-03 7.56246116e-04 1.10248265e-02 4.94764968e-01
4460 2.23050000e+01 3.14591381e-03 4.95008072e-01 8.11718836e-03 7.61795227e-04 1.12631022e-02 4.95769867e-01
4461 2.23100000e+01 3.47498161e-03 4.96509437e-01 8.08140540e-03 7.66743810e-04 1.15563870e-02 4.97276180e-01
4462 2.23150000e+01 3.84388435e-03 4.98361686e-01 8.04620505e-03 7.70776007e-04 1.18900894e-02 4.99132462e-01
4463 2.23200000e+01 4.24495883e-03 5.00589108e-01 8.01145896e-03 7.74717842e-04 1.22564178e-02 5.01363826e-01
4464 2.23250000e+01 4.68013668e-03 5.03159649e-01 7.97702305e-03 7.78152885e-04 1.26571597e-02 5.03937802e-01
4465 2.23300000e+01 5.16112271e-03 5.06186448e-01 7.94220061e-03 7.81329874e-04 1.31033233e-02 5.06967778e-01
4466 2.23350000e+01 5.68329341e-03 5.09671713e-01 7.90757738e-03 7.84474679e-04 1.35908708e-02 5.10456188e-01
4467 2.23400000e+01 6.23080863e-03 5.13512233e-01 7.87657940e-03 7.87114376e-04 1.41073880e-02 5.14299348e-01
4468 2.23450000e+01 6.76245011e-03 5.17437796e-01 7.85194769e-03 7.88634156e-04 1.46143978e-02 5.18226430e-01
4469 2.23500000e+01 7.25017449e-03 5.21286029e-01 7.83422952e-03 7.88699363e-04 1.50844040e-02 5.22074729e-01
4470 2.23550000e+01 7.68778838e-03 5.25042522e-01 7.82215843e-03 7.87495361e-04 1.55099468e-02 5.25830017e-01
4471 2.23600000e+01 8.07927161e-03 5.28765180e-01 7.81335073e-03 7.85650770e-04 1.58926223e-02 5.29550831e-01
4472 2.23650000e+01 8.44381670e-03 5.32560582e-01 7.80531421e-03 7.83519269e-04 1.62491309e-02 5.33344102e-01
4473 2.23700000e+01 8.79415647e-03 5.36517813e-01 7.79679022e-03 7.82277955e-04 1.65909467e-02 5.37300091e-01
4474 2.23750000e+01 9.14690613e-03 5.40711845e-01 7.78665375e-03 7.81915426e-04 1.69335599e-02 5.41493761e-01
4475 2.23800000e+01 9.51246197e-03 5.45196162e-01 7.77386818e-03 7.82771348e-04 1.72863302e-02 5.45978933e-01
4476 2.23850000e+01 9.89592955e-03 5.49946688e-01 7.75839039e-03 7.84821185e-04 1.76543199e-02 5.50731509e-01
4477 2.23900000e+01 1.02991558e-02 5.54908500e-01 7.74086551e-03 7.87909082e-04 1.80400213e-02 5.55696409e-01
4478 2.23950000e+01 1.07123484e-02 5.59951803e-01 7.72184808e-03 7.91774316e-04 1.84341965e-02 5.60743578e-01
4479 2.24000000e+01 1.11276127e-02 5.64939751e-01 7.70231010e-03 7.96076555e-04 1.88299228e-02 5.65735828e-01
4480 2.24050000e+01 1.15313014e-02 5.69744346e-01 7.68243967e-03 8.00497254e-04 1.92137411e-02 5.70544843e-01
4481 2.24100000e+01 1.19134603e-02 5.74276265e-01 7.66275014e-03 8.04853674e-04 1.95762105e-02 5.75081119e-01
4482 2.24150000e+01 1.22692399e-02 5.78482534e-01 7.64348936e-03 8.09061402e-04 1.99127293e-02 5.79291596e-01
4483 2.24200000e+01 1.26044143e-02 5.82365262e-01 7.62488271e-03 8.13063522e-04 2.02292970e-02 5.83178325e-01
4484 2.24250000e+01 1.29224705e-02 5.85925793e-01 7.60723620e-03 8.16814168e-04 2.05297066e-02 5.86742607e-01
4485 2.24300000e+01 1.32188515e-02 5.89158674e-01 7.59082659e-03 8.20385429e-04 2.08096781e-02 5.89979059e-01
4486 2.24350000e+01 1.34861687e-02 5.92037865e-01 7.57625967e-03 8.23726311e-04 2.10624283e-02 5.92861591e-01
4487 2.24400000e+01 1.37115904e-02 5.94478512e-01 7.56438170e-03 8.26751279e-04 2.12759721e-02 5.95305263e-01
4488 2.24450000e+01 1.38795540e-02 5.96365455e-01 7.55655127e-03 8.29354090e-04 2.14361053e-02 5.97194809e-01
4489 2.24500000e+01 1.39739811e-02 5.97539574e-01 7.55434257e-03 8.31305357e-04 2.15283236e-02 5.98370879e-01
4490 2.24550000e+01 1.39694972e-02 5.97809713e-01 7.55992516e-03 8.32348566e-04 2.15294224e-02 5.98642062e-01
4491 2.24600000e+01 1.38397169e-02 5.96971615e-01 7.57587677e-03 8.32192137e-04 2.14155936e-02 5.97803808e-01
4492 2.24650000e+01 1.35573402e-02 5.94799303e-01 7.60480005e-03 8.30334546e-04 2.11621403e-02 5.95629638e-01
4493 2.24700000e+01 1.31024323e-02 5.91082294e-01 7.64933579e-03 8.26012514e-04 2.07517680e-02 5.91908306e-01
4494 2.24750000e+01 1.24669611e-02 5.85679557e-01 7.71147428e-03 8.18336174e-04 2.01784354e-02 5.86497893e-01
4495 2.24800000e+01 1.16474510e-02 5.78584995e-01 7.79011477e-03 8.06807180e-04 1.94375658e-02 5.79391803e-01
4496 2.24850000e+01 1.06654896e-02 5.70040367e-01 7.87891152e-03 7.92039373e-04 1.85444011e-02 5.70832406e-01
4497 2.24900000e+01 9.57033605e-03 5.60548825e-01 7.96572089e-03 7.76819933e-04 1.75360569e-02 5.61325645e-01
4498 2.24950000e+01 8.44160774e-03 5.50772758e-01 8.03636095e-03 7.64792729e-04 1.64779687e-02 5.51537550e-01
4499 2.25000000e+01 7.35601115e-03 5.41309554e-01 8.08339380e-03 7.57960779e-04 1.54394050e-02 5.42067514e-01
4500 2.25050000e+01 6.37824665e-03 5.32613207e-01 8.10664680e-03 7.55252607e-04 1.44848934e-02 5.33368459e-01
4501 2.25100000e+01 5.55504259e-03 5.25047216e-01 8.10899894e-03 7.55904663e-04 1.36640415e-02 5.25803121e-01
4502 2.25150000e+01 4.91706155e-03 5.18852810e-01 8.09245301e-03 7.59636776e-04 1.30095146e-02 5.19612447e-01
4503 2.25200000e+01 4.47361894e-03 5.14141867e-01 8.06274730e-03 7.65157654e-04 1.25363662e-02 5.14907025e-01
4504 2.25250000e+01 4.21967419e-03 5.10930254e-01 8.02306898e-03 7.72063599e-04 1.22427432e-02 5.11702317e-01
4505 2.25300000e+01 4.13753266e-03 5.09105153e-01 7.98029286e-03 7.79321035e-04 1.21178255e-02 5.09884474e-01
4506 2.25350000e+01 4.20125241e-03 5.08488580e-01 7.93498922e-03 7.86801187e-04 1.21362416e-02 5.09275381e-01
4507 2.25400000e+01 4.37236175e-03 5.08778086e-01 7.89236073e-03 7.93645706e-04 1.22647225e-02 5.09571732e-01
4508 2.25450000e+01 4.62032377e-03 5.09711486e-01 7.85335157e-03 7.99543979e-04 1.24736753e-02 5.10511030e-01
4509 2.25500000e+01 4.91694706e-03 5.11065711e-01 7.81779276e-03 8.04512688e-04 1.27347398e-02 5.11870224e-01
4510 2.25550000e+01 5.24737983e-03 5.12732223e-01 7.78475670e-03 8.08741860e-04 1.30321365e-02 5.13540964e-01
4511 2.25600000e+01 5.60598811e-03 5.14657543e-01 7.75384049e-03 8.12357726e-04 1.33598286e-02 5.15469901e-01
4512 2.25650000e+01 5.99101988e-03 5.16820805e-01 7.72474636e-03 8.15414711e-04 1.37157662e-02 5.17636220e-01
4513 2.25700000e+01 6.39765880e-03 5.19211940e-01 7.69715175e-03 8.17944149e-04 1.40948106e-02 5.20029884e-01
4514 2.25750000e+01 6.82746714e-03 5.21845688e-01 7.67093853e-03 8.19702180e-04 1.44984057e-02 5.22665391e-01
4515 2.25800000e+01 7.27189774e-03 5.24780392e-01 7.64610622e-03 8.21149095e-04 1.49180040e-02 5.25601541e-01
4516 2.25850000e+01 7.73888784e-03 5.28079697e-01 7.62151680e-03 8.22241597e-04 1.53604046e-02 5.28901938e-01
4517 2.25900000e+01 8.23452942e-03 5.31840058e-01 7.59583855e-03 8.23346507e-04 1.58303680e-02 5.32663404e-01
4518 2.25950000e+01 8.76016142e-03 5.36145461e-01 7.57133049e-03 8.24447512e-04 1.63314919e-02 5.36969909e-01
4519 2.26000000e+01 9.31575678e-03 5.40965494e-01 7.54629844e-03 8.25669137e-04 1.68620552e-02 5.41791163e-01
4520 2.26050000e+01 9.89723874e-03 5.46271598e-01 7.52157350e-03 8.27213524e-04 1.74188122e-02 5.47098812e-01
4521 2.26100000e+01 1.04798121e-02 5.51922363e-01 7.49706530e-03 8.29072800e-04 1.79768774e-02 5.52751436e-01
4522 2.26150000e+01 1.10473521e-02 5.57759528e-01 7.47360433e-03 8.31497773e-04 1.85209564e-02 5.58591026e-01
4523 2.26200000e+01 1.15861678e-02 5.63619832e-01 7.45155615e-03 8.34428008e-04 1.90377239e-02 5.64454260e-01
4524 2.26250000e+01 1.20930734e-02 5.69315636e-01 7.43116220e-03 8.37459471e-04 1.95242356e-02 5.70153095e-01
4525 2.26300000e+01 1.25445443e-02 5.74649471e-01 7.41319420e-03 8.40637732e-04 1.99577385e-02 5.75490109e-01
4526 2.26350000e+01 1.29246815e-02 5.79436389e-01 7.39927843e-03 8.43658588e-04 2.03239600e-02 5.80280047e-01
4527 2.26400000e+01 1.32041833e-02 5.83436199e-01 7.39166656e-03 8.46706943e-04 2.05958499e-02 5.84282906e-01
4528 2.26450000e+01 1.33696822e-02 5.86377731e-01 7.39253155e-03 8.49020913e-04 2.07622137e-02 5.87226752e-01
4529 2.26500000e+01 1.33935695e-02 5.87974288e-01 7.40507731e-03 8.50144104e-04 2.07986468e-02 5.88824432e-01
4530 2.26550000e+01 1.32383310e-02 5.87960647e-01 7.43233928e-03 8.49710737e-04 2.06706703e-02 5.88810357e-01
4531 2.26600000e+01 1.28867880e-02 5.86096345e-01 7.47622710e-03 8.46721914e-04 2.03630151e-02 5.86943067e-01
4532 2.26650000e+01 1.23382707e-02 5.82290320e-01 7.53788502e-03 8.39882529e-04 1.98761558e-02 5.83130202e-01
4533 2.26700000e+01 1.16028657e-02 5.76634394e-01 7.61385842e-03 8.28837709e-04 1.92167242e-02 5.77463231e-01
4534 2.26750000e+01 1.07196993e-02 5.69545227e-01 7.69434393e-03 8.15205297e-04 1.84140432e-02 5.70360433e-01
4535 2.26800000e+01 9.77061748e-03 5.61742104e-01 7.76475716e-03 8.02488199e-04 1.75353746e-02 5.62544593e-01
4536 2.26850000e+01 8.84690061e-03 5.54010708e-01 7.81318644e-03 7.94883128e-04 1.66600871e-02 5.54805591e-01
4537 2.26900000e+01 8.02537319e-03 5.46936557e-01 7.83632409e-03 7.92517451e-04 1.58616973e-02 5.47729074e-01
4538 2.26950000e+01 7.35782816e-03 5.40939283e-01 7.83660673e-03 7.93769534e-04 1.51944349e-02 5.41733053e-01
4539 2.27000000e+01 6.87673845e-03 5.36279245e-01 7.81832010e-03 7.97867621e-04 1.46950585e-02 5.37077113e-01
4540 2.27050000e+01 6.59030176e-03 5.33049164e-01 7.78692056e-03 8.04043890e-04 1.43772223e-02 5.33853208e-01
4541 2.27100000e+01 6.48001534e-03 5.31157043e-01 7.74792024e-03 8.11454938e-04 1.42279356e-02 5.31968498e-01
4542 2.27150000e+01 6.51236318e-03 5.30375794e-01 7.70545634e-03 8.19261405e-04 1.42178195e-02 5.31195056e-01
4543 2.27200000e+01 6.63638229e-03 5.30406619e-01 7.66209516e-03 8.26968157e-04 1.42984774e-02 5.31233587e-01
4544 2.27250000e+01 6.81296965e-03 5.30974054e-01 7.62001869e-03 8.34149079e-04 1.44329883e-02 5.31808203e-01
4545 2.27300000e+01 7.03284791e-03 5.31906207e-01 7.58093105e-03 8.40374070e-04 1.46137790e-02 5.32746581e-01
4546 2.27350000e+01 7.28599844e-03 5.33103708e-01 7.54522223e-03 8.45953544e-04 1.48312207e-02 5.33949662e-01
4547 2.27400000e+01 7.55601779e-03 5.34470703e-01 7.51236901e-03 8.51003922e-04 1.50683868e-02 5.35321707e-01
4548 2.27450000e+01 7.84855381e-03 5.35989468e-01 7.48278741e-03 8.54990160e-04 1.53313412e-02 5.36844458e-01
4549 2.27500000e+01 8.16046446e-03 5.37686569e-01 7.45631356e-03 8.58069015e-04 1.56167780e-02 5.38544638e-01
4550 2.27550000e+01 8.48600433e-03 5.39574150e-01 7.43414230e-03 8.60534280e-04 1.59201466e-02 5.40434684e-01
4551 2.27600000e+01 8.82570166e-03 5.41666293e-01 7.41605617e-03 8.62092407e-04 1.62417578e-02 5.42528385e-01
4552 2.27650000e+01 9.17991688e-03 5.43965281e-01 7.40269335e-03 8.62685414e-04 1.65826102e-02 5.44827966e-01
4553 2.27700000e+01 9.53486049e-03 5.46394613e-01 7.39427663e-03 8.62342362e-04 1.69291371e-02 5.47256955e-01
4554 2.27750000e+01 9.87590833e-03 5.48867488e-01 7.39386135e-03 8.60727224e-04 1.72697697e-02 5.49728215e-01
4555 2.27800000e+01 1.01814341e-02 5.51242279e-01 7.40238461e-03 8.58011096e-04 1.75838187e-02 5.52100291e-01
4556 2.27850000e+01 1.04182544e-02 5.53284351e-01 7.42097148e-03 8.54243377e-04 1.78392259e-02 5.54138594e-01
4557 2.27900000e+01 1.05386413e-02 5.54675881e-01 7.45080807e-03 8.49368202e-04 1.79894494e-02 5.55525249e-01
4558 2.27950000e+01 1.05064929e-02 5.55096303e-01 7.49416112e-03 8.42984415e-04 1.80006540e-02 5.55939287e-01
4559 2.28000000e+01 1.03143185e-02 5.54292735e-01 7.55310210e-03 8.34215036e-04 1.78674206e-02 5.55126950e-01
4560 2.28050000e+01 9.94346783e-03 5.52041778e-01 7.62653300e-03 8.22719282e-04 1.75700008e-02 5.52864498e-01
4561 2.28100000e+01 9.38263270e-03 5.48270140e-01 7.71042108e-03 8.08847043e-04 1.70930538e-02 5.49078987e-01
4562 2.28150000e+01 8.67097679e-03 5.43221443e-01 7.79803635e-03 7.94177347e-04 1.64690131e-02 5.44015620e-01
4563 2.28200000e+01 7.88124360e-03 5.37419233e-01 7.87944575e-03 7.81687384e-04 1.57606893e-02 5.38200921e-01
4564 2.28250000e+01 7.07427314e-03 5.31352494e-01 7.94400417e-03 7.73309535e-04 1.50182773e-02 5.32125804e-01
4565 2.28300000e+01 6.31185043e-03 5.25463388e-01 7.98654079e-03 7.68571242e-04 1.42983912e-02 5.26231959e-01
4566 2.28350000e+01 5.65593488e-03 5.20188245e-01 8.00720172e-03 7.66991706e-04 1.36631366e-02 5.20955237e-01
4567 2.28400000e+01 5.14880008e-03 5.15873020e-01 8.00865049e-03 7.68411253e-04 1.31574506e-02 5.16641431e-01
4568 2.28450000e+01 4.79182536e-03 5.12703426e-01 7.99482687e-03 7.72171257e-04 1.27866522e-02 5.13475597e-01
4569 2.28500000e+01 4.58729105e-03 5.10671158e-01 7.96845540e-03 7.77573753e-04 1.25557465e-02 5.11448732e-01
4570 2.28550000e+01 4.53538334e-03 5.09741645e-01 7.93382516e-03 7.84108060e-04 1.24692085e-02 5.10525753e-01
4571 2.28600000e+01 4.62532577e-03 5.09782574e-01 7.89478512e-03 7.91059315e-04 1.25201109e-02 5.10573633e-01
4572 2.28650000e+01 4.81279080e-03 5.10589001e-01 7.85388970e-03 7.98082064e-04 1.26666805e-02 5.11387083e-01
4573 2.28700000e+01 5.06641991e-03 5.11977044e-01 7.81332389e-03 8.04795794e-04 1.28797438e-02 5.12781840e-01
4574 2.28750000e+01 5.35919371e-03 5.13728894e-01 7.77445877e-03 8.10971068e-04 1.31336525e-02 5.14539865e-01
4575 2.28800000e+01 5.69105423e-03 5.15694708e-01 7.73674673e-03 8.16374562e-04 1.34278010e-02 5.16511083e-01
4576 2.28850000e+01 6.03212673e-03 5.17795615e-01 7.70019716e-03 8.21431047e-04 1.37323239e-02 5.18617046e-01
4577 2.28900000e+01 6.38953833e-03 5.20023882e-01 7.66498948e-03 8.26005040e-04 1.40545278e-02 5.20849887e-01
4578 2.28950000e+01 6.77926712e-03 5.22412540e-01 7.63124676e-03 8.30045176e-04 1.44105139e-02 5.23242585e-01
4579 2.29000000e+01 7.20536895e-03 5.24980350e-01 7.59890636e-03 8.33521870e-04 1.48042753e-02 5.25813872e-01
4580 2.29050000e+01 7.65232686e-03 5.27783389e-01 7.56787180e-03 8.36467292e-04 1.52201987e-02 5.28619857e-01
4581 2.29100000e+01 8.09739457e-03 5.30846276e-01 7.53873465e-03 8.38915770e-04 1.56361292e-02 5.31685192e-01
4582 2.29150000e+01 8.53540451e-03 5.34203103e-01 7.51178730e-03 8.40865413e-04 1.60471918e-02 5.35043968e-01
4583 2.29200000e+01 8.97322788e-03 5.37842032e-01 7.48715922e-03 8.42379350e-04 1.64603871e-02 5.38684412e-01
4584 2.29250000e+01 9.42301341e-03 5.41719530e-01 7.46537999e-03 8.43457695e-04 1.68883934e-02 5.42562987e-01
4585 2.29300000e+01 9.86663347e-03 5.45720273e-01 7.44715204e-03 8.44267584e-04 1.73137855e-02 5.46564541e-01
4586 2.29350000e+01 1.02657295e-02 5.49682643e-01 7.43364291e-03 8.44886334e-04 1.76993724e-02 5.50527529e-01
4587 2.29400000e+01 1.05897177e-02 5.53368608e-01 7.42643036e-03 8.45280541e-04 1.80161480e-02 5.54213889e-01
4588 2.29450000e+01 1.08176947e-02 5.56449888e-01 7.42730644e-03 8.45312303e-04 1.82450012e-02 5.57295201e-01
4589 2.29500000e+01 1.09203589e-02 5.58581900e-01 7.43871246e-03 8.44682838e-04 1.83590714e-02 5.59426583e-01
4590 2.29550000e+01 1.08563610e-02 5.59442530e-01 7.46289997e-03 8.42910155e-04 1.83192609e-02 5.60285440e-01
4591 2.29600000e+01 1.06001469e-02 5.58734648e-01 7.50010630e-03 8.39153807e-04 1.81002532e-02 5.59573802e-01
4592 2.29650000e+01 1.01479942e-02 5.56257999e-01 7.54931551e-03 8.32591896e-04 1.76973097e-02 5.57090591e-01
4593 2.29700000e+01 9.51814948e-03 5.52098671e-01 7.60863961e-03 8.23486413e-04 1.71267891e-02 5.52922157e-01
4594 2.29750000e+01 8.75105396e-03 5.46603839e-01 7.67170080e-03 8.12703756e-04 1.64227548e-02 5.47416543e-01
4595 2.29800000e+01 7.91413727e-03 5.40389643e-01 7.72804371e-03 8.03366751e-04 1.56421810e-02 5.41193010e-01
4596 2.29850000e+01 7.09294304e-03 5.34109241e-01 7.76877919e-03 7.98144615e-04 1.48617222e-02 5.34907386e-01
4597 2.29900000e+01 6.37972212e-03 5.28337792e-01 7.79085346e-03 7.96543206e-04 1.41705756e-02 5.29134335e-01
4598 2.29950000e+01 5.82075833e-03 5.23563300e-01 7.79452943e-03 7.97633963e-04 1.36152878e-02 5.24360933e-01
4599 2.30000000e+01 5.44199217e-03 5.20077237e-01 7.78229903e-03 8.01262404e-04 1.32242912e-02 5.20878499e-01
4600 2.30050000e+01 5.23866823e-03 5.17929661e-01 7.76010243e-03 8.06557331e-04 1.29987707e-02 5.18736218e-01
4601 2.30100000e+01 5.19280751e-03 5.16966455e-01 7.73339656e-03 8.12338111e-04 1.29262041e-02 5.17778793e-01
4602 2.30150000e+01 5.26939144e-03 5.16928313e-01 7.70514977e-03 8.17921969e-04 1.29745412e-02 5.17746235e-01
4603 2.30200000e+01 5.43695603e-03 5.17528118e-01 7.67673821e-03 8.22965221e-04 1.31136942e-02 5.18351083e-01
4604 2.30250000e+01 5.65903065e-03 5.18598683e-01 7.64890914e-03 8.27494846e-04 1.33079398e-02 5.19426178e-01
4605 2.30300000e+01 5.91971726e-03 5.20016391e-01 7.62278205e-03 8.31758979e-04 1.35424993e-02 5.20848150e-01
4606 2.30350000e+01 6.21252152e-03 5.21677639e-01 7.59861206e-03 8.35340798e-04 1.38111336e-02 5.22512980e-01
4607 2.30400000e+01 6.53024561e-03 5.23513048e-01 7.57624299e-03 8.38423984e-04 1.41064886e-02 5.24351472e-01
4608 2.30450000e+01 6.86999789e-03 5.25482015e-01 7.55563764e-03 8.40762637e-04 1.44256355e-02 5.26322778e-01
4609 2.30500000e+01 7.20761230e-03 5.27589431e-01 7.53761975e-03 8.42938292e-04 1.47452321e-02 5.28432369e-01
4610 2.30550000e+01 7.56237739e-03 5.29839838e-01 7.52198330e-03 8.44132381e-04 1.50843607e-02 5.30683971e-01
4611 2.30600000e+01 7.91871842e-03 5.32271944e-01 7.50826459e-03 8.44998363e-04 1.54269830e-02 5.33116942e-01
4612 2.30650000e+01 8.29512467e-03 5.34891966e-01 7.49641584e-03 8.45161917e-04 1.57915405e-02 5.35737128e-01
4613 2.30700000e+01 8.69973048e-03 5.37809934e-01 7.48676906e-03 8.44918155e-04 1.61864995e-02 5.38654852e-01
4614 2.30750000e+01 9.13889725e-03 5.41085990e-01 7.47848329e-03 8.44065474e-04 1.66173805e-02 5.41930056e-01
4615 2.30800000e+01 9.60162768e-03 5.44776690e-01 7.47121336e-03 8.42831011e-04 1.70728410e-02 5.45619521e-01
4616 2.30850000e+01 1.00728994e-02 5.48902936e-01 7.46500399e-03 8.41771411e-04 1.75379034e-02 5.49744708e-01
4617 2.30900000e+01 1.05440306e-02 5.53409291e-01 7.45962646e-03 8.40868073e-04 1.80036570e-02 5.54250159e-01
4618 2.30950000e+01 1.10177371e-02 5.58206366e-01 7.45472691e-03 8.40313774e-04 1.84724640e-02 5.59046680e-01
4619 2.31000000e+01 1.14953548e-02 5.63153956e-01 7.45029422e-03 8.40157601e-04 1.89456491e-02 5.63994113e-01
4620 2.31050000e+01 1.19607240e-02 5.68112883e-01 7.44667528e-03 8.40406304e-04 1.94073992e-02 5.68953290e-01
4621 2.31100000e+01 1.23811123e-02 5.72906658e-01 7.44392722e-03 8.41116181e-04 1.98250395e-02 5.73747774e-01
4622 2.31150000e+01 1.27411738e-02 5.77364091e-01 7.44232584e-03 8.42311236e-04 2.01834997e-02 5.78206403e-01
4623 2.31200000e+01 1.30522946e-02 5.81319743e-01 7.44219939e-03 8.43281754e-04 2.04944940e-02 5.82163025e-01
4624 2.31250000e+01 1.33021979e-02 5.84648980e-01 7.44465003e-03 8.44318232e-04 2.07468479e-02 5.85493299e-01
4625 2.31300000e+01 1.34696445e-02 5.87222580e-01 7.45055408e-03 8.45149669e-04 2.09201985e-02 5.88067730e-01
4626 2.31350000e+01 1.35408902e-02 5.88920137e-01 7.46145619e-03 8.45598494e-04 2.10023464e-02 5.89765735e-01
4627 2.31400000e+01 1.35028881e-02 5.89578492e-01 7.47878915e-03 8.45305685e-04 2.09816773e-02 5.90423797e-01
4628 2.31450000e+01 1.33339296e-02 5.89017861e-01 7.50424607e-03 8.44018209e-04 2.08381757e-02 5.89861880e-01
4629 2.31500000e+01 1.30132570e-02 5.87092662e-01 7.53922962e-03 8.41245166e-04 2.05524866e-02 5.87933907e-01
4630 2.31550000e+01 1.25328079e-02 5.83660329e-01 7.58456425e-03 8.36446395e-04 2.01173722e-02 5.84496776e-01
4631 2.31600000e+01 1.18971668e-02 5.78667374e-01 7.64065480e-03 8.29079077e-04 1.95378216e-02 5.79496453e-01
4632 2.31650000e+01 1.11095613e-02 5.72181415e-01 7.70555462e-03 8.19216740e-04 1.88151159e-02 5.73000632e-01
4633 2.31700000e+01 1.01876810e-02 5.64455030e-01 7.77382582e-03 8.07944836e-04 1.79615068e-02 5.65262975e-01
4634 2.31750000e+01 9.17816418e-03 5.55923912e-01 7.83693542e-03 7.97765830e-04 1.70150996e-02 5.56721678e-01
4635 2.31800000e+01 8.15340631e-03 5.47105001e-01 7.88611920e-03 7.90638743e-04 1.60395255e-02 5.47895639e-01
4636 2.31850000e+01 7.16996543e-03 5.38475803e-01 7.91699872e-03 7.87097352e-04 1.50869642e-02 5.39262900e-01
4637 2.31900000e+01 6.26677806e-03 5.30416578e-01 7.92786518e-03 7.86596511e-04 1.41946432e-02 5.31203175e-01
4638 2.31950000e+01 5.48645909e-03 5.23274680e-01 7.92067900e-03 7.88651066e-04 1.34071381e-02 5.24063331e-01
4639 2.32000000e+01 4.85777246e-03 5.17289490e-01 7.89870232e-03 7.93208411e-04 1.27564748e-02 5.18082698e-01
4640 2.32050000e+01 4.39875899e-03 5.12578695e-01 7.86671889e-03 7.99145084e-04 1.22654779e-02 5.13377840e-01
4641 2.32100000e+01 4.10595411e-03 5.09185436e-01 7.82835776e-03 8.05852259e-04 1.19343119e-02 5.09991288e-01
4642 2.32150000e+01 3.96685918e-03 5.07014205e-01 7.78859130e-03 8.12630607e-04 1.17554505e-02 5.07826836e-01
4643 2.32200000e+01 3.96285965e-03 5.05948342e-01 7.75103275e-03 8.18868618e-04 1.17138924e-02 5.06767211e-01
4644 2.32250000e+01 4.06032019e-03 5.05778275e-01 7.71858632e-03 8.24047939e-04 1.17789065e-02 5.06602323e-01
4645 2.32300000e+01 4.23336244e-03 5.06289218e-01 7.69431118e-03 8.27684785e-04 1.19276736e-02 5.07116903e-01
4646 2.32350000e+01 4.46571926e-03 5.07273157e-01 7.67873642e-03 8.29491068e-04 1.21444557e-02 5.08102648e-01
4647 2.32400000e+01 4.74215644e-03 5.08582985e-01 7.67072565e-03 8.29634813e-04 1.24128821e-02 5.09412620e-01
4648 2.32450000e+01 5.02856193e-03 5.10079313e-01 7.66872156e-03 8.28658825e-04 1.26972835e-02 5.10907971e-01
4649 2.32500000e+01 5.31881058e-03 5.11710267e-01 7.67098371e-03 8.26713698e-04 1.29897943e-02 5.12536980e-01
4650 2.32550000e+01 5.61794415e-03 5.13442199e-01 7.67674360e-03 8.24025366e-04 1.32946878e-02 5.14266225e-01
4651 2.32600000e+01 5.91584513e-03 5.15260227e-01 7.68515448e-03 8.20554428e-04 1.36009996e-02 5.16080781e-01
4652 2.32650000e+01 6.21435333e-03 5.17176694e-01 7.69502531e-03 8.16641374e-04 1.39093786e-02 5.17993336e-01
4653 2.32700000e+01 6.50471407e-03 5.19159521e-01 7.70526636e-03 8.12448897e-04 1.42099804e-02 5.19971970e-01
4654 2.32750000e+01 6.78950656e-03 5.21313576e-01 7.71523888e-03 8.08187010e-04 1.45047454e-02 5.22121763e-01
4655 2.32800000e+01 7.07678854e-03 5.23662073e-01 7.72404358e-03 8.04007336e-04 1.48008321e-02 5.24466080e-01
4656 2.32850000e+01 7.36951028e-03 5.26294017e-01 7.73046509e-03 8.00255815e-04 1.50999754e-02 5.27094273e-01
4657 2.32900000e+01 7.68275784e-03 5.29317420e-01 7.73358451e-03 7.97286426e-04 1.54163423e-02 5.30114706e-01
4658 2.32950000e+01 8.01067491e-03 5.32709299e-01 7.73289038e-03 7.95389366e-04 1.57435653e-02 5.33504689e-01
4659 2.33000000e+01 8.36100370e-03 5.36502107e-01 7.72837069e-03 7.94696748e-04 1.60893744e-02 5.37296803e-01
4660 2.33050000e+01 8.72970106e-03 5.40610561e-01 7.72079140e-03 7.95108234e-04 1.64504925e-02 5.41405670e-01
4661 2.33100000e+01 9.10104217e-03 5.44941525e-01 7.71079732e-03 7.96472422e-04 1.68118395e-02 5.45737997e-01
4662 2.33150000e+01 9.46540065e-03 5.49301657e-01 7.69883997e-03 7.98267750e-04 1.71642406e-02 5.50099925e-01
4663 2.33200000e+01 9.81638026e-03 5.53610745e-01 7.68615331e-03 8.00783711e-04 1.75025336e-02 5.54411529e-01
4664 2.33250000e+01 1.01570957e-02 5.57751650e-01 7.67263416e-03 8.03545739e-04 1.78297299e-02 5.58555196e-01
4665 2.33300000e+01 1.04840614e-02 5.61624052e-01 7.65950467e-03 8.06466741e-04 1.81435661e-02 5.62430518e-01
4666 2.33350000e+01 1.07933224e-02 5.65200839e-01 7.64660768e-03 8.09299715e-04 1.84399300e-02 5.66010139e-01
4667 2.33400000e+01 1.10784095e-02 5.68478801e-01 7.63457620e-03 8.12043907e-04 1.87129857e-02 5.69290845e-01
4668 2.33450000e+01 1.13287355e-02 5.71468182e-01 7.62315161e-03 8.14700848e-04 1.89518871e-02 5.72282882e-01
4669 2.33500000e+01 1.15486704e-02 5.74186784e-01 7.61220260e-03 8.17236500e-04 1.91608730e-02 5.75004021e-01
4670 2.33550000e+01 1.17602181e-02 5.76686158e-01 7.60176790e-03 8.19554834e-04 1.93619860e-02 5.77505712e-01
4671 2.33600000e+01 1.19785570e-02 5.79011436e-01 7.59182569e-03 8.21635417e-04 1.95703827e-02 5.79833072e-01
4672 2.33650000e+01 1.22017595e-02 5.81205475e-01 7.58266781e-03 8.23551266e-04 1.97844273e-02 5.82029026e-01
4673 2.33700000e+01 1.24162803e-02 5.83294382e-01 7.57421298e-03 8.25325237e-04 1.99904933e-02 5.84119707e-01
4674 2.33750000e+01 1.26155055e-02 5.85281531e-01 7.56634184e-03 8.26960421e-04 2.01818473e-02 5.86108492e-01
4675 2.33800000e+01 1.28083692e-02 5.87172632e-01 7.55898154e-03 8.28425537e-04 2.03673508e-02 5.88001058e-01
4676 2.33850000e+01 1.29982546e-02 5.88971930e-01 7.55198288e-03 8.29756137e-04 2.05502375e-02 5.89801686e-01
4677 2.33900000e+01 1.31761553e-02 5.90670993e-01 7.54564896e-03 8.30951709e-04 2.07218042e-02 5.91501944e-01
4678 2.33950000e+01 1.33294790e-02 5.92244279e-01 7.54066630e-03 8.32238136e-04 2.08701453e-02 5.93076517e-01
4679 2.34000000e+01 1.34640436e-02 5.93646703e-01 7.53713236e-03 8.33259226e-04 2.10011759e-02 5.94479963e-01
4680 2.34050000e+01 1.35704398e-02 5.94757937e-01 7.53549324e-03 8.33980075e-04 2.11059331e-02 5.95591917e-01
4681 2.34100000e+01 1.36339214e-02 5.95518889e-01 7.53658340e-03 8.34643270e-04 2.11705048e-02 5.96353533e-01
4682 2.34150000e+01 1.36293772e-02 5.95782327e-01 7.54126515e-03 8.35206473e-04 2.11706423e-02 5.96617533e-01
4683 2.34200000e+01 1.35485202e-02 5.95397339e-01 7.55079191e-03 8.35175297e-04 2.10993121e-02 5.96232514e-01
4684 2.34250000e+01 1.33804036e-02 5.94210946e-01 7.56730367e-03 8.34328880e-04 2.09477073e-02 5.95045274e-01
4685 2.34300000e+01 1.30970176e-02 5.92008585e-01 7.59274257e-03 8.32638580e-04 2.06897602e-02 5.92841223e-01
4686 2.34350000e+01 1.26718432e-02 5.88598734e-01 7.62862790e-03 8.29774631e-04 2.03004711e-02 5.89428508e-01
4687 2.34400000e+01 1.20969652e-02 5.83790867e-01 7.67736252e-03 8.24530472e-04 1.97743277e-02 5.84615397e-01
4688 2.34450000e+01 1.13551401e-02 5.77455168e-01 7.74135394e-03 8.16809241e-04 1.90964941e-02 5.78271977e-01
4689 2.34500000e+01 1.04498991e-02 5.69551317e-01 7.81972106e-03 8.05770288e-04 1.82696201e-02 5.70357087e-01
4690 2.34550000e+01 9.39803725e-03 5.60255698e-01 7.90877065e-03 7.91845345e-04 1.73068079e-02 5.61047543e-01
4691 2.34600000e+01 8.24023148e-03 5.49958354e-01 7.99974947e-03 7.76718475e-04 1.62399810e-02 5.50735073e-01
4692 2.34650000e+01 7.03417468e-03 5.39215230e-01 8.08030589e-03 7.63447992e-04 1.51144806e-02 5.39978678e-01
4693 2.34700000e+01 5.85379652e-03 5.28643048e-01 8.14061875e-03 7.54397447e-04 1.39944153e-02 5.29397445e-01
4694 2.34750000e+01 4.76671601e-03 5.18735799e-01 8.17772369e-03 7.49295976e-04 1.29444397e-02 5.19485095e-01
4695 2.34800000e+01 3.82744238e-03 5.09904316e-01 8.19274942e-03 7.47592270e-04 1.20201918e-02 5.10651908e-01
4696 2.34850000e+01 3.07425579e-03 5.02475235e-01 8.18800856e-03 7.49021119e-04 1.12622643e-02 5.03224256e-01
4697 2.34900000e+01 2.53300780e-03 4.96665140e-01 8.16691634e-03 7.52882725e-04 1.06999241e-02 4.97418023e-01
4698 2.34950000e+01 2.20551530e-03 4.92516488e-01 8.13299813e-03 7.58339740e-04 1.03385134e-02 4.93274828e-01
4699 2.35000000e+01 2.07166933e-03 4.89999381e-01 8.09194482e-03 7.65096705e-04 1.01636142e-02 4.90764478e-01
4700 2.35050000e+01 2.10273787e-03 4.88910580e-01 8.04854170e-03 7.72207252e-04 1.01512796e-02 4.89682787e-01
4701 2.35100000e+01 2.27074906e-03 4.88994438e-01 8.00664412e-03 7.78678078e-04 1.02773932e-02 4.89773116e-01
4702 2.35150000e+01 2.52774217e-03 4.89891149e-01 7.96857363e-03 7.84218207e-04 1.04963158e-02 4.90675367e-01
4703 2.35200000e+01 2.85224376e-03 4.91374495e-01 7.93382973e-03 7.88658213e-04 1.07860735e-02 4.92163154e-01
4704 2.35250000e+01 3.22996175e-03 4.93312891e-01 7.90170247e-03 7.92500171e-04 1.11316642e-02 4.94105391e-01
4705 2.35300000e+01 3.64632459e-03 4.95605861e-01 7.87130898e-03 7.95739375e-04 1.15176336e-02 4.96401601e-01
4706 2.35350000e+01 4.09504308e-03 4.98283643e-01 7.84178366e-03 7.98676922e-04 1.19368267e-02 4.99082319e-01
4707 2.35400000e+01 4.57677687e-03 5.01353559e-01 7.81201251e-03 8.00935747e-04 1.23887894e-02 5.02154495e-01
4708 2.35450000e+01 5.10097238e-03 5.04918255e-01 7.78227401e-03 8.03184583e-04 1.28832464e-02 5.05721439e-01
4709 2.35500000e+01 5.66232159e-03 5.08897707e-01 7.75430419e-03 8.05152393e-04 1.34166258e-02 5.09702859e-01
4710 2.35550000e+01 6.23477723e-03 5.13129614e-01 7.73076350e-03 8.06334423e-04 1.39655407e-02 5.13935948e-01
4711 2.35600000e+01 6.77758971e-03 5.17418644e-01 7.71252889e-03 8.06477401e-04 1.44901186e-02 5.18225122e-01
4712 2.35650000e+01 7.28117204e-03 5.21732612e-01 7.69860312e-03 8.05596714e-04 1.49797752e-02 5.22538208e-01
4713 2.35700000e+01 7.75011406e-03 5.26099978e-01 7.68719829e-03 8.04206781e-04 1.54373124e-02 5.26904185e-01
4714 2.35750000e+01 8.20603604e-03 5.30614108e-01 7.67725587e-03 8.02805252e-04 1.58832919e-02 5.31416913e-01
4715 2.35800000e+01 8.64962120e-03 5.35320007e-01 7.66720624e-03 8.02009447e-04 1.63168274e-02 5.36122016e-01
4716 2.35850000e+01 9.08283978e-03 5.40206047e-01 7.65706588e-03 8.01904733e-04 1.67399057e-02 5.41007951e-01
4717 2.35900000e+01 9.50747691e-03 5.45232186e-01 7.64627854e-03 8.02603897e-04 1.71537555e-02 5.46034790e-01
4718 2.35950000e+01 9.92526849e-03 5.50312353e-01 7.63489218e-03 8.04043670e-04 1.75601607e-02 5.51116396e-01
4719 2.36000000e+01 1.03311935e-02 5.55356647e-01 7.62319310e-03 8.06090978e-04 1.79543866e-02 5.56162738e-01
4720 2.36050000e+01 1.07146363e-02 5.60257330e-01 7.61108804e-03 8.08640429e-04 1.83257243e-02 5.61065971e-01
4721 2.36100000e+01 1.10776810e-02 5.64938542e-01 7.59894815e-03 8.11520214e-04 1.86766291e-02 5.65750062e-01
4722 2.36150000e+01 1.14157185e-02 5.69316692e-01 7.58676803e-03 8.14602178e-04 1.90024865e-02 5.70131295e-01
4723 2.36200000e+01 1.17300852e-02 5.73370922e-01 7.57478783e-03 8.17745877e-04 1.93048731e-02 5.74188668e-01
4724 2.36250000e+01 1.20165361e-02 5.77075662e-01 7.56283126e-03 8.20884721e-04 1.95793673e-02 5.77896547e-01
4725 2.36300000e+01 1.22847298e-02 5.80464040e-01 7.55046454e-03 8.24050473e-04 1.98351943e-02 5.81288090e-01
4726 2.36350000e+01 1.25437168e-02 5.83594628e-01 7.53784158e-03 8.27165999e-04 2.00815583e-02 5.84421794e-01
4727 2.36400000e+01 1.27868882e-02 5.86453288e-01 7.52596389e-03 8.30138625e-04 2.03128521e-02 5.87283427e-01
4728 2.36450000e+01 1.30215934e-02 5.89092094e-01 7.51433363e-03 8.32993626e-04 2.05359270e-02 5.89925088e-01
4729 2.36500000e+01 1.32463345e-02 5.91516962e-01 7.50308731e-03 8.35747186e-04 2.07494218e-02 5.92352709e-01
4730 2.36550000e+01 1.34566256e-02 5.93716412e-01 7.49228118e-03 8.38372568e-04 2.09489068e-02 5.94554784e-01
4731 2.36600000e+01 1.36482724e-02 5.95671922e-01 7.48228327e-03 8.40793081e-04 2.11305556e-02 5.96512715e-01
4732 2.36650000e+01 1.38167868e-02 5.97361603e-01 7.47342422e-03 8.42928604e-04 2.12902111e-02 5.98204531e-01
4733 2.36700000e+01 1.39629512e-02 5.98800002e-01 7.46596884e-03 8.44758413e-04 2.14289200e-02 5.99644761e-01
4734 2.36750000e+01 1.40819409e-02 5.99954693e-01 7.46045483e-03 8.46242856e-04 2.15423957e-02 6.00800936e-01
4735 2.36800000e+01 1.41618821e-02 6.00770804e-01 7.45732863e-03 8.47326692e-04 2.16192107e-02 6.01618131e-01
4736 2.36850000e+01 1.41953292e-02 6.01173686e-01 7.45814209e-03 8.47905683e-04 2.16534712e-02 6.02021592e-01
4737 2.36900000e+01 1.41650627e-02 6.01055068e-01 7.46402012e-03 8.48009245e-04 2.16290828e-02 6.01903077e-01
4738 2.36950000e+01 1.40470710e-02 6.00221827e-01 7.47670900e-03 8.47476152e-04 2.15237800e-02 6.01069303e-01
4739 2.37000000e+01 1.38216914e-02 5.98484179e-01 7.49848687e-03 8.46015739e-04 2.13201783e-02 5.99330194e-01
4740 2.37050000e+01 1.34645267e-02 5.95621495e-01 7.53167541e-03 8.43248683e-04 2.09962021e-02 5.96464744e-01
4741 2.37100000e+01 1.29531965e-02 5.91405513e-01 7.57873671e-03 8.38530980e-04 2.05319332e-02 5.92244044e-01
4742 2.37150000e+01 1.22680063e-02 5.85632927e-01 7.64178342e-03 8.31157206e-04 1.99097897e-02 5.86464084e-01
4743 2.37200000e+01 1.14066723e-02 5.78220154e-01 7.72224663e-03 8.20356852e-04 1.91289190e-02 5.79040511e-01
4744 2.37250000e+01 1.03836899e-02 5.69247721e-01 7.81882314e-03 8.06261300e-04 1.82025130e-02 5.70053982e-01
4745 2.37300000e+01 9.23869844e-03 5.59050541e-01 7.92409130e-03 7.89649549e-04 1.71627897e-02 5.59840190e-01
4746 2.37350000e+01 8.02140589e-03 5.48127485e-01 8.02517793e-03 7.73375632e-04 1.60465838e-02 5.48900861e-01
4747 2.37400000e+01 6.78915972e-03 5.37055096e-01 8.10921226e-03 7.60601612e-04 1.48983720e-02 5.37815698e-01
4748 2.37450000e+01 5.60611144e-03 5.26367100e-01 8.16951411e-03 7.52067952e-04 1.37756255e-02 5.27119168e-01
4749 2.37500000e+01 4.53216234e-03 5.16506675e-01 8.20551991e-03 7.47315301e-04 1.27376823e-02 5.17253991e-01
4750 2.37550000e+01 3.62758237e-03 5.07873061e-01 8.21939426e-03 7.45935765e-04 1.18469766e-02 5.08618997e-01
4751 2.37600000e+01 2.92399748e-03 5.00733500e-01 8.21371002e-03 7.47689604e-04 1.11377075e-02 5.01481190e-01
4752 2.37650000e+01 2.42378339e-03 4.95178627e-01 8.19015552e-03 7.51934859e-04 1.06139389e-02 4.95930561e-01
4753 2.37700000e+01 2.13050736e-03 4.91240486e-01 8.15285419e-03 7.57790104e-04 1.02833615e-02 4.91998276e-01
4754 2.37750000e+01 2.02464809e-03 4.88896264e-01 8.10843800e-03 7.64921875e-04 1.01330861e-02 4.89661186e-01
4755 2.37800000e+01 2.07830904e-03 4.87904418e-01 8.06197426e-03 7.72350118e-04 1.01402833e-02 4.88676769e-01
4756 2.37850000e+01 2.25763838e-03 4.87934880e-01 8.01662247e-03 7.79125131e-04 1.02742609e-02 4.88714005e-01
4757 2.37900000e+01 2.51748623e-03 4.88725089e-01 7.97376758e-03 7.84991605e-04 1.04912538e-02 4.89510080e-01
4758 2.37950000e+01 2.84352979e-03 4.90075237e-01 7.93360202e-03 7.90201234e-04 1.07771318e-02 4.90865438e-01
4759 2.38000000e+01 3.21048878e-03 4.91864057e-01 7.89478459e-03 7.94891782e-04 1.11052734e-02 4.92658949e-01
4760 2.38050000e+01 3.62018382e-03 4.94078487e-01 7.85700087e-03 7.99069837e-04 1.14771847e-02 4.94877556e-01
4761 2.38100000e+01 4.06676015e-03 4.96672206e-01 7.81997500e-03 8.02494702e-04 1.18867352e-02 4.97474700e-01
4762 2.38150000e+01 4.55736080e-03 4.99714096e-01 7.78431656e-03 8.05743372e-04 1.23416774e-02 5.00519839e-01
4763 2.38200000e+01 5.09113356e-03 5.03224250e-01 7.74983735e-03 8.08487601e-04 1.28409709e-02 5.04032737e-01
4764 2.38250000e+01 5.65174422e-03 5.07176892e-01 7.71724131e-03 8.10868277e-04 1.33689855e-02 5.07987760e-01
4765 2.38300000e+01 6.22829758e-03 5.11537340e-01 7.68845572e-03 8.12721702e-04 1.39167533e-02 5.12350062e-01
4766 2.38350000e+01 6.79325814e-03 5.16157360e-01 7.66419161e-03 8.13763266e-04 1.44574497e-02 5.16971123e-01
4767 2.38400000e+01 7.34381124e-03 5.21008125e-01 7.64418260e-03 8.13914784e-04 1.49879938e-02 5.21822039e-01
4768 2.38450000e+01 7.88245112e-03 5.26083577e-01 7.62651472e-03 8.13624655e-04 1.55089658e-02 5.26897201e-01
4769 2.38500000e+01 8.44027766e-03 5.31493160e-01 7.61015675e-03 8.13469826e-04 1.60504344e-02 5.32306630e-01
4770 2.38550000e+01 9.02432845e-03 5.37279872e-01 7.59481208e-03 8.13946621e-04 1.66191405e-02 5.38093818e-01
4771 2.38600000e+01 9.61315820e-03 5.43353039e-01 7.58086987e-03 8.15056959e-04 1.71940281e-02 5.44168096e-01
4772 2.38650000e+01 1.01743282e-02 5.49558327e-01 7.56834530e-03 8.16675209e-04 1.77426735e-02 5.50375003e-01
4773 2.38700000e+01 1.06941174e-02 5.55719637e-01 7.55744838e-03 8.18536902e-04 1.82515658e-02 5.56538174e-01
4774 2.38750000e+01 1.11827656e-02 5.61682600e-01 7.54823980e-03 8.20479613e-04 1.87310054e-02 5.62503079e-01
4775 2.38800000e+01 1.16507340e-02 5.67335443e-01 7.54061534e-03 8.22505633e-04 1.91913494e-02 5.68157948e-01
4776 2.38850000e+01 1.20809740e-02 5.72541795e-01 7.53470796e-03 8.24563017e-04 1.96156819e-02 5.73366358e-01
4777 2.38900000e+01 1.24532438e-02 5.77246620e-01 7.53078080e-03 8.26628894e-04 1.99840246e-02 5.78073249e-01
4778 2.38950000e+01 1.27536048e-02 5.81357005e-01 7.52893250e-03 8.28518654e-04 2.02825373e-02 5.82185523e-01
4779 2.39000000e+01 1.29893399e-02 5.84801974e-01 7.52962455e-03 8.30127067e-04 2.05189645e-02 5.85632101e-01
4780 2.39050000e+01 1.31623450e-02 5.87479061e-01 7.53400743e-03 8.31284937e-04 2.06963525e-02 5.88310346e-01
4781 2.39100000e+01 1.32519764e-02 5.89251233e-01 7.54375521e-03 8.31846184e-04 2.07957316e-02 5.90083079e-01
4782 2.39150000e+01 1.32219045e-02 5.89929577e-01 7.56072908e-03 8.31648388e-04 2.07826336e-02 5.90761225e-01
4783 2.39200000e+01 1.30445068e-02 5.89287973e-01 7.58708422e-03 8.30365910e-04 2.06315910e-02 5.90118339e-01
4784 2.39250000e+01 1.27032352e-02 5.87089796e-01 7.62521807e-03 8.27409618e-04 2.03284533e-02 5.87917206e-01
4785 2.39300000e+01 1.21792627e-02 5.83140207e-01 7.67725056e-03 8.21976599e-04 1.98565133e-02 5.83962184e-01
4786 2.39350000e+01 1.14569132e-02 5.77328349e-01 7.74389361e-03 8.13363795e-04 1.92008068e-02 5.78141713e-01
4787 2.39400000e+01 1.05489895e-02 5.69720992e-01 7.82346052e-03 8.01326853e-04 1.83724500e-02 5.70522319e-01
4788 2.39450000e+01 9.49448892e-03 5.60645167e-01 7.90951904e-03 7.87075473e-04 1.74040080e-02 5.61432243e-01
4789 2.39500000e+01 8.34934391e-03 5.50694761e-01 7.99068169e-03 7.73844387e-04 1.63400256e-02 5.51468606e-01
4790 2.39550000e+01 7.19777485e-03 5.40571342e-01 8.05523666e-03 7.64271230e-04 1.52530115e-02 5.41335614e-01
4791 2.39600000e+01 6.11379487e-03 5.30876974e-01 8.09698958e-03 7.58852379e-04 1.42107844e-02 5.31635826e-01
4792 2.39650000e+01 5.16059707e-03 5.22108452e-01 8.11387544e-03 7.57139428e-04 1.32744725e-02 5.22865592e-01
4793 2.39700000e+01 4.38058353e-03 5.14637487e-01 8.10957510e-03 7.58883245e-04 1.24901586e-02 5.15396370e-01
4794 2.39750000e+01 3.79739412e-03 5.08661639e-01 8.08867822e-03 7.63116991e-04 1.18860723e-02 5.09424756e-01
4795 2.39800000e+01 3.41481206e-03 5.04229345e-01 8.05491467e-03 7.69062885e-04 1.14697267e-02 5.04998408e-01
4796 2.39850000e+01 3.21714145e-03 5.01280960e-01 8.01364303e-03 7.76162424e-04 1.12307845e-02 5.02057122e-01
4797 2.39900000e+01 3.17323515e-03 4.99612551e-01 7.96932979e-03 7.83509717e-04 1.11425649e-02 5.00396060e-01
4798 2.39950000e+01 3.25247420e-03 4.98982240e-01 7.92568147e-03 7.90493571e-04 1.11781557e-02 4.99772733e-01
4799 2.40000000e+01 3.42510377e-03 4.99121134e-01 7.88482719e-03 7.96681137e-04 1.13099310e-02 4.99917816e-01
4800 2.40050000e+01 3.66027163e-03 4.99848887e-01 7.84650302e-03 8.01902919e-04 1.15067747e-02 5.00650790e-01
4801 2.40100000e+01 3.94651639e-03 5.01023173e-01 7.81097878e-03 8.06503071e-04 1.17574952e-02 5.01829676e-01
4802 2.40150000e+01 4.27529422e-03 5.02606763e-01 7.77811675e-03 8.10524603e-04 1.20534110e-02 5.03417288e-01
4803 2.40200000e+01 4.64192685e-03 5.04539811e-01 7.74754313e-03 8.13903893e-04 1.23894700e-02 5.05353715e-01
4804 2.40250000e+01 5.03762675e-03 5.06814408e-01 7.71941021e-03 8.16809437e-04 1.27570370e-02 5.07631218e-01
4805 2.40300000e+01 5.46725578e-03 5.09405191e-01 7.69408439e-03 8.18751465e-04 1.31613402e-02 5.10223942e-01
4806 2.40350000e+01 5.91857144e-03 5.12307459e-01 7.67179537e-03 8.19897896e-04 1.35903668e-02 5.13127357e-01
4807 2.40400000e+01 6.38775330e-03 5.15523752e-01 7.65270666e-03 8.20294928e-04 1.40404600e-02 5.16344047e-01
4808 2.40450000e+01 6.85487334e-03 5.18995744e-01 7.63734969e-03 8.19884521e-04 1.44922230e-02 5.19815629e-01
4809 2.40500000e+01 7.31255734e-03 5.22636780e-01 7.62673634e-03 8.18795262e-04 1.49392937e-02 5.23455575e-01
4810 2.40550000e+01 7.74190759e-03 5.26377091e-01 7.62072455e-03 8.17021894e-04 1.53626321e-02 5.27194113e-01
4811 2.40600000e+01 8.13436056e-03 5.30148321e-01 7.61849731e-03 8.14722035e-04 1.57528579e-02 5.30963043e-01
4812 2.40650000e+01 8.48159622e-03 5.33883508e-01 7.61896025e-03 8.12201488e-04 1.61005565e-02 5.34695709e-01
4813 2.40700000e+01 8.78404445e-03 5.37557522e-01 7.62047697e-03 8.09951004e-04 1.64045214e-02 5.38367473e-01
4814 2.40750000e+01 9.05107498e-03 5.41159795e-01 7.62197022e-03 8.08250228e-04 1.66730452e-02 5.41968045e-01
4815 2.40800000e+01 9.28557750e-03 5.44653271e-01 7.62267605e-03 8.07285230e-04 1.69082535e-02 5.45460556e-01
4816 2.40850000e+01 9.50377158e-03 5.48076944e-01 7.62197957e-03 8.07257792e-04 1.71257511e-02 5.48884202e-01
4817 2.40900000e+01 9.70706080e-03 5.51386386e-01 7.61945611e-03 8.08017847e-04 1.73265169e-02 5.52194404e-01
4818 2.40950000e+01 9.90095419e-03 5.54574184e-01 7.61505527e-03 8.09479347e-04 1.75160095e-02 5.55383664e-01
4819 2.41000000e+01 1.00941811e-02 5.57636842e-01 7.60922962e-03 8.11407924e-04 1.77034107e-02 5.58448250e-01
4820 2.41050000e+01 1.02861862e-02 5.60566215e-01 7.60193770e-03 8.13674810e-04 1.78881239e-02 5.61379890e-01
4821 2.41100000e+01 1.04774198e-02 5.63355729e-01 7.59343142e-03 8.16149222e-04 1.80708512e-02 5.64171878e-01
4822 2.41150000e+01 1.06677943e-02 5.66010405e-01 7.58418826e-03 8.18774491e-04 1.82519826e-02 5.66829180e-01
4823 2.41200000e+01 1.08646732e-02 5.68531409e-01 7.57443398e-03 8.21165375e-04 1.84391072e-02 5.69352574e-01
4824 2.41250000e+01 1.10609101e-02 5.70922522e-01 7.56470635e-03 8.23617536e-04 1.86256165e-02 5.71746140e-01
4825 2.41300000e+01 1.12553638e-02 5.73185678e-01 7.55484220e-03 8.26138622e-04 1.88102060e-02 5.74011816e-01
4826 2.41350000e+01 1.14484589e-02 5.75298767e-01 7.54449074e-03 8.28318463e-04 1.89929496e-02 5.76127086e-01
4827 2.41400000e+01 1.16315867e-02 5.77280605e-01 7.53446496e-03 8.30693598e-04 1.91660517e-02 5.78111298e-01
4828 2.41450000e+01 1.18230860e-02 5.79159899e-01 7.52453232e-03 8.32630761e-04 1.93476183e-02 5.79992529e-01
4829 2.41500000e+01 1.20119738e-02 5.80946529e-01 7.51475172e-03 8.34619525e-04 1.95267255e-02 5.81781149e-01
4830 2.41550000e+01 1.21938437e-02 5.82639708e-01 7.50516231e-03 8.36622302e-04 1.96990060e-02 5.83476331e-01
4831 2.41600000e+01 1.23804661e-02 5.84267699e-01 7.49602608e-03 8.38104583e-04 1.98764922e-02 5.85105803e-01
4832 2.41650000e+01 1.25648337e-02 5.85855947e-01 7.48748473e-03 8.39582835e-04 2.00523184e-02 5.86695529e-01
4833 2.41700000e+01 1.27494797e-02 5.87417911e-01 7.47951010e-03 8.40873331e-04 2.02289898e-02 5.88258784e-01
4834 2.41750000e+01 1.29306832e-02 5.88960165e-01 7.47265002e-03 8.42098769e-04 2.04033332e-02 5.89802264e-01
4835 2.41800000e+01 1.31046649e-02 5.90434809e-01 7.46687340e-03 8.42830705e-04 2.05715383e-02 5.91277640e-01
4836 2.41850000e+01 1.32613112e-02 5.91827009e-01 7.46304204e-03 8.43514478e-04 2.07243532e-02 5.92670524e-01
4837 2.41900000e+01 1.33886107e-02 5.93049395e-01 7.46186734e-03 8.44141802e-04 2.08504780e-02 5.93893537e-01
4838 2.41950000e+01 1.34769456e-02 5.93972108e-01 7.46415407e-03 8.44170973e-04 2.09410997e-02 5.94816279e-01
4839 2.42000000e+01 1.34993142e-02 5.94423732e-01 7.47174682e-03 8.43973136e-04 2.09710610e-02 5.95267705e-01
4840 2.42050000e+01 1.34407977e-02 5.94214645e-01 7.48647848e-03 8.43271029e-04 2.09272762e-02 5.95057916e-01
4841 2.42100000e+01 1.32727745e-02 5.93096821e-01 7.51029950e-03 8.41715167e-04 2.07830740e-02 5.93938536e-01
4842 2.42150000e+01 1.29690317e-02 5.90826228e-01 7.54613801e-03 8.38765545e-04 2.05151697e-02 5.91664993e-01
4843 2.42200000e+01 1.25033549e-02 5.87152187e-01 7.59641978e-03 8.33749245e-04 2.00997747e-02 5.87985936e-01
4844 2.42250000e+01 1.18640802e-02 5.81914640e-01 7.66224422e-03 8.25905663e-04 1.95263244e-02 5.82740546e-01
4845 2.42300000e+01 1.10521487e-02 5.75060470e-01 7.74344104e-03 8.14533588e-04 1.87955897e-02 5.75875003e-01
4846 2.42350000e+01 1.00926194e-02 5.66774007e-01 7.83516363e-03 7.99889111e-04 1.79277830e-02 5.67573896e-01
4847 2.42400000e+01 9.02913394e-03 5.57518659e-01 7.92636520e-03 7.84196768e-04 1.69554991e-02 5.58302856e-01
4848 2.42450000e+01 7.93072049e-03 5.47891227e-01 8.00359179e-03 7.70733136e-04 1.59343123e-02 5.48661960e-01
4849 2.42500000e+01 6.86807860e-03 5.38491738e-01 8.05856988e-03 7.62227497e-04 1.49266485e-02 5.39253965e-01
4850 2.42550000e+01 5.90677847e-03 5.29817423e-01 8.08992713e-03 7.58067830e-04 1.39967056e-02 5.30575490e-01
4851 2.42600000e+01 5.08209193e-03 5.22189263e-01 8.09954883e-03 7.57336577e-04 1.31816408e-02 5.22946600e-01
4852 2.42650000e+01 4.43526369e-03 5.15872644e-01 8.09002070e-03 7.59464018e-04 1.25252844e-02 5.16632108e-01
4853 2.42700000e+01 3.98347186e-03 5.11020192e-01 8.06541460e-03 7.63918083e-04 1.20488865e-02 5.11784110e-01
4854 2.42750000e+01 3.72097405e-03 5.07653642e-01 8.02850537e-03 7.70164195e-04 1.17494794e-02 5.08423806e-01
4855 2.42800000e+01 3.62791427e-03 5.05714210e-01 7.98398956e-03 7.77468232e-04 1.16119038e-02 5.06491678e-01
4856 2.42850000e+01 3.68644342e-03 5.05040282e-01 7.93644535e-03 7.85118601e-04 1.16228888e-02 5.05825401e-01
4857 2.42900000e+01 3.86599308e-03 5.05356552e-01 7.88973537e-03 7.92455323e-04 1.17557285e-02 5.06149007e-01
4858 2.42950000e+01 4.13428573e-03 5.06417144e-01 7.84577952e-03 7.99018327e-04 1.19800653e-02 5.07216162e-01
4859 2.43000000e+01 4.45612349e-03 5.07957681e-01 7.80526243e-03 8.04651773e-04 1.22613859e-02 5.08762332e-01
4860 2.43050000e+01 4.80419827e-03 5.09816374e-01 7.76706138e-03 8.09387283e-04 1.25712596e-02 5.10625761e-01
4861 2.43100000e+01 5.17895031e-03 5.11947435e-01 7.73102876e-03 8.13626987e-04 1.29099791e-02 5.12761062e-01
4862 2.43150000e+01 5.57842196e-03 5.14303036e-01 7.69693177e-03 8.17573422e-04 1.32753537e-02 5.15120609e-01
4863 2.43200000e+01 6.00630685e-03 5.16891927e-01 7.66435979e-03 8.20629214e-04 1.36706666e-02 5.17712556e-01
4864 2.43250000e+01 6.44631737e-03 5.19720502e-01 7.63353940e-03 8.23372821e-04 1.40798568e-02 5.20543875e-01
4865 2.43300000e+01 6.90158496e-03 5.22817791e-01 7.60430685e-03 8.25572119e-04 1.45058918e-02 5.23643363e-01
4866 2.43350000e+01 7.37537173e-03 5.26243484e-01 7.57664096e-03 8.27380082e-04 1.49520127e-02 5.27070864e-01
4867 2.43400000e+01 7.87366099e-03 5.30075978e-01 7.55024392e-03 8.28792995e-04 1.54239049e-02 5.30904771e-01
4868 2.43450000e+01 8.39694059e-03 5.34377348e-01 7.52447560e-03 8.30104003e-04 1.59214162e-02 5.35207452e-01
4869 2.43500000e+01 8.94217477e-03 5.39167066e-01 7.49921644e-03 8.31553142e-04 1.64413912e-02 5.39998619e-01
4870 2.43550000e+01 9.51144236e-03 5.44438237e-01 7.47468053e-03 8.33224370e-04 1.69861229e-02 5.45271461e-01
4871 2.43600000e+01 1.00805398e-02 5.50026241e-01 7.45080834e-03 8.35279277e-04 1.75313481e-02 5.50861520e-01
4872 2.43650000e+01 1.06429607e-02 5.55816016e-01 7.42840520e-03 8.37615808e-04 1.80713659e-02 5.56653631e-01
4873 2.43700000e+01 1.11839038e-02 5.61637270e-01 7.40775549e-03 8.40173577e-04 1.85916593e-02 5.62477444e-01
4874 2.43750000e+01 1.16825063e-02 5.67299843e-01 7.38858617e-03 8.43040921e-04 1.90710925e-02 5.68142884e-01
4875 2.43800000e+01 1.21291915e-02 5.72633076e-01 7.37161443e-03 8.46033703e-04 1.95008060e-02 5.73479110e-01
4876 2.43850000e+01 1.25134305e-02 5.77461749e-01 7.35816322e-03 8.49025363e-04 1.98715937e-02 5.78310775e-01
4877 2.43900000e+01 1.28186320e-02 5.81595349e-01 7.34959888e-03 8.51653779e-04 2.01682309e-02 5.82447003e-01
4878 2.43950000e+01 1.30217732e-02 5.84806055e-01 7.34805857e-03 8.53976771e-04 2.03698318e-02 5.85660032e-01
4879 2.44000000e+01 1.30951412e-02 5.86849259e-01 7.35597500e-03 8.55476637e-04 2.04511162e-02 5.87704735e-01
4880 2.44050000e+01 1.30191948e-02 5.87500684e-01 7.37625095e-03 8.55649610e-04 2.03954458e-02 5.88356334e-01
4881 2.44100000e+01 1.27655432e-02 5.86503906e-01 7.41117266e-03 8.53760815e-04 2.01767158e-02 5.87357667e-01
4882 2.44150000e+01 1.23244759e-02 5.83704496e-01 7.46280248e-03 8.48848885e-04 1.97872784e-02 5.84553345e-01
4883 2.44200000e+01 1.16935623e-02 5.79050913e-01 7.53091013e-03 8.40153475e-04 1.92244724e-02 5.79891066e-01
4884 2.44250000e+01 1.08870996e-02 5.72696920e-01 7.61173372e-03 8.27697909e-04 1.84988333e-02 5.73524618e-01
4885 2.44300000e+01 9.95098692e-03 5.65085512e-01 7.69567414e-03 8.13278307e-04 1.76466611e-02 5.65898790e-01
4886 2.44350000e+01 8.95800711e-03 5.56894600e-01 7.76978330e-03 8.00736156e-04 1.67277904e-02 5.57695336e-01
4887 2.44400000e+01 8.00316759e-03 5.48848017e-01 7.82429753e-03 7.92687361e-04 1.58274651e-02 5.49640705e-01
4888 2.44450000e+01 7.15659743e-03 5.41500612e-01 7.85656021e-03 7.88889451e-04 1.50131576e-02 5.42289502e-01
4889 2.44500000e+01 6.46773656e-03 5.35285967e-01 7.86787178e-03 7.88331607e-04 1.43356083e-02 5.36074298e-01
4890 2.44550000e+01 5.97106279e-03 5.30471390e-01 7.86207715e-03 7.90454436e-04 1.38331399e-02 5.31261844e-01
4891 2.44600000e+01 5.67932707e-03 5.27163848e-01 7.84486855e-03 7.94381362e-04 1.35241956e-02 5.27958229e-01
4892 2.44650000e+01 5.56973741e-03 5.25263589e-01 7.82110702e-03 7.99348841e-04 1.33908444e-02 5.26062938e-01
4893 2.44700000e+01 5.60389292e-03 5.24531559e-01 7.79459803e-03 8.04586662e-04 1.33984909e-02 5.25336146e-01
4894 2.44750000e+01 5.74319298e-03 5.24692347e-01 7.76851696e-03 8.09498272e-04 1.35117099e-02 5.25501845e-01
4895 2.44800000e+01 5.94819640e-03 5.25442313e-01 7.74433766e-03 8.13787415e-04 1.36925341e-02 5.26256100e-01
4896 2.44850000e+01 6.19986987e-03 5.26583296e-01 7.72218003e-03 8.17225290e-04 1.39220499e-02 5.27400522e-01
4897 2.44900000e+01 6.48160607e-03 5.27992643e-01 7.70163267e-03 8.20263563e-04 1.41832387e-02 5.28812907e-01
4898 2.44950000e+01 6.78706052e-03 5.29602223e-01 7.68329502e-03 8.22661406e-04 1.44703555e-02 5.30424884e-01
4899 2.45000000e+01 7.11449617e-03 5.31419990e-01 7.66533094e-03 8.24784261e-04 1.47798271e-02 5.32244774e-01
4900 2.45050000e+01 7.46403933e-03 5.33461617e-01 7.64816034e-03 8.26619241e-04 1.51121997e-02 5.34288236e-01
4901 2.45100000e+01 7.83507266e-03 5.35709095e-01 7.63222406e-03 8.28061977e-04 1.54672967e-02 5.36537157e-01
4902 2.45150000e+01 8.22124267e-03 5.38134431e-01 7.61793534e-03 8.28798235e-04 1.58391780e-02 5.38963230e-01
4903 2.45200000e+01 8.61911601e-03 5.40773520e-01 7.60514106e-03 8.28892725e-04 1.62242571e-02 5.41602412e-01
4904 2.45250000e+01 9.04179570e-03 5.43776779e-01 7.59185431e-03 8.28714718e-04 1.66336500e-02 5.44605494e-01
4905 2.45300000e+01 9.48888876e-03 5.47165794e-01 7.57879144e-03 8.28317329e-04 1.70676802e-02 5.47994112e-01
4906 2.45350000e+01 9.95793784e-03 5.50957533e-01 7.56589774e-03 8.27925062e-04 1.75238356e-02 5.51785458e-01
4907 2.45400000e+01 1.04365544e-02 5.55094077e-01 7.55383686e-03 8.27507307e-04 1.79903912e-02 5.55921584e-01
4908 2.45450000e+01 1.08874975e-02 5.59371057e-01 7.54358424e-03 8.27273641e-04 1.84310817e-02 5.60198331e-01
4909 2.45500000e+01 1.12884646e-02 5.63555042e-01 7.53693830e-03 8.27158805e-04 1.88254029e-02 5.64382201e-01
4910 2.45550000e+01 1.16065807e-02 5.67307189e-01 7.53557636e-03 8.27217139e-04 1.91421571e-02 5.68134406e-01
4911 2.45600000e+01 1.18072679e-02 5.70249088e-01 7.54214270e-03 8.27148093e-04 1.93494106e-02 5.71076236e-01
4912 2.45650000e+01 1.18524553e-02 5.71995135e-01 7.55892378e-03 8.26509186e-04 1.94113791e-02 5.72821645e-01
4913 2.45700000e+01 1.17073951e-02 5.72184443e-01 7.58823710e-03 8.24513612e-04 1.92956322e-02 5.73008957e-01
4914 2.45750000e+01 1.13576910e-02 5.70583899e-01 7.63169098e-03 8.20122496e-04 1.89893820e-02 5.71404022e-01
4915 2.45800000e+01 1.07957149e-02 5.67065046e-01 7.68870179e-03 8.12568128e-04 1.84844167e-02 5.67877614e-01
4916 2.45850000e+01 1.00569626e-02 5.61824853e-01 7.75457388e-03 8.02061122e-04 1.78115365e-02 5.62626914e-01
4917 2.45900000e+01 9.19892295e-03 5.55345141e-01 7.82007053e-03 7.90586697e-04 1.70189935e-02 5.56135728e-01
4918 2.45950000e+01 8.29681986e-03 5.48332370e-01 7.86983351e-03 7.82493057e-04 1.61666534e-02 5.49114863e-01
4919 2.46000000e+01 7.44322406e-03 5.41497968e-01 7.90118703e-03 7.78654284e-04 1.53444111e-02 5.42276623e-01
4920 2.46050000e+01 6.70761615e-03 5.35389202e-01 7.90760747e-03 7.79078485e-04 1.46152236e-02 5.36168281e-01
4921 2.46100000e+01 6.13948819e-03 5.30428545e-01 7.89485731e-03 7.82415101e-04 1.40343455e-02 5.31210960e-01
4922 2.46150000e+01 5.77000557e-03 5.26875091e-01 7.86576967e-03 7.88329875e-04 1.36357752e-02 5.27663421e-01
4923 2.46200000e+01 5.59065542e-03 5.24760037e-01 7.82619323e-03 7.95923257e-04 1.34168486e-02 5.25555960e-01
4924 2.46250000e+01 5.58332123e-03 5.23955795e-01 7.78102678e-03 8.04218083e-04 1.33643480e-02 5.24760013e-01
4925 2.46300000e+01 5.71461718e-03 5.24218497e-01 7.73418129e-03 8.12422520e-04 1.34487985e-02 5.25030920e-01
4926 2.46350000e+01 5.93307362e-03 5.25238109e-01 7.68839253e-03 8.20254073e-04 1.36214662e-02 5.26058364e-01
4927 2.46400000e+01 6.20939676e-03 5.26755517e-01 7.64447956e-03 8.27267903e-04 1.38538763e-02 5.27582785e-01
4928 2.46450000e+01 6.51406105e-03 5.28545307e-01 7.60356179e-03 8.33672552e-04 1.41176228e-02 5.29378980e-01
4929 2.46500000e+01 6.83615197e-03 5.30475630e-01 7.56554230e-03 8.39319590e-04 1.44016943e-02 5.31314949e-01
4930 2.46550000e+01 7.17732405e-03 5.32540482e-01 7.52977718e-03 8.44381157e-04 1.47071012e-02 5.33384863e-01
4931 2.46600000e+01 7.52766911e-03 5.34692779e-01 7.49676058e-03 8.48829044e-04 1.50244297e-02 5.35541608e-01
4932 2.46650000e+01 7.89336512e-03 5.36985421e-01 7.46738748e-03 8.52560933e-04 1.53607526e-02 5.37837982e-01
4933 2.46700000e+01 8.26620296e-03 5.39398241e-01 7.44211934e-03 8.55422915e-04 1.57083223e-02 5.40253664e-01
4934 2.46750000e+01 8.64917479e-03 5.41939484e-01 7.42120347e-03 8.57169452e-04 1.60703783e-02 5.42796653e-01
4935 2.46800000e+01 9.04975922e-03 5.44713838e-01 7.40416714e-03 8.57983712e-04 1.64539264e-02 5.45571822e-01
4936 2.46850000e+01 9.47376906e-03 5.47825129e-01 7.39042470e-03 8.58026701e-04 1.68641938e-02 5.48683156e-01
4937 2.46900000e+01 9.92633827e-03 5.51369808e-01 7.37963386e-03 8.57538518e-04 1.73059721e-02 5.52227346e-01
4938 2.46950000e+01 1.04005704e-02 5.55352436e-01 7.37181375e-03 8.56615833e-04 1.77723842e-02 5.56209052e-01
4939 2.47000000e+01 1.08853622e-02 5.59713372e-01 7.36731351e-03 8.55328706e-04 1.82526757e-02 5.60568700e-01
4940 2.47050000e+01 1.13659661e-02 5.64338630e-01 7.36626805e-03 8.53918071e-04 1.87322342e-02 5.65192548e-01
4941 2.47100000e+01 1.18142776e-02 5.68987396e-01 7.36976462e-03 8.52362043e-04 1.91840422e-02 5.69839758e-01
4942 2.47150000e+01 1.22030559e-02 5.73389973e-01 7.37909281e-03 8.50732626e-04 1.95821487e-02 5.74240705e-01
4943 2.47200000e+01 1.25016450e-02 5.77213549e-01 7.39564522e-03 8.48956013e-04 1.98972902e-02 5.78062505e-01
4944 2.47250000e+01 1.26739815e-02 5.80092264e-01 7.42114065e-03 8.46880750e-04 2.00951221e-02 5.80939145e-01
4945 2.47300000e+01 1.26893033e-02 5.81674369e-01 7.45824865e-03 8.43952906e-04 2.01475519e-02 5.82518322e-01
4946 2.47350000e+01 1.25181484e-02 5.81640263e-01 7.50877665e-03 8.39556283e-04 2.00269250e-02 5.82479819e-01
4947 2.47400000e+01 1.21451002e-02 5.79773412e-01 7.57348004e-03 8.32753893e-04 1.97185803e-02 5.80606166e-01
4948 2.47450000e+01 1.15634268e-02 5.75944731e-01 7.65232724e-03 8.22669373e-04 1.92157540e-02 5.76767400e-01
4949 2.47500000e+01 1.08016385e-02 5.70331909e-01 7.74196357e-03 8.09376474e-04 1.85436021e-02 5.71141285e-01
4950 2.47550000e+01 9.91179195e-03 5.63372542e-01 7.83221076e-03 7.94325801e-04 1.77440027e-02 5.64166867e-01
4951 2.47600000e+01 8.96023050e-03 5.55732953e-01 7.91019292e-03 7.81394525e-04 1.68704234e-02 5.56514348e-01
4952 2.47650000e+01 8.02805273e-03 5.48106005e-01 7.96648212e-03 7.73362252e-04 1.59945348e-02 5.48879367e-01
4953 2.47700000e+01 7.18709525e-03 5.41044298e-01 7.99834421e-03 7.69820690e-04 1.51854395e-02 5.41814119e-01
4954 2.47750000e+01 6.49259594e-03 5.34974193e-01 8.00768535e-03 7.69995546e-04 1.45002813e-02 5.35744189e-01
4955 2.47800000e+01 5.98385165e-03 5.30206459e-01 7.99770081e-03 7.72779642e-04 1.39815525e-02 5.30979238e-01
4956 2.47850000e+01 5.67218436e-03 5.26863770e-01 7.97046754e-03 7.78210847e-04 1.36426519e-02 5.27641981e-01
4957 2.47900000e+01 5.53745551e-03 5.24895808e-01 7.93638761e-03 7.84689171e-04 1.34738431e-02 5.25680497e-01
4958 2.47950000e+01 5.55941468e-03 5.24144740e-01 7.89763219e-03 7.91736487e-04 1.34570469e-02 5.24936477e-01
4959 2.48000000e+01 5.69653409e-03 5.24312723e-01 7.85802493e-03 7.98708678e-04 1.35545590e-02 5.25111431e-01
4960 2.48050000e+01 5.91598206e-03 5.25134327e-01 7.82011758e-03 8.05148018e-04 1.37360996e-02 5.25939476e-01
4961 2.48100000e+01 6.17770354e-03 5.26349781e-01 7.78502823e-03 8.10726372e-04 1.39627318e-02 5.27160507e-01
4962 2.48150000e+01 6.46637223e-03 5.27789628e-01 7.75174779e-03 8.15799811e-04 1.42181200e-02 5.28605428e-01
4963 2.48200000e+01 6.76692893e-03 5.29397206e-01 7.72148096e-03 8.20289299e-04 1.44884099e-02 5.30217495e-01
4964 2.48250000e+01 7.07879707e-03 5.31133217e-01 7.69274614e-03 8.24103021e-04 1.47715432e-02 5.31957320e-01
4965 2.48300000e+01 7.42071486e-03 5.33051547e-01 7.66527112e-03 8.27289579e-04 1.50859860e-02 5.33878837e-01
4966 2.48350000e+01 7.78258222e-03 5.35177664e-01 7.63988780e-03 8.30165203e-04 1.54224700e-02 5.36007829e-01
4967 2.48400000e+01 8.15916544e-03 5.37496479e-01 7.61690981e-03 8.32385773e-04 1.57760752e-02 5.38328865e-01
4968 2.48450000e+01 8.54888552e-03 5.40024638e-01 7.59640635e-03 8.33905966e-04 1.61452919e-02 5.40858544e-01
4969 2.48500000e+01 8.95078058e-03 5.42801332e-01 7.57795531e-03 8.34589065e-04 1.65287359e-02 5.43635921e-01
4970 2.48550000e+01 9.36360699e-03 5.45883827e-01 7.56120667e-03 8.34824630e-04 1.69248137e-02 5.46718651e-01
4971 2.48600000e+01 9.79151683e-03 5.49302613e-01 7.54633569e-03 8.34521960e-04 1.73378525e-02 5.50137135e-01
4972 2.48650000e+01 1.02158111e-02 5.53030449e-01 7.53426505e-03 8.34439775e-04 1.77500762e-02 5.53864889e-01
4973 2.48700000e+01 1.06282492e-02 5.56905750e-01 7.52549995e-03 8.34011564e-04 1.81537492e-02 5.57739761e-01
4974 2.48750000e+01 1.10010148e-02 5.60728003e-01 7.52104630e-03 8.33517473e-04 1.85220611e-02 5.61561521e-01
4975 2.48800000e+01 1.13000815e-02 5.64188095e-01 7.52268009e-03 8.32915755e-04 1.88227616e-02 5.65021011e-01
4976 2.48850000e+01 1.14960651e-02 5.66987054e-01 7.53221315e-03 8.31901637e-04 1.90282783e-02 5.67818956e-01
4977 2.48900000e+01 1.15427817e-02 5.68743432e-01 7.55231250e-03 8.30587215e-04 1.90950942e-02 5.69574019e-01
4978 2.48950000e+01 1.14164496e-02 5.69092553e-01 7.58437788e-03 8.27955890e-04 1.90008275e-02 5.69920509e-01
4979 2.49000000e+01 1.11060412e-02 5.67789050e-01 7.63020068e-03 8.23171155e-04 1.87362419e-02 5.68612221e-01
4980 2.49050000e+01 1.05923052e-02 5.64624714e-01 7.69051093e-03 8.15696771e-04 1.82828161e-02 5.65440411e-01
4981 2.49100000e+01 9.87573242e-03 5.59623303e-01 7.76353790e-03 8.05313472e-04 1.76392703e-02 5.60428616e-01
4982 2.49150000e+01 9.00678629e-03 5.53069127e-01 7.84123253e-03 7.92743688e-04 1.68480188e-02 5.53861871e-01
4983 2.49200000e+01 8.04590092e-03 5.45554378e-01 7.91513733e-03 7.80752263e-04 1.59610383e-02 5.46335130e-01
4984 2.49250000e+01 7.08668472e-03 5.37828115e-01 7.97321491e-03 7.72600094e-04 1.50598996e-02 5.38600715e-01
4985 2.49300000e+01 6.19760091e-03 5.30478072e-01 8.01045347e-03 7.68471872e-04 1.42080544e-02 5.31246544e-01
4986 2.49350000e+01 5.44081842e-03 5.24001685e-01 8.02524817e-03 7.67633250e-04 1.34660666e-02 5.24769318e-01
4987 2.49400000e+01 4.86511113e-03 5.18785218e-01 8.02267763e-03 7.69415951e-04 1.28877888e-02 5.19554634e-01
4988 2.49450000e+01 4.48511993e-03 5.14999828e-01 8.00689710e-03 7.73350052e-04 1.24920170e-02 5.15773178e-01
4989 2.49500000e+01 4.29407725e-03 5.12627839e-01 7.98304690e-03 7.78375480e-04 1.22771242e-02 5.13406215e-01
4990 2.49550000e+01 4.26143070e-03 5.11483737e-01 7.95585370e-03 7.83702353e-04 1.22172844e-02 5.12267439e-01
4991 2.49600000e+01 4.35858901e-03 5.11371512e-01 7.92808025e-03 7.88849030e-04 1.22866693e-02 5.12160361e-01
4992 2.49650000e+01 4.55055162e-03 5.12008820e-01 7.90192696e-03 7.93307455e-04 1.24524786e-02 5.12802127e-01
4993 2.49700000e+01 4.80388657e-03 5.13137784e-01 7.87822603e-03 7.96916008e-04 1.26821126e-02 5.13934700e-01
4994 2.49750000e+01 5.09364540e-03 5.14614854e-01 7.85694615e-03 8.00006774e-04 1.29505915e-02 5.15414861e-01
4995 2.49800000e+01 5.40793598e-03 5.16312655e-01 7.83716936e-03 8.02549743e-04 1.32451053e-02 5.17115205e-01
4996 2.49850000e+01 5.74410433e-03 5.18195596e-01 7.81877091e-03 8.04598095e-04 1.35628752e-02 5.19000194e-01
4997 2.49900000e+01 6.10032193e-03 5.20260050e-01 7.80154417e-03 8.06151732e-04 1.39018661e-02 5.21066201e-01
4998 2.49950000e+01 6.46494661e-03 5.22443885e-01 7.78518880e-03 8.07347994e-04 1.42501354e-02 5.23251233e-01
4999 2.50000000e+01 6.83870698e-03 5.24761516e-01 7.77031702e-03 8.08022674e-04 1.46090240e-02 5.25569539e-01
5000 2.50050000e+01 7.21220796e-03 5.27184748e-01 7.75769179e-03 8.07882593e-04 1.49698997e-02 5.27992631e-01
5001 2.50100000e+01 7.56726539e-03 5.29635259e-01 7.74847655e-03 8.07281823e-04 1.53157419e-02 5.30442541e-01
5002 2.50150000e+01 7.90043702e-03 5.32107294e-01 7.74208699e-03 8.05947107e-04 1.56425240e-02 5.32913241e-01
5003 2.50200000e+01 8.21161412e-03 5.34636149e-01 7.73782961e-03 8.03991686e-04 1.59494437e-02 5.35440141e-01
5004 2.50250000e+01 8.50254895e-03 5.37282593e-01 7.73454696e-03 8.01731640e-04 1.62370959e-02 5.38084325e-01
5005 2.50300000e+01 8.78537173e-03 5.40136047e-01 7.73133022e-03 7.99629020e-04 1.65167020e-02 5.40935676e-01
5006 2.50350000e+01 9.06626350e-03 5.43231668e-01 7.72726261e-03 7.98117124e-04 1.67935261e-02 5.44029785e-01
5007 2.50400000e+01 9.35158803e-03 5.46574078e-01 7.72221677e-03 7.97369230e-04 1.70738048e-02 5.47371447e-01
5008 2.50450000e+01 9.63695668e-03 5.50117844e-01 7.71587927e-03 7.97549307e-04 1.73528359e-02 5.50915393e-01
5009 2.50500000e+01 9.91740939e-03 5.53763345e-01 7.70832629e-03 7.98512613e-04 1.76257357e-02 5.54561858e-01
5010 2.50550000e+01 1.01951429e-02 5.57456514e-01 7.69937648e-03 8.00257319e-04 1.78945194e-02 5.58256771e-01
5011 2.50600000e+01 1.04640121e-02 5.61077524e-01 7.68958261e-03 8.02491479e-04 1.81535947e-02 5.61880015e-01
5012 2.50650000e+01 1.07228655e-02 5.64571574e-01 7.67891546e-03 8.05151264e-04 1.84017810e-02 5.65376725e-01
5013 2.50700000e+01 1.09706571e-02 5.67885728e-01 7.66759334e-03 8.08019106e-04 1.86382505e-02 5.68693747e-01
5014 2.50750000e+01 1.12040809e-02 5.70977830e-01 7.65572026e-03 8.11007462e-04 1.88598012e-02 5.71788838e-01
5015 2.50800000e+01 1.14247494e-02 5.73847069e-01 7.64369131e-03 8.13963715e-04 1.90684407e-02 5.74661032e-01
5016 2.50850000e+01 1.16365709e-02 5.76508709e-01 7.63159119e-03 8.16974440e-04 1.92681621e-02 5.77325683e-01
5017 2.50900000e+01 1.18448147e-02 5.78977336e-01 7.61930816e-03 8.19848788e-04 1.94641229e-02 5.79797185e-01
5018 2.50950000e+01 1.20447723e-02 5.81264915e-01 7.60676484e-03 8.22684663e-04 1.96515371e-02 5.82087599e-01
5019 2.51000000e+01 1.22402981e-02 5.83401344e-01 7.59410027e-03 8.25409676e-04 1.98343984e-02 5.84226753e-01
5020 2.51050000e+01 1.24272930e-02 5.85370071e-01 7.58114363e-03 8.28097746e-04 2.00084366e-02 5.86198168e-01
5021 2.51100000e+01 1.26122781e-02 5.87201780e-01 7.56809029e-03 8.30657311e-04 2.01803684e-02 5.88032438e-01
5022 2.51150000e+01 1.27906908e-02 5.88896885e-01 7.55512631e-03 8.33111152e-04 2.03458171e-02 5.89729996e-01
5023 2.51200000e+01 1.29583098e-02 5.90445099e-01 7.54256302e-03 8.35383160e-04 2.05008728e-02 5.91280482e-01
5024 2.51250000e+01 1.31113370e-02 5.91837195e-01 7.53049569e-03 8.37508709e-04 2.06418327e-02 5.92674704e-01
5025 2.51300000e+01 1.32466121e-02 5.93043280e-01 7.51946002e-03 8.39416615e-04 2.07660721e-02 5.93882696e-01
5026 2.51350000e+01 1.33531710e-02 5.93987039e-01 7.51031017e-03 8.41044424e-04 2.08634812e-02 5.94828083e-01
5027 2.51400000e+01 1.34165510e-02 5.94601272e-01 7.50398638e-03 8.42386395e-04 2.09205374e-02 5.95443659e-01
5028 2.51450000e+01 1.34179514e-02 5.94745831e-01 7.50172748e-03 8.43367564e-04 2.09196788e-02 5.95589199e-01
5029 2.51500000e+01 1.33343341e-02 5.94242849e-01 7.50519980e-03 8.43869262e-04 2.08395339e-02 5.95086718e-01
5030 2.51550000e+01 1.31431042e-02 5.92881342e-01 7.51665721e-03 8.43665334e-04 2.06597614e-02 5.93725008e-01
5031 2.51600000e+01 1.28197039e-02 5.90417180e-01 7.53841265e-03 8.42371481e-04 2.03581166e-02 5.91259551e-01
5032 2.51650000e+01 1.23410678e-02 5.86603743e-01 7.57286066e-03 8.39369413e-04 1.99139285e-02 5.87443112e-01
5033 2.51700000e+01 1.16879498e-02 5.81237819e-01 7.62191761e-03 8.33874819e-04 1.93098674e-02 5.82071694e-01
5034 2.51750000e+01 1.08558691e-02 5.74236698e-01 7.68561794e-03 8.25135829e-04 1.85414871e-02 5.75061834e-01
5035 2.51800000e+01 9.86205449e-03 5.65731055e-01 7.76038719e-03 8.13214673e-04 1.76224417e-02 5.66544269e-01
5036 2.51850000e+01 8.75081976e-03 5.56128205e-01 7.83731236e-03 7.99795199e-04 1.65881321e-02 5.56928000e-01
5037 2.51900000e+01 7.60100203e-03 5.46097408e-01 7.90307055e-03 7.88112290e-04 1.55040726e-02 5.46885520e-01
5038 2.51950000e+01 6.49408669e-03 5.36347842e-01 7.94773947e-03 7.81188697e-04 1.44418262e-02 5.37129031e-01
5039 2.52000000e+01 5.50666613e-03 5.27449213e-01 7.96835085e-03 7.78753603e-04 1.34750170e-02 5.28227967e-01
5040 2.52050000e+01 4.70067404e-03 5.19867161e-01 7.96635055e-03 7.79874163e-04 1.26670246e-02 5.20647035e-01
5041 2.52100000e+01 4.11586628e-03 5.13887717e-01 7.94547458e-03 7.84093157e-04 1.20613409e-02 5.14671810e-01
5042 2.52150000e+01 3.75555071e-03 5.09644757e-01 7.91052676e-03 7.90212152e-04 1.16660775e-02 5.10434969e-01
5043 2.52200000e+01 3.60625178e-03 5.07091758e-01 7.86651761e-03 7.97748763e-04 1.14727694e-02 5.07889507e-01
5044 2.52250000e+01 3.63554492e-03 5.06023497e-01 7.81893813e-03 8.05733910e-04 1.14544831e-02 5.06829231e-01
5045 2.52300000e+01 3.80154036e-03 5.06124749e-01 7.77204067e-03 8.13415221e-04 1.15735810e-02 5.06938164e-01
5046 2.52350000e+01 4.05639038e-03 5.07023117e-01 7.72839476e-03 8.20185939e-04 1.17847851e-02 5.07843303e-01
5047 2.52400000e+01 4.37370729e-03 5.08455121e-01 7.68774845e-03 8.25845879e-04 1.20614557e-02 5.09280967e-01
5048 2.52450000e+01 4.72564421e-03 5.10273733e-01 7.65005565e-03 8.30935175e-04 1.23756999e-02 5.11104668e-01
5049 2.52500000e+01 5.10604678e-03 5.12390372e-01 7.61431522e-03 8.35468040e-04 1.27203620e-02 5.13225840e-01
5050 2.52550000e+01 5.51276815e-03 5.14782959e-01 7.58018678e-03 8.39461658e-04 1.30929549e-02 5.15622421e-01
5051 2.52600000e+01 5.94312178e-03 5.17446013e-01 7.54717381e-03 8.42913412e-04 1.34902956e-02 5.18288926e-01
5052 2.52650000e+01 6.40417440e-03 5.20439070e-01 7.51504240e-03 8.46022428e-04 1.39192168e-02 5.21285093e-01
5053 2.52700000e+01 6.89111604e-03 5.23742202e-01 7.48503414e-03 8.48790475e-04 1.43761502e-02 5.24590992e-01
5054 2.52750000e+01 7.38236424e-03 5.27230888e-01 7.45957355e-03 8.50847956e-04 1.48419378e-02 5.28081736e-01
5055 2.52800000e+01 7.84730538e-03 5.30717284e-01 7.44087033e-03 8.51726344e-04 1.52881757e-02 5.31569010e-01
5056 2.52850000e+01 8.26726908e-03 5.34082815e-01 7.42958091e-03 8.51176895e-04 1.56968500e-02 5.34933992e-01
5057 2.52900000e+01 8.63258230e-03 5.37271077e-01 7.42499311e-03 8.49253064e-04 1.60575754e-02 5.38120330e-01
5058 2.52950000e+01 8.94660859e-03 5.40349315e-01 7.42497507e-03 8.46431552e-04 1.63715837e-02 5.41195747e-01
5059 2.53000000e+01 9.21627145e-03 5.43366419e-01 7.42806692e-03 8.43225650e-04 1.66443384e-02 5.44209644e-01
5060 2.53050000e+01 9.45522922e-03 5.46392689e-01 7.43271505e-03 8.40205468e-04 1.68879443e-02 5.47232895e-01
5061 2.53100000e+01 9.67037942e-03 5.49455057e-01 7.43770774e-03 8.37894132e-04 1.71080872e-02 5.50292951e-01
5062 2.53150000e+01 9.87274313e-03 5.52567852e-01 7.44218393e-03 8.36261176e-04 1.73149271e-02 5.53404113e-01
5063 2.53200000e+01 1.00663535e-02 5.55728788e-01 7.44620522e-03 8.35853720e-04 1.75125587e-02 5.56564642e-01
5064 2.53250000e+01 1.02679764e-02 5.58957752e-01 7.44927422e-03 8.36147303e-04 1.77172506e-02 5.59793900e-01
5065 2.53300000e+01 1.04792691e-02 5.62228186e-01 7.45120868e-03 8.37093152e-04 1.79304778e-02 5.63065279e-01
5066 2.53350000e+01 1.07010007e-02 5.65499959e-01 7.45223189e-03 8.38431872e-04 1.81532326e-02 5.66338391e-01
5067 2.53400000e+01 1.09388121e-02 5.68771753e-01 7.45288807e-03 8.40024852e-04 1.83917002e-02 5.69611777e-01
5068 2.53450000e+01 1.11822760e-02 5.71959505e-01 7.45340146e-03 8.41677427e-04 1.86356774e-02 5.72801182e-01
5069 2.53500000e+01 1.14331306e-02 5.75047942e-01 7.45431936e-03 8.43208719e-04 1.88874500e-02 5.75891150e-01
5070 2.53550000e+01 1.16813357e-02 5.77976759e-01 7.45601243e-03 8.44529663e-04 1.91373481e-02 5.78821288e-01
5071 2.53600000e+01 1.19229585e-02 5.80697847e-01 7.45890787e-03 8.45499333e-04 1.93818664e-02 5.81543346e-01
5072 2.53650000e+01 1.21498063e-02 5.83174032e-01 7.46303521e-03 8.46138523e-04 1.96128415e-02 5.84020170e-01
5073 2.53700000e+01 1.23554835e-02 5.85350140e-01 7.46854490e-03 8.46447836e-04 1.98240284e-02 5.86196588e-01
5074 2.53750000e+01 1.25338958e-02 5.87187222e-01 7.47577160e-03 8.46360482e-04 2.00096674e-02 5.88033583e-01
5075 2.53800000e+01 1.26761878e-02 5.88629111e-01 7.48503975e-03 8.45898430e-04 2.01612275e-02 5.89475010e-01
5076 2.53850000e+01 1.27738455e-02 5.89619742e-01 7.49683745e-03 8.45016110e-04 2.02706830e-02 5.90464758e-01
5077 2.53900000e+01 1.28144554e-02 5.90068926e-01 7.51202707e-03 8.43633538e-04 2.03264824e-02 5.90912560e-01
5078 2.53950000e+01 1.27842266e-02 5.89881899e-01 7.53218399e-03 8.41564656e-04 2.03164106e-02 5.90723463e-01
5079 2.54000000e+01 1.26657941e-02 5.88932979e-01 7.55907924e-03 8.38679741e-04 2.02248734e-02 5.89771659e-01
5080 2.54050000e+01 1.24370085e-02 5.87048910e-01 7.59427753e-03 8.34751422e-04 2.00312860e-02 5.87883661e-01
5081 2.54100000e+01 1.20736342e-02 5.84025999e-01 7.64006492e-03 8.29427155e-04 1.97136991e-02 5.84855426e-01
5082 2.54150000e+01 1.15531939e-02 5.79667104e-01 7.69875264e-03 8.22065045e-04 1.92519466e-02 5.80489169e-01
5083 2.54200000e+01 1.08594336e-02 5.73812459e-01 7.77115724e-03 8.12094819e-04 1.86305909e-02 5.74624554e-01
5084 2.54250000e+01 9.99587079e-03 5.66447360e-01 7.85624474e-03 7.99167947e-04 1.78521155e-02 5.67246528e-01
5085 2.54300000e+01 8.98457717e-03 5.57739887e-01 7.94965312e-03 7.83853495e-04 1.69342303e-02 5.58523740e-01
5086 2.54350000e+01 7.87265067e-03 5.48126150e-01 8.04196639e-03 7.68390636e-04 1.59146171e-02 5.48894540e-01
5087 2.54400000e+01 6.73475174e-03 5.38216569e-01 8.12126184e-03 7.55730645e-04 1.48560136e-02 5.38972300e-01
5088 2.54450000e+01 5.64571867e-03 5.28628360e-01 8.17949610e-03 7.47589308e-04 1.38252148e-02 5.29375950e-01
5089 2.54500000e+01 4.67089527e-03 5.19854079e-01 8.21390492e-03 7.43359071e-04 1.28848002e-02 5.20597438e-01
5090 2.54550000e+01 3.86483099e-03 5.12312121e-01 8.22508927e-03 7.42658199e-04 1.20899203e-02 5.13054780e-01
5091 2.54600000e+01 3.25795919e-03 5.06283644e-01 8.21613158e-03 7.45509072e-04 1.14740908e-02 5.07029153e-01
5092 2.54650000e+01 2.86695614e-03 5.01881966e-01 8.19180530e-03 7.50256438e-04 1.10587614e-02 5.02632222e-01
5093 2.54700000e+01 2.67727736e-03 4.99065046e-01 8.15637228e-03 7.56567151e-04 1.08336496e-02 4.99821613e-01
5094 2.54750000e+01 2.66724970e-03 4.97679966e-01 8.11530740e-03 7.63561702e-04 1.07825571e-02 4.98443528e-01
5095 2.54800000e+01 2.80005923e-03 4.97460907e-01 8.07170815e-03 7.70701077e-04 1.08717674e-02 4.98231608e-01
5096 2.54850000e+01 3.03164732e-03 4.98077784e-01 8.02982745e-03 7.77153657e-04 1.10614748e-02 4.98854938e-01
5097 2.54900000e+01 3.33666560e-03 4.99293844e-01 7.98910303e-03 7.82616817e-04 1.13257686e-02 5.00076460e-01
5098 2.54950000e+01 3.68478804e-03 5.00966188e-01 7.94992816e-03 7.87738356e-04 1.16347162e-02 5.01753926e-01
5099 2.55000000e+01 4.07091331e-03 5.03017220e-01 7.91114341e-03 7.92542519e-04 1.19820567e-02 5.03809762e-01
5100 2.55050000e+01 4.48990412e-03 5.05402549e-01 7.87280095e-03 7.96796083e-04 1.23627051e-02 5.06199345e-01
5101 2.55100000e+01 4.94039256e-03 5.08117077e-01 7.83524875e-03 8.00888182e-04 1.27756413e-02 5.08917965e-01
5102 2.55150000e+01 5.41761217e-03 5.11150476e-01 7.79832499e-03 8.04529093e-04 1.32159372e-02 5.11955005e-01
5103 2.55200000e+01 5.92146100e-03 5.14535712e-01 7.76215603e-03 8.07731765e-04 1.36836170e-02 5.15343444e-01
5104 2.55250000e+01 6.44635116e-03 5.18275399e-01 7.72736519e-03 8.10661883e-04 1.41737163e-02 5.19086061e-01
5105 2.55300000e+01 6.98238058e-03 5.22308304e-01 7.69599612e-03 8.13065503e-04 1.46783767e-02 5.23121370e-01
5106 2.55350000e+01 7.50273912e-03 5.26469127e-01 7.66979228e-03 8.14628492e-04 1.51725314e-02 5.27283755e-01
5107 2.55400000e+01 7.98595984e-03 5.30635627e-01 7.64898577e-03 8.15267704e-04 1.56349456e-02 5.31450895e-01
5108 2.55450000e+01 8.41552207e-03 5.34689298e-01 7.63342829e-03 8.15063109e-04 1.60489504e-02 5.35504361e-01
5109 2.55500000e+01 8.79283535e-03 5.38623690e-01 7.62184148e-03 8.14389138e-04 1.64146768e-02 5.39438079e-01
5110 2.55550000e+01 9.12078256e-03 5.42431946e-01 7.61203660e-03 8.13649776e-04 1.67328192e-02 5.43245596e-01
5111 2.55600000e+01 9.40656396e-03 5.46152793e-01 7.60199951e-03 8.13400369e-04 1.70085635e-02 5.46966193e-01
5112 2.55650000e+01 9.66972868e-03 5.49849374e-01 7.59049350e-03 8.14002448e-04 1.72602222e-02 5.50663377e-01
5113 2.55700000e+01 9.92503240e-03 5.53573013e-01 7.57651834e-03 8.15732060e-04 1.75015507e-02 5.54388745e-01
5114 2.55750000e+01 1.01894315e-02 5.57387381e-01 7.55962403e-03 8.18660742e-04 1.77490555e-02 5.58206042e-01
5115 2.55800000e+01 1.04750343e-02 5.61309148e-01 7.53994578e-03 8.22533241e-04 1.80149801e-02 5.62131681e-01
5116 2.55850000e+01 1.07816342e-02 5.65320864e-01 7.51786692e-03 8.27173253e-04 1.82995011e-02 5.66148037e-01
5117 2.55900000e+01 1.11088098e-02 5.69384257e-01 7.49402625e-03 8.32284372e-04 1.86028360e-02 5.70216541e-01
5118 2.55950000e+01 1.14450233e-02 5.73416694e-01 7.46902920e-03 8.37590950e-04 1.89140525e-02 5.74254285e-01
5119 2.56000000e+01 1.17877917e-02 5.77365202e-01 7.44376455e-03 8.42802683e-04 1.92315562e-02 5.78208004e-01
5120 2.56050000e+01 1.21316378e-02 5.81190309e-01 7.41844744e-03 8.47850822e-04 1.95500852e-02 5.82038160e-01
5121 2.56100000e+01 1.24688476e-02 5.84844710e-01 7.39335627e-03 8.52670009e-04 1.98622038e-02 5.85697380e-01
5122 2.56150000e+01 1.28003228e-02 5.88330223e-01 7.36877011e-03 8.57296525e-04 2.01690929e-02 5.89187519e-01
5123 2.56200000e+01 1.31273650e-02 5.91654939e-01 7.34474720e-03 8.61759699e-04 2.04721122e-02 5.92516699e-01
5124 2.56250000e+01 1.34459692e-02 5.94810114e-01 7.32103711e-03 8.66126447e-04 2.07670063e-02 5.95676241e-01
5125 2.56300000e+01 1.37535921e-02 5.97794694e-01 7.29792426e-03 8.70366806e-04 2.10515163e-02 5.98665061e-01
5126 2.56350000e+01 1.40513105e-02 6.00608323e-01 7.27588727e-03 8.74382604e-04 2.13271978e-02 6.01482706e-01
5127 2.56400000e+01 1.43342632e-02 6.03227452e-01 7.25522457e-03 8.78133446e-04 2.15894878e-02 6.04105586e-01
5128 2.56450000e+01 1.45946415e-02 6.05601597e-01 7.23659846e-03 8.81505738e-04 2.18312400e-02 6.06483103e-01
5129 2.56500000e+01 1.48234042e-02 6.07678970e-01 7.22093300e-03 8.84429604e-04 2.20443372e-02 6.08563399e-01
5130 2.56550000e+01 1.50075285e-02 6.09369282e-01 7.20970087e-03 8.86820413e-04 2.22172294e-02 6.10256103e-01
5131 2.56600000e+01 1.51322284e-02 6.10559855e-01 7.20461481e-03 8.88662138e-04 2.23368432e-02 6.11448517e-01
5132 2.56650000e+01 1.51772622e-02 6.11089216e-01 7.20779356e-03 8.89845426e-04 2.23850557e-02 6.11979061e-01
5133 2.56700000e+01 1.51189653e-02 6.10775785e-01 7.22137996e-03 8.90238173e-04 2.23403453e-02 6.11666023e-01
5134 2.56750000e+01 1.49385355e-02 6.09411662e-01 7.24763267e-03 8.89302964e-04 2.21861682e-02 6.10300965e-01
5135 2.56800000e+01 1.46180932e-02 6.06810312e-01 7.28830876e-03 8.86343345e-04 2.19064019e-02 6.07696656e-01
5136 2.56850000e+01 1.41479299e-02 6.02848755e-01 7.34407644e-03 8.80611160e-04 2.14920064e-02 6.03729366e-01
5137 2.56900000e+01 1.35347800e-02 5.97544318e-01 7.41336578e-03 8.71628420e-04 2.09481457e-02 5.98415946e-01
5138 2.56950000e+01 1.28008395e-02 5.91085220e-01 7.49070129e-03 8.59897617e-04 2.02915408e-02 5.91945118e-01
5139 2.57000000e+01 1.19829240e-02 5.83824185e-01 7.56604192e-03 8.46806424e-04 1.95489659e-02 5.84670992e-01
5140 2.57050000e+01 1.11261591e-02 5.76197626e-01 7.62889177e-03 8.35343162e-04 1.87550509e-02 5.77032969e-01
5141 2.57100000e+01 1.02764467e-02 5.68600339e-01 7.67384340e-03 8.28133840e-04 1.79502901e-02 5.69428473e-01
5142 2.57150000e+01 9.47416769e-03 5.61296697e-01 7.70185918e-03 8.24859861e-04 1.71760269e-02 5.62121557e-01
5143 2.57200000e+01 8.73887500e-03 5.54417856e-01 7.71614988e-03 8.23982202e-04 1.64550249e-02 5.55241838e-01
5144 2.57250000e+01 8.07840628e-03 5.48049446e-01 7.71958836e-03 8.24717702e-04 1.57979946e-02 5.48874164e-01
5145 2.57300000e+01 7.49490295e-03 5.42231650e-01 7.71401337e-03 8.26688148e-04 1.52089163e-02 5.43058338e-01
5146 2.57350000e+01 6.97904216e-03 5.36986141e-01 7.70127983e-03 8.29466096e-04 1.46803220e-02 5.37815607e-01
5147 2.57400000e+01 6.53822866e-03 5.32275288e-01 7.68342167e-03 8.32712784e-04 1.42216503e-02 5.33108001e-01
5148 2.57450000e+01 6.14882006e-03 5.28092129e-01 7.66321459e-03 8.36342408e-04 1.38120347e-02 5.28928471e-01
5149 2.57500000e+01 5.80323636e-03 5.24361780e-01 7.64301974e-03 8.39937670e-04 1.34462561e-02 5.25201718e-01
5150 2.57550000e+01 5.49824707e-03 5.20988103e-01 7.62500436e-03 8.42869278e-04 1.31232514e-02 5.21830972e-01
5151 2.57600000e+01 5.21971113e-03 5.17859680e-01 7.61134460e-03 8.45074615e-04 1.28310557e-02 5.18704755e-01
5152 2.57650000e+01 4.95219054e-03 5.14824726e-01 7.60420564e-03 8.46420698e-04 1.25563962e-02 5.15671147e-01
5153 2.57700000e+01 4.66991196e-03 5.11691706e-01 7.60536983e-03 8.46796719e-04 1.22752818e-02 5.12538503e-01
5154 2.57750000e+01 4.36032672e-03 5.08305930e-01 7.61561256e-03 8.45804010e-04 1.19759393e-02 5.09151734e-01
5155 2.57800000e+01 4.00012956e-03 5.04555483e-01 7.63684993e-03 8.43653655e-04 1.16369795e-02 5.05399136e-01
5156 2.57850000e+01 3.59427168e-03 5.00404615e-01 7.66770622e-03 8.39232946e-04 1.12619779e-02 5.01243848e-01
5157 2.57900000e+01 3.15413108e-03 4.95918125e-01 7.70519112e-03 8.31988379e-04 1.08593222e-02 4.96750114e-01
5158 2.57950000e+01 2.69966010e-03 4.91299188e-01 7.74497392e-03 8.21998648e-04 1.04446340e-02 4.92121186e-01
5159 2.58000000e+01 2.25501712e-03 4.86879311e-01 7.78184812e-03 8.11222409e-04 1.00368652e-02 4.87690533e-01
5160 2.58050000e+01 1.85419638e-03 4.82971478e-01 7.81238889e-03 8.01294504e-04 9.66658527e-03 4.83772773e-01
5161 2.58100000e+01 1.55403630e-03 4.79937751e-01 7.83244375e-03 7.93638325e-04 9.38648005e-03 4.80731389e-01
5162 2.58150000e+01 1.37414464e-03 4.78067020e-01 7.84164803e-03 7.89731336e-04 9.21579267e-03 4.78856751e-01
5163 2.58200000e+01 1.32427196e-03 4.77417989e-01 7.84130432e-03 7.88911694e-04 9.16557628e-03 4.78206901e-01
5164 2.58250000e+01 1.40352160e-03 4.77969593e-01 7.83241791e-03 7.90079295e-04 9.23593951e-03 4.78759673e-01
5165 2.58300000e+01 1.59134455e-03 4.79577082e-01 7.81560095e-03 7.92458329e-04 9.40694550e-03 4.80369540e-01
5166 2.58350000e+01 1.87158679e-03 4.82089794e-01 7.79311856e-03 7.95881780e-04 9.66470535e-03 4.82885676e-01
5167 2.58400000e+01 2.22364297e-03 4.85298704e-01 7.76747620e-03 7.99790490e-04 9.99111917e-03 4.86098494e-01
5168 2.58450000e+01 2.62556371e-03 4.89010287e-01 7.74021317e-03 8.03767046e-04 1.03657769e-02 4.89814054e-01
5169 2.58500000e+01 3.05768245e-03 4.93053904e-01 7.71220048e-03 8.07729142e-04 1.07698829e-02 4.93861633e-01
5170 2.58550000e+01 3.51256807e-03 4.97334770e-01 7.68417448e-03 8.11656723e-04 1.11967425e-02 4.98146427e-01
5171 2.58600000e+01 3.98730033e-03 5.01782215e-01 7.65620189e-03 8.15536910e-04 1.16435022e-02 5.02597751e-01
5172 2.58650000e+01 4.47302787e-03 5.06299242e-01 7.62936128e-03 8.19113558e-04 1.21023892e-02 5.07118355e-01
5173 2.58700000e+01 4.96021332e-03 5.10862757e-01 7.60394551e-03 8.22431549e-04 1.25641588e-02 5.11685189e-01
5174 2.58750000e+01 5.45984771e-03 5.15430749e-01 7.57997365e-03 8.25250099e-04 1.30398214e-02 5.16255999e-01
5175 2.58800000e+01 5.95303284e-03 5.19959877e-01 7.55832114e-03 8.27817795e-04 1.35113540e-02 5.20787695e-01
5176 2.58850000e+01 6.44092004e-03 5.24420720e-01 7.53985723e-03 8.29826670e-04 1.39807773e-02 5.25250546e-01
5177 2.58900000e+01 6.91244468e-03 5.28756152e-01 7.52512827e-03 8.31183377e-04 1.44375729e-02 5.29587336e-01
5178 2.58950000e+01 7.35251536e-03 5.32895437e-01 7.51426775e-03 8.31795147e-04 1.48667831e-02 5.33727233e-01
5179 2.59000000e+01 7.75816843e-03 5.36821723e-01 7.50682544e-03 8.31725847e-04 1.52649939e-02 5.37653449e-01
5180 2.59050000e+01 8.13237592e-03 5.40548492e-01 7.50224671e-03 8.31032111e-04 1.56346226e-02 5.41379524e-01
5181 2.59100000e+01 8.47436012e-03 5.44082648e-01 7.49935782e-03 8.30047324e-04 1.59737179e-02 5.44912695e-01
5182 2.59150000e+01 8.78885131e-03 5.47475105e-01 7.49720215e-03 8.29192402e-04 1.62860535e-02 5.48304297e-01
5183 2.59200000e+01 9.07881534e-03 5.50739090e-01 7.49559126e-03 8.28653480e-04 1.65744066e-02 5.51567743e-01
5184 2.59250000e+01 9.34884384e-03 5.53889251e-01 7.49407498e-03 8.28616979e-04 1.68429188e-02 5.54717868e-01
5185 2.59300000e+01 9.59947698e-03 5.56900773e-01 7.49264933e-03 8.29042250e-04 1.70921263e-02 5.57729816e-01
5186 2.59350000e+01 9.82466167e-03 5.59736959e-01 7.49147895e-03 8.29938435e-04 1.73161406e-02 5.60566898e-01
5187 2.59400000e+01 1.00336380e-02 5.62383614e-01 7.49034168e-03 8.30689521e-04 1.75239797e-02 5.63214304e-01
5188 2.59450000e+01 1.02208162e-02 5.64815036e-01 7.48972496e-03 8.31621856e-04 1.77105411e-02 5.65646658e-01
5189 2.59500000e+01 1.03928018e-02 5.67046153e-01 7.48944848e-03 8.32478775e-04 1.78822503e-02 5.67878632e-01
5190 2.59550000e+01 1.05458277e-02 5.69078601e-01 7.48943015e-03 8.33417772e-04 1.80352579e-02 5.69912018e-01
5191 2.59600000e+01 1.06889932e-02 5.70904092e-01 7.48997617e-03 8.34056799e-04 1.81789694e-02 5.71738149e-01
5192 2.59650000e+01 1.08246353e-02 5.72563546e-01 7.49057733e-03 8.34631339e-04 1.83152126e-02 5.73398177e-01
5193 2.59700000e+01 1.09484498e-02 5.74049069e-01 7.49072405e-03 8.35237713e-04 1.84391738e-02 5.74884307e-01
5194 2.59750000e+01 1.10633662e-02 5.75390511e-01 7.49065738e-03 8.35828513e-04 1.85540236e-02 5.76226340e-01
5195 2.59800000e+01 1.11673798e-02 5.76589352e-01 7.48959296e-03 8.36512697e-04 1.86569728e-02 5.77425864e-01
5196 2.59850000e+01 1.12713137e-02 5.77674903e-01 7.48716059e-03 8.37191601e-04 1.87584743e-02 5.78512095e-01
5197 2.59900000e+01 1.13639100e-02 5.78654511e-01 7.48405454e-03 8.38852848e-04 1.88479645e-02 5.79493364e-01
5198 2.59950000e+01 1.14605767e-02 5.79536000e-01 7.47835459e-03 8.39938938e-04 1.89389313e-02 5.80375939e-01
5199 2.60000000e+01 1.15534378e-02 5.80365297e-01 7.47098272e-03 8.41282882e-04 1.90244205e-02 5.81206580e-01
5200 2.60050000e+01 1.16504647e-02 5.81141927e-01 7.46218762e-03 8.42697309e-04 1.91126524e-02 5.81984625e-01
5201 2.60100000e+01 1.17507981e-02 5.81929108e-01 7.45205621e-03 8.44349320e-04 1.92028543e-02 5.82773457e-01
5202 2.60150000e+01 1.18556615e-02 5.82721298e-01 7.44016859e-03 8.45971930e-04 1.92958301e-02 5.83567270e-01
5203 2.60200000e+01 1.19666586e-02 5.83583701e-01 7.42729103e-03 8.47502677e-04 1.93939497e-02 5.84431203e-01
5204 2.60250000e+01 1.20853122e-02 5.84508912e-01 7.41356610e-03 8.49613671e-04 1.94988783e-02 5.85358525e-01
5205 2.60300000e+01 1.22154237e-02 5.85514346e-01 7.39875320e-03 8.51866808e-04 1.96141769e-02 5.86366213e-01
5206 2.60350000e+01 1.23474239e-02 5.86571696e-01 7.38314236e-03 8.54303776e-04 1.97305663e-02 5.87425999e-01
5207 2.60400000e+01 1.24801588e-02 5.87666487e-01 7.36712692e-03 8.56806917e-04 1.98472857e-02 5.88523294e-01
5208 2.60450000e+01 1.26148308e-02 5.88797239e-01 7.35130887e-03 8.59368221e-04 1.99661397e-02 5.89656608e-01
5209 2.60500000e+01 1.27471349e-02 5.89924042e-01 7.33578402e-03 8.61933797e-04 2.00829189e-02 5.90785975e-01
5210 2.60550000e+01 1.28697141e-02 5.90995333e-01 7.32091064e-03 8.64477757e-04 2.01906247e-02 5.91859810e-01
5211 2.60600000e+01 1.29789705e-02 5.91966471e-01 7.30741059e-03 8.66867427e-04 2.02863811e-02 5.92833338e-01
5212 2.60650000e+01 1.30704054e-02 5.92790263e-01 7.29583477e-03 8.69015806e-04 2.03662402e-02 5.93659279e-01
5213 2.60700000e+01 1.31334796e-02 5.93395163e-01 7.28660371e-03 8.70965742e-04 2.04200833e-02 5.94266128e-01
5214 2.60750000e+01 1.31561134e-02 5.93687843e-01 7.28068386e-03 8.72552262e-04 2.04367973e-02 5.94560395e-01
5215 2.60800000e+01 1.31229198e-02 5.93553952e-01 7.27894460e-03 8.73739554e-04 2.04018644e-02 5.94427691e-01
5216 2.60850000e+01 1.30204352e-02 5.92848243e-01 7.28281888e-03 8.74336271e-04 2.03032541e-02 5.93722579e-01
5217 2.60900000e+01 1.28324363e-02 5.91415894e-01 7.29366055e-03 8.74303544e-04 2.01260968e-02 5.92290197e-01
5218 2.60950000e+01 1.25405945e-02 5.89073963e-01 7.31335748e-03 8.73236812e-04 1.98539520e-02 5.89947200e-01
5219 2.61000000e+01 1.21209080e-02 5.85621062e-01 7.34408107e-03 8.70788897e-04 1.94649891e-02 5.86491851e-01
5220 2.61050000e+01 1.15511064e-02 5.80843305e-01 7.38757242e-03 8.66386340e-04 1.89386789e-02 5.81709691e-01
5221 2.61100000e+01 1.08186353e-02 5.74585272e-01 7.44518096e-03 8.59456331e-04 1.82638162e-02 5.75444728e-01
5222 2.61150000e+01 9.92135187e-03 5.66797505e-01 7.51726373e-03 8.49519554e-04 1.74386156e-02 5.67647025e-01
5223 2.61200000e+01 8.87103645e-03 5.57589015e-01 7.60049299e-03 8.36700337e-04 1.64715294e-02 5.58425716e-01
5224 2.61250000e+01 7.70240283e-03 5.47309165e-01 7.68645086e-03 8.22628898e-04 1.53888537e-02 5.48131794e-01
5225 2.61300000e+01 6.47625473e-03 5.36471377e-01 7.76346984e-03 8.09757687e-04 1.42397246e-02 5.37281135e-01
5226 2.61350000e+01 5.26310491e-03 5.25670933e-01 7.82271861e-03 8.00651406e-04 1.30858235e-02 5.26471585e-01
5227 2.61400000e+01 4.13288296e-03 5.15427449e-01 7.86002168e-03 7.95593757e-04 1.19929046e-02 5.16223043e-01
5228 2.61450000e+01 3.13912289e-03 5.06154923e-01 7.87607474e-03 7.93847314e-04 1.10151976e-02 5.06948771e-01
5229 2.61500000e+01 2.32190151e-03 4.98194957e-01 7.87312192e-03 7.95164084e-04 1.01950234e-02 4.98990121e-01
5230 2.61550000e+01 1.70561314e-03 4.91775953e-01 7.85462152e-03 7.98763945e-04 9.56023466e-03 4.92574717e-01
5231 2.61600000e+01 1.30786321e-03 4.87016055e-01 7.82415584e-03 8.04163665e-04 9.13201905e-03 4.87820219e-01
5232 2.61650000e+01 1.11520340e-03 4.83887970e-01 7.78523922e-03 8.10570136e-04 8.90044262e-03 4.84698540e-01
5233 2.61700000e+01 1.10010109e-03 4.82252714e-01 7.74432890e-03 8.17334216e-04 8.84442998e-03 4.83070048e-01
5234 2.61750000e+01 1.22613680e-03 4.81851396e-01 7.70570853e-03 8.23687233e-04 8.93184533e-03 4.82675083e-01
5235 2.61800000e+01 1.46568217e-03 4.82390341e-01 7.67151155e-03 8.28882302e-04 9.13719372e-03 4.83219224e-01
5236 2.61850000e+01 1.77212547e-03 4.83574340e-01 7.64152432e-03 8.32980529e-04 9.41364980e-03 4.84407321e-01
5237 2.61900000e+01 2.12945423e-03 4.85249312e-01 7.61589482e-03 8.35896663e-04 9.74534904e-03 4.86085209e-01
5238 2.61950000e+01 2.52237378e-03 4.87321923e-01 7.59337944e-03 8.38289624e-04 1.01157532e-02 4.88160212e-01
5239 2.62000000e+01 2.94786422e-03 4.89758181e-01 7.57353493e-03 8.39889229e-04 1.05213992e-02 4.90598070e-01
5240 2.62050000e+01 3.40992614e-03 4.92597109e-01 7.55532715e-03 8.40670613e-04 1.09652533e-02 4.93437780e-01
5241 2.62100000e+01 3.92119237e-03 4.95953086e-01 7.53731973e-03 8.41233668e-04 1.14585121e-02 4.96794319e-01
5242 2.62150000e+01 4.49630657e-03 4.99961166e-01 7.51911973e-03 8.41793195e-04 1.20154263e-02 5.00802959e-01
5243 2.62200000e+01 5.11497920e-03 5.04489693e-01 7.50387090e-03 8.41922969e-04 1.26188501e-02 5.05331616e-01
5244 2.62250000e+01 5.73356935e-03 5.09294089e-01 7.49411757e-03 8.41168295e-04 1.32276869e-02 5.10135258e-01
5245 2.62300000e+01 6.32628889e-03 5.14211152e-01 7.49082939e-03 8.39302242e-04 1.38171183e-02 5.15050455e-01
5246 2.62350000e+01 6.86614761e-03 5.19065240e-01 7.49340341e-03 8.36325832e-04 1.43595510e-02 5.19901565e-01
5247 2.62400000e+01 7.35260484e-03 5.23838127e-01 7.50000631e-03 8.32751442e-04 1.48526112e-02 5.24670878e-01
5248 2.62450000e+01 7.79824411e-03 5.28576065e-01 7.50826822e-03 8.29160969e-04 1.53065123e-02 5.29405226e-01
5249 2.62500000e+01 8.20981099e-03 5.33291952e-01 7.51642412e-03 8.26079110e-04 1.57262351e-02 5.34118031e-01
5250 2.62550000e+01 8.59338958e-03 5.37999660e-01 7.52336970e-03 8.23888913e-04 1.61167593e-02 5.38823549e-01
5251 2.62600000e+01 8.95316256e-03 5.42651697e-01 7.52855943e-03 8.22643160e-04 1.64817220e-02 5.43474340e-01
5252 2.62650000e+01 9.29872849e-03 5.47252266e-01 7.53136234e-03 8.22435161e-04 1.68300908e-02 5.48074701e-01
5253 2.62700000e+01 9.62426184e-03 5.51717324e-01 7.53203807e-03 8.23030733e-04 1.71562999e-02 5.52540355e-01
5254 2.62750000e+01 9.92569415e-03 5.56000435e-01 7.53045970e-03 8.24335692e-04 1.74561538e-02 5.56824770e-01
5255 2.62800000e+01 1.01996219e-02 5.60010085e-01 7.52673707e-03 8.26152642e-04 1.77263590e-02 5.60836237e-01
5256 2.62850000e+01 1.04584917e-02 5.63754307e-01 7.52163308e-03 8.28309519e-04 1.79801248e-02 5.64582617e-01
5257 2.62900000e+01 1.06929308e-02 5.67159778e-01 7.51595610e-03 8.30518102e-04 1.82088869e-02 5.67990296e-01
5258 2.62950000e+01 1.09048137e-02 5.70258441e-01 7.50983151e-03 8.32747178e-04 1.84146452e-02 5.71091188e-01
5259 2.63000000e+01 1.10926785e-02 5.73029880e-01 7.50196530e-03 8.35178435e-04 1.85946438e-02 5.73865058e-01
5260 2.63050000e+01 1.12567511e-02 5.75452489e-01 7.49555412e-03 8.37285521e-04 1.87523053e-02 5.76289774e-01
5261 2.63100000e+01 1.13967186e-02 5.77527324e-01 7.49069358e-03 8.39051077e-04 1.88874122e-02 5.78366375e-01
5262 2.63150000e+01 1.15081338e-02 5.79241667e-01 7.48788727e-03 8.40519700e-04 1.89960211e-02 5.80082187e-01
5263 2.63200000e+01 1.15837197e-02 5.80545437e-01 7.48704831e-03 8.41601649e-04 1.90707681e-02 5.81387039e-01
5264 2.63250000e+01 1.16226624e-02 5.81435182e-01 7.48887491e-03 8.42266212e-04 1.91115373e-02 5.82277448e-01
5265 2.63300000e+01 1.16282193e-02 5.81927183e-01 7.49325732e-03 8.42418332e-04 1.91214766e-02 5.82769601e-01
5266 2.63350000e+01 1.15943819e-02 5.82018664e-01 7.49904841e-03 8.42124407e-04 1.90934303e-02 5.82860789e-01
5267 2.63400000e+01 1.15369355e-02 5.81826526e-01 7.50560706e-03 8.41424196e-04 1.90425425e-02 5.82667951e-01
5268 2.63450000e+01 1.14713226e-02 5.81443949e-01 7.51250652e-03 8.40424498e-04 1.89838292e-02 5.82284373e-01
5269 2.63500000e+01 1.14097493e-02 5.80997127e-01 7.51830629e-03 8.39442978e-04 1.89280556e-02 5.81836570e-01
5270 2.63550000e+01 1.13560844e-02 5.80579979e-01 7.52250970e-03 8.38699791e-04 1.88785941e-02 5.81418679e-01
5271 2.63600000e+01 1.13190089e-02 5.80284872e-01 7.52519588e-03 8.38242211e-04 1.88442047e-02 5.81123114e-01
5272 2.63650000e+01 1.13001379e-02 5.80134435e-01 7.52579554e-03 8.38251293e-04 1.88259334e-02 5.80972686e-01
5273 2.63700000e+01 1.12993280e-02 5.80136230e-01 7.52398699e-03 8.38688655e-04 1.88233150e-02 5.80974919e-01
5274 2.63750000e+01 1.13189402e-02 5.80303829e-01 7.52004824e-03 8.39507594e-04 1.88389885e-02 5.81143336e-01
5275 2.63800000e+01 1.13527179e-02 5.80614446e-01 7.51401135e-03 8.40641605e-04 1.88667293e-02 5.81455088e-01
5276 2.63850000e+01 1.13983219e-02 5.81048911e-01 7.50602961e-03 8.42178258e-04 1.89043515e-02 5.81891089e-01
5277 2.63900000e+01 1.14582530e-02 5.81598329e-01 7.49630589e-03 8.44091378e-04 1.89545589e-02 5.82442420e-01
5278 2.63950000e+01 1.15340822e-02 5.82267932e-01 7.48458914e-03 8.46004387e-04 1.90186714e-02 5.83113937e-01
5279 2.64000000e+01 1.16206604e-02 5.83028969e-01 7.47124603e-03 8.48167251e-04 1.90919064e-02 5.83877136e-01
5280 2.64050000e+01 1.17230189e-02 5.83909894e-01 7.45650255e-03 8.50609448e-04 1.91795214e-02 5.84760504e-01
5281 2.64100000e+01 1.18391653e-02 5.84886149e-01 7.44038138e-03 8.53292823e-04 1.92795467e-02 5.85739442e-01
5282 2.64150000e+01 1.19739737e-02 5.85972455e-01 7.42400093e-03 8.55790372e-04 1.93979747e-02 5.86828245e-01
5283 2.64200000e+01 1.21170613e-02 5.87154630e-01 7.40724505e-03 8.58499821e-04 1.95243063e-02 5.88013130e-01
5284 2.64250000e+01 1.22652690e-02 5.88430180e-01 7.39060515e-03 8.61324219e-04 1.96558741e-02 5.89291504e-01
5285 2.64300000e+01 1.24221597e-02 5.89790969e-01 7.37425470e-03 8.63879525e-04 1.97964144e-02 5.90654848e-01
5286 2.64350000e+01 1.25878919e-02 5.91244050e-01 7.35848647e-03 8.66301096e-04 1.99463784e-02 5.92110351e-01
5287 2.64400000e+01 1.27634716e-02 5.92768555e-01 7.34276772e-03 8.68498472e-04 2.01062394e-02 5.93637053e-01
5288 2.64450000e+01 1.29432337e-02 5.94385591e-01 7.32858505e-03 8.70596528e-04 2.02718187e-02 5.95256187e-01
5289 2.64500000e+01 1.31234807e-02 5.96091968e-01 7.31546214e-03 8.72700667e-04 2.04389428e-02 5.96964668e-01
5290 2.64550000e+01 1.33072376e-02 5.97874458e-01 7.30292290e-03 8.74598855e-04 2.06101605e-02 5.98749057e-01
5291 2.64600000e+01 1.34914529e-02 5.99691396e-01 7.29106583e-03 8.76284952e-04 2.07825188e-02 6.00567681e-01
5292 2.64650000e+01 1.36735892e-02 6.01542934e-01 7.28004116e-03 8.78080322e-04 2.09536304e-02 6.02421014e-01
5293 2.64700000e+01 1.38505720e-02 6.03407857e-01 7.26946075e-03 8.80069288e-04 2.11200328e-02 6.04287926e-01
5294 2.64750000e+01 1.40200601e-02 6.05222491e-01 7.25895786e-03 8.81781799e-04 2.12790180e-02 6.06104273e-01
5295 2.64800000e+01 1.41723641e-02 6.06978883e-01 7.24899042e-03 8.83836371e-04 2.14213545e-02 6.07862719e-01
5296 2.64850000e+01 1.43143091e-02 6.08646107e-01 7.23946638e-03 8.85693208e-04 2.15537754e-02 6.09531800e-01
5297 2.64900000e+01 1.44436760e-02 6.10185612e-01 7.23074287e-03 8.87287833e-04 2.16744189e-02 6.11072900e-01
5298 2.64950000e+01 1.45573344e-02 6.11599717e-01 7.22303029e-03 8.88614602e-04 2.17803647e-02 6.12488332e-01
5299 2.65000000e+01 1.46485372e-02 6.12845331e-01 7.21706716e-03 8.90062885e-04 2.18656043e-02 6.13735394e-01
5300 2.65050000e+01 1.47341950e-02 6.13995744e-01 7.21281131e-03 8.91185852e-04 2.19470063e-02 6.14886930e-01
5301 2.65100000e+01 1.48084916e-02 6.15005885e-01 7.21053708e-03 8.92001045e-04 2.20190287e-02 6.15897886e-01
5302 2.65150000e+01 1.48749776e-02 6.15894369e-01 7.21034243e-03 8.92517623e-04 2.20853200e-02 6.16786887e-01
5303 2.65200000e+01 1.49314162e-02 6.16669536e-01 7.21185969e-03 8.92849178e-04 2.21432759e-02 6.17562386e-01
5304 2.65250000e+01 1.49816035e-02 6.17325534e-01 7.21483760e-03 8.92840825e-04 2.21964411e-02 6.18218375e-01
5305 2.65300000e+01 1.50252885e-02 6.17866355e-01 7.21877001e-03 8.92763802e-04 2.22440585e-02 6.18759119e-01
5306 2.65350000e+01 1.50551927e-02 6.18245706e-01 7.22336550e-03 8.92593271e-04 2.22785582e-02 6.19138299e-01
5307 2.65400000e+01 1.50684828e-02 6.18439855e-01 7.22881369e-03 8.92367579e-04 2.22972965e-02 6.19332222e-01
5308 2.65450000e+01 1.50508179e-02 6.18360458e-01 7.23549463e-03 8.92140096e-04 2.22863125e-02 6.19252598e-01
5309 2.65500000e+01 1.49963801e-02 6.17918582e-01 7.24425893e-03 8.91749269e-04 2.22406391e-02 6.18810332e-01
5310 2.65550000e+01 1.48832957e-02 6.16981617e-01 7.25669837e-03 8.91216009e-04 2.21399941e-02 6.17872833e-01
5311 2.65600000e+01 1.46985726e-02 6.15403877e-01 7.27569375e-03 8.91229909e-04 2.19742663e-02 6.16295107e-01
5312 2.65650000e+01 1.44153026e-02 6.12948536e-01 7.30034581e-03 8.89393585e-04 2.17156484e-02 6.13837930e-01
5313 2.65700000e+01 1.40112532e-02 6.09453729e-01 7.33511703e-03 8.86599893e-04 2.13463702e-02 6.10340329e-01
5314 2.65750000e+01 1.34719174e-02 6.04701207e-01 7.38334111e-03 8.82163637e-04 2.08552585e-02 6.05583371e-01
5315 2.65800000e+01 1.27792775e-02 5.98531262e-01 7.44788355e-03 8.75310117e-04 2.02271611e-02 5.99406572e-01
5316 2.65850000e+01 1.19301853e-02 5.90839008e-01 7.53420026e-03 8.64775573e-04 1.94643855e-02 5.91703784e-01
5317 2.65900000e+01 1.09266129e-02 5.81624806e-01 7.63717583e-03 8.51058155e-04 1.85637888e-02 5.82475864e-01
5318 2.65950000e+01 9.78427028e-03 5.71035680e-01 7.75618276e-03 8.33602591e-04 1.75404530e-02 5.71869282e-01
5319 2.66000000e+01 8.52613790e-03 5.59366012e-01 7.88223525e-03 8.13492687e-04 1.64083731e-02 5.60179505e-01
5320 2.66050000e+01 7.18361626e-03 5.47008859e-01 8.00349864e-03 7.93282569e-04 1.51871149e-02 5.47802142e-01
5321 2.66100000e+01 5.80672467e-03 5.34415520e-01 8.10999301e-03 7.75742718e-04 1.39167177e-02 5.35191263e-01
5322 2.66150000e+01 4.45421164e-03 5.22026338e-01 8.19618243e-03 7.62149172e-04 1.26503941e-02 5.22788487e-01
5323 2.66200000e+01 3.18473663e-03 5.10273800e-01 8.25381367e-03 7.53402203e-04 1.14385503e-02 5.11027202e-01
5324 2.66250000e+01 2.05429475e-03 4.99585751e-01 8.29201410e-03 7.47750752e-04 1.03463088e-02 5.00333501e-01
5325 2.66300000e+01 1.10708347e-03 4.90285261e-01 8.30695215e-03 7.45782876e-04 9.41403562e-03 4.91031044e-01
5326 2.66350000e+01 3.83891383e-04 4.82695442e-01 8.29919860e-03 7.47321529e-04 8.68308998e-03 4.83442764e-01
5327 2.66400000e+01 -9.81991187e-05 4.76949234e-01 8.27432851e-03 7.51229946e-04 8.17612939e-03 4.77700464e-01
5328 2.66450000e+01 -3.53215439e-04 4.73092119e-01 8.23556944e-03 7.57260651e-04 7.88235400e-03 4.73849380e-01
5329 2.66500000e+01 -3.96630561e-04 4.70917555e-01 8.18990312e-03 7.63328576e-04 7.79327256e-03 4.71680883e-01
5330 2.66550000e+01 -2.70166602e-04 4.70206551e-01 8.14385517e-03 7.69743862e-04 7.87368857e-03 4.70976295e-01
5331 2.66600000e+01 -2.63390133e-05 4.70541223e-01 8.10038322e-03 7.75746618e-04 8.07404421e-03 4.71316970e-01
5332 2.66650000e+01 3.10620932e-04 4.71741667e-01 8.05998840e-03 7.80948408e-04 8.37060933e-03 4.72522615e-01
5333 2.66700000e+01 7.10914501e-04 4.73594416e-01 8.02246644e-03 7.85320590e-04 8.73338094e-03 4.74379736e-01
5334 2.66750000e+01 1.17251886e-03 4.76050523e-01 7.98743193e-03 7.88799360e-04 9.15995079e-03 4.76839323e-01
5335 2.66800000e+01 1.70057270e-03 4.79169181e-01 7.95211137e-03 7.91577027e-04 9.65268407e-03 4.79960758e-01
5336 2.66850000e+01 2.31743478e-03 4.83122745e-01 7.91588602e-03 7.94506373e-04 1.02333208e-02 4.83917252e-01
5337 2.66900000e+01 3.01148920e-03 4.87884997e-01 7.87971399e-03 7.97169303e-04 1.08912032e-02 4.88682167e-01
5338 2.66950000e+01 3.75217133e-03 4.93277484e-01 7.84775419e-03 7.99362166e-04 1.15999255e-02 4.94076846e-01
5339 2.67000000e+01 4.49551843e-03 4.98956601e-01 7.82372956e-03 8.00021629e-04 1.23192480e-02 4.99756623e-01
5340 2.67050000e+01 5.18460889e-03 5.04572673e-01 7.81023018e-03 7.99063926e-04 1.29948391e-02 5.05371737e-01
5341 2.67100000e+01 5.80150050e-03 5.09971383e-01 7.80579970e-03 7.96387690e-04 1.36073002e-02 5.10767770e-01
5342 2.67150000e+01 6.34455855e-03 5.15163065e-01 7.80627858e-03 7.92831351e-04 1.41508371e-02 5.15955897e-01
5343 2.67200000e+01 6.83223835e-03 5.20270256e-01 7.80845872e-03 7.89176153e-04 1.46406971e-02 5.21059432e-01
5344 2.67250000e+01 7.28908771e-03 5.25418635e-01 7.81092076e-03 7.85970319e-04 1.51000085e-02 5.26204605e-01
5345 2.67300000e+01 7.73335327e-03 5.30704048e-01 7.81225458e-03 7.83658740e-04 1.55456079e-02 5.31487707e-01
5346 2.67350000e+01 8.16998619e-03 5.36126524e-01 7.81170683e-03 7.82371985e-04 1.59816930e-02 5.36908896e-01
5347 2.67400000e+01 8.60433192e-03 5.41663162e-01 7.80970468e-03 7.82021079e-04 1.64140366e-02 5.42445183e-01
5348 2.67450000e+01 9.02961179e-03 5.47213889e-01 7.80627616e-03 7.82442220e-04 1.68358879e-02 5.47996331e-01
5349 2.67500000e+01 9.43396273e-03 5.52647302e-01 7.80129607e-03 7.83578379e-04 1.72352588e-02 5.53430880e-01
5350 2.67550000e+01 9.81591355e-03 5.57864188e-01 7.79545474e-03 7.85215501e-04 1.76113683e-02 5.58649403e-01
5351 2.67600000e+01 1.01685727e-02 5.62757455e-01 7.78893726e-03 7.87226427e-04 1.79575100e-02 5.63544682e-01
5352 2.67650000e+01 1.04888785e-02 5.67264106e-01 7.78169149e-03 7.89472654e-04 1.82705700e-02 5.68053579e-01
5353 2.67700000e+01 1.07723084e-02 5.71333848e-01 7.77390567e-03 7.91847126e-04 1.85462141e-02 5.72125695e-01
5354 2.67750000e+01 1.10264613e-02 5.74995862e-01 7.76586187e-03 7.94257424e-04 1.87923232e-02 5.75790119e-01
5355 2.67800000e+01 1.12533095e-02 5.78244705e-01 7.75757615e-03 7.96662519e-04 1.90108856e-02 5.79041367e-01
5356 2.67850000e+01 1.14567600e-02 5.81098425e-01 7.74880628e-03 7.99058174e-04 1.92055662e-02 5.81897483e-01
5357 2.67900000e+01 1.16396763e-02 5.83583585e-01 7.73964789e-03 8.01453194e-04 1.93793242e-02 5.84385038e-01
5358 2.67950000e+01 1.17966840e-02 5.85703647e-01 7.73020689e-03 8.03888310e-04 1.95268909e-02 5.86507535e-01
5359 2.68000000e+01 1.19323466e-02 5.87497507e-01 7.72049695e-03 8.06289141e-04 1.96528436e-02 5.88303797e-01
5360 2.68050000e+01 1.20523043e-02 5.89004154e-01 7.70986770e-03 8.08789101e-04 1.97621720e-02 5.89812943e-01
5361 2.68100000e+01 1.21542327e-02 5.90238385e-01 7.69893547e-03 8.11159412e-04 1.98531682e-02 5.91049544e-01
5362 2.68150000e+01 1.22469595e-02 5.91301707e-01 7.68754678e-03 8.13461007e-04 1.99345063e-02 5.92115168e-01
5363 2.68200000e+01 1.23442268e-02 5.92270055e-01 7.67558338e-03 8.15479494e-04 2.00198102e-02 5.93085534e-01
5364 2.68250000e+01 1.24510827e-02 5.93212725e-01 7.66291027e-03 8.17318753e-04 2.01139930e-02 5.94030043e-01
5365 2.68300000e+01 1.25678656e-02 5.94199186e-01 7.65002970e-03 8.19320422e-04 2.02178953e-02 5.95018507e-01
5366 2.68350000e+01 1.26885721e-02 5.95247571e-01 7.63699732e-03 8.21546999e-04 2.03255694e-02 5.96069118e-01
5367 2.68400000e+01 1.28144943e-02 5.96336624e-01 7.62368055e-03 8.23575837e-04 2.04381748e-02 5.97160200e-01
5368 2.68450000e+01 1.29355208e-02 5.97451830e-01 7.61023094e-03 8.25921516e-04 2.05457517e-02 5.98277751e-01
5369 2.68500000e+01 1.30530086e-02 5.98572737e-01 7.59684780e-03 8.28510087e-04 2.06498564e-02 5.99401247e-01
5370 2.68550000e+01 1.31747932e-02 5.99666756e-01 7.58367803e-03 8.30797563e-04 2.07584712e-02 6.00497554e-01
5371 2.68600000e+01 1.32879634e-02 6.00712892e-01 7.57128940e-03 8.33355359e-04 2.08592528e-02 6.01546248e-01
5372 2.68650000e+01 1.33892898e-02 6.01662882e-01 7.55970873e-03 8.35678470e-04 2.09489985e-02 6.02498561e-01
5373 2.68700000e+01 1.34727937e-02 6.02456286e-01 7.54982778e-03 8.37642182e-04 2.10226215e-02 6.03293928e-01
5374 2.68750000e+01 1.35273370e-02 6.03040562e-01 7.54247853e-03 8.39692405e-04 2.10698155e-02 6.03880255e-01
5375 2.68800000e+01 1.35376138e-02 6.03252800e-01 7.53838876e-03 8.41240963e-04 2.10760026e-02 6.04094041e-01
5376 2.68850000e+01 1.34853752e-02 6.02949528e-01 7.53959951e-03 8.42286109e-04 2.10249747e-02 6.03791814e-01
5377 2.68900000e+01 1.33507619e-02 6.01936721e-01 7.54837380e-03 8.42640970e-04 2.08991357e-02 6.02779362e-01
5378 2.68950000e+01 1.31021097e-02 5.99944015e-01 7.56676965e-03 8.42007089e-04 2.06688794e-02 6.00786023e-01
5379 2.69000000e+01 1.27132626e-02 5.96721363e-01 7.59726731e-03 8.39756185e-04 2.03105299e-02 5.97561119e-01
5380 2.69050000e+01 1.21633871e-02 5.92055839e-01 7.64287178e-03 8.35383758e-04 1.98062588e-02 5.92891223e-01
5381 2.69100000e+01 1.14323558e-02 5.85772746e-01 7.70438649e-03 8.28022863e-04 1.91367423e-02 5.86600769e-01
5382 2.69150000e+01 1.05307844e-02 5.77923985e-01 7.77906530e-03 8.16954440e-04 1.83098497e-02 5.78740940e-01
5383 2.69200000e+01 9.49531982e-03 5.68831391e-01 7.85876751e-03 8.03176244e-04 1.73540873e-02 5.69634568e-01
5384 2.69250000e+01 8.39907593e-03 5.59138260e-01 7.92936653e-03 7.89780910e-04 1.63284425e-02 5.59928041e-01
5385 2.69300000e+01 7.32200418e-03 5.49589009e-01 7.97765248e-03 7.81007335e-04 1.52996567e-02 5.50370017e-01
5386 2.69350000e+01 6.34888474e-03 5.40819965e-01 7.99937741e-03 7.78004944e-04 1.43482621e-02 5.41597970e-01
5387 2.69400000e+01 5.54882628e-03 5.33295917e-01 7.99681555e-03 7.79190840e-04 1.35456418e-02 5.34075108e-01
5388 2.69450000e+01 4.95917957e-03 5.27305790e-01 7.97389202e-03 7.83470025e-04 1.29330716e-02 5.28089260e-01
5389 2.69500000e+01 4.59727491e-03 5.23002970e-01 7.93562729e-03 7.89962468e-04 1.25329022e-02 5.23792932e-01
5390 2.69550000e+01 4.42897648e-03 5.20365271e-01 7.88782714e-03 7.98464578e-04 1.23168036e-02 5.21163736e-01
5391 2.69600000e+01 4.44222054e-03 5.19177005e-01 7.83629833e-03 8.07304805e-04 1.22785189e-02 5.19984310e-01
5392 2.69650000e+01 4.58291740e-03 5.19098267e-01 7.78556181e-03 8.15866831e-04 1.23684792e-02 5.19914134e-01
5393 2.69700000e+01 4.80210901e-03 5.19750939e-01 7.73870818e-03 8.23527451e-04 1.25408172e-02 5.20574466e-01
5394 2.69750000e+01 5.06609281e-03 5.20840115e-01 7.69616472e-03 8.30116194e-04 1.27622575e-02 5.21670232e-01
5395 2.69800000e+01 5.35230268e-03 5.22187917e-01 7.65772827e-03 8.35546045e-04 1.30100310e-02 5.23023463e-01
5396 2.69850000e+01 5.65671766e-03 5.23748734e-01 7.62249399e-03 8.40496159e-04 1.32792116e-02 5.24589230e-01
5397 2.69900000e+01 5.97574597e-03 5.25482017e-01 7.58993462e-03 8.44758378e-04 1.35656806e-02 5.26326775e-01
5398 2.69950000e+01 6.31228903e-03 5.27416613e-01 7.55947135e-03 8.48527248e-04 1.38717604e-02 5.28265140e-01
5399 2.70000000e+01 6.67988408e-03 5.29636866e-01 7.53203136e-03 8.51623088e-04 1.42119154e-02 5.30488489e-01
5400 2.70050000e+01 7.07376081e-03 5.32147132e-01 7.50719816e-03 8.54013457e-04 1.45809590e-02 5.33001146e-01
5401 2.70100000e+01 7.47806221e-03 5.34886816e-01 7.48600750e-03 8.55579690e-04 1.49640697e-02 5.35742396e-01
5402 2.70150000e+01 7.88923565e-03 5.37822945e-01 7.47001611e-03 8.56092115e-04 1.53592518e-02 5.38679037e-01
5403 2.70200000e+01 8.29237461e-03 5.40884666e-01 7.45977683e-03 8.55632450e-04 1.57521514e-02 5.41740299e-01
5404 2.70250000e+01 8.66232828e-03 5.43939732e-01 7.45656591e-03 8.54195518e-04 1.61188942e-02 5.44793928e-01
5405 2.70300000e+01 8.96934227e-03 5.46779245e-01 7.46213779e-03 8.51799311e-04 1.64314801e-02 5.47631044e-01
5406 2.70350000e+01 9.18381492e-03 5.49126664e-01 7.47864316e-03 8.48512142e-04 1.66624581e-02 5.49975176e-01
5407 2.70400000e+01 9.27443632e-03 5.50673957e-01 7.50759480e-03 8.44013189e-04 1.67820311e-02 5.51517970e-01
5408 2.70450000e+01 9.19435787e-03 5.51053760e-01 7.54954438e-03 8.37806180e-04 1.67439023e-02 5.51891566e-01
5409 2.70500000e+01 8.92629585e-03 5.50023887e-01 7.60463239e-03 8.29225926e-04 1.65309282e-02 5.50853113e-01
5410 2.70550000e+01 8.47600492e-03 5.47508630e-01 7.66928418e-03 8.18300002e-04 1.61452891e-02 5.48326930e-01
5411 2.70600000e+01 7.87626315e-03 5.43736256e-01 7.73586508e-03 8.06328036e-04 1.56121282e-02 5.44542584e-01
5412 2.70650000e+01 7.19088497e-03 5.39184751e-01 7.79531669e-03 7.96131646e-04 1.49862017e-02 5.39980882e-01
5413 2.70700000e+01 6.50001959e-03 5.34488278e-01 7.84018258e-03 7.90312757e-04 1.43402022e-02 5.35278591e-01
5414 2.70750000e+01 5.88961715e-03 5.30179360e-01 7.86513636e-03 7.88481113e-04 1.37547535e-02 5.30967841e-01
5415 2.70800000e+01 5.41084605e-03 5.26712235e-01 7.86814727e-03 7.90000740e-04 1.32789933e-02 5.27502236e-01
5416 2.70850000e+01 5.11152794e-03 5.24392840e-01 7.85744572e-03 7.93782184e-04 1.29689737e-02 5.25186622e-01
5417 2.70900000e+01 4.99397746e-03 5.23308726e-01 7.83537069e-03 7.99446607e-04 1.28293482e-02 5.24108172e-01
5418 2.70950000e+01 5.01443241e-03 5.23270304e-01 7.80674814e-03 8.05852573e-04 1.28211806e-02 5.24076156e-01
5419 2.71000000e+01 5.13470285e-03 5.24036085e-01 7.77516493e-03 8.12254990e-04 1.29098678e-02 5.24848340e-01
5420 2.71050000e+01 5.35028921e-03 5.25438501e-01 7.74340329e-03 8.18143387e-04 1.30936925e-02 5.26256645e-01
5421 2.71100000e+01 5.61784706e-03 5.27249173e-01 7.71199211e-03 8.23739169e-04 1.33298392e-02 5.28072912e-01
5422 2.71150000e+01 5.92748516e-03 5.29309491e-01 7.68118167e-03 8.28657638e-04 1.36086668e-02 5.30138149e-01
5423 2.71200000e+01 6.25589410e-03 5.31544366e-01 7.65222994e-03 8.33277555e-04 1.39081240e-02 5.32377644e-01
5424 2.71250000e+01 6.60047657e-03 5.33859893e-01 7.62510472e-03 8.37379503e-04 1.42255813e-02 5.34697272e-01
5425 2.71300000e+01 6.96352028e-03 5.36256033e-01 7.60150162e-03 8.40752640e-04 1.45650219e-02 5.37096785e-01
5426 2.71350000e+01 7.32944590e-03 5.38685336e-01 7.58056681e-03 8.43386907e-04 1.49100127e-02 5.39528723e-01
5427 2.71400000e+01 7.70219569e-03 5.41167528e-01 7.56228815e-03 8.45297799e-04 1.52644838e-02 5.42012826e-01
5428 2.71450000e+01 8.08799137e-03 5.43743714e-01 7.54592969e-03 8.46603150e-04 1.56339211e-02 5.44590317e-01
5429 2.71500000e+01 8.48735523e-03 5.46471759e-01 7.53107541e-03 8.47302856e-04 1.60184306e-02 5.47319062e-01
5430 2.71550000e+01 8.90399375e-03 5.49445900e-01 7.51712915e-03 8.47556747e-04 1.64211229e-02 5.50293457e-01
5431 2.71600000e+01 9.33351977e-03 5.52737042e-01 7.50364102e-03 8.47941538e-04 1.68371608e-02 5.53584984e-01
5432 2.71650000e+01 9.79211551e-03 5.56395410e-01 7.48734611e-03 8.48103070e-04 1.72794616e-02 5.57243513e-01
5433 2.71700000e+01 1.02792552e-02 5.60473731e-01 7.47241668e-03 8.48118601e-04 1.77516719e-02 5.61321850e-01
5434 2.71750000e+01 1.07769036e-02 5.64927325e-01 7.45682396e-03 8.48451322e-04 1.82337276e-02 5.65775776e-01
5435 2.71800000e+01 1.12431602e-02 5.69578729e-01 7.44105287e-03 8.49758336e-04 1.86842130e-02 5.70428487e-01
5436 2.71850000e+01 1.16905029e-02 5.74277263e-01 7.42652868e-03 8.51185425e-04 1.91170316e-02 5.75128449e-01
5437 2.71900000e+01 1.21076610e-02 5.78860983e-01 7.41458892e-03 8.52506506e-04 1.95222499e-02 5.79713490e-01
5438 2.71950000e+01 1.24445032e-02 5.83017957e-01 7.40497710e-03 8.54109754e-04 1.98494803e-02 5.83872067e-01
5439 2.72000000e+01 1.26894896e-02 5.86465594e-01 7.40047517e-03 8.56199122e-04 2.00899648e-02 5.87321793e-01
5440 2.72050000e+01 1.28483774e-02 5.88979662e-01 7.40390610e-03 8.57363680e-04 2.02522835e-02 5.89837025e-01
5441 2.72100000e+01 1.28772254e-02 5.90327654e-01 7.41737502e-03 8.57916811e-04 2.02946004e-02 5.91185571e-01
5442 2.72150000e+01 1.27373894e-02 5.90268971e-01 7.44225254e-03 8.57213198e-04 2.01796420e-02 5.91126184e-01
5443 2.72200000e+01 1.24044996e-02 5.88569641e-01 7.48205093e-03 8.54152172e-04 1.98865505e-02 5.89423793e-01
5444 2.72250000e+01 1.18834248e-02 5.85123557e-01 7.53725825e-03 8.48006990e-04 1.94206831e-02 5.85971564e-01
5445 2.72300000e+01 1.11979140e-02 5.79938644e-01 7.60740301e-03 8.38247576e-04 1.88053170e-02 5.80776891e-01
5446 2.72350000e+01 1.03741313e-02 5.73223933e-01 7.68858367e-03 8.25426108e-04 1.80627149e-02 5.74049359e-01
5447 2.72400000e+01 9.43148749e-03 5.65389351e-01 7.77229059e-03 8.11832762e-04 1.72037781e-02 5.66201184e-01
5448 2.72450000e+01 8.42919092e-03 5.57014490e-01 7.84756770e-03 8.00198512e-04 1.62767586e-02 5.57814689e-01
5449 2.72500000e+01 7.43605870e-03 5.48606185e-01 7.90691258e-03 7.92235317e-04 1.53429713e-02 5.49398421e-01
5450 2.72550000e+01 6.50990467e-03 5.40541791e-01 7.94789402e-03 7.87262699e-04 1.44577987e-02 5.41329053e-01
5451 2.72600000e+01 5.68376794e-03 5.33142967e-01 7.97074725e-03 7.84952742e-04 1.36545152e-02 5.33927919e-01
5452 2.72650000e+01 4.97568212e-03 5.26666059e-01 7.97828284e-03 7.84941368e-04 1.29539650e-02 5.27451001e-01
5453 2.72700000e+01 4.41521646e-03 5.21287881e-01 7.97442621e-03 7.86570872e-04 1.23896427e-02 5.22074452e-01
5454 2.72750000e+01 4.01484897e-03 5.17063763e-01 7.96046324e-03 7.89573170e-04 1.19753122e-02 5.17853336e-01
5455 2.72800000e+01 3.75127190e-03 5.13930067e-01 7.93872307e-03 7.93601323e-04 1.16899950e-02 5.14723668e-01
5456 2.72850000e+01 3.61142122e-03 5.11820533e-01 7.91261009e-03 7.98150255e-04 1.15240313e-02 5.12618683e-01
5457 2.72900000e+01 3.59211262e-03 5.10669696e-01 7.88557563e-03 8.02663547e-04 1.14776882e-02 5.11472359e-01
5458 2.72950000e+01 3.66836899e-03 5.10296226e-01 7.85932364e-03 8.06853470e-04 1.15276926e-02 5.11103079e-01
5459 2.73000000e+01 3.81108527e-03 5.10498309e-01 7.83386734e-03 8.10634624e-04 1.16449526e-02 5.11308943e-01
5460 2.73050000e+01 4.01198277e-03 5.11136701e-01 7.81275702e-03 8.13246400e-04 1.18247398e-02 5.11949947e-01
5461 2.73100000e+01 4.24506023e-03 5.12111166e-01 7.79286991e-03 8.15215257e-04 1.20379301e-02 5.12926381e-01
5462 2.73150000e+01 4.52148519e-03 5.13379077e-01 7.77381459e-03 8.16615290e-04 1.22952998e-02 5.14195692e-01
5463 2.73200000e+01 4.84264239e-03 5.15024526e-01 7.75558485e-03 8.17555515e-04 1.25982272e-02 5.15842081e-01
5464 2.73250000e+01 5.19057619e-03 5.17034127e-01 7.73720732e-03 8.18078729e-04 1.29277835e-02 5.17852206e-01
5465 2.73300000e+01 5.56675873e-03 5.19464638e-01 7.71921374e-03 8.18582865e-04 1.32859725e-02 5.20283221e-01
5466 2.73350000e+01 5.99380185e-03 5.22362404e-01 7.70153292e-03 8.18935240e-04 1.36953348e-02 5.23181340e-01
5467 2.73400000e+01 6.46601395e-03 5.25761938e-01 7.68456010e-03 8.18974615e-04 1.41505740e-02 5.26580913e-01
5468 2.73450000e+01 6.95699089e-03 5.29640216e-01 7.66837768e-03 8.18895741e-04 1.46253686e-02 5.30459112e-01
5469 2.73500000e+01 7.46711875e-03 5.33961628e-01 7.65293306e-03 8.18811352e-04 1.51200518e-02 5.34780439e-01
5470 2.73550000e+01 7.98671633e-03 5.38606651e-01 7.63820901e-03 8.18804930e-04 1.56249253e-02 5.39425456e-01
5471 2.73600000e+01 8.50039852e-03 5.43509256e-01 7.62439250e-03 8.19026680e-04 1.61247910e-02 5.44328282e-01
5472 2.73650000e+01 8.98416557e-03 5.48499812e-01 7.61156934e-03 8.19561372e-04 1.65957349e-02 5.49319374e-01
5473 2.73700000e+01 9.45499827e-03 5.53527153e-01 7.60037915e-03 8.20305753e-04 1.70553774e-02 5.54347459e-01
5474 2.73750000e+01 9.92126781e-03 5.58548934e-01 7.59106953e-03 8.21221361e-04 1.75123373e-02 5.59370156e-01
5475 2.73800000e+01 1.03441554e-02 5.63427215e-01 7.58152436e-03 8.22642419e-04 1.79256798e-02 5.64249858e-01
5476 2.73850000e+01 1.07112313e-02 5.68059998e-01 7.57116167e-03 8.24563508e-04 1.82823930e-02 5.68884561e-01
5477 2.73900000e+01 1.10546433e-02 5.72438178e-01 7.56150858e-03 8.26686316e-04 1.86161519e-02 5.73264865e-01
5478 2.73950000e+01 1.13976319e-02 5.76572702e-01 7.55266320e-03 8.28886737e-04 1.89502951e-02 5.77401589e-01
5479 2.74000000e+01 1.17267386e-02 5.80435105e-01 7.54325286e-03 8.31300517e-04 1.92699914e-02 5.81266405e-01
5480 2.74050000e+01 1.20235565e-02 5.84006203e-01 7.53361643e-03 8.33886212e-04 1.95571729e-02 5.84840090e-01
5481 2.74100000e+01 1.22845621e-02 5.87285860e-01 7.52421509e-03 8.36489701e-04 1.98087772e-02 5.88122350e-01
5482 2.74150000e+01 1.25209322e-02 5.90280226e-01 7.51450867e-03 8.39205278e-04 2.00354409e-02 5.91119431e-01
5483 2.74200000e+01 1.27507803e-02 5.92996650e-01 7.50472279e-03 8.41753295e-04 2.02555031e-02 5.93838403e-01
5484 2.74250000e+01 1.29729946e-02 5.95470189e-01 7.49549441e-03 8.44142030e-04 2.04684890e-02 5.96314331e-01
5485 2.74300000e+01 1.31747303e-02 5.97679242e-01 7.48662204e-03 8.46287089e-04 2.06613524e-02 5.98525529e-01
5486 2.74350000e+01 1.33425955e-02 5.99595937e-01 7.47859277e-03 8.48512296e-04 2.08211882e-02 6.00444450e-01
5487 2.74400000e+01 1.34711541e-02 6.01140869e-01 7.47190021e-03 8.50536682e-04 2.09430543e-02 6.01991406e-01
5488 2.74450000e+01 1.35472215e-02 6.02216603e-01 7.46749686e-03 8.52322424e-04 2.10147184e-02 6.03068926e-01
5489 2.74500000e+01 1.35628069e-02 6.02717075e-01 7.46674447e-03 8.53718857e-04 2.10295514e-02 6.03570794e-01
5490 2.74550000e+01 1.35098675e-02 6.02517962e-01 7.47151903e-03 8.54453071e-04 2.09813865e-02 6.03372415e-01
5491 2.74600000e+01 1.33635355e-02 6.01437645e-01 7.48313753e-03 8.54387365e-04 2.08466730e-02 6.02292033e-01
5492 2.74650000e+01 1.30936933e-02 5.99267413e-01 7.50407871e-03 8.53325124e-04 2.05977720e-02 6.00120738e-01
5493 2.74700000e+01 1.26791491e-02 5.95809097e-01 7.53676591e-03 8.50676136e-04 2.02159150e-02 5.96659773e-01
5494 2.74750000e+01 1.20918800e-02 5.90882118e-01 7.58304639e-03 8.45745078e-04 1.96749264e-02 5.91727863e-01
5495 2.74800000e+01 1.13137550e-02 5.84360497e-01 7.64388581e-03 8.38050065e-04 1.89576408e-02 5.85198547e-01
5496 2.74850000e+01 1.03548940e-02 5.76231908e-01 7.71872283e-03 8.27160737e-04 1.80736169e-02 5.77059069e-01
5497 2.74900000e+01 9.25571735e-03 5.66690475e-01 7.80355730e-03 8.13496261e-04 1.70592746e-02 5.67503971e-01
5498 2.74950000e+01 8.07640057e-03 5.56191697e-01 7.88951393e-03 7.99003091e-04 1.59659145e-02 5.56990700e-01
5499 2.75000000e+01 6.87499021e-03 5.45333264e-01 7.96540216e-03 7.86712990e-04 1.48403924e-02 5.46119977e-01
5500 2.75050000e+01 5.70116906e-03 5.34721753e-01 8.02258116e-03 7.78492248e-04 1.37237502e-02 5.35500245e-01
5501 2.75100000e+01 4.60921120e-03 5.24859893e-01 8.05745640e-03 7.73984810e-04 1.26666676e-02 5.25633878e-01
5502 2.75150000e+01 3.68327485e-03 5.16203947e-01 8.07052294e-03 7.72754732e-04 1.17537978e-02 5.16976702e-01
5503 2.75200000e+01 2.98503142e-03 5.09094532e-01 8.06456275e-03 7.74689429e-04 1.10495942e-02 5.09869222e-01
5504 2.75250000e+01 2.51088990e-03 5.03686537e-01 8.04344636e-03 7.78736968e-04 1.05543363e-02 5.04465274e-01
5505 2.75300000e+01 2.23368108e-03 4.99989785e-01 8.01085427e-03 7.84474926e-04 1.02445354e-02 5.00774260e-01
5506 2.75350000e+01 2.13784910e-03 4.97870031e-01 7.97247964e-03 7.91012257e-04 1.01103287e-02 4.98661043e-01
5507 2.75400000e+01 2.20943254e-03 4.97051895e-01 7.93269994e-03 7.97492610e-04 1.01421325e-02 4.97849388e-01
5508 2.75450000e+01 2.41091512e-03 4.97211701e-01 7.89445696e-03 8.03346758e-04 1.03053721e-02 4.98015048e-01
5509 2.75500000e+01 2.68815608e-03 4.98069882e-01 7.85879677e-03 8.08246466e-04 1.05469528e-02 4.98878128e-01
5510 2.75550000e+01 3.01517075e-03 4.99467778e-01 7.82597143e-03 8.12605164e-04 1.08411422e-02 5.00280383e-01
5511 2.75600000e+01 3.38103900e-03 5.01293411e-01 7.79485924e-03 8.16506143e-04 1.11758982e-02 5.02109917e-01
5512 2.75650000e+01 3.78112518e-03 5.03492783e-01 7.76539429e-03 8.19741097e-04 1.15465195e-02 5.04312524e-01
5513 2.75700000e+01 4.21339545e-03 5.06026679e-01 7.73699988e-03 8.22357966e-04 1.19503953e-02 5.06849036e-01
5514 2.75750000e+01 4.68695652e-03 5.08997030e-01 7.70881247e-03 8.24505097e-04 1.23957690e-02 5.09821535e-01
5515 2.75800000e+01 5.21367276e-03 5.12425605e-01 7.68061262e-03 8.26195897e-04 1.28942854e-02 5.13251801e-01
5516 2.75850000e+01 5.76296755e-03 5.16300865e-01 7.65543734e-03 8.28003980e-04 1.34184049e-02 5.17128869e-01
5517 2.75900000e+01 6.31244385e-03 5.20358187e-01 7.63480899e-03 8.28670958e-04 1.39472528e-02 5.21186858e-01
5518 2.75950000e+01 6.82184567e-03 5.24420482e-01 7.62052829e-03 8.28385290e-04 1.44423740e-02 5.25248867e-01
5519 2.76000000e+01 7.27993471e-03 5.28350162e-01 7.61284544e-03 8.26713418e-04 1.48927802e-02 5.29176876e-01
5520 2.76050000e+01 7.67950614e-03 5.32158221e-01 7.60895442e-03 8.24275788e-04 1.52884606e-02 5.32982497e-01
5521 2.76100000e+01 8.03317859e-03 5.35917543e-01 7.60779377e-03 8.21775616e-04 1.56409724e-02 5.36739318e-01
5522 2.76150000e+01 8.35903098e-03 5.39652601e-01 7.60664393e-03 8.19122902e-04 1.59656749e-02 5.40471724e-01
5523 2.76200000e+01 8.65853886e-03 5.43426202e-01 7.60579547e-03 8.17464660e-04 1.62643343e-02 5.44243667e-01
5524 2.76250000e+01 8.93816285e-03 5.47239177e-01 7.60404065e-03 8.16783499e-04 1.65422035e-02 5.48055960e-01
5525 2.76300000e+01 9.19449993e-03 5.51038937e-01 7.60098915e-03 8.17055338e-04 1.67954891e-02 5.51855993e-01
5526 2.76350000e+01 9.43552481e-03 5.54798046e-01 7.59681386e-03 8.18281385e-04 1.70323387e-02 5.55616327e-01
5527 2.76400000e+01 9.66868895e-03 5.58414725e-01 7.59147933e-03 8.19910620e-04 1.72601683e-02 5.59234636e-01
5528 2.76450000e+01 9.90297297e-03 5.61894936e-01 7.58328470e-03 8.22053889e-04 1.74862577e-02 5.62716990e-01
5529 2.76500000e+01 1.01209591e-02 5.65191501e-01 7.57443802e-03 8.24649837e-04 1.76953971e-02 5.66016151e-01
5530 2.76550000e+01 1.03287208e-02 5.68303211e-01 7.56439629e-03 8.27501139e-04 1.78931171e-02 5.69130713e-01
5531 2.76600000e+01 1.05347704e-02 5.71251892e-01 7.55305160e-03 8.30525650e-04 1.80878220e-02 5.72082417e-01
5532 2.76650000e+01 1.07385984e-02 5.74003107e-01 7.54043508e-03 8.33681227e-04 1.82790334e-02 5.74836788e-01
5533 2.76700000e+01 1.09501681e-02 5.76617710e-01 7.52716120e-03 8.36883033e-04 1.84773293e-02 5.77454593e-01
5534 2.76750000e+01 1.11582786e-02 5.79083679e-01 7.51352885e-03 8.40260498e-04 1.86718074e-02 5.79923940e-01
5535 2.76800000e+01 1.13695170e-02 5.81391872e-01 7.49931430e-03 8.43307603e-04 1.88688313e-02 5.82235180e-01
5536 2.76850000e+01 1.15779375e-02 5.83534625e-01 7.48481882e-03 8.46488051e-04 1.90627563e-02 5.84381113e-01
5537 2.76900000e+01 1.17795805e-02 5.85485698e-01 7.46996560e-03 8.49284029e-04 1.92495461e-02 5.86334982e-01
5538 2.76950000e+01 1.19690981e-02 5.87247728e-01 7.45552895e-03 8.52266841e-04 1.94246270e-02 5.88099995e-01
5539 2.77000000e+01 1.21468484e-02 5.88812891e-01 7.44141056e-03 8.55013166e-04 1.95882590e-02 5.89667904e-01
5540 2.77050000e+01 1.23075630e-02 5.90179755e-01 7.42773072e-03 8.57544701e-04 1.97352937e-02 5.91037299e-01
5541 2.77100000e+01 1.24461800e-02 5.91332634e-01 7.41506853e-03 8.59774153e-04 1.98612485e-02 5.92192408e-01
5542 2.77150000e+01 1.25630434e-02 5.92271642e-01 7.40436028e-03 8.61620586e-04 1.99674037e-02 5.93133263e-01
5543 2.77200000e+01 1.26449919e-02 5.92924373e-01 7.39627494e-03 8.63112892e-04 2.00412669e-02 5.93787486e-01
5544 2.77250000e+01 1.26711627e-02 5.93171363e-01 7.39234260e-03 8.64218879e-04 2.00635053e-02 5.94035582e-01
5545 2.77300000e+01 1.26201121e-02 5.92852273e-01 7.39412008e-03 8.64851084e-04 2.00142322e-02 5.93717124e-01
5546 2.77350000e+01 1.24657616e-02 5.91721886e-01 7.40361921e-03 8.64825759e-04 1.98693808e-02 5.92586712e-01
5547 2.77400000e+01 1.21813015e-02 5.89537481e-01 7.42315815e-03 8.63728190e-04 1.96044597e-02 5.90401209e-01
5548 2.77450000e+01 1.17428560e-02 5.86069119e-01 7.45494718e-03 8.60961958e-04 1.91978032e-02 5.86930081e-01
5549 2.77500000e+01 1.11314973e-02 5.81108210e-01 7.50035584e-03 8.55793282e-04 1.86318532e-02 5.81964003e-01
5550 2.77550000e+01 1.03464289e-02 5.74597868e-01 7.55857223e-03 8.47640078e-04 1.79050012e-02 5.75445508e-01
5551 2.77600000e+01 9.40723346e-03 5.66680277e-01 7.62531960e-03 8.36632701e-04 1.70325531e-02 5.67516910e-01
5552 2.77650000e+01 8.35722604e-03 5.57786526e-01 7.69160105e-03 8.24847669e-04 1.60488271e-02 5.58611374e-01
5553 2.77700000e+01 7.27876946e-03 5.48556375e-01 7.74575748e-03 8.14984574e-04 1.50245269e-02 5.49371360e-01
5554 2.77750000e+01 6.25348930e-03 5.39646438e-01 7.78021620e-03 8.09761031e-04 1.40337055e-02 5.40456199e-01
5555 2.77800000e+01 5.34909750e-03 5.31584417e-01 7.79281265e-03 8.08772367e-04 1.31419102e-02 5.32393189e-01
5556 2.77850000e+01 4.61683819e-03 5.24778419e-01 7.78507746e-03 8.10842596e-04 1.24019156e-02 5.25589262e-01
5557 2.77900000e+01 4.08534657e-03 5.19479858e-01 7.76046415e-03 8.15590397e-04 1.18458107e-02 5.20295448e-01
5558 2.77950000e+01 3.76132878e-03 5.15804141e-01 7.72432781e-03 8.22220947e-04 1.14856566e-02 5.16626362e-01
5559 2.78000000e+01 3.63455012e-03 5.13671216e-01 7.68143150e-03 8.29831433e-04 1.13159816e-02 5.14501048e-01
5560 2.78050000e+01 3.67170545e-03 5.12857439e-01 7.63686559e-03 8.37543855e-04 1.13085710e-02 5.13694983e-01
5561 2.78100000e+01 3.83200816e-03 5.13074501e-01 7.59408232e-03 8.44692421e-04 1.14260905e-02 5.13919193e-01
5562 2.78150000e+01 4.07034135e-03 5.13979692e-01 7.55464727e-03 8.50737640e-04 1.16249886e-02 5.14830430e-01
5563 2.78200000e+01 4.36302661e-03 5.15352169e-01 7.51861445e-03 8.55669025e-04 1.18816411e-02 5.16207838e-01
5564 2.78250000e+01 4.68676555e-03 5.17048357e-01 7.48571117e-03 8.59948475e-04 1.21724767e-02 5.17908306e-01
5565 2.78300000e+01 5.03350373e-03 5.18997986e-01 7.45501279e-03 8.63658230e-04 1.24885165e-02 5.19861645e-01
5566 2.78350000e+01 5.40176811e-03 5.21171134e-01 7.42648854e-03 8.66849362e-04 1.28282566e-02 5.22037984e-01
5567 2.78400000e+01 5.78777018e-03 5.23527754e-01 7.39997876e-03 8.69442123e-04 1.31877489e-02 5.24397196e-01
5568 2.78450000e+01 6.18990805e-03 5.26052164e-01 7.37559672e-03 8.71453088e-04 1.35655048e-02 5.26923617e-01
5569 2.78500000e+01 6.60399467e-03 5.28745986e-01 7.35339438e-03 8.72870774e-04 1.39573890e-02 5.29618857e-01
5570 2.78550000e+01 7.02177341e-03 5.31625802e-01 7.33291956e-03 8.73686412e-04 1.43546930e-02 5.32499489e-01
5571 2.78600000e+01 7.44185587e-03 5.34730120e-01 7.31369004e-03 8.74010226e-04 1.47555459e-02 5.35604130e-01
5572 2.78650000e+01 7.87335917e-03 5.38162385e-01 7.29484685e-03 8.74296406e-04 1.51682060e-02 5.39036682e-01
5573 2.78700000e+01 8.32191435e-03 5.41968973e-01 7.27612840e-03 8.74461711e-04 1.55980428e-02 5.42843434e-01
5574 2.78750000e+01 8.79316174e-03 5.46191675e-01 7.25754111e-03 8.74768356e-04 1.60507028e-02 5.47066444e-01
5575 2.78800000e+01 9.27706442e-03 5.50746693e-01 7.23941560e-03 8.75074176e-04 1.65164800e-02 5.51621767e-01
5576 2.78850000e+01 9.75451980e-03 5.55585162e-01 7.22162685e-03 8.76150574e-04 1.69761466e-02 5.56461313e-01
5577 2.78900000e+01 1.02133419e-02 5.60528515e-01 7.20472314e-03 8.77654820e-04 1.74180651e-02 5.61406170e-01
5578 2.78950000e+01 1.06520399e-02 5.65505598e-01 7.18821638e-03 8.79686523e-04 1.78402562e-02 5.66385284e-01
5579 2.79000000e+01 1.10564637e-02 5.70341849e-01 7.17245931e-03 8.82232174e-04 1.82289230e-02 5.71224081e-01
5580 2.79050000e+01 1.14342702e-02 5.74992271e-01 7.15755724e-03 8.85204525e-04 1.85918275e-02 5.75877476e-01
5581 2.79100000e+01 1.17850784e-02 5.79383461e-01 7.14362906e-03 8.88408161e-04 1.89287075e-02 5.80271869e-01
5582 2.79150000e+01 1.21043058e-02 5.83461393e-01 7.13063975e-03 8.91756980e-04 1.92349456e-02 5.84353150e-01
5583 2.79200000e+01 1.24015297e-02 5.87244597e-01 7.11889095e-03 8.95063633e-04 1.95204206e-02 5.88139661e-01
5584 2.79250000e+01 1.26729872e-02 5.90698488e-01 7.10830561e-03 8.98186491e-04 1.97812928e-02 5.91596675e-01
5585 2.79300000e+01 1.29341373e-02 5.93899842e-01 7.09936540e-03 9.01030845e-04 2.00335027e-02 5.94800873e-01
5586 2.79350000e+01 1.31778895e-02 5.96832661e-01 7.09168285e-03 9.03415664e-04 2.02695724e-02 5.97736077e-01
5587 2.79400000e+01 1.34096001e-02 5.99541742e-01 7.08604155e-03 9.05606581e-04 2.04956416e-02 6.00447349e-01
5588 2.79450000e+01 1.36243927e-02 6.02011466e-01 7.08236359e-03 9.07443311e-04 2.07067563e-02 6.02918909e-01
5589 2.79500000e+01 1.38168559e-02 6.04226041e-01 7.08062070e-03 9.08819659e-04 2.08974766e-02 6.05134860e-01
5590 2.79550000e+01 1.39880420e-02 6.06170421e-01 7.08152022e-03 9.09931677e-04 2.10695622e-02 6.07080353e-01
5591 2.79600000e+01 1.41299643e-02 6.07802126e-01 7.08536571e-03 9.10581952e-04 2.12153300e-02 6.08712708e-01
5592 2.79650000e+01 1.42316050e-02 6.09053041e-01 7.09245173e-03 9.10733329e-04 2.13240568e-02 6.09963775e-01
5593 2.79700000e+01 1.42835634e-02 6.09840049e-01 7.10325522e-03 9.10347986e-04 2.13868187e-02 6.10750397e-01
5594 2.79750000e+01 1.42702824e-02 6.10051361e-01 7.11886665e-03 9.09388135e-04 2.13891491e-02 6.10960749e-01
5595 2.79800000e+01 1.41749693e-02 6.09541058e-01 7.14081451e-03 9.07704136e-04 2.13157838e-02 6.10448762e-01
5596 2.79850000e+01 1.39766962e-02 6.08138757e-01 7.17039755e-03 9.05199711e-04 2.11470938e-02 6.09043957e-01
5597 2.79900000e+01 1.36520895e-02 6.05640482e-01 7.20937200e-03 9.01608852e-04 2.08614615e-02 6.06542091e-01
5598 2.79950000e+01 1.31816143e-02 6.01849524e-01 7.26013716e-03 8.96440723e-04 2.04417514e-02 6.02745965e-01
5599 2.80000000e+01 1.25444497e-02 5.96561501e-01 7.32489041e-03 8.89079074e-04 1.98693402e-02 5.97450580e-01
5600 2.80050000e+01 1.17307255e-02 5.89644465e-01 7.40532621e-03 8.78867402e-04 1.91360517e-02 5.90523333e-01
5601 2.80100000e+01 1.07426755e-02 5.81070509e-01 7.50159116e-03 8.65315684e-04 1.82442666e-02 5.81935824e-01
5602 2.80150000e+01 9.59541758e-03 5.70970863e-01 7.61083459e-03 8.48643475e-04 1.72062522e-02 5.71819506e-01
5603 2.80200000e+01 8.32899753e-03 5.59742822e-01 7.72393647e-03 8.30675424e-04 1.60529340e-02 5.60573497e-01
5604 2.80250000e+01 7.00665577e-03 5.47962020e-01 7.82759500e-03 8.14308321e-04 1.48342508e-02 5.48776328e-01
5605 2.80300000e+01 5.69898052e-03 5.36245321e-01 7.91136756e-03 8.01924351e-04 1.36103481e-02 5.37047245e-01
5606 2.80350000e+01 4.47979638e-03 5.25156347e-01 7.97018983e-03 7.93724678e-04 1.24499862e-02 5.25950072e-01
5607 2.80400000e+01 3.41232214e-03 5.15167223e-01 8.00317136e-03 7.89457319e-04 1.14154935e-02 5.15956680e-01
5608 2.80450000e+01 2.54268575e-03 5.06672751e-01 8.01293572e-03 7.88907665e-04 1.05556215e-02 5.07461659e-01
5609 2.80500000e+01 1.90260666e-03 4.99894362e-01 8.00288008e-03 7.91241824e-04 9.90548674e-03 5.00685604e-01
5610 2.80550000e+01 1.49898365e-03 4.94922189e-01 7.97655085e-03 7.95709174e-04 9.47553451e-03 4.95717898e-01
5611 2.80600000e+01 1.30993827e-03 4.91708129e-01 7.93953950e-03 8.01959055e-04 9.24947777e-03 4.92510089e-01
5612 2.80650000e+01 1.30977069e-03 4.90039345e-01 7.89787715e-03 8.08690212e-04 9.20764784e-03 4.90848035e-01
5613 2.80700000e+01 1.45119205e-03 4.89598784e-01 7.85609788e-03 8.15329037e-04 9.30728992e-03 4.90414113e-01
5614 2.80750000e+01 1.69541935e-03 4.90044270e-01 7.81618768e-03 8.21188224e-04 9.51160703e-03 4.90865459e-01
5615 2.80800000e+01 2.01201294e-03 4.91141524e-01 7.77786376e-03 8.26183634e-04 9.78987670e-03 4.91967708e-01
5616 2.80850000e+01 2.37320247e-03 4.92715649e-01 7.74165725e-03 8.30724223e-04 1.01148597e-02 4.93546374e-01
5617 2.80900000e+01 2.77029062e-03 4.94711138e-01 7.70638006e-03 8.34857250e-04 1.04766707e-02 4.95545995e-01
5618 2.80950000e+01 3.21440131e-03 4.97167240e-01 7.67035346e-03 8.38466599e-04 1.08847548e-02 4.98005707e-01
5619 2.81000000e+01 3.71960905e-03 5.00225641e-01 7.63251074e-03 8.42139333e-04 1.13521198e-02 5.01067780e-01
5620 2.81050000e+01 4.29768843e-03 5.03972476e-01 7.59350274e-03 8.46093237e-04 1.18911912e-02 5.04818569e-01
5621 2.81100000e+01 4.93119906e-03 5.08327856e-01 7.55413960e-03 8.49565694e-04 1.24853387e-02 5.09177421e-01
5622 2.81150000e+01 5.59293250e-03 5.13090005e-01 7.51848452e-03 8.52059363e-04 1.31114170e-02 5.13942064e-01
5623 2.81200000e+01 6.23518458e-03 5.18042682e-01 7.48911753e-03 8.53834390e-04 1.37243021e-02 5.18896517e-01
5624 2.81250000e+01 6.82827063e-03 5.22941083e-01 7.46655293e-03 8.54355570e-04 1.42948236e-02 5.23795439e-01
5625 2.81300000e+01 7.36282524e-03 5.27732485e-01 7.44988152e-03 8.53903044e-04 1.48127068e-02 5.28586388e-01
5626 2.81350000e+01 7.83701712e-03 5.32380093e-01 7.43776012e-03 8.52882386e-04 1.52747772e-02 5.33232975e-01
5627 2.81400000e+01 8.24741950e-03 5.36854686e-01 7.42862265e-03 8.51683977e-04 1.56760422e-02 5.37706370e-01
5628 2.81450000e+01 8.60231623e-03 5.41162058e-01 7.42062662e-03 8.50514236e-04 1.60229429e-02 5.42012572e-01
5629 2.81500000e+01 8.90693542e-03 5.45282905e-01 7.41331775e-03 8.50218346e-04 1.63202532e-02 5.46133123e-01
5630 2.81550000e+01 9.16999099e-03 5.49212404e-01 7.40538990e-03 8.50670601e-04 1.65753809e-02 5.50063075e-01
5631 2.81600000e+01 9.39280429e-03 5.52932209e-01 7.39683692e-03 8.51927762e-04 1.67896412e-02 5.53784137e-01
5632 2.81650000e+01 9.57944431e-03 5.56416580e-01 7.38738056e-03 8.53972464e-04 1.69668249e-02 5.57270552e-01
5633 2.81700000e+01 9.74356920e-03 5.59662015e-01 7.37796163e-03 8.56361686e-04 1.71215308e-02 5.60518376e-01
5634 2.81750000e+01 9.88821297e-03 5.62654021e-01 7.36837482e-03 8.59054513e-04 1.72565878e-02 5.63513076e-01
5635 2.81800000e+01 1.00158812e-02 5.65385122e-01 7.35932401e-03 8.61736782e-04 1.73752053e-02 5.66246859e-01
5636 2.81850000e+01 1.01344844e-02 5.67893585e-01 7.35150687e-03 8.64254869e-04 1.74859913e-02 5.68757839e-01
5637 2.81900000e+01 1.02471756e-02 5.70198502e-01 7.34554664e-03 8.66384749e-04 1.75927223e-02 5.71064887e-01
5638 2.81950000e+01 1.03582928e-02 5.72316068e-01 7.34201851e-03 8.68061871e-04 1.77003113e-02 5.73184130e-01
5639 2.82000000e+01 1.04713157e-02 5.74268585e-01 7.34130632e-03 8.69205593e-04 1.78126221e-02 5.75137791e-01
5640 2.82050000e+01 1.05791253e-02 5.76035609e-01 7.34321935e-03 8.69878745e-04 1.79223447e-02 5.76905488e-01
5641 2.82100000e+01 1.06782623e-02 5.77603901e-01 7.34769875e-03 8.70147469e-04 1.80259610e-02 5.78474048e-01
5642 2.82150000e+01 1.07704106e-02 5.78981880e-01 7.35449958e-03 8.70082912e-04 1.81249102e-02 5.79851963e-01
5643 2.82200000e+01 1.08514630e-02 5.80125704e-01 7.36221801e-03 8.69697768e-04 1.82136810e-02 5.80995402e-01
5644 2.82250000e+01 1.09257600e-02 5.81077516e-01 7.36963969e-03 8.69062557e-04 1.82953997e-02 5.81946579e-01
5645 2.82300000e+01 1.09908785e-02 5.81842353e-01 7.37754289e-03 8.68341110e-04 1.83684214e-02 5.82710694e-01
5646 2.82350000e+01 1.10547388e-02 5.82494190e-01 7.38484056e-03 8.67639393e-04 1.84395793e-02 5.83361829e-01
5647 2.82400000e+01 1.11310996e-02 5.83128261e-01 7.39051227e-03 8.66809528e-04 1.85216118e-02 5.83995071e-01
5648 2.82450000e+01 1.12103319e-02 5.83728325e-01 7.39455607e-03 8.65916612e-04 1.86048880e-02 5.84594242e-01
5649 2.82500000e+01 1.12994741e-02 5.84415498e-01 7.39745825e-03 8.65457672e-04 1.86969324e-02 5.85280955e-01
5650 2.82550000e+01 1.14049093e-02 5.85216259e-01 7.39876809e-03 8.65139084e-04 1.88036774e-02 5.86081398e-01
5651 2.82600000e+01 1.15270986e-02 5.86132909e-01 7.39821742e-03 8.65057716e-04 1.89253160e-02 5.86997967e-01
5652 2.82650000e+01 1.16651858e-02 5.87163096e-01 7.39582294e-03 8.65189329e-04 1.90610087e-02 5.88028286e-01
5653 2.82700000e+01 1.18142734e-02 5.88298531e-01 7.39230100e-03 8.65609035e-04 1.92065744e-02 5.89164140e-01
5654 2.82750000e+01 1.19676207e-02 5.89501267e-01 7.38769422e-03 8.66306985e-04 1.93553149e-02 5.90367574e-01
5655 2.82800000e+01 1.21214326e-02 5.90759745e-01 7.38204176e-03 8.67257522e-04 1.95034744e-02 5.91627002e-01
5656 2.82850000e+01 1.22715404e-02 5.92014428e-01 7.37580271e-03 8.68415277e-04 1.96473431e-02 5.92882843e-01
5657 2.82900000e+01 1.24046958e-02 5.93196796e-01 7.36929334e-03 8.69693974e-04 1.97739892e-02 5.94066490e-01
5658 2.82950000e+01 1.25178992e-02 5.94239468e-01 7.36321527e-03 8.71032931e-04 1.98811145e-02 5.95110501e-01
5659 2.83000000e+01 1.26025205e-02 5.95063603e-01 7.35822858e-03 8.72365706e-04 1.99607490e-02 5.95935969e-01
5660 2.83050000e+01 1.26376753e-02 5.95518591e-01 7.35545058e-03 8.73572563e-04 1.99931259e-02 5.96392163e-01
5661 2.83100000e+01 1.26113143e-02 5.95476966e-01 7.35648431e-03 8.74485190e-04 1.99677986e-02 5.96351451e-01
5662 2.83150000e+01 1.25092058e-02 5.94781780e-01 7.36330224e-03 8.74903382e-04 1.98725081e-02 5.95656683e-01
5663 2.83200000e+01 1.22995465e-02 5.93197152e-01 7.37759929e-03 8.74609086e-04 1.96771458e-02 5.94071761e-01
5664 2.83250000e+01 1.19601813e-02 5.90527414e-01 7.40219318e-03 8.73117128e-04 1.93623745e-02 5.91400532e-01
5665 2.83300000e+01 1.14718862e-02 5.86556729e-01 7.43972137e-03 8.69719238e-04 1.89116076e-02 5.87426448e-01
5666 2.83350000e+01 1.08187201e-02 5.81100175e-01 7.49167997e-03 8.63713951e-04 1.83104000e-02 5.81963889e-01
5667 2.83400000e+01 1.00037713e-02 5.74122205e-01 7.55864616e-03 8.54463454e-04 1.75624174e-02 5.74976668e-01
5668 2.83450000e+01 9.04157345e-03 5.65751117e-01 7.63700402e-03 8.42037137e-04 1.66785775e-02 5.66593154e-01
5669 2.83500000e+01 7.96658377e-03 5.56344811e-01 7.71747276e-03 8.28028866e-04 1.56840565e-02 5.57172839e-01
5670 2.83550000e+01 6.84287061e-03 5.46496830e-01 7.78745242e-03 8.15726551e-04 1.46303230e-02 5.47312556e-01
5671 2.83600000e+01 5.74759404e-03 5.36840060e-01 7.83761233e-03 8.07843928e-04 1.35852064e-02 5.37647904e-01
5672 2.83650000e+01 4.74886105e-03 5.27879219e-01 7.86515525e-03 8.04254052e-04 1.26140163e-02 5.28683474e-01
5673 2.83700000e+01 3.90047896e-03 5.20019070e-01 7.87185615e-03 8.03885520e-04 1.17723351e-02 5.20822956e-01
5674 2.83750000e+01 3.23494887e-03 5.13542898e-01 7.86010418e-03 8.06416696e-04 1.10950530e-02 5.14349314e-01
5675 2.83800000e+01 2.77407128e-03 5.08598907e-01 7.83411839e-03 8.11218101e-04 1.06081897e-02 5.09410125e-01
5676 2.83850000e+01 2.53384915e-03 5.05280653e-01 7.79443878e-03 8.17786039e-04 1.03282879e-02 5.06098439e-01
5677 2.83900000e+01 2.46936991e-03 5.03483167e-01 7.75149657e-03 8.25050260e-04 1.02208665e-02 5.04308217e-01
5678 2.83950000e+01 2.55465363e-03 5.02998157e-01 7.70724366e-03 8.32569167e-04 1.02618973e-02 5.03830726e-01
5679 2.84000000e+01 2.76494541e-03 5.03516185e-01 7.66565699e-03 8.39244428e-04 1.04306024e-02 5.04355429e-01
5680 2.84050000e+01 3.05980757e-03 5.04728395e-01 7.62874972e-03 8.44835783e-04 1.06885573e-02 5.05573230e-01
5681 2.84100000e+01 3.40268279e-03 5.06410164e-01 7.59612316e-03 8.49258702e-04 1.09988060e-02 5.07259423e-01
5682 2.84150000e+01 3.77577238e-03 5.08427554e-01 7.56734204e-03 8.52906458e-04 1.13431144e-02 5.09280460e-01
5683 2.84200000e+01 4.17925409e-03 5.10760032e-01 7.54152228e-03 8.55948747e-04 1.17207764e-02 5.11615981e-01
5684 2.84250000e+01 4.62133488e-03 5.13372023e-01 7.51659033e-03 8.58070609e-04 1.21379252e-02 5.14230094e-01
5685 2.84300000e+01 5.08679934e-03 5.16312238e-01 7.49389203e-03 8.59720693e-04 1.25806914e-02 5.17171959e-01
5686 2.84350000e+01 5.58541205e-03 5.19626985e-01 7.47219888e-03 8.61098448e-04 1.30576109e-02 5.20488083e-01
5687 2.84400000e+01 6.10114103e-03 5.23242912e-01 7.45390203e-03 8.62282177e-04 1.35550431e-02 5.24105194e-01
5688 2.84450000e+01 6.60754528e-03 5.26968400e-01 7.44112669e-03 8.62316140e-04 1.40486720e-02 5.27830716e-01
5689 2.84500000e+01 7.06935387e-03 5.30616648e-01 7.43463468e-03 8.60980461e-04 1.45039885e-02 5.31477629e-01
5690 2.84550000e+01 7.48235426e-03 5.34154071e-01 7.43425152e-03 8.58604686e-04 1.49166058e-02 5.35012676e-01
5691 2.84600000e+01 7.84353192e-03 5.37578788e-01 7.43849654e-03 8.55557789e-04 1.52820285e-02 5.38434346e-01
5692 2.84650000e+01 8.15303659e-03 5.40855155e-01 7.44582757e-03 8.51687787e-04 1.55988642e-02 5.41706842e-01
5693 2.84700000e+01 8.41760785e-03 5.44074934e-01 7.45472001e-03 8.48135688e-04 1.58723279e-02 5.44923069e-01
5694 2.84750000e+01 8.65080984e-03 5.47260155e-01 7.46370060e-03 8.45134074e-04 1.61145104e-02 5.48105289e-01
5695 2.84800000e+01 8.85555984e-03 5.50397212e-01 7.47225417e-03 8.42905301e-04 1.63278140e-02 5.51240117e-01
5696 2.84850000e+01 9.03711617e-03 5.53480741e-01 7.48022693e-03 8.41517167e-04 1.65173431e-02 5.54322258e-01
5697 2.84900000e+01 9.20569183e-03 5.56519782e-01 7.48711305e-03 8.40915438e-04 1.66928049e-02 5.57360697e-01
5698 2.84950000e+01 9.37131532e-03 5.59499860e-01 7.49319023e-03 8.40918989e-04 1.68645055e-02 5.60340779e-01
5699 2.85000000e+01 9.53275677e-03 5.62386463e-01 7.49857245e-03 8.41303664e-04 1.70313292e-02 5.63227767e-01
5700 2.85050000e+01 9.69072832e-03 5.65155332e-01 7.50296642e-03 8.42037523e-04 1.71936947e-02 5.65997369e-01
5701 2.85100000e+01 9.85250184e-03 5.67789686e-01 7.50674843e-03 8.42897470e-04 1.73592503e-02 5.68632583e-01
5702 2.85150000e+01 1.00197528e-02 5.70303150e-01 7.50997128e-03 8.43789933e-04 1.75297241e-02 5.71146940e-01
5703 2.85200000e+01 1.01823784e-02 5.72652576e-01 7.51248211e-03 8.44670113e-04 1.76948605e-02 5.73497246e-01
5704 2.85250000e+01 1.03455659e-02 5.74873527e-01 7.51413648e-03 8.45621217e-04 1.78597024e-02 5.75719148e-01
5705 2.85300000e+01 1.05187118e-02 5.76981854e-01 7.51503142e-03 8.46502880e-04 1.80337432e-02 5.77828356e-01
5706 2.85350000e+01 1.06922768e-02 5.78935027e-01 7.51483231e-03 8.47421690e-04 1.82071091e-02 5.79782449e-01
5707 2.85400000e+01 1.08631263e-02 5.80763896e-01 7.51311680e-03 8.48449203e-04 1.83762431e-02 5.81612345e-01
5708 2.85450000e+01 1.10314653e-02 5.82453897e-01 7.51021624e-03 8.49532553e-04 1.85416816e-02 5.83303429e-01
5709 2.85500000e+01 1.12034911e-02 5.84044384e-01 7.50591717e-03 8.50714458e-04 1.87094083e-02 5.84895098e-01
5710 2.85550000e+01 1.13705975e-02 5.85505862e-01 7.50039558e-03 8.51880961e-04 1.88709931e-02 5.86357743e-01
5711 2.85600000e+01 1.15380485e-02 5.86921081e-01 7.49345735e-03 8.53117049e-04 1.90315059e-02 5.87774198e-01
5712 2.85650000e+01 1.17022713e-02 5.88283691e-01 7.48558521e-03 8.54308615e-04 1.91878566e-02 5.89138000e-01
5713 2.85700000e+01 1.18712714e-02 5.89650970e-01 7.47722277e-03 8.55451770e-04 1.93484942e-02 5.90506422e-01
5714 2.85750000e+01 1.20443190e-02 5.91046536e-01 7.46898717e-03 8.56495663e-04 1.95133062e-02 5.91903031e-01
5715 2.85800000e+01 1.22145045e-02 5.92469481e-01 7.46059862e-03 8.57585131e-04 1.96751031e-02 5.93327066e-01
5716 2.85850000e+01 1.23828233e-02 5.93910451e-01 7.45294239e-03 8.58594572e-04 1.98357657e-02 5.94769045e-01
5717 2.85900000e+01 1.25495495e-02 5.95368869e-01 7.44624407e-03 8.59572336e-04 1.99957935e-02 5.96228442e-01
5718 2.85950000e+01 1.27061128e-02 5.96802080e-01 7.44012094e-03 8.60525887e-04 2.01462337e-02 5.97662606e-01
5719 2.86000000e+01 1.28501132e-02 5.98204659e-01 7.43474851e-03 8.61501212e-04 2.02848617e-02 5.99066160e-01
5720 2.86050000e+01 1.29811132e-02 5.99552857e-01 7.43034800e-03 8.62419560e-04 2.04114612e-02 6.00415277e-01
5721 2.86100000e+01 1.30988297e-02 6.00840691e-01 7.42635886e-03 8.63443055e-04 2.05251886e-02 6.01704134e-01
5722 2.86150000e+01 1.32077511e-02 6.02061472e-01 7.42256138e-03 8.64482044e-04 2.06303125e-02 6.02925954e-01
5723 2.86200000e+01 1.33119800e-02 6.03222735e-01 7.41902849e-03 8.65512572e-04 2.07310085e-02 6.04088248e-01
5724 2.86250000e+01 1.34084153e-02 6.04304420e-01 7.41562311e-03 8.66538591e-04 2.08240384e-02 6.05170959e-01
5725 2.86300000e+01 1.35029450e-02 6.05350137e-01 7.41223791e-03 8.67620940e-04 2.09151829e-02 6.06217758e-01
5726 2.86350000e+01 1.35898284e-02 6.06315587e-01 7.40874301e-03 8.68754469e-04 2.09985714e-02 6.07184341e-01
5727 2.86400000e+01 1.36752589e-02 6.07210631e-01 7.40542154e-03 8.69902054e-04 2.10806804e-02 6.08080533e-01
5728 2.86450000e+01 1.37547677e-02 6.07993758e-01 7.40277895e-03 8.70995968e-04 2.11575467e-02 6.08864754e-01
5729 2.86500000e+01 1.38181642e-02 6.08615693e-01 7.40113710e-03 8.71993028e-04 2.12193013e-02 6.09487686e-01
5730 2.86550000e+01 1.38558884e-02 6.09023358e-01 7.40089382e-03 8.72858602e-04 2.12567822e-02 6.09896216e-01
5731 2.86600000e+01 1.38598762e-02 6.09116884e-01 7.40306164e-03 8.73440972e-04 2.12629378e-02 6.09990325e-01
5732 2.86650000e+01 1.38199009e-02 6.08817621e-01 7.40851346e-03 8.73695372e-04 2.12284144e-02 6.09691316e-01
5733 2.86700000e+01 1.37205126e-02 6.07995625e-01 7.41854470e-03 8.73513504e-04 2.11390573e-02 6.08869138e-01
5734 2.86750000e+01 1.35517143e-02 6.06526383e-01 7.43446294e-03 8.72686839e-04 2.09861773e-02 6.07399070e-01
5735 2.86800000e+01 1.32817334e-02 6.04194110e-01 7.45783583e-03 8.70983550e-04 2.07395692e-02 6.05065093e-01
5736 2.86850000e+01 1.28963500e-02 6.00847958e-01 7.49113687e-03 8.68037997e-04 2.03874869e-02 6.01715996e-01
5737 2.86900000e+01 1.23751322e-02 5.96275920e-01 7.53707965e-03 8.63328228e-04 1.99122118e-02 5.97139248e-01
5738 2.86950000e+01 1.17063839e-02 5.90303306e-01 7.59829718e-03 8.56230941e-04 1.93046811e-02 5.91159537e-01
5739 2.87000000e+01 1.08787207e-02 5.82799258e-01 7.67718468e-03 8.46057594e-04 1.85559054e-02 5.83645315e-01
5740 2.87050000e+01 9.89439185e-03 5.73748766e-01 7.77471825e-03 8.32391712e-04 1.76691101e-02 5.74581158e-01
5741 2.87100000e+01 8.76811176e-03 5.63301573e-01 7.88757884e-03 8.15584520e-04 1.66556906e-02 5.64117157e-01
5742 2.87150000e+01 7.53633777e-03 5.51803504e-01 8.00603120e-03 7.96947420e-04 1.55423690e-02 5.52600452e-01
5743 2.87200000e+01 6.23468384e-03 5.39724909e-01 8.11739768e-03 7.79434541e-04 1.43520815e-02 5.40504343e-01
5744 2.87250000e+01 4.91455325e-03 5.27506381e-01 8.21127601e-03 7.64999190e-04 1.31258293e-02 5.28271380e-01
5745 2.87300000e+01 3.62369215e-03 5.15535209e-01 8.28341507e-03 7.54252579e-04 1.19071072e-02 5.16289462e-01
5746 2.87350000e+01 2.41589090e-03 5.04164991e-01 8.33371765e-03 7.46967494e-04 1.07496085e-02 5.04911959e-01
5747 2.87400000e+01 1.33262063e-03 4.93721213e-01 8.36395890e-03 7.42887448e-04 9.69657953e-03 4.94464100e-01
5748 2.87450000e+01 3.98768563e-04 4.84430602e-01 8.37391301e-03 7.41855174e-04 8.77268157e-03 4.85172457e-01
5749 2.87500000e+01 -3.65921761e-04 4.76474812e-01 8.36414073e-03 7.43623124e-04 7.99821897e-03 4.77218435e-01
5750 2.87550000e+01 -9.41203337e-04 4.70057849e-01 8.33737183e-03 7.47759784e-04 7.39616849e-03 4.70805609e-01
5751 2.87600000e+01 -1.30947517e-03 4.65306119e-01 8.29734704e-03 7.53546147e-04 6.98787187e-03 4.66059665e-01
5752 2.87650000e+01 -1.48309356e-03 4.62209326e-01 8.24999873e-03 7.60360474e-04 6.76690517e-03 4.62969686e-01
5753 2.87700000e+01 -1.47812722e-03 4.60623638e-01 8.20153166e-03 7.67129280e-04 6.72340444e-03 4.61390767e-01
5754 2.87750000e+01 -1.32396454e-03 4.60311577e-01 8.15623211e-03 7.73119340e-04 6.83226757e-03 4.61084696e-01
5755 2.87800000e+01 -1.04987545e-03 4.61030192e-01 8.11562743e-03 7.78013345e-04 7.06575198e-03 4.61808206e-01
5756 2.87850000e+01 -6.82007115e-04 4.62600510e-01 8.07849254e-03 7.81894633e-04 7.39648543e-03 4.63382404e-01
5757 2.87900000e+01 -2.38229470e-04 4.64876399e-01 8.04455110e-03 7.84913171e-04 7.80632163e-03 4.65661312e-01
5758 2.87950000e+01 2.74394962e-04 4.67806651e-01 8.01335102e-03 7.87136528e-04 8.28774598e-03 4.68593787e-01
5759 2.88000000e+01 8.41746131e-04 4.71342904e-01 7.98424242e-03 7.88753391e-04 8.82598855e-03 4.72131657e-01
5760 2.88050000e+01 1.44992628e-03 4.75434967e-01 7.95682629e-03 7.89817343e-04 9.40675257e-03 4.76224784e-01
5761 2.88100000e+01 2.09836010e-03 4.80064979e-01 7.93157449e-03 7.90363208e-04 1.00299346e-02 4.80855342e-01
5762 2.88150000e+01 2.78169439e-03 4.85203041e-01 7.90904732e-03 7.90325322e-04 1.06907417e-02 4.85993367e-01
5763 2.88200000e+01 3.48061035e-03 4.90784555e-01 7.88884823e-03 7.89751938e-04 1.13694586e-02 4.91574307e-01
5764 2.88250000e+01 4.19008737e-03 4.96809373e-01 7.86997360e-03 7.88940693e-04 1.20600610e-02 4.97598314e-01
5765 2.88300000e+01 4.91163271e-03 5.03282446e-01 7.85152455e-03 7.88303169e-04 1.27631573e-02 5.04070749e-01
5766 2.88350000e+01 5.64342955e-03 5.10152333e-01 7.83343231e-03 7.88193974e-04 1.34768619e-02 5.10940527e-01
5767 2.88400000e+01 6.36989792e-03 5.17282510e-01 7.81625690e-03 7.88527897e-04 1.41861548e-02 5.18071038e-01
5768 2.88450000e+01 7.06519053e-03 5.24500103e-01 7.80062182e-03 7.89168583e-04 1.48658124e-02 5.25289272e-01
5769 2.88500000e+01 7.70783932e-03 5.31602686e-01 7.78721603e-03 7.89907354e-04 1.54950554e-02 5.32392593e-01
5770 2.88550000e+01 8.29302192e-03 5.38460661e-01 7.77506693e-03 7.90906132e-04 1.60680888e-02 5.39251567e-01
5771 2.88600000e+01 8.83015301e-03 5.45022034e-01 7.76415138e-03 7.92057446e-04 1.65943044e-02 5.45814091e-01
5772 2.88650000e+01 9.32188525e-03 5.51238932e-01 7.75360299e-03 7.93626828e-04 1.70754882e-02 5.52032558e-01
5773 2.88700000e+01 9.77132149e-03 5.57095065e-01 7.74305120e-03 7.95610425e-04 1.75143727e-02 5.57890675e-01
5774 2.88750000e+01 1.01854659e-02 5.62584207e-01 7.73217441e-03 7.97959543e-04 1.79176403e-02 5.63382167e-01
5775 2.88800000e+01 1.05638028e-02 5.67672736e-01 7.72081626e-03 8.00714838e-04 1.82846190e-02 5.68473451e-01
5776 2.88850000e+01 1.09102450e-02 5.72342579e-01 7.70890320e-03 8.03701868e-04 1.86191482e-02 5.73146280e-01
5777 2.88900000e+01 1.12235740e-02 5.76586667e-01 7.69650340e-03 8.06807958e-04 1.89200774e-02 5.77393475e-01
5778 2.88950000e+01 1.15079577e-02 5.80442322e-01 7.68287635e-03 8.10102408e-04 1.91908340e-02 5.81252425e-01
5779 2.89000000e+01 1.17686670e-02 5.83929702e-01 7.66918417e-03 8.13325706e-04 1.94378512e-02 5.84743027e-01
5780 2.89050000e+01 1.20124905e-02 5.87072921e-01 7.65512788e-03 8.16512916e-04 1.96676184e-02 5.87889434e-01
5781 2.89100000e+01 1.22428226e-02 5.89927505e-01 7.64078220e-03 8.19711721e-04 1.98836048e-02 5.90747217e-01
5782 2.89150000e+01 1.24516585e-02 5.92492700e-01 7.62624846e-03 8.22921910e-04 2.00779070e-02 5.93315622e-01
5783 2.89200000e+01 1.26469166e-02 5.94818666e-01 7.61167356e-03 8.26080401e-04 2.02585902e-02 5.95644746e-01
5784 2.89250000e+01 1.28333675e-02 5.96926800e-01 7.59719692e-03 8.29143171e-04 2.04305644e-02 5.97755943e-01
5785 2.89300000e+01 1.30113875e-02 5.98840511e-01 7.58300742e-03 8.32109928e-04 2.05943949e-02 5.99672621e-01
5786 2.89350000e+01 1.31781356e-02 6.00579509e-01 7.56921117e-03 8.34981051e-04 2.07473468e-02 6.01414491e-01
5787 2.89400000e+01 1.33340225e-02 6.02153758e-01 7.55602695e-03 8.37716153e-04 2.08900495e-02 6.02991474e-01
5788 2.89450000e+01 1.34788564e-02 6.03562426e-01 7.54392280e-03 8.40251124e-04 2.10227792e-02 6.04402677e-01
5789 2.89500000e+01 1.36086804e-02 6.04788603e-01 7.53335193e-03 8.42573905e-04 2.11420323e-02 6.05631177e-01
5790 2.89550000e+01 1.37160569e-02 6.05797031e-01 7.52477404e-03 8.44652990e-04 2.12408309e-02 6.06641684e-01
5791 2.89600000e+01 1.37908334e-02 6.06505643e-01 7.51916277e-03 8.46340629e-04 2.13099962e-02 6.07351984e-01
5792 2.89650000e+01 1.38191888e-02 6.06822923e-01 7.51752991e-03 8.47570901e-04 2.13367187e-02 6.07670494e-01
5793 2.89700000e+01 1.37854614e-02 6.06618359e-01 7.52147652e-03 8.48217886e-04 2.13069379e-02 6.07466577e-01
5794 2.89750000e+01 1.36691939e-02 6.05716473e-01 7.53293821e-03 8.48124823e-04 2.12021321e-02 6.06564597e-01
5795 2.89800000e+01 1.34458005e-02 6.03897156e-01 7.55399233e-03 8.47074966e-04 2.09997928e-02 6.04744231e-01
5796 2.89850000e+01 1.30913797e-02 6.00922309e-01 7.58706848e-03 8.44569806e-04 2.06784482e-02 6.01766879e-01
5797 2.89900000e+01 1.25792660e-02 5.96564058e-01 7.63437522e-03 8.39932790e-04 2.02136412e-02 5.97403991e-01
5798 2.89950000e+01 1.18949751e-02 5.90655076e-01 7.69763350e-03 8.32356316e-04 1.95926086e-02 5.91487432e-01
5799 2.90000000e+01 1.10422478e-02 5.83163659e-01 7.77666000e-03 8.21228194e-04 1.88189078e-02 5.83984888e-01
5800 2.90050000e+01 1.00405481e-02 5.74258822e-01 7.86707516e-03 8.06845970e-04 1.79076233e-02 5.75065668e-01
5801 2.90100000e+01 8.92500068e-03 5.64344642e-01 7.95902588e-03 7.91298301e-04 1.68840266e-02 5.65135940e-01
5802 2.90150000e+01 7.76512696e-03 5.54042585e-01 8.03908279e-03 7.77824668e-04 1.58042097e-02 5.54820409e-01
5803 2.90200000e+01 6.63355699e-03 5.43925704e-01 8.09827296e-03 7.68771461e-04 1.47318300e-02 5.44694475e-01
5804 2.90250000e+01 5.59368635e-03 5.34481442e-01 8.13469229e-03 7.63793396e-04 1.37283786e-02 5.35245235e-01
5805 2.90300000e+01 4.69627248e-03 5.26082155e-01 8.15012965e-03 7.62039026e-04 1.28464021e-02 5.26844194e-01
5806 2.90350000e+01 3.97294215e-03 5.19005521e-01 8.14686289e-03 7.63476208e-04 1.21198050e-02 5.19768997e-01
5807 2.90400000e+01 3.43811134e-03 5.13437789e-01 8.12837219e-03 7.66989919e-04 1.15664835e-02 5.14204779e-01
5808 2.90450000e+01 3.10276600e-03 5.09410056e-01 8.09765626e-03 7.72040327e-04 1.12004223e-02 5.10182096e-01
5809 2.90500000e+01 2.94807292e-03 5.06922752e-01 8.05961472e-03 7.78278948e-04 1.10076876e-02 5.07701031e-01
5810 2.90550000e+01 2.96244984e-03 5.05809474e-01 8.01854033e-03 7.84840387e-04 1.09809902e-02 5.06594314e-01
5811 2.90600000e+01 3.11166443e-03 5.05839862e-01 7.97850662e-03 7.91124280e-04 1.10901710e-02 5.06630986e-01
5812 2.90650000e+01 3.35750801e-03 5.06724574e-01 7.94162260e-03 7.96623419e-04 1.12991306e-02 5.07521197e-01
5813 2.90700000e+01 3.67047341e-03 5.08170568e-01 7.90880475e-03 8.01090559e-04 1.15792782e-02 5.08971658e-01
5814 2.90750000e+01 4.02609902e-03 5.10019901e-01 7.87912539e-03 8.04557397e-04 1.19052244e-02 5.10824459e-01
5815 2.90800000e+01 4.41496445e-03 5.12156975e-01 7.85202544e-03 8.07400268e-04 1.22669899e-02 5.12964376e-01
5816 2.90850000e+01 4.81483674e-03 5.14519895e-01 7.82657564e-03 8.09939917e-04 1.26414124e-02 5.15329835e-01
5817 2.90900000e+01 5.24089728e-03 5.17082088e-01 7.80260303e-03 8.11763742e-04 1.30435003e-02 5.17893852e-01
5818 2.90950000e+01 5.68137436e-03 5.19842156e-01 7.77998716e-03 8.12919877e-04 1.34613615e-02 5.20655076e-01
5819 2.91000000e+01 6.12901770e-03 5.22803597e-01 7.75917182e-03 8.13769861e-04 1.38881895e-02 5.23617367e-01
5820 2.91050000e+01 6.57709844e-03 5.25946931e-01 7.73975252e-03 8.14137271e-04 1.43168510e-02 5.26761068e-01
5821 2.91100000e+01 7.03267583e-03 5.29354014e-01 7.72171187e-03 8.13838474e-04 1.47543877e-02 5.30167853e-01
5822 2.91150000e+01 7.49103564e-03 5.33068266e-01 7.70387977e-03 8.13681655e-04 1.51949154e-02 5.33881948e-01
5823 2.91200000e+01 7.96165337e-03 5.37171160e-01 7.68513264e-03 8.13664533e-04 1.56467860e-02 5.37984824e-01
5824 2.91250000e+01 8.45623465e-03 5.41750197e-01 7.66474585e-03 8.14152566e-04 1.61209805e-02 5.42564350e-01
5825 2.91300000e+01 8.98122076e-03 5.46852650e-01 7.64237249e-03 8.15503107e-04 1.66235932e-02 5.47668153e-01
5826 2.91350000e+01 9.53134261e-03 5.52428797e-01 7.61801152e-03 8.17890766e-04 1.71493541e-02 5.53246688e-01
5827 2.91400000e+01 1.00944700e-02 5.58346853e-01 7.59217437e-03 8.21209530e-04 1.76866443e-02 5.59168062e-01
5828 2.91450000e+01 1.06559620e-02 5.64421173e-01 7.56578155e-03 8.25143023e-04 1.82217435e-02 5.65246316e-01
5829 2.91500000e+01 1.12064677e-02 5.70493110e-01 7.53965759e-03 8.29388822e-04 1.87461253e-02 5.71322499e-01
5830 2.91550000e+01 1.17293604e-02 5.76396596e-01 7.51369798e-03 8.33981239e-04 1.92430584e-02 5.77230577e-01
5831 2.91600000e+01 1.22139373e-02 5.81985815e-01 7.48826624e-03 8.38730236e-04 1.97022036e-02 5.82824546e-01
5832 2.91650000e+01 1.26575741e-02 5.87179543e-01 7.46406218e-03 8.43504773e-04 2.01216362e-02 5.88023048e-01
5833 2.91700000e+01 1.30569036e-02 5.91911395e-01 7.44163512e-03 8.48200803e-04 2.04985388e-02 5.92759595e-01
5834 2.91750000e+01 1.34018345e-02 5.96087665e-01 7.42185485e-03 8.52712293e-04 2.08236894e-02 5.96940377e-01
5835 2.91800000e+01 1.36793124e-02 5.99579785e-01 7.40645454e-03 8.56826998e-04 2.10857669e-02 6.00436612e-01
5836 2.91850000e+01 1.38729522e-02 6.02224216e-01 7.39771925e-03 8.60312357e-04 2.12706715e-02 6.03084529e-01
5837 2.91900000e+01 1.39541701e-02 6.03807609e-01 7.39802001e-03 8.63054635e-04 2.13521901e-02 6.04670664e-01
5838 2.91950000e+01 1.38973566e-02 6.04082650e-01 7.41057975e-03 8.64619596e-04 2.13079363e-02 6.04947270e-01
5839 2.92000000e+01 1.36737436e-02 6.02771947e-01 7.43847449e-03 8.64283850e-04 2.11122181e-02 6.03636231e-01
5840 2.92050000e+01 1.32651817e-02 5.99678260e-01 7.48468751e-03 8.60931011e-04 2.07498692e-02 6.00539191e-01
5841 2.92100000e+01 1.26631226e-02 5.94707785e-01 7.55013817e-03 8.53447078e-04 2.02132607e-02 5.95561232e-01
5842 2.92150000e+01 1.18780031e-02 5.87980093e-01 7.63077238e-03 8.41576903e-04 1.95087755e-02 5.88821670e-01
5843 2.92200000e+01 1.09553476e-02 5.79951980e-01 7.71591646e-03 8.27011914e-04 1.86712641e-02 5.80778992e-01
5844 2.92250000e+01 9.96368932e-03 5.71288630e-01 7.78889641e-03 8.13563052e-04 1.77525857e-02 5.72102193e-01
5845 2.92300000e+01 8.98509999e-03 5.62677666e-01 7.83768154e-03 8.05357706e-04 1.68227815e-02 5.63483024e-01
5846 2.92350000e+01 8.08188543e-03 5.54590603e-01 7.86058510e-03 8.02586028e-04 1.59424705e-02 5.55393189e-01
5847 2.92400000e+01 7.29721509e-03 5.47355752e-01 7.86160838e-03 8.03443231e-04 1.51588235e-02 5.48159195e-01
5848 2.92450000e+01 6.65825332e-03 5.41162331e-01 7.84530076e-03 8.07143436e-04 1.45035541e-02 5.41969475e-01
5849 2.92500000e+01 6.16460323e-03 5.36102142e-01 7.81550876e-03 8.13013874e-04 1.39801120e-02 5.36915156e-01
5850 2.92550000e+01 5.82118509e-03 5.32166754e-01 7.77532836e-03 8.20233158e-04 1.35965135e-02 5.32986987e-01
5851 2.92600000e+01 5.60508067e-03 5.29330566e-01 7.72968467e-03 8.28369234e-04 1.33347653e-02 5.30158935e-01
5852 2.92650000e+01 5.49798877e-03 5.27470756e-01 7.68241323e-03 8.36813444e-04 1.31804020e-02 5.28307569e-01
5853 2.92700000e+01 5.48499466e-03 5.26396392e-01 7.63675703e-03 8.44663253e-04 1.31217517e-02 5.27241055e-01
5854 2.92750000e+01 5.54231174e-03 5.25914583e-01 7.59505880e-03 8.51685025e-04 1.31373705e-02 5.26766268e-01
5855 2.92800000e+01 5.64701600e-03 5.25813515e-01 7.55922574e-03 8.57604408e-04 1.32062417e-02 5.26671119e-01
5856 2.92850000e+01 5.76991443e-03 5.25894972e-01 7.52938018e-03 8.62323812e-04 1.32992946e-02 5.26757295e-01
5857 2.92900000e+01 5.89035435e-03 5.25987230e-01 7.50579481e-03 8.65772502e-04 1.33961492e-02 5.26853003e-01
5858 2.92950000e+01 6.00165803e-03 5.25961231e-01 7.48874705e-03 8.67852893e-04 1.34904051e-02 5.26829084e-01
5859 2.93000000e+01 6.08253440e-03 5.25689793e-01 7.47838649e-03 8.68455821e-04 1.35609209e-02 5.26558249e-01
5860 2.93050000e+01 6.11666544e-03 5.25073994e-01 7.47624013e-03 8.67675730e-04 1.35929056e-02 5.25941670e-01
5861 2.93100000e+01 6.09418670e-03 5.24050501e-01 7.48268387e-03 8.65463900e-04 1.35768706e-02 5.24915965e-01
5862 2.93150000e+01 6.00195973e-03 5.22535404e-01 7.49870042e-03 8.61411667e-04 1.35006601e-02 5.23396816e-01
5863 2.93200000e+01 5.82546477e-03 5.20479313e-01 7.52445572e-03 8.55433713e-04 1.33499205e-02 5.21334747e-01
5864 2.93250000e+01 5.56186885e-03 5.17886162e-01 7.55921249e-03 8.47388416e-04 1.31210813e-02 5.18733550e-01
5865 2.93300000e+01 5.22148756e-03 5.14848426e-01 7.60086430e-03 8.37670480e-04 1.28223519e-02 5.15686096e-01
5866 2.93350000e+01 4.82808621e-03 5.11577256e-01 7.64513158e-03 8.27365135e-04 1.24732178e-02 5.12404622e-01
5867 2.93400000e+01 4.40807445e-03 5.08353111e-01 7.68717017e-03 8.17990796e-04 1.20952446e-02 5.09171102e-01
5868 2.93450000e+01 4.00912745e-03 5.05539884e-01 7.72409062e-03 8.11088206e-04 1.17332181e-02 5.06350972e-01
5869 2.93500000e+01 3.69462881e-03 5.03424701e-01 7.75308688e-03 8.06451742e-04 1.14477157e-02 5.04231153e-01
5870 2.93550000e+01 3.48383213e-03 5.02186575e-01 7.77389759e-03 8.03899841e-04 1.12577297e-02 5.02990475e-01
5871 2.93600000e+01 3.38254339e-03 5.01863978e-01 7.78686963e-03 8.02826951e-04 1.11694130e-02 5.02666805e-01
5872 2.93650000e+01 3.38843616e-03 5.02431892e-01 7.79291023e-03 8.03011413e-04 1.11813464e-02 5.03234903e-01
5873 2.93700000e+01 3.49748282e-03 5.03771651e-01 7.79358757e-03 8.04049645e-04 1.12910704e-02 5.04575700e-01
5874 2.93750000e+01 3.67568496e-03 5.05690933e-01 7.79048438e-03 8.05723506e-04 1.14661693e-02 5.06496657e-01
5875 2.93800000e+01 3.91796623e-03 5.07988754e-01 7.78589998e-03 8.07161317e-04 1.17038662e-02 5.08795915e-01
5876 2.93850000e+01 4.20015032e-03 5.10577875e-01 7.77957090e-03 8.08798196e-04 1.19797212e-02 5.11386673e-01
5877 2.93900000e+01 4.51690557e-03 5.13371680e-01 7.77210522e-03 8.10353748e-04 1.22890108e-02 5.14182034e-01
5878 2.93950000e+01 4.86230042e-03 5.16301639e-01 7.76405021e-03 8.11755657e-04 1.26263506e-02 5.17113394e-01
5879 2.94000000e+01 5.23292210e-03 5.19349247e-01 7.75506884e-03 8.12978936e-04 1.29879909e-02 5.20162226e-01
5880 2.94050000e+01 5.62033808e-03 5.22484169e-01 7.74535366e-03 8.14061016e-04 1.33656917e-02 5.23298230e-01
5881 2.94100000e+01 6.01861450e-03 5.25695237e-01 7.73561173e-03 8.15054005e-04 1.37542262e-02 5.26510291e-01
5882 2.94150000e+01 6.43669893e-03 5.28953215e-01 7.72466327e-03 8.15565840e-04 1.41613622e-02 5.29768781e-01
5883 2.94200000e+01 6.86055848e-03 5.32317001e-01 7.71403129e-03 8.15942250e-04 1.45745898e-02 5.33132944e-01
5884 2.94250000e+01 7.28564406e-03 5.35740931e-01 7.70346483e-03 8.16054278e-04 1.49891089e-02 5.36556985e-01
5885 2.94300000e+01 7.71371451e-03 5.39266503e-01 7.69338440e-03 8.16105490e-04 1.54070989e-02 5.40082608e-01
5886 2.94350000e+01 8.14713477e-03 5.42885674e-01 7.68162758e-03 8.15921254e-04 1.58287623e-02 5.43701595e-01
5887 2.94400000e+01 8.57513106e-03 5.46624109e-01 7.67151624e-03 8.15599619e-04 1.62466473e-02 5.47439709e-01
5888 2.94450000e+01 8.98818380e-03 5.50454396e-01 7.65992550e-03 8.15577473e-04 1.66481093e-02 5.51269973e-01
5889 2.94500000e+01 9.38282706e-03 5.54345353e-01 7.64935330e-03 8.15572655e-04 1.70321804e-02 5.55160926e-01
5890 2.94550000e+01 9.76451074e-03 5.58283087e-01 7.63911823e-03 8.15803891e-04 1.74036290e-02 5.59098891e-01
5891 2.94600000e+01 1.01291863e-02 5.62215164e-01 7.62767660e-03 8.16591977e-04 1.77568629e-02 5.63031756e-01
5892 2.94650000e+01 1.04704077e-02 5.66077523e-01 7.61753285e-03 8.17613632e-04 1.80879405e-02 5.66895137e-01
5893 2.94700000e+01 1.07852008e-02 5.69802339e-01 7.60783615e-03 8.18923113e-04 1.83930369e-02 5.70621262e-01
5894 2.94750000e+01 1.10750234e-02 5.73345704e-01 7.59649466e-03 8.20829697e-04 1.86715181e-02 5.74166534e-01
5895 2.94800000e+01 1.13337365e-02 5.76672241e-01 7.58736391e-03 8.22780354e-04 1.89211004e-02 5.77495022e-01
5896 2.94850000e+01 1.15660442e-02 5.79767299e-01 7.57636775e-03 8.24856214e-04 1.91424120e-02 5.80592155e-01
5897 2.94900000e+01 1.17720475e-02 5.82619460e-01 7.56665064e-03 8.27039532e-04 1.93386982e-02 5.83446500e-01
5898 2.94950000e+01 1.19754229e-02 5.85285128e-01 7.55690589e-03 8.29249706e-04 1.95323288e-02 5.86114378e-01
5899 2.95000000e+01 1.21716533e-02 5.87781138e-01 7.54750859e-03 8.31452185e-04 1.97191619e-02 5.88612590e-01
5900 2.95050000e+01 1.23475624e-02 5.90090539e-01 7.53785562e-03 8.33687313e-04 1.98854180e-02 5.90924227e-01
5901 2.95100000e+01 1.25199834e-02 5.92276647e-01 7.52869121e-03 8.35919430e-04 2.00486746e-02 5.93112566e-01
5902 2.95150000e+01 1.26898821e-02 5.94330582e-01 7.51951830e-03 8.38073099e-04 2.02094004e-02 5.95168655e-01
5903 2.95200000e+01 1.28601640e-02 5.96285103e-01 7.51020679e-03 8.40221378e-04 2.03703708e-02 5.97125324e-01
5904 2.95250000e+01 1.30336100e-02 5.98166486e-01 7.50118215e-03 8.42335914e-04 2.05347922e-02 5.99008822e-01
5905 2.95300000e+01 1.32050043e-02 5.99958869e-01 7.49223296e-03 8.44398126e-04 2.06972373e-02 6.00803267e-01
5906 2.95350000e+01 1.33660816e-02 6.01653726e-01 7.48264630e-03 8.46521544e-04 2.08487279e-02 6.02500247e-01
5907 2.95400000e+01 1.35225568e-02 6.03265107e-01 7.47317472e-03 8.48584867e-04 2.09957315e-02 6.04113692e-01
5908 2.95450000e+01 1.36801439e-02 6.04791760e-01 7.46424226e-03 8.50528625e-04 2.11443862e-02 6.05642289e-01
5909 2.95500000e+01 1.38327818e-02 6.06205050e-01 7.45556608e-03 8.52393895e-04 2.12883478e-02 6.07057444e-01
5910 2.95550000e+01 1.39731821e-02 6.07489316e-01 7.44714800e-03 8.54171384e-04 2.14203301e-02 6.08343488e-01
5911 2.95600000e+01 1.40922776e-02 6.08576271e-01 7.44016483e-03 8.55788692e-04 2.15324424e-02 6.09432060e-01
5912 2.95650000e+01 1.41781021e-02 6.09391988e-01 7.43566253e-03 8.57199778e-04 2.16137646e-02 6.10249188e-01
5913 2.95700000e+01 1.42076997e-02 6.09839300e-01 7.43396546e-03 8.58366912e-04 2.16416651e-02 6.10697667e-01
5914 2.95750000e+01 1.41733500e-02 6.09781786e-01 7.43713382e-03 8.59092659e-04 2.16104838e-02 6.10640879e-01
5915 2.95800000e+01 1.40652368e-02 6.09052904e-01 7.44714402e-03 8.59228672e-04 2.15123808e-02 6.09912133e-01
5916 2.95850000e+01 1.38694795e-02 6.07480725e-01 7.46515951e-03 8.58286087e-04 2.13346390e-02 6.08339011e-01
5917 2.95900000e+01 1.35411095e-02 6.04819899e-01 7.49334336e-03 8.56187823e-04 2.10344529e-02 6.05676087e-01
5918 2.95950000e+01 1.30631311e-02 6.00874179e-01 7.53391358e-03 8.52167766e-04 2.05970447e-02 6.01726347e-01
5919 2.96000000e+01 1.24243635e-02 5.95500065e-01 7.58969031e-03 8.45960413e-04 2.00140538e-02 5.96346026e-01
5920 2.96050000e+01 1.16246105e-02 5.88596964e-01 7.66131033e-03 8.36436542e-04 1.92859208e-02 5.89433401e-01
5921 2.96100000e+01 1.06595768e-02 5.80207026e-01 7.74608193e-03 8.23668958e-04 1.84056587e-02 5.81030695e-01
5922 2.96150000e+01 9.55734229e-03 5.70601470e-01 7.83669037e-03 8.08634364e-04 1.73940327e-02 5.71410104e-01
5923 2.96200000e+01 8.38612103e-03 5.60328105e-01 7.92112434e-03 7.93970114e-04 1.63072454e-02 5.61122075e-01
5924 2.96250000e+01 7.21685161e-03 5.50055350e-01 7.98737237e-03 7.83176568e-04 1.52042240e-02 5.50838527e-01
5925 2.96300000e+01 6.12790644e-03 5.40387314e-01 8.02949812e-03 7.77183601e-04 1.41574046e-02 5.41164498e-01
5926 2.96350000e+01 5.18930631e-03 5.31815563e-01 8.04764688e-03 7.75134893e-04 1.32369532e-02 5.32590697e-01
5927 2.96400000e+01 4.46632438e-03 5.24771928e-01 8.04435911e-03 7.76961010e-04 1.25106835e-02 5.25548889e-01
5928 2.96450000e+01 3.98099153e-03 5.19491580e-01 8.02321992e-03 7.81103331e-04 1.20042114e-02 5.20272683e-01
5929 2.96500000e+01 3.73017574e-03 5.16038667e-01 7.98932738e-03 7.87312846e-04 1.17195031e-02 5.16825980e-01
5930 2.96550000e+01 3.68150884e-03 5.14221984e-01 7.94826473e-03 7.94554981e-04 1.16297736e-02 5.15016539e-01
5931 2.96600000e+01 3.78985618e-03 5.13754664e-01 7.90502203e-03 8.01926977e-04 1.16948782e-02 5.14556591e-01
5932 2.96650000e+01 4.00634418e-03 5.14270176e-01 7.86369019e-03 8.08820987e-04 1.18700344e-02 5.15078997e-01
5933 2.96700000e+01 4.29451732e-03 5.15379959e-01 7.82662477e-03 8.14639083e-04 1.21211421e-02 5.16194598e-01
5934 2.96750000e+01 4.61884658e-03 5.16864885e-01 7.79315978e-03 8.19236776e-04 1.24120064e-02 5.17684122e-01
5935 2.96800000e+01 4.96326481e-03 5.18662729e-01 7.76156426e-03 8.22996438e-04 1.27248291e-02 5.19485726e-01
5936 2.96850000e+01 5.33206323e-03 5.20789200e-01 7.73173486e-03 8.26628911e-04 1.30637981e-02 5.21615829e-01
5937 2.96900000e+01 5.73906417e-03 5.23249020e-01 7.70366221e-03 8.29576043e-04 1.34427264e-02 5.24078596e-01
5938 2.96950000e+01 6.18110451e-03 5.25984563e-01 7.67967589e-03 8.32068828e-04 1.38607804e-02 5.26816632e-01
5939 2.97000000e+01 6.63182908e-03 5.28853975e-01 7.66001891e-03 8.33361376e-04 1.42918480e-02 5.29687337e-01
5940 2.97050000e+01 7.09262014e-03 5.31925345e-01 7.64427882e-03 8.33461472e-04 1.47368990e-02 5.32758807e-01
5941 2.97100000e+01 7.56371196e-03 5.35288449e-01 7.63063204e-03 8.33079472e-04 1.51943440e-02 5.36121529e-01
5942 2.97150000e+01 8.05185910e-03 5.39061410e-01 7.61798471e-03 8.32441994e-04 1.56698438e-02 5.39893852e-01
5943 2.97200000e+01 8.56688168e-03 5.43319991e-01 7.60658870e-03 8.31682696e-04 1.61734704e-02 5.44151673e-01
5944 2.97250000e+01 9.10003911e-03 5.47968936e-01 7.59701364e-03 8.30741518e-04 1.66970528e-02 5.48799678e-01
5945 2.97300000e+01 9.65014443e-03 5.52970844e-01 7.58928624e-03 8.29786570e-04 1.72394307e-02 5.53800631e-01
5946 2.97350000e+01 1.01800381e-02 5.58143694e-01 7.58389652e-03 8.28938941e-04 1.77639347e-02 5.58972633e-01
5947 2.97400000e+01 1.06454924e-02 5.63199452e-01 7.58148665e-03 8.28317892e-04 1.82269791e-02 5.64027770e-01
5948 2.97450000e+01 1.10329324e-02 5.67873467e-01 7.58338866e-03 8.27835202e-04 1.86163211e-02 5.68701302e-01
5949 2.97500000e+01 1.13205985e-02 5.71841863e-01 7.59134510e-03 8.27352315e-04 1.89119436e-02 5.72669215e-01
5950 2.97550000e+01 1.14721788e-02 5.74741851e-01 7.60748461e-03 8.26556900e-04 1.90796634e-02 5.75568408e-01
5951 2.97600000e+01 1.14573206e-02 5.76265491e-01 7.63334585e-03 8.25099116e-04 1.90906664e-02 5.77090590e-01
5952 2.97650000e+01 1.12515051e-02 5.76079494e-01 7.67129417e-03 8.22115630e-04 1.89227993e-02 5.76901610e-01
5953 2.97700000e+01 1.08510867e-02 5.74018543e-01 7.72285915e-03 8.16652053e-04 1.85739458e-02 5.74835195e-01
5954 2.97750000e+01 1.02448234e-02 5.70003317e-01 7.78707883e-03 8.08168399e-04 1.80319023e-02 5.70811485e-01
5955 2.97800000e+01 9.45598478e-03 5.64216617e-01 7.85989293e-03 7.96958529e-04 1.73158777e-02 5.65013576e-01
5956 2.97850000e+01 8.53841467e-03 5.57124439e-01 7.93216264e-03 7.85113399e-04 1.64705773e-02 5.57909552e-01
5957 2.97900000e+01 7.57370690e-03 5.49401929e-01 7.99313784e-03 7.75964779e-04 1.55668447e-02 5.50177893e-01
5958 2.97950000e+01 6.64465301e-03 5.41717863e-01 8.03424378e-03 7.70994937e-04 1.46788968e-02 5.42488858e-01
5959 2.98000000e+01 5.80640405e-03 5.34574407e-01 8.05176659e-03 7.69694974e-04 1.38581706e-02 5.35344102e-01
5960 2.98050000e+01 5.10964733e-03 5.28420066e-01 8.04701386e-03 7.71663435e-04 1.31566612e-02 5.29191730e-01
5961 2.98100000e+01 4.59024065e-03 5.23537725e-01 8.02396143e-03 7.76498722e-04 1.26142021e-02 5.24314224e-01
5962 2.98150000e+01 4.26314410e-03 5.20056647e-01 7.98744349e-03 7.83240542e-04 1.22505876e-02 5.20839888e-01
5963 2.98200000e+01 4.11281914e-03 5.17915966e-01 7.94204090e-03 7.91230354e-04 1.20548600e-02 5.18707196e-01
5964 2.98250000e+01 4.11285158e-03 5.16957257e-01 7.89213887e-03 7.99689482e-04 1.20049905e-02 5.17756947e-01
5965 2.98300000e+01 4.22871863e-03 5.16943027e-01 7.84125942e-03 8.08048513e-04 1.20699780e-02 5.17751076e-01
5966 2.98350000e+01 4.42673186e-03 5.17612907e-01 7.79172956e-03 8.15920190e-04 1.22184614e-02 5.18428828e-01
5967 2.98400000e+01 4.67589980e-03 5.18725204e-01 7.74354073e-03 8.23047974e-04 1.24194405e-02 5.19548252e-01
5968 2.98450000e+01 4.95555843e-03 5.20135889e-01 7.69872454e-03 8.29663847e-04 1.26542830e-02 5.20965553e-01
5969 2.98500000e+01 5.27159264e-03 5.21769638e-01 7.65617076e-03 8.35230930e-04 1.29277634e-02 5.22604869e-01
5970 2.98550000e+01 5.61472246e-03 5.23617764e-01 7.61618010e-03 8.40334499e-04 1.32309026e-02 5.24458098e-01
5971 2.98600000e+01 5.97548798e-03 5.25652467e-01 7.57869666e-03 8.44778090e-04 1.35541846e-02 5.26497245e-01
5972 2.98650000e+01 6.34474960e-03 5.27852045e-01 7.54425319e-03 8.48525732e-04 1.38890028e-02 5.28700571e-01
5973 2.98700000e+01 6.71785698e-03 5.30191989e-01 7.51328334e-03 8.51570173e-04 1.42311403e-02 5.31043559e-01
5974 2.98750000e+01 7.08683501e-03 5.32627486e-01 7.48660861e-03 8.53691473e-04 1.45734436e-02 5.33481178e-01
5975 2.98800000e+01 7.43790577e-03 5.35098254e-01 7.46471604e-03 8.54819679e-04 1.49026218e-02 5.35953074e-01
5976 2.98850000e+01 7.76804387e-03 5.37609847e-01 7.44743175e-03 8.54979840e-04 1.52154756e-02 5.38464827e-01
5977 2.98900000e+01 8.07921816e-03 5.40197905e-01 7.43329173e-03 8.54426893e-04 1.55125099e-02 5.41052332e-01
5978 2.98950000e+01 8.37370915e-03 5.42904458e-01 7.42083617e-03 8.53581963e-04 1.57945453e-02 5.43758040e-01
5979 2.99000000e+01 8.66283971e-03 5.45816826e-01 7.40932613e-03 8.52850244e-04 1.60721658e-02 5.46669676e-01
5980 2.99050000e+01 8.94862498e-03 5.48986005e-01 7.39783283e-03 8.52663887e-04 1.63464578e-02 5.49838668e-01
5981 2.99100000e+01 9.22867596e-03 5.52374074e-01 7.38541378e-03 8.53262133e-04 1.66140897e-02 5.53227337e-01
5982 2.99150000e+01 9.50621062e-03 5.55922204e-01 7.37164723e-03 8.54756171e-04 1.68778579e-02 5.56776960e-01
5983 2.99200000e+01 9.78698415e-03 5.59561953e-01 7.35720666e-03 8.56935490e-04 1.71441908e-02 5.60418888e-01
5984 2.99250000e+01 1.00659176e-02 5.63222422e-01 7.34187545e-03 8.59768638e-04 1.74077930e-02 5.64082190e-01
5985 2.99300000e+01 1.03327010e-02 5.66801862e-01 7.32577415e-03 8.63065420e-04 1.76584752e-02 5.67664928e-01
5986 2.99350000e+01 1.05907366e-02 5.70244565e-01 7.30924256e-03 8.66667182e-04 1.78999791e-02 5.71111232e-01
5987 2.99400000e+01 1.08371781e-02 5.73482949e-01 7.29256304e-03 8.70352608e-04 1.81297412e-02 5.74353302e-01
5988 2.99450000e+01 1.10716590e-02 5.76508209e-01 7.27591161e-03 8.74072817e-04 1.83475706e-02 5.77382282e-01
5989 2.99500000e+01 1.12929964e-02 5.79309684e-01 7.25980779e-03 8.77637732e-04 1.85528042e-02 5.80187322e-01
5990 2.99550000e+01 1.15049537e-02 5.81900545e-01 7.24411910e-03 8.81084809e-04 1.87490728e-02 5.82781630e-01
5991 2.99600000e+01 1.17075334e-02 5.84277910e-01 7.22907980e-03 8.84359712e-04 1.89366132e-02 5.85162270e-01
5992 2.99650000e+01 1.19025423e-02 5.86459721e-01 7.21481988e-03 8.87477590e-04 1.91173622e-02 5.87347199e-01
5993 2.99700000e+01 1.20941709e-02 5.88473517e-01 7.20139567e-03 8.90348670e-04 1.92955666e-02 5.89363865e-01
5994 2.99750000e+01 1.22811165e-02 5.90322709e-01 7.18871885e-03 8.93019067e-04 1.94698354e-02 5.91215728e-01
5995 2.99800000e+01 1.24644057e-02 5.92017823e-01 7.17704437e-03 8.95423556e-04 1.96414500e-02 5.92913247e-01
5996 2.99850000e+01 1.26376907e-02 5.93565038e-01 7.16669192e-03 8.97561570e-04 1.98043826e-02 5.94462600e-01
5997 2.99900000e+01 1.27954197e-02 5.94949339e-01 7.15811141e-03 8.99339531e-04 1.99535311e-02 5.95848679e-01
5998 2.99950000e+01 1.29295950e-02 5.96135402e-01 7.15150736e-03 9.00771830e-04 2.00811024e-02 5.97036174e-01
5999 3.00000000e+01 1.30373765e-02 5.97080466e-01 7.14775169e-03 9.01736805e-04 2.01851282e-02 5.97982203e-01


==> raw_data/sd7003/pmg-stage6-smaller-tol.dat <==
1.0000000e+00  1.1959079e-02    0
4.9812969e-01  5.9571724e-03    1
2.5872362e-01  3.0940963e-03    2
7.9570409e-02  9.5158883e-04    3
2.4115292e-02  2.8839669e-04    4
1.1219199e-02  1.3417128e-04    5
4.7859507e-03  5.7235564e-05    6
8.2717439e-04  9.8922442e-06    7
3.0403582e-04  3.6359885e-06    8
1.1433948e-04  1.3673949e-06    9
4.1249172e-05  4.9330212e-07   10


==> raw_data/sd7003/raw_sd.dat <==
5.000000000000000104e-03 5.185499009999999798e-01 2.413985680000000134e+00
1.000000000000000021e-02 4.510851040000000145e-01 2.305569109999999977e+00
1.499999999999999944e-02 3.962843899999999864e-01 2.192587109999999839e+00
2.000000000000000042e-02 3.493494950000000099e-01 2.075162010000000112e+00
2.500000000000000139e-02 3.080259129999999845e-01 1.954160179999999913e+00
2.999999999999999889e-02 2.706116179999999982e-01 1.830724699999999983e+00
3.500000000000000333e-02 2.362551649999999892e-01 1.705058860000000065e+00
4.000000000000000083e-02 2.044977339999999866e-01 1.579330789999999984e+00
4.499999999999999833e-02 1.749662499999999898e-01 1.452436950000000060e+00
5.000000000000000278e-02 1.476299939999999866e-01 1.325772139999999988e+00
5.500000000000000028e-02 1.231421810000000033e-01 1.203393710000000061e+00
5.999999999999999778e-02 1.004694780000000010e-01 1.081864640000000044e+00
6.500000000000000222e-02 8.028666419999999637e-02 9.645875459999999624e-01
7.000000000000000666e-02 6.399178490000000108e-02 8.540306239999999605e-01
7.499999999999999722e-02 4.946747729999999982e-02 7.461207930000000044e-01
8.000000000000000167e-02 3.787160479999999996e-02 6.433728420000000003e-01
8.500000000000000611e-02 3.006945150000000025e-02 5.481159490000000467e-01
8.999999999999999667e-02 2.426362639999999835e-02 4.600077830000000034e-01
9.500000000000000111e-02 2.000260670000000157e-02 3.794813410000000276e-01
1.000000000000000056e-01 1.637413600000000094e-02 3.025518950000000151e-01
1.049999999999999961e-01 1.275897060000000076e-02 2.276574130000000029e-01
1.100000000000000006e-01 1.082017000000000048e-02 1.649037349999999957e-01
1.150000000000000050e-01 1.135383509999999922e-02 1.264172229999999952e-01
1.199999999999999956e-01 1.220140729999999972e-02 1.055142010000000019e-01
1.250000000000000000e-01 1.155615370000000024e-02 8.602697339999999804e-02
1.300000000000000044e-01 1.040860790000000015e-02 6.737444979999999972e-02
1.350000000000000089e-01 1.006493269999999933e-02 5.735208990000000007e-02
1.400000000000000133e-01 1.016719649999999961e-02 5.485861809999999922e-02
1.449999999999999900e-01 1.029162559999999976e-02 5.497625710000000193e-02
1.499999999999999944e-01 1.073286139999999993e-02 5.617858319999999989e-02
1.549999999999999989e-01 1.141184429999999965e-02 5.901190149999999829e-02
1.600000000000000033e-01 1.209391370000000021e-02 6.625437069999999540e-02
1.650000000000000078e-01 1.300050049999999964e-02 8.002580389999999766e-02
1.700000000000000122e-01 1.433598590000000061e-02 9.773703150000000173e-02
1.749999999999999889e-01 1.585532010000000047e-02 1.149509509999999957e-01
1.799999999999999933e-01 1.720236199999999882e-02 1.299708470000000005e-01
1.849999999999999978e-01 1.847038750000000104e-02 1.448546609999999957e-01
1.900000000000000022e-01 1.989115970000000094e-02 1.623847170000000117e-01
1.950000000000000067e-01 2.134883370000000002e-02 1.823492750000000051e-01
2.000000000000000111e-01 2.262331689999999909e-02 2.021138909999999900e-01
2.049999999999999878e-01 2.374320280000000172e-02 2.200820619999999950e-01
2.099999999999999922e-01 2.495833169999999920e-02 2.369003070000000044e-01
2.149999999999999967e-01 2.639445790000000125e-02 2.535662770000000066e-01
2.200000000000000011e-01 2.781636989999999865e-02 2.695354489999999825e-01
2.250000000000000056e-01 2.892184750000000026e-02 2.832794339999999966e-01
2.300000000000000100e-01 2.968050870000000022e-02 2.943014569999999885e-01
2.349999999999999867e-01 3.017419710000000116e-02 3.036206940000000243e-01
2.399999999999999911e-01 3.044123829999999947e-02 3.122584689999999830e-01
2.449999999999999956e-01 3.066113609999999989e-02 3.204907719999999793e-01
2.500000000000000000e-01 3.109727370000000060e-02 3.283881229999999762e-01
2.550000000000000044e-01 3.178455079999999849e-02 3.359418410000000188e-01
2.600000000000000089e-01 3.245484340000000245e-02 3.428069089999999930e-01
2.650000000000000133e-01 3.281779969999999713e-02 3.485934500000000269e-01
2.700000000000000178e-01 3.283931360000000299e-02 3.532860870000000264e-01
2.750000000000000222e-01 3.273298370000000262e-02 3.570534169999999841e-01
2.800000000000000266e-01 3.271321669999999876e-02 3.599838490000000224e-01
2.849999999999999756e-01 3.281599179999999949e-02 3.621003649999999796e-01
2.899999999999999800e-01 3.290851830000000172e-02 3.633405259999999970e-01
2.949999999999999845e-01 3.284061869999999744e-02 3.635812720000000109e-01
2.999999999999999889e-01 3.259355359999999840e-02 3.628898709999999750e-01
3.049999999999999933e-01 3.228426029999999919e-02 3.616277159999999880e-01
3.099999999999999978e-01 3.202084260000000182e-02 3.603372879999999778e-01
3.150000000000000022e-01 3.183531080000000235e-02 3.595284579999999952e-01
3.200000000000000067e-01 3.169416729999999932e-02 3.593384299999999865e-01
3.250000000000000111e-01 3.151940429999999793e-02 3.593905339999999837e-01
3.300000000000000155e-01 3.124425410000000042e-02 3.591785849999999947e-01
3.350000000000000200e-01 3.089417009999999991e-02 3.585440679999999936e-01
3.400000000000000244e-01 3.055309520000000154e-02 3.576304619999999823e-01
3.449999999999999734e-01 3.028709109999999996e-02 3.565424039999999795e-01
3.499999999999999778e-01 3.011606190000000113e-02 3.553073919999999997e-01
3.549999999999999822e-01 3.003399810000000059e-02 3.540342699999999843e-01
3.599999999999999867e-01 3.001687069999999999e-02 3.528832650000000015e-01
3.649999999999999911e-01 3.001744259999999942e-02 3.519466490000000003e-01
3.699999999999999956e-01 2.999132579999999951e-02 3.512386430000000170e-01
3.750000000000000000e-01 2.991619679999999934e-02 3.507515549999999926e-01
3.800000000000000044e-01 2.977621800000000013e-02 3.504196210000000145e-01
3.850000000000000089e-01 2.955553689999999845e-02 3.500544059999999846e-01
3.900000000000000133e-01 2.925551779999999852e-02 3.494503150000000113e-01
3.950000000000000178e-01 2.890999359999999949e-02 3.485595260000000084e-01
4.000000000000000222e-01 2.857564320000000047e-02 3.475394500000000275e-01
4.050000000000000266e-01 2.830751889999999840e-02 3.466220569999999834e-01
4.099999999999999756e-01 2.813563690000000020e-02 3.459805739999999852e-01
4.149999999999999800e-01 2.805356989999999856e-02 3.456964690000000062e-01
4.199999999999999845e-01 2.804788960000000053e-02 3.458046690000000090e-01
4.249999999999999889e-01 2.810626000000000096e-02 3.463358160000000185e-01
4.299999999999999933e-01 2.820235160000000157e-02 3.472711729999999886e-01
4.349999999999999978e-01 2.830074800000000057e-02 3.484831569999999878e-01
4.400000000000000022e-01 2.838035569999999841e-02 3.497771869999999894e-01
4.450000000000000067e-01 2.842390230000000143e-02 3.509739769999999925e-01
4.500000000000000111e-01 2.841547280000000092e-02 3.519624020000000075e-01
4.550000000000000155e-01 2.834988440000000068e-02 3.527043730000000155e-01
4.600000000000000200e-01 2.823175140000000125e-02 3.532106460000000170e-01
4.650000000000000244e-01 2.806982510000000097e-02 3.535337599999999747e-01
4.699999999999999734e-01 2.788483840000000047e-02 3.537559610000000077e-01
4.749999999999999778e-01 2.769902590000000026e-02 3.539526459999999819e-01
4.799999999999999822e-01 2.753534980000000090e-02 3.541833609999999744e-01
4.849999999999999867e-01 2.741185620000000100e-02 3.544952219999999987e-01
4.899999999999999911e-01 2.733868999999999883e-02 3.549153190000000069e-01
4.949999999999999956e-01 2.731843880000000072e-02 3.554626249999999765e-01
5.000000000000000000e-01 2.735628990000000052e-02 3.561818170000000117e-01
5.050000000000000044e-01 2.743865410000000116e-02 3.570294039999999947e-01
5.100000000000000089e-01 2.754340590000000158e-02 3.579042769999999929e-01
5.150000000000000133e-01 2.765991380000000152e-02 3.588126320000000202e-01
5.200000000000000178e-01 2.776644600000000018e-02 3.597064529999999816e-01
5.250000000000000222e-01 2.783268139999999988e-02 3.604873419999999884e-01
5.300000000000000266e-01 2.785107430000000051e-02 3.611594280000000046e-01
5.350000000000000311e-01 2.781705010000000075e-02 3.617371899999999862e-01
5.400000000000000355e-01 2.773683899999999924e-02 3.622466819999999865e-01
5.450000000000000400e-01 2.762149009999999988e-02 3.627022670000000226e-01
5.500000000000000444e-01 2.747337039999999883e-02 3.631054280000000078e-01
5.550000000000000488e-01 2.730324870000000112e-02 3.634704069999999954e-01
5.600000000000000533e-01 2.713965310000000103e-02 3.638178280000000098e-01
5.649999999999999467e-01 2.699144659999999987e-02 3.641628459999999845e-01
5.699999999999999512e-01 2.687213810000000161e-02 3.645523809999999809e-01
5.749999999999999556e-01 2.679515030000000075e-02 3.650324699999999978e-01
5.799999999999999600e-01 2.675868409999999920e-02 3.656155159999999738e-01
5.849999999999999645e-01 2.675433550000000035e-02 3.662766869999999897e-01
5.899999999999999689e-01 2.677914199999999884e-02 3.669841480000000100e-01
5.949999999999999734e-01 2.682497049999999980e-02 3.677320530000000032e-01
5.999999999999999778e-01 2.687823259999999950e-02 3.685235190000000216e-01
6.049999999999999822e-01 2.692716090000000020e-02 3.692949910000000169e-01
6.099999999999999867e-01 2.696596169999999903e-02 3.699799770000000154e-01
6.149999999999999911e-01 2.698242110000000082e-02 3.705781380000000014e-01
6.199999999999999956e-01 2.697754709999999889e-02 3.711456040000000178e-01
6.250000000000000000e-01 2.695701849999999899e-02 3.716634480000000074e-01
6.300000000000000044e-01 2.691057700000000150e-02 3.720379899999999851e-01
6.350000000000000089e-01 2.683522509999999861e-02 3.722708279999999981e-01
6.400000000000000133e-01 2.674901039999999855e-02 3.724318830000000191e-01
6.450000000000000178e-01 2.665242140000000093e-02 3.725148289999999918e-01
6.500000000000000222e-01 2.654831829999999837e-02 3.725201879999999743e-01
6.550000000000000266e-01 2.644743059999999854e-02 3.724829840000000170e-01
6.600000000000000311e-01 2.635486990000000113e-02 3.724171709999999913e-01
6.650000000000000355e-01 2.627099239999999836e-02 3.723457629999999963e-01
6.700000000000000400e-01 2.620318610000000117e-02 3.723257460000000130e-01
6.750000000000000444e-01 2.615463460000000059e-02 3.723875139999999750e-01
6.800000000000000488e-01 2.612254240000000047e-02 3.725286210000000042e-01
6.850000000000000533e-01 2.610021510000000086e-02 3.727474009999999782e-01
6.899999999999999467e-01 2.608777409999999894e-02 3.730673959999999956e-01
6.949999999999999512e-01 2.608127210000000043e-02 3.734995269999999978e-01
6.999999999999999556e-01 2.607873089999999949e-02 3.740404130000000160e-01
7.049999999999999600e-01 2.608033720000000125e-02 3.746775339999999788e-01
7.099999999999999645e-01 2.608691980000000035e-02 3.753915010000000163e-01
7.149999999999999689e-01 2.609170540000000163e-02 3.761538460000000139e-01
7.199999999999999734e-01 2.608923980000000045e-02 3.769364820000000171e-01
7.249999999999999778e-01 2.607799540000000152e-02 3.777068579999999787e-01
7.299999999999999822e-01 2.606400810000000096e-02 3.784486340000000060e-01
7.349999999999999867e-01 2.604816739999999894e-02 3.791571550000000235e-01
7.399999999999999911e-01 2.602877730000000001e-02 3.798262070000000268e-01
7.449999999999999956e-01 2.600033209999999886e-02 3.804311450000000261e-01
7.500000000000000000e-01 2.596288899999999941e-02 3.809544189999999886e-01
7.550000000000000044e-01 2.592136499999999830e-02 3.813960590000000095e-01
7.600000000000000089e-01 2.587872240000000171e-02 3.817643000000000009e-01
7.650000000000000133e-01 2.582631469999999846e-02 3.820581129999999770e-01
7.700000000000000178e-01 2.576514900000000108e-02 3.822906660000000012e-01
7.750000000000000222e-01 2.570361889999999913e-02 3.824785070000000231e-01
7.800000000000000266e-01 2.564541840000000156e-02 3.826344300000000254e-01
7.850000000000000311e-01 2.558491469999999920e-02 3.827667180000000058e-01
7.900000000000000355e-01 2.552386369999999974e-02 3.828936019999999996e-01
7.950000000000000400e-01 2.546629920000000047e-02 3.830262090000000064e-01
8.000000000000000444e-01 2.541684149999999878e-02 3.831733600000000184e-01
8.050000000000000488e-01 2.537547260000000068e-02 3.833425289999999874e-01
8.100000000000000533e-01 2.534278499999999962e-02 3.835510739999999918e-01
8.149999999999999467e-01 2.531614429999999930e-02 3.838046119999999894e-01
8.199999999999999512e-01 2.529974850000000011e-02 3.841017330000000007e-01
8.249999999999999556e-01 2.529561140000000097e-02 3.844316859999999947e-01
8.299999999999999600e-01 2.529905790000000140e-02 3.847919269999999781e-01
8.349999999999999645e-01 2.529987309999999837e-02 3.851835120000000057e-01
8.399999999999999689e-01 2.529709739999999943e-02 3.856088599999999977e-01
8.449999999999999734e-01 2.529179390000000152e-02 3.860543790000000031e-01
8.499999999999999778e-01 2.528801849999999865e-02 3.865065100000000253e-01
8.549999999999999822e-01 2.528711679999999865e-02 3.869589689999999860e-01
8.599999999999999867e-01 2.528429700000000072e-02 3.874077349999999753e-01
8.649999999999999911e-01 2.526901770000000019e-02 3.878419710000000076e-01
8.699999999999999956e-01 2.524206140000000154e-02 3.882590120000000145e-01
8.750000000000000000e-01 2.520982219999999899e-02 3.886524399999999879e-01
8.800000000000000044e-01 2.517979860000000084e-02 3.890196220000000094e-01
8.850000000000000089e-01 2.514956039999999976e-02 3.893605969999999750e-01
8.900000000000000133e-01 2.511264729999999890e-02 3.896787959999999940e-01
8.950000000000000178e-01 2.506505980000000092e-02 3.899669450000000093e-01
9.000000000000000222e-01 2.501525589999999827e-02 3.902249589999999824e-01
9.050000000000000266e-01 2.496986409999999920e-02 3.904634550000000148e-01
9.100000000000000311e-01 2.492697170000000156e-02 3.907015859999999896e-01
9.150000000000000355e-01 2.487809049999999828e-02 3.909446149999999953e-01
9.200000000000000400e-01 2.482674149999999913e-02 3.911968350000000205e-01
9.250000000000000444e-01 2.478181269999999922e-02 3.914669199999999960e-01
9.300000000000000488e-01 2.474395719999999965e-02 3.917627499999999929e-01
9.350000000000000533e-01 2.471145129999999940e-02 3.920749889999999849e-01
9.399999999999999467e-01 2.468171400000000043e-02 3.923805249999999800e-01
9.449999999999999512e-01 2.465260990000000055e-02 3.926879629999999732e-01
9.499999999999999556e-01 2.462626960000000031e-02 3.930696280000000042e-01
9.549999999999999600e-01 2.460452119999999993e-02 3.934991190000000083e-01
9.599999999999999645e-01 2.458708969999999841e-02 3.938817980000000052e-01
9.649999999999999689e-01 2.457435289999999883e-02 3.942413020000000157e-01
9.699999999999999734e-01 2.456560320000000103e-02 3.946363150000000153e-01
9.749999999999999778e-01 2.455514450000000071e-02 3.950830490000000195e-01
9.799999999999999822e-01 2.454554720000000009e-02 3.955118719999999866e-01
9.849999999999999867e-01 2.453945899999999958e-02 3.958556509999999751e-01
9.899999999999999911e-01 2.452572379999999955e-02 3.962289940000000010e-01
9.949999999999999956e-01 2.451350630000000141e-02 3.966662420000000022e-01
1.000000000000000000e+00 2.451695460000000160e-02 3.970375480000000179e-01
1.004999999999999893e+00 2.452035769999999851e-02 3.973388809999999771e-01
1.010000000000000009e+00 2.451137219999999922e-02 3.976714700000000269e-01
1.014999999999999902e+00 2.448874220000000004e-02 3.980847450000000176e-01
1.020000000000000018e+00 2.448511509999999960e-02 3.984707960000000160e-01
1.024999999999999911e+00 2.448161949999999934e-02 3.987847079999999877e-01
1.030000000000000027e+00 2.445513549999999911e-02 3.990573519999999763e-01
1.034999999999999920e+00 2.442730309999999877e-02 3.993468130000000227e-01
1.040000000000000036e+00 2.440293769999999848e-02 3.996478139999999901e-01
1.044999999999999929e+00 2.437813239999999868e-02 3.999380519999999883e-01
1.050000000000000044e+00 2.435633980000000143e-02 4.002396480000000034e-01
1.054999999999999938e+00 2.433703510000000125e-02 4.004974740000000200e-01
1.060000000000000053e+00 2.430622049999999965e-02 4.007245030000000097e-01
1.064999999999999947e+00 2.425278560000000000e-02 4.009224490000000141e-01
1.070000000000000062e+00 2.420224949999999833e-02 4.010556989999999877e-01
1.074999999999999956e+00 2.416027050000000079e-02 4.013082709999999942e-01
1.080000000000000071e+00 2.412079550000000017e-02 4.015678449999999788e-01
1.084999999999999964e+00 2.408121350000000035e-02 4.016799790000000203e-01
1.090000000000000080e+00 2.405024009999999837e-02 4.018365700000000040e-01
1.094999999999999973e+00 2.401492530000000000e-02 4.020166250000000163e-01
1.100000000000000089e+00 2.396304120000000010e-02 4.021545180000000164e-01
1.104999999999999982e+00 2.391447279999999939e-02 4.022994010000000009e-01
1.110000000000000098e+00 2.388498149999999931e-02 4.024478089999999897e-01
1.114999999999999991e+00 2.386445309999999861e-02 4.026050689999999821e-01
1.120000000000000107e+00 2.383781769999999967e-02 4.027672330000000023e-01
1.125000000000000000e+00 2.380751509999999918e-02 4.029339219999999999e-01
1.129999999999999893e+00 2.378473240000000127e-02 4.031154499999999863e-01
1.135000000000000009e+00 2.377130419999999925e-02 4.033189180000000262e-01
1.139999999999999902e+00 2.376142449999999948e-02 4.035501369999999755e-01
1.145000000000000018e+00 2.375262880000000160e-02 4.038032739999999898e-01
1.149999999999999911e+00 2.374609499999999832e-02 4.040704969999999729e-01
1.155000000000000027e+00 2.374097409999999936e-02 4.043610449999999745e-01
1.159999999999999920e+00 2.373470529999999884e-02 4.046813249999999806e-01
1.165000000000000036e+00 2.373030809999999990e-02 4.050229470000000220e-01
1.169999999999999929e+00 2.373524280000000042e-02 4.053780659999999814e-01
1.175000000000000044e+00 2.375031829999999997e-02 4.057547970000000004e-01
1.179999999999999938e+00 2.376421540000000013e-02 4.061532179999999825e-01
1.185000000000000053e+00 2.376497179999999959e-02 4.065642099999999814e-01
1.189999999999999947e+00 2.375361620000000090e-02 4.069756589999999896e-01
1.195000000000000062e+00 2.374284650000000121e-02 4.073781919999999723e-01
1.199999999999999956e+00 2.374058509999999941e-02 4.077717630000000093e-01
1.205000000000000071e+00 2.373888089999999854e-02 4.081620360000000058e-01
1.209999999999999964e+00 2.372513819999999898e-02 4.085432880000000044e-01
1.215000000000000080e+00 2.370085619999999851e-02 4.089027610000000035e-01
1.219999999999999973e+00 2.367577430000000066e-02 4.092327179999999953e-01
1.225000000000000089e+00 2.365073709999999940e-02 4.095359279999999935e-01
1.229999999999999982e+00 2.361856849999999924e-02 4.098142499999999910e-01
1.235000000000000098e+00 2.357905890000000157e-02 4.100681010000000182e-01
1.239999999999999991e+00 2.353858879999999945e-02 4.102932710000000149e-01
1.245000000000000107e+00 2.349747370000000030e-02 4.104869320000000266e-01
1.250000000000000000e+00 2.345282920000000063e-02 4.106552900000000061e-01
1.254999999999999893e+00 2.340679320000000133e-02 4.108041390000000126e-01
1.260000000000000009e+00 2.336157960000000144e-02 4.109324939999999815e-01
1.264999999999999902e+00 2.331819850000000152e-02 4.110421610000000170e-01
1.270000000000000018e+00 2.327572509999999845e-02 4.111372770000000232e-01
1.274999999999999911e+00 2.323754869999999917e-02 4.112286319999999828e-01
1.280000000000000027e+00 2.320237439999999970e-02 4.113214139999999963e-01
1.284999999999999920e+00 2.316485910000000079e-02 4.114159179999999916e-01
1.290000000000000036e+00 2.312457890000000141e-02 4.115129770000000020e-01
1.294999999999999929e+00 2.308739959999999911e-02 4.116143939999999946e-01
1.300000000000000044e+00 2.306066049999999992e-02 4.117244150000000102e-01
1.304999999999999938e+00 2.304323730000000167e-02 4.118432470000000234e-01
1.310000000000000053e+00 2.303171299999999880e-02 4.119736139999999880e-01
1.314999999999999947e+00 2.302243190000000106e-02 4.121259660000000102e-01
1.320000000000000062e+00 2.301586120000000124e-02 4.123002080000000014e-01
1.324999999999999956e+00 2.301258700000000101e-02 4.124908740000000074e-01
1.330000000000000071e+00 2.301275310000000171e-02 4.126978079999999993e-01
1.334999999999999964e+00 2.301231620000000061e-02 4.129200230000000249e-01
1.340000000000000080e+00 2.301342849999999871e-02 4.131671100000000041e-01
1.344999999999999973e+00 2.301536309999999835e-02 4.134344200000000247e-01
1.350000000000000089e+00 2.301817169999999940e-02 4.137189330000000109e-01
1.354999999999999982e+00 2.301901849999999847e-02 4.140140370000000014e-01
1.360000000000000098e+00 2.302182490000000137e-02 4.143294180000000049e-01
1.364999999999999991e+00 2.302849889999999955e-02 4.146646600000000182e-01
1.370000000000000107e+00 2.304028879999999932e-02 4.150153759999999914e-01
1.375000000000000000e+00 2.304989179999999971e-02 4.153673390000000021e-01
1.379999999999999893e+00 2.305138879999999932e-02 4.157148669999999879e-01
1.385000000000000009e+00 2.304193010000000000e-02 4.160576539999999990e-01
1.389999999999999902e+00 2.303040599999999979e-02 4.164086350000000269e-01
1.395000000000000018e+00 2.302244780000000171e-02 4.167688210000000115e-01
1.399999999999999911e+00 2.301830239999999930e-02 4.171339740000000185e-01
1.405000000000000027e+00 2.301023929999999884e-02 4.174919049999999965e-01
1.409999999999999920e+00 2.299648500000000054e-02 4.178434489999999779e-01
1.415000000000000036e+00 2.297735990000000089e-02 4.181826579999999849e-01
1.419999999999999929e+00 2.295839599999999897e-02 4.185079979999999922e-01
1.425000000000000044e+00 2.293909059999999986e-02 4.188108580000000081e-01
1.429999999999999938e+00 2.291820680000000027e-02 4.190971319999999833e-01
1.435000000000000053e+00 2.289261340000000103e-02 4.193684799999999879e-01
1.439999999999999947e+00 2.286786050000000001e-02 4.196232679999999937e-01
1.445000000000000062e+00 2.284630110000000075e-02 4.198498460000000265e-01
1.449999999999999956e+00 2.282547970000000162e-02 4.200523110000000115e-01
1.455000000000000071e+00 2.279687669999999958e-02 4.202398929999999755e-01
1.459999999999999964e+00 2.276368910000000148e-02 4.204220120000000116e-01
1.465000000000000080e+00 2.273162449999999862e-02 4.205851780000000040e-01
1.469999999999999973e+00 2.270165390000000033e-02 4.207189020000000057e-01
1.475000000000000089e+00 2.266446399999999875e-02 4.208186369999999954e-01
1.479999999999999982e+00 2.262097550000000123e-02 4.208977780000000002e-01
1.485000000000000098e+00 2.258513540000000111e-02 4.209687369999999818e-01
1.489999999999999991e+00 2.256669359999999985e-02 4.210404910000000167e-01
1.495000000000000107e+00 2.255580230000000033e-02 4.211123880000000042e-01
1.500000000000000000e+00 2.253508720000000146e-02 4.211821789999999899e-01
1.504999999999999893e+00 2.249723279999999923e-02 4.212384730000000022e-01
1.510000000000000009e+00 2.245569520000000041e-02 4.212855520000000076e-01
1.514999999999999902e+00 2.242564639999999887e-02 4.213329729999999995e-01
1.520000000000000018e+00 2.240910070000000018e-02 4.213893400000000011e-01
1.524999999999999911e+00 2.239615090000000169e-02 4.214512260000000121e-01
1.530000000000000027e+00 2.237824940000000123e-02 4.215167189999999842e-01
1.534999999999999920e+00 2.235312799999999989e-02 4.215847569999999767e-01
1.540000000000000036e+00 2.232927369999999911e-02 4.216656799999999872e-01
1.544999999999999929e+00 2.231242500000000031e-02 4.217654969999999892e-01
1.550000000000000044e+00 2.229782680000000003e-02 4.218834160000000111e-01
1.554999999999999938e+00 2.227745399999999862e-02 4.220095560000000079e-01
1.560000000000000053e+00 2.225238649999999874e-02 4.221419009999999861e-01
1.564999999999999947e+00 2.222693389999999894e-02 4.222811610000000160e-01
1.570000000000000062e+00 2.220758269999999895e-02 4.224378160000000215e-01
1.574999999999999956e+00 2.219956019999999933e-02 4.226139190000000045e-01
1.580000000000000071e+00 2.220462080000000157e-02 4.228049130000000044e-01
1.584999999999999964e+00 2.221578080000000122e-02 4.230029539999999866e-01
1.590000000000000080e+00 2.222075249999999960e-02 4.232101870000000154e-01
1.594999999999999973e+00 2.220818860000000131e-02 4.234254969999999840e-01
1.600000000000000089e+00 2.218151440000000127e-02 4.236522389999999860e-01
1.604999999999999982e+00 2.215482460000000112e-02 4.238902900000000029e-01
1.610000000000000098e+00 2.214020839999999990e-02 4.241381559999999884e-01
1.614999999999999991e+00 2.213669580000000164e-02 4.243909909999999952e-01
1.620000000000000107e+00 2.213486619999999877e-02 4.246497679999999830e-01
1.625000000000000000e+00 2.212519539999999868e-02 4.249124850000000064e-01
1.629999999999999893e+00 2.211115179999999930e-02 4.251836330000000053e-01
1.635000000000000009e+00 2.209917230000000080e-02 4.254586670000000126e-01
1.639999999999999902e+00 2.209176880000000148e-02 4.257324539999999824e-01
1.645000000000000018e+00 2.208561200000000099e-02 4.260010859999999733e-01
1.649999999999999911e+00 2.207981469999999863e-02 4.262702649999999815e-01
1.655000000000000027e+00 2.207545730000000025e-02 4.265471559999999829e-01
1.659999999999999920e+00 2.207216039999999879e-02 4.268357119999999783e-01
1.665000000000000036e+00 2.206724679999999897e-02 4.271308269999999907e-01
1.669999999999999929e+00 2.205968260000000167e-02 4.274191050000000214e-01
1.675000000000000044e+00 2.205123900000000026e-02 4.276896929999999819e-01
1.679999999999999938e+00 2.204277649999999977e-02 4.279466829999999944e-01
1.685000000000000053e+00 2.203305540000000118e-02 4.282049640000000212e-01
1.689999999999999947e+00 2.202293259999999961e-02 4.284721980000000263e-01
1.695000000000000062e+00 2.201562920000000104e-02 4.287399219999999955e-01
1.699999999999999956e+00 2.201076609999999892e-02 4.289946590000000004e-01
1.705000000000000071e+00 2.200312730000000133e-02 4.292324719999999760e-01
1.709999999999999964e+00 2.198967500000000019e-02 4.294587020000000255e-01
1.715000000000000080e+00 2.197343690000000058e-02 4.296776760000000084e-01
1.719999999999999973e+00 2.195935929999999828e-02 4.298892999999999742e-01
1.725000000000000089e+00 2.194928289999999865e-02 4.300873880000000149e-01
1.729999999999999982e+00 2.194365729999999889e-02 4.302704820000000097e-01
1.735000000000000098e+00 2.193909960000000117e-02 4.304377489999999806e-01
1.739999999999999991e+00 2.192968290000000056e-02 4.305950250000000201e-01
1.745000000000000107e+00 2.191066709999999959e-02 4.307477929999999899e-01
1.750000000000000000e+00 2.188248359999999879e-02 4.308934369999999903e-01
1.754999999999999893e+00 2.184905649999999838e-02 4.310208750000000255e-01
1.760000000000000009e+00 2.181396429999999872e-02 4.311202780000000234e-01
1.764999999999999902e+00 2.178113149999999845e-02 4.311920980000000236e-01
1.770000000000000018e+00 2.175816740000000027e-02 4.312458909999999923e-01
1.774999999999999911e+00 2.175249890000000019e-02 4.312943619999999867e-01
1.780000000000000027e+00 2.176035869999999942e-02 4.313489999999999824e-01
1.784999999999999920e+00 2.176410310000000126e-02 4.314154339999999865e-01
1.790000000000000036e+00 2.174733590000000119e-02 4.314910129999999788e-01
1.794999999999999929e+00 2.170945620000000117e-02 4.315580150000000170e-01
1.800000000000000044e+00 2.166630550000000002e-02 4.316062190000000132e-01
1.804999999999999938e+00 2.163274700000000078e-02 4.316417120000000107e-01
1.810000000000000053e+00 2.160902379999999831e-02 4.316763020000000117e-01
1.814999999999999947e+00 2.159185649999999929e-02 4.317253650000000276e-01
1.820000000000000062e+00 2.157625410000000091e-02 4.317812089999999992e-01
1.824999999999999956e+00 2.156110220000000133e-02 4.318394640000000062e-01
1.830000000000000071e+00 2.154407029999999904e-02 4.319018230000000180e-01
1.834999999999999964e+00 2.152501440000000044e-02 4.319822649999999764e-01
1.840000000000000080e+00 2.150500920000000121e-02 4.320866199999999768e-01
1.844999999999999973e+00 2.148758549999999976e-02 4.322136770000000183e-01
1.850000000000000089e+00 2.147401360000000120e-02 4.323558630000000069e-01
1.854999999999999982e+00 2.146431180000000008e-02 4.325112640000000064e-01
1.860000000000000098e+00 2.145962759999999955e-02 4.326820319999999942e-01
1.864999999999999991e+00 2.145879930000000116e-02 4.328686099999999870e-01
1.870000000000000107e+00 2.145907099999999970e-02 4.330701279999999986e-01
1.875000000000000000e+00 2.145763670000000109e-02 4.332867859999999793e-01
1.879999999999999893e+00 2.145460260000000077e-02 4.335152150000000093e-01
1.885000000000000009e+00 2.145258670000000159e-02 4.337543640000000034e-01
1.889999999999999902e+00 2.145225889999999996e-02 4.340003660000000263e-01
1.895000000000000018e+00 2.145402409999999996e-02 4.342560520000000035e-01
1.899999999999999911e+00 2.145632550000000152e-02 4.345206520000000072e-01
1.905000000000000027e+00 2.145876840000000146e-02 4.347926799999999870e-01
1.909999999999999920e+00 2.146091019999999891e-02 4.350660539999999799e-01
1.915000000000000036e+00 2.146249019999999993e-02 4.353349630000000192e-01
1.919999999999999929e+00 2.146262659999999961e-02 4.355930410000000141e-01
1.925000000000000044e+00 2.146199019999999943e-02 4.358371169999999961e-01
1.929999999999999938e+00 2.145947850000000032e-02 4.360641510000000109e-01
1.935000000000000053e+00 2.145441790000000154e-02 4.362714919999999830e-01
1.939999999999999947e+00 2.144631959999999948e-02 4.364530609999999755e-01
1.945000000000000062e+00 2.143327280000000001e-02 4.366021190000000107e-01
1.949999999999999956e+00 2.141668290000000099e-02 4.367120569999999868e-01
1.955000000000000071e+00 2.139581579999999886e-02 4.367794660000000051e-01
1.959999999999999964e+00 2.136961189999999830e-02 4.368035029999999819e-01
1.965000000000000080e+00 2.133827989999999980e-02 4.367858029999999725e-01
1.969999999999999973e+00 2.130253689999999853e-02 4.367287169999999885e-01
1.975000000000000089e+00 2.126305309999999837e-02 4.366293949999999757e-01
1.979999999999999982e+00 2.122071160000000081e-02 4.364904780000000151e-01
1.985000000000000098e+00 2.117579909999999996e-02 4.363143890000000247e-01
1.989999999999999991e+00 2.112609049999999988e-02 4.361056229999999978e-01
1.995000000000000107e+00 2.107154370000000054e-02 4.358708640000000245e-01
2.000000000000000000e+00 2.101422970000000126e-02 4.356191119999999750e-01
2.004999999999999893e+00 2.095628130000000075e-02 4.353551620000000177e-01
2.009999999999999787e+00 2.090048649999999911e-02 4.350878049999999941e-01
2.015000000000000124e+00 2.084649369999999960e-02 4.348238050000000077e-01
2.020000000000000018e+00 2.079358859999999934e-02 4.345683810000000036e-01
2.024999999999999911e+00 2.074375850000000077e-02 4.343318620000000130e-01
2.029999999999999805e+00 2.069661089999999884e-02 4.341232130000000078e-01
2.035000000000000142e+00 2.065423289999999967e-02 4.339535600000000160e-01
2.040000000000000036e+00 2.061784380000000055e-02 4.338317859999999970e-01
2.044999999999999929e+00 2.058770409999999967e-02 4.337623800000000029e-01
2.049999999999999822e+00 2.056527769999999880e-02 4.337567780000000095e-01
2.055000000000000160e+00 2.055022329999999994e-02 4.338206009999999724e-01
2.060000000000000053e+00 2.054297780000000073e-02 4.339603940000000271e-01
2.064999999999999947e+00 2.054386490000000010e-02 4.341810320000000223e-01
2.069999999999999840e+00 2.055348029999999951e-02 4.344868219999999948e-01
2.075000000000000178e+00 2.057277559999999908e-02 4.348820890000000272e-01
2.080000000000000071e+00 2.060277409999999865e-02 4.353693550000000134e-01
2.084999999999999964e+00 2.064416540000000092e-02 4.359482230000000236e-01
2.089999999999999858e+00 2.069659719999999981e-02 4.366144350000000229e-01
2.095000000000000195e+00 2.075822990000000118e-02 4.373606019999999872e-01
2.100000000000000089e+00 2.082671659999999966e-02 4.381779359999999901e-01
2.104999999999999982e+00 2.089366629999999878e-02 4.390644599999999897e-01
2.109999999999999876e+00 2.097055440000000076e-02 4.400054130000000119e-01
2.115000000000000213e+00 2.104956529999999978e-02 4.410016110000000156e-01
2.120000000000000107e+00 2.113064289999999970e-02 4.420381119999999830e-01
2.125000000000000000e+00 2.121371149999999942e-02 4.431035210000000002e-01
2.129999999999999893e+00 2.130114870000000132e-02 4.441908279999999820e-01
2.134999999999999787e+00 2.139038429999999893e-02 4.452878350000000207e-01
2.140000000000000124e+00 2.148003319999999827e-02 4.463843410000000178e-01
2.145000000000000018e+00 2.157122759999999945e-02 4.474624320000000210e-01
2.149999999999999911e+00 2.165443010000000015e-02 4.485264709999999821e-01
2.154999999999999805e+00 2.173259099999999902e-02 4.495596470000000067e-01
2.160000000000000142e+00 2.180347129999999842e-02 4.505530660000000021e-01
2.165000000000000036e+00 2.187201340000000105e-02 4.514927470000000276e-01
2.169999999999999929e+00 2.194230009999999925e-02 4.523680489999999943e-01
2.174999999999999822e+00 2.199702710000000019e-02 4.531707569999999796e-01
2.180000000000000160e+00 2.204359540000000103e-02 4.538811979999999857e-01
2.185000000000000053e+00 2.207433979999999865e-02 4.544900159999999967e-01
2.189999999999999947e+00 2.208733270000000012e-02 4.549807659999999809e-01
2.194999999999999840e+00 2.208565490000000131e-02 4.553424369999999888e-01
2.200000000000000178e+00 2.207220299999999857e-02 4.555665260000000272e-01
2.205000000000000071e+00 2.204992650000000068e-02 4.556458319999999729e-01
2.209999999999999964e+00 2.201864350000000067e-02 4.555713679999999766e-01
2.214999999999999858e+00 2.197448700000000088e-02 4.553371509999999955e-01
2.220000000000000195e+00 2.191221960000000121e-02 4.549400160000000026e-01
2.225000000000000089e+00 2.183053479999999894e-02 4.543815250000000083e-01
2.229999999999999982e+00 2.173096589999999953e-02 4.536654250000000110e-01
2.234999999999999876e+00 2.161834619999999929e-02 4.527964179999999783e-01
2.240000000000000213e+00 2.149512279999999873e-02 4.517846189999999984e-01
2.245000000000000107e+00 2.136090400000000000e-02 4.506440890000000254e-01
2.250000000000000000e+00 2.121322529999999928e-02 4.493948700000000018e-01
2.254999999999999893e+00 2.105370349999999974e-02 4.480621109999999852e-01
2.259999999999999787e+00 2.088686530000000152e-02 4.466694420000000276e-01
2.265000000000000124e+00 2.071937509999999955e-02 4.452360280000000059e-01
2.270000000000000018e+00 2.055509230000000104e-02 4.437928449999999914e-01
2.274999999999999911e+00 2.039193720000000154e-02 4.423549270000000089e-01
2.279999999999999805e+00 2.023291470000000009e-02 4.409612489999999996e-01
2.285000000000000142e+00 2.008003189999999979e-02 4.396321129999999910e-01
2.290000000000000036e+00 1.994292530000000077e-02 4.383948790000000151e-01
2.294999999999999929e+00 1.982775009999999949e-02 4.372701680000000146e-01
2.299999999999999822e+00 1.973410499999999831e-02 4.362755200000000277e-01
2.305000000000000160e+00 1.965725600000000142e-02 4.354317750000000209e-01
2.310000000000000053e+00 1.959214830000000074e-02 4.347545199999999777e-01
2.314999999999999947e+00 1.954017720000000152e-02 4.342552000000000079e-01
2.319999999999999840e+00 1.950571469999999932e-02 4.339316069999999970e-01
2.325000000000000178e+00 1.949246480000000128e-02 4.337746120000000039e-01
2.330000000000000071e+00 1.949841379999999944e-02 4.337724379999999824e-01
2.334999999999999964e+00 1.951885219999999893e-02 4.339145059999999776e-01
2.339999999999999858e+00 1.955018409999999957e-02 4.341893969999999769e-01
2.345000000000000195e+00 1.959186510000000131e-02 4.345858570000000198e-01
2.350000000000000089e+00 1.964415090000000072e-02 4.350874780000000275e-01
2.354999999999999982e+00 1.970490110000000170e-02 4.356827919999999854e-01
2.359999999999999876e+00 1.977184540000000157e-02 4.363621599999999989e-01
2.365000000000000213e+00 1.984228960000000014e-02 4.371191280000000234e-01
2.370000000000000107e+00 1.991708309999999996e-02 4.379478660000000190e-01
2.375000000000000000e+00 1.999686389999999828e-02 4.388426910000000070e-01
2.379999999999999893e+00 2.008155500000000093e-02 4.397959309999999733e-01
2.384999999999999787e+00 2.017062489999999972e-02 4.408024190000000009e-01
2.390000000000000124e+00 2.026119659999999975e-02 4.418608299999999822e-01
2.395000000000000018e+00 2.035475679999999843e-02 4.429609509999999917e-01
2.399999999999999911e+00 2.044775780000000071e-02 4.440954529999999734e-01
2.404999999999999805e+00 2.053917930000000169e-02 4.452500039999999770e-01
2.410000000000000142e+00 2.062947919999999838e-02 4.464066250000000013e-01
2.415000000000000036e+00 2.072029920000000025e-02 4.475396609999999775e-01
2.419999999999999929e+00 2.080577219999999936e-02 4.486179240000000013e-01
2.424999999999999822e+00 2.088037410000000149e-02 4.495954979999999823e-01
2.430000000000000160e+00 2.094114609999999863e-02 4.504302029999999735e-01
2.435000000000000053e+00 2.098169050000000049e-02 4.510718659999999880e-01
2.439999999999999947e+00 2.099649509999999830e-02 4.514588920000000005e-01
2.444999999999999840e+00 2.098022709999999846e-02 4.515361789999999820e-01
2.450000000000000178e+00 2.092799450000000158e-02 4.512478349999999860e-01
2.455000000000000071e+00 2.083422789999999844e-02 4.505457849999999764e-01
2.459999999999999964e+00 2.069539609999999918e-02 4.494015510000000102e-01
2.464999999999999858e+00 2.051066669999999925e-02 4.478156130000000013e-01
2.470000000000000195e+00 2.028385369999999993e-02 4.458211579999999952e-01
2.475000000000000089e+00 2.002101749999999833e-02 4.434794249999999827e-01
2.479999999999999982e+00 1.973078649999999989e-02 4.408813999999999789e-01
2.484999999999999876e+00 1.942345330000000078e-02 4.381445059999999891e-01
2.490000000000000213e+00 1.911484960000000080e-02 4.353893919999999862e-01
2.495000000000000107e+00 1.882153179999999926e-02 4.327510969999999735e-01
2.500000000000000000e+00 1.855768970000000115e-02 4.303525220000000151e-01
2.504999999999999893e+00 1.833783719999999839e-02 4.283187079999999924e-01
2.509999999999999787e+00 1.817400460000000162e-02 4.267596880000000259e-01
2.515000000000000124e+00 1.807673669999999844e-02 4.257726199999999905e-01
2.520000000000000018e+00 1.805272709999999892e-02 4.254247999999999919e-01
2.524999999999999911e+00 1.810612779999999991e-02 4.257479339999999945e-01
2.529999999999999805e+00 1.823581629999999898e-02 4.267284330000000181e-01
2.535000000000000142e+00 1.843584620000000146e-02 4.283131430000000073e-01
2.540000000000000036e+00 1.869461290000000095e-02 4.304145999999999805e-01
2.544999999999999929e+00 1.900007269999999873e-02 4.329248849999999815e-01
2.549999999999999822e+00 1.933750789999999845e-02 4.357383289999999798e-01
2.555000000000000160e+00 1.969478800000000127e-02 4.387813039999999831e-01
2.560000000000000053e+00 2.006813740000000165e-02 4.419703600000000066e-01
2.564999999999999947e+00 2.045119160000000158e-02 4.452980679999999913e-01
2.569999999999999840e+00 2.084001159999999964e-02 4.487267979999999823e-01
2.575000000000000178e+00 2.123044489999999923e-02 4.522405389999999969e-01
2.580000000000000071e+00 2.161932280000000012e-02 4.558257350000000097e-01
2.584999999999999964e+00 2.200294100000000155e-02 4.594603649999999817e-01
2.589999999999999858e+00 2.237499559999999929e-02 4.631028730000000260e-01
2.595000000000000195e+00 2.272726040000000100e-02 4.666884219999999917e-01
2.600000000000000089e+00 2.305413770000000126e-02 4.701550310000000010e-01
2.604999999999999982e+00 2.334229930000000092e-02 4.734021749999999806e-01
2.609999999999999876e+00 2.358806329999999993e-02 4.763350599999999768e-01
2.615000000000000213e+00 2.377610380000000009e-02 4.788143380000000060e-01
2.620000000000000107e+00 2.389580059999999936e-02 4.807079419999999992e-01
2.625000000000000000e+00 2.393360950000000126e-02 4.818742590000000270e-01
2.629999999999999893e+00 2.388583840000000139e-02 4.821947160000000232e-01
2.634999999999999787e+00 2.374364110000000069e-02 4.815726419999999952e-01
2.640000000000000124e+00 2.350662540000000161e-02 4.799763579999999918e-01
2.645000000000000018e+00 2.317704710000000057e-02 4.774485290000000104e-01
2.649999999999999911e+00 2.276711479999999829e-02 4.741173719999999814e-01
2.654999999999999805e+00 2.229519099999999893e-02 4.701836959999999843e-01
2.660000000000000142e+00 2.178746260000000157e-02 4.658956770000000081e-01
2.665000000000000036e+00 2.127709969999999964e-02 4.615240469999999928e-01
2.669999999999999929e+00 2.079641039999999969e-02 4.573062399999999750e-01
2.674999999999999822e+00 2.037022369999999874e-02 4.534624959999999927e-01
2.680000000000000160e+00 2.001811309999999844e-02 4.501618709999999912e-01
2.685000000000000053e+00 1.975254599999999930e-02 4.475473460000000125e-01
2.689999999999999947e+00 1.957850709999999980e-02 4.457031439999999956e-01
2.694999999999999840e+00 1.949654500000000054e-02 4.446600319999999829e-01
2.700000000000000178e+00 1.950096609999999939e-02 4.443813030000000053e-01
2.705000000000000071e+00 1.958859380000000164e-02 4.447676300000000249e-01
2.709999999999999964e+00 1.973705690000000096e-02 4.456570449999999739e-01
2.714999999999999858e+00 1.992275309999999924e-02 4.468232189999999937e-01
2.720000000000000195e+00 2.011894519999999839e-02 4.480107830000000235e-01
2.725000000000000089e+00 2.029655160000000055e-02 4.489623710000000267e-01
2.729999999999999982e+00 2.042199459999999994e-02 4.494229319999999972e-01
2.734999999999999876e+00 2.048245190000000035e-02 4.491728910000000186e-01
2.740000000000000213e+00 2.043633309999999884e-02 4.480539250000000195e-01
2.745000000000000107e+00 2.028421429999999887e-02 4.459220090000000081e-01
2.750000000000000000e+00 2.001269190000000073e-02 4.427667220000000015e-01
2.754999999999999893e+00 1.962613439999999834e-02 4.386196390000000056e-01
2.759999999999999787e+00 1.913341910000000007e-02 4.336640990000000251e-01
2.765000000000000124e+00 1.855634579999999867e-02 4.281806930000000011e-01
2.770000000000000018e+00 1.793033299999999969e-02 4.225309349999999964e-01
2.774999999999999911e+00 1.730629289999999904e-02 4.171424009999999960e-01
2.779999999999999805e+00 1.673652419999999835e-02 4.124181410000000159e-01
2.785000000000000142e+00 1.627411600000000166e-02 4.087420469999999972e-01
2.790000000000000036e+00 1.595990450000000019e-02 4.063783409999999763e-01
2.794999999999999929e+00 1.581506059999999991e-02 4.054329870000000224e-01
2.799999999999999822e+00 1.584034750000000089e-02 4.058782180000000128e-01
2.805000000000000160e+00 1.599835739999999965e-02 4.075573880000000204e-01
2.810000000000000053e+00 1.627524630000000069e-02 4.102275429999999723e-01
2.814999999999999947e+00 1.662864509999999879e-02 4.135781949999999818e-01
2.819999999999999840e+00 1.702413040000000030e-02 4.172333630000000237e-01
2.825000000000000178e+00 1.742865869999999859e-02 4.209630420000000095e-01
2.830000000000000071e+00 1.783983219999999911e-02 4.246358270000000212e-01
2.834999999999999964e+00 1.826092299999999835e-02 4.283401620000000243e-01
2.839999999999999858e+00 1.871818420000000149e-02 4.321979890000000046e-01
2.845000000000000195e+00 1.920233780000000015e-02 4.361958810000000075e-01
2.850000000000000089e+00 1.968561019999999842e-02 4.401852549999999975e-01
2.854999999999999982e+00 2.014808040000000064e-02 4.440899689999999733e-01
2.859999999999999876e+00 2.058216909999999872e-02 4.479269120000000104e-01
2.865000000000000213e+00 2.099748569999999870e-02 4.518106559999999772e-01
2.870000000000000107e+00 2.139994270000000059e-02 4.558346079999999745e-01
2.875000000000000000e+00 2.180391400000000063e-02 4.600839019999999890e-01
2.879999999999999893e+00 2.220703419999999970e-02 4.645582979999999806e-01
2.884999999999999787e+00 2.260533149999999908e-02 4.692264079999999837e-01
2.890000000000000124e+00 2.299793300000000165e-02 4.740204330000000188e-01
2.895000000000000018e+00 2.337763920000000134e-02 4.788463860000000127e-01
2.899999999999999911e+00 2.373958290000000027e-02 4.836117189999999955e-01
2.904999999999999805e+00 2.407655360000000161e-02 4.882041650000000232e-01
2.910000000000000142e+00 2.439072960000000095e-02 4.925634850000000231e-01
2.915000000000000036e+00 2.467892019999999922e-02 4.966209710000000221e-01
2.919999999999999929e+00 2.494156999999999971e-02 5.003412029999999566e-01
2.924999999999999822e+00 2.518065649999999892e-02 5.037029690000000004e-01
2.930000000000000160e+00 2.539392390000000041e-02 5.066824130000000537e-01
2.935000000000000053e+00 2.557935940000000130e-02 5.092567590000000033e-01
2.939999999999999947e+00 2.573026990000000166e-02 5.113888989999999524e-01
2.944999999999999840e+00 2.583129439999999957e-02 5.129985070000000480e-01
2.950000000000000178e+00 2.587092350000000027e-02 5.139843400000000395e-01
2.955000000000000071e+00 2.583230239999999983e-02 5.141930609999999513e-01
2.959999999999999964e+00 2.569805350000000169e-02 5.134453549999999922e-01
2.964999999999999858e+00 2.545152410000000101e-02 5.115528029999999449e-01
2.970000000000000195e+00 2.507812499999999972e-02 5.083562619999999477e-01
2.975000000000000089e+00 2.456512909999999938e-02 5.037483820000000501e-01
2.979999999999999982e+00 2.390749379999999868e-02 4.977325639999999884e-01
2.984999999999999876e+00 2.311858060000000076e-02 4.904690669999999808e-01
2.990000000000000213e+00 2.223111180000000159e-02 4.823142959999999757e-01
2.995000000000000107e+00 2.129372220000000024e-02 4.737834830000000053e-01
3.000000000000000000e+00 2.037383010000000036e-02 4.654499530000000274e-01
3.004999999999999893e+00 1.953539329999999866e-02 4.578068690000000052e-01
3.009999999999999787e+00 1.882891189999999840e-02 4.512429749999999906e-01
3.015000000000000124e+00 1.829152679999999920e-02 4.460511739999999947e-01
3.020000000000000018e+00 1.793971980000000008e-02 4.423791169999999884e-01
3.024999999999999911e+00 1.776651190000000033e-02 4.401824679999999934e-01
3.029999999999999805e+00 1.774601569999999934e-02 4.392620409999999920e-01
3.035000000000000142e+00 1.784247630000000001e-02 4.393316520000000169e-01
3.040000000000000036e+00 1.801440179999999960e-02 4.400879589999999730e-01
3.044999999999999929e+00 1.823639770000000035e-02 4.412816399999999750e-01
3.049999999999999822e+00 1.848777819999999905e-02 4.427333520000000244e-01
3.055000000000000160e+00 1.875766660000000030e-02 4.443765009999999793e-01
3.060000000000000053e+00 1.905517060000000082e-02 4.462172609999999762e-01
3.064999999999999947e+00 1.936825760000000091e-02 4.482120709999999897e-01
3.069999999999999840e+00 1.968223570000000172e-02 4.502529590000000081e-01
3.075000000000000178e+00 1.997800439999999900e-02 4.522285830000000173e-01
3.080000000000000071e+00 2.025172789999999876e-02 4.541323820000000011e-01
3.084999999999999964e+00 2.050554590000000163e-02 4.560265589999999980e-01
3.089999999999999858e+00 2.074978629999999977e-02 4.580547750000000251e-01
3.095000000000000195e+00 2.099840910000000047e-02 4.603450040000000021e-01
3.100000000000000089e+00 2.125545419999999922e-02 4.629728880000000268e-01
3.104999999999999982e+00 2.152516469999999835e-02 4.659633870000000067e-01
3.109999999999999876e+00 2.180339309999999864e-02 4.692805999999999922e-01
3.115000000000000213e+00 2.208401889999999854e-02 4.728274170000000276e-01
3.120000000000000107e+00 2.235444849999999872e-02 4.764550040000000153e-01
3.125000000000000000e+00 2.260510069999999844e-02 4.800323000000000229e-01
3.129999999999999893e+00 2.282985790000000015e-02 4.834276909999999927e-01
3.134999999999999787e+00 2.302579630000000169e-02 4.865497140000000220e-01
3.140000000000000124e+00 2.318479999999999847e-02 4.893094889999999864e-01
3.145000000000000018e+00 2.331064940000000113e-02 4.916753910000000172e-01
3.149999999999999911e+00 2.340876639999999939e-02 4.936564489999999972e-01
3.154999999999999805e+00 2.347727889999999887e-02 4.952491889999999786e-01
3.160000000000000142e+00 2.352813470000000157e-02 4.965213869999999807e-01
3.165000000000000036e+00 2.355937569999999939e-02 4.974985690000000016e-01
3.169999999999999929e+00 2.357684390000000171e-02 4.982272300000000209e-01
3.174999999999999822e+00 2.358385589999999893e-02 4.987587439999999761e-01
3.180000000000000160e+00 2.358430809999999961e-02 4.991416929999999974e-01
3.185000000000000053e+00 2.358539939999999835e-02 4.994463330000000201e-01
3.189999999999999947e+00 2.358854620000000110e-02 4.997098480000000120e-01
3.194999999999999840e+00 2.360351739999999934e-02 5.000222109999999942e-01
3.200000000000000178e+00 2.362819749999999983e-02 5.003979170000000254e-01
3.205000000000000071e+00 2.366404009999999863e-02 5.008520650000000130e-01
3.209999999999999964e+00 2.370828369999999907e-02 5.013863179999999975e-01
3.214999999999999858e+00 2.376505859999999970e-02 5.020248099999999880e-01
3.220000000000000195e+00 2.382704360000000021e-02 5.027233939999999901e-01
3.225000000000000089e+00 2.390064979999999978e-02 5.035157519999999831e-01
3.229999999999999982e+00 2.398240329999999990e-02 5.043623219999999741e-01
3.234999999999999876e+00 2.407713029999999921e-02 5.052860590000000096e-01
3.240000000000000213e+00 2.417914219999999989e-02 5.062730220000000170e-01
3.245000000000000107e+00 2.429153620000000166e-02 5.073264250000000253e-01
3.250000000000000000e+00 2.441652609999999876e-02 5.084471729999999745e-01
3.254999999999999893e+00 2.454484120000000047e-02 5.095974159999999697e-01
3.259999999999999787e+00 2.467773750000000141e-02 5.107970240000000439e-01
3.265000000000000124e+00 2.481626820000000164e-02 5.120319960000000448e-01
3.270000000000000018e+00 2.495275610000000088e-02 5.132568960000000180e-01
3.274999999999999911e+00 2.508034120000000172e-02 5.144304819999999667e-01
3.279999999999999805e+00 2.519403890000000007e-02 5.155095280000000502e-01
3.285000000000000142e+00 2.528121350000000003e-02 5.163872579999999601e-01
3.290000000000000036e+00 2.532582970000000003e-02 5.169361940000000155e-01
3.294999999999999929e+00 2.530601669999999956e-02 5.169556629999999542e-01
3.299999999999999822e+00 2.520159339999999970e-02 5.162329589999999913e-01
3.305000000000000160e+00 2.498947710000000086e-02 5.145151740000000196e-01
3.310000000000000053e+00 2.464187470000000005e-02 5.115414010000000067e-01
3.314999999999999947e+00 2.413813180000000044e-02 5.070833350000000239e-01
3.319999999999999840e+00 2.347344910000000173e-02 5.010155410000000087e-01
3.325000000000000178e+00 2.264716560000000142e-02 4.933284079999999960e-01
3.330000000000000071e+00 2.166982959999999916e-02 4.842099289999999834e-01
3.334999999999999964e+00 2.057278540000000155e-02 4.740864490000000209e-01
3.339999999999999858e+00 1.941021709999999831e-02 4.635816509999999835e-01
3.345000000000000195e+00 1.825785359999999857e-02 4.533406750000000263e-01
3.350000000000000089e+00 1.719583590000000120e-02 4.439198360000000121e-01
3.354999999999999982e+00 1.629631889999999875e-02 4.357683680000000170e-01
3.359999999999999876e+00 1.559349789999999944e-02 4.292019639999999914e-01
3.365000000000000213e+00 1.512047910000000051e-02 4.244140820000000258e-01
3.370000000000000107e+00 1.486474049999999929e-02 4.214052790000000215e-01
3.375000000000000000e+00 1.480610079999999940e-02 4.200289150000000027e-01
3.379999999999999893e+00 1.491394480000000043e-02 4.199519130000000100e-01
3.384999999999999787e+00 1.513406360000000075e-02 4.207722620000000080e-01
3.390000000000000124e+00 1.541582520000000026e-02 4.221604869999999732e-01
3.395000000000000018e+00 1.574074519999999963e-02 4.239086389999999760e-01
3.399999999999999911e+00 1.608772090000000141e-02 4.259436639999999996e-01
3.404999999999999805e+00 1.645883039999999908e-02 4.282718830000000199e-01
3.410000000000000142e+00 1.685953980000000005e-02 4.309558829999999841e-01
3.415000000000000036e+00 1.728095730000000010e-02 4.339204440000000162e-01
3.419999999999999929e+00 1.771897509999999926e-02 4.371325839999999907e-01
3.424999999999999822e+00 1.817369690000000121e-02 4.406283200000000178e-01
3.430000000000000160e+00 1.865703809999999865e-02 4.445343680000000131e-01
3.435000000000000053e+00 1.917938500000000018e-02 4.489686669999999880e-01
3.439999999999999947e+00 1.973198010000000099e-02 4.539264399999999866e-01
3.444999999999999840e+00 2.030044400000000082e-02 4.593426829999999739e-01
3.450000000000000178e+00 2.086105669999999829e-02 4.650828670000000109e-01
3.455000000000000071e+00 2.141010479999999952e-02 4.709827280000000171e-01
3.459999999999999964e+00 2.191210949999999880e-02 4.767587879999999889e-01
3.464999999999999858e+00 2.232135249999999890e-02 4.820260140000000026e-01
3.470000000000000195e+00 2.262215520000000063e-02 4.864364150000000109e-01
3.475000000000000089e+00 2.278343010000000168e-02 4.895946689999999824e-01
3.479999999999999982e+00 2.276173240000000167e-02 4.911182789999999909e-01
3.484999999999999876e+00 2.254661880000000118e-02 4.907613699999999746e-01
3.490000000000000213e+00 2.213695289999999954e-02 4.884502609999999967e-01
3.495000000000000107e+00 2.154916939999999836e-02 4.843937930000000169e-01
3.500000000000000000e+00 2.084176500000000168e-02 4.791313730000000271e-01
3.504999999999999893e+00 2.010253139999999827e-02 4.734519019999999800e-01
3.509999999999999787e+00 1.941765300000000000e-02 4.681150110000000253e-01
3.515000000000000124e+00 1.885940950000000033e-02 4.636628409999999922e-01
3.520000000000000018e+00 1.847293959999999832e-02 4.604464670000000259e-01
3.524999999999999911e+00 1.827384749999999905e-02 4.586324290000000081e-01
3.529999999999999805e+00 1.823495099999999924e-02 4.581039630000000029e-01
3.535000000000000142e+00 1.831786560000000022e-02 4.585763910000000276e-01
3.540000000000000036e+00 1.848175590000000063e-02 4.597301019999999738e-01
3.544999999999999929e+00 1.869190550000000145e-02 4.612513400000000097e-01
3.549999999999999822e+00 1.892815780000000128e-02 4.629606809999999850e-01
3.555000000000000160e+00 1.919157969999999921e-02 4.647464599999999724e-01
3.560000000000000053e+00 1.945937099999999961e-02 4.665564970000000145e-01
3.564999999999999947e+00 1.971537760000000028e-02 4.683132930000000194e-01
3.569999999999999840e+00 1.995080299999999959e-02 4.699910580000000171e-01
3.575000000000000178e+00 2.018895979999999965e-02 4.716132359999999912e-01
3.580000000000000071e+00 2.043363169999999965e-02 4.732154319999999914e-01
3.584999999999999964e+00 2.068654060000000086e-02 4.748923440000000218e-01
3.589999999999999858e+00 2.094231720000000116e-02 4.767702320000000160e-01
3.595000000000000195e+00 2.122818330000000170e-02 4.789536110000000013e-01
3.600000000000000089e+00 2.153216260000000160e-02 4.815432590000000013e-01
3.604999999999999982e+00 2.186991820000000128e-02 4.845555489999999743e-01
3.609999999999999876e+00 2.222475289999999853e-02 4.879948120000000000e-01
3.615000000000000213e+00 2.258678290000000130e-02 4.917941650000000053e-01
3.620000000000000107e+00 2.294902769999999925e-02 4.958271510000000215e-01
3.625000000000000000e+00 2.330010440000000044e-02 4.999385869999999898e-01
3.629999999999999893e+00 2.362323820000000046e-02 5.039790610000000060e-01
3.634999999999999787e+00 2.391218939999999876e-02 5.077944159999999707e-01
3.640000000000000124e+00 2.416450540000000119e-02 5.112400950000000055e-01
3.645000000000000018e+00 2.436957869999999832e-02 5.141727870000000200e-01
3.649999999999999911e+00 2.451537999999999981e-02 5.164433410000000002e-01
3.654999999999999805e+00 2.459150900000000098e-02 5.179051759999999671e-01
3.660000000000000142e+00 2.456573319999999852e-02 5.183640750000000352e-01
3.665000000000000036e+00 2.439258529999999842e-02 5.175335089999999472e-01
3.669999999999999929e+00 2.406295409999999885e-02 5.151922530000000444e-01
3.674999999999999822e+00 2.358775429999999951e-02 5.111832269999999623e-01
3.680000000000000160e+00 2.295089449999999920e-02 5.053639130000000534e-01
3.685000000000000053e+00 2.213243629999999892e-02 4.977247879999999736e-01
3.689999999999999947e+00 2.116176909999999828e-02 4.885930199999999890e-01
3.694999999999999840e+00 2.008614619999999837e-02 4.785136420000000168e-01
3.700000000000000178e+00 1.896125889999999981e-02 4.681152579999999785e-01
3.705000000000000071e+00 1.786728530000000065e-02 4.580225649999999926e-01
3.709999999999999964e+00 1.686994870000000160e-02 4.487181829999999927e-01
3.714999999999999858e+00 1.600265810000000080e-02 4.405729010000000168e-01
3.720000000000000195e+00 1.530774879999999977e-02 4.338621870000000103e-01
3.725000000000000089e+00 1.481854380000000027e-02 4.287468320000000221e-01
3.729999999999999982e+00 1.452470429999999993e-02 4.252804029999999735e-01
3.734999999999999876e+00 1.439713289999999986e-02 4.232710689999999998e-01
3.740000000000000213e+00 1.440346999999999981e-02 4.224675740000000124e-01
3.745000000000000107e+00 1.451492549999999944e-02 4.225559939999999903e-01
3.750000000000000000e+00 1.468925610000000083e-02 4.232955720000000088e-01
3.754999999999999893e+00 1.491215180000000050e-02 4.244899690000000225e-01
3.759999999999999787e+00 1.518152749999999995e-02 4.260690639999999973e-01
3.765000000000000124e+00 1.551336279999999956e-02 4.280340069999999941e-01
3.770000000000000018e+00 1.589585820000000149e-02 4.303598009999999863e-01
3.774999999999999911e+00 1.632442929999999848e-02 4.330847480000000194e-01
3.779999999999999805e+00 1.679126850000000129e-02 4.362466859999999946e-01
3.785000000000000142e+00 1.727143260000000083e-02 4.397908520000000099e-01
3.790000000000000036e+00 1.773356239999999973e-02 4.435441370000000050e-01
3.794999999999999929e+00 1.817602810000000166e-02 4.473958679999999744e-01
3.799999999999999822e+00 1.861152029999999999e-02 4.513506039999999886e-01
3.805000000000000160e+00 1.902046320000000054e-02 4.554080879999999887e-01
3.810000000000000053e+00 1.939336820000000031e-02 4.596128820000000004e-01
3.814999999999999947e+00 1.973094510000000107e-02 4.639348360000000171e-01
3.819999999999999840e+00 2.005975720000000018e-02 4.683192919999999981e-01
3.825000000000000178e+00 2.039140119999999917e-02 4.727210419999999802e-01
3.830000000000000071e+00 2.069500079999999839e-02 4.770429070000000160e-01
3.834999999999999964e+00 2.095164999999999875e-02 4.812017069999999785e-01
3.839999999999999858e+00 2.117446660000000050e-02 4.851282419999999873e-01
3.845000000000000195e+00 2.138007109999999836e-02 4.887589110000000181e-01
3.850000000000000089e+00 2.157223570000000104e-02 4.920596239999999733e-01
3.854999999999999982e+00 2.174491079999999951e-02 4.950312259999999909e-01
3.859999999999999876e+00 2.188686379999999973e-02 4.976696860000000000e-01
3.865000000000000213e+00 2.199790910000000085e-02 4.999768769999999862e-01
3.870000000000000107e+00 2.209757180000000015e-02 5.019877900000000448e-01
3.875000000000000000e+00 2.219504870000000088e-02 5.037217459999999702e-01
3.879999999999999893e+00 2.228473330000000155e-02 5.051988010000000306e-01
3.884999999999999787e+00 2.235594180000000097e-02 5.064244620000000197e-01
3.890000000000000124e+00 2.240657349999999881e-02 5.073948419999999571e-01
3.895000000000000018e+00 2.243120679999999895e-02 5.081044860000000218e-01
3.899999999999999911e+00 2.243915930000000072e-02 5.086212079999999913e-01
3.904999999999999805e+00 2.244292360000000111e-02 5.089943519999999832e-01
3.910000000000000142e+00 2.244450190000000026e-02 5.092517319999999570e-01
3.915000000000000036e+00 2.243807559999999937e-02 5.094161280000000236e-01
3.919999999999999929e+00 2.242391159999999883e-02 5.095139829999999481e-01
3.924999999999999822e+00 2.240956150000000119e-02 5.095838740000000477e-01
3.930000000000000160e+00 2.239531700000000139e-02 5.096386320000000358e-01
3.935000000000000053e+00 2.237803409999999937e-02 5.096802799999999856e-01
3.939999999999999947e+00 2.236042879999999844e-02 5.097107920000000236e-01
3.944999999999999840e+00 2.234955320000000037e-02 5.097504090000000154e-01
3.950000000000000178e+00 2.233682769999999901e-02 5.097960759999999869e-01
3.955000000000000071e+00 2.231394880000000039e-02 5.098550790000000443e-01
3.959999999999999964e+00 2.228485679999999899e-02 5.099228599999999778e-01
3.964999999999999858e+00 2.226545749999999865e-02 5.100137890000000507e-01
3.970000000000000195e+00 2.226682489999999917e-02 5.101461680000000110e-01
3.975000000000000089e+00 2.228120069999999994e-02 5.103154229999999902e-01
3.979999999999999982e+00 2.228924460000000080e-02 5.105076840000000171e-01
3.984999999999999876e+00 2.228432519999999986e-02 5.107237930000000370e-01
3.990000000000000213e+00 2.228906680000000001e-02 5.110065510000000311e-01
3.995000000000000107e+00 2.232520149999999912e-02 5.113690109999999844e-01
4.000000000000000000e+00 2.239179839999999935e-02 5.118327070000000534e-01
4.004999999999999893e+00 2.246722120000000170e-02 5.124100809999999617e-01
4.009999999999999787e+00 2.254003549999999967e-02 5.131117219999999923e-01
4.014999999999999680e+00 2.261790179999999956e-02 5.139537429999999629e-01
4.019999999999999574e+00 2.271010399999999832e-02 5.149144909999999742e-01
4.025000000000000355e+00 2.282826409999999875e-02 5.160011359999999714e-01
4.030000000000000249e+00 2.297072240000000085e-02 5.172137549999999973e-01
4.035000000000000142e+00 2.312120159999999855e-02 5.185393379999999608e-01
4.040000000000000036e+00 2.327057119999999951e-02 5.199403790000000081e-01
4.044999999999999929e+00 2.341404520000000058e-02 5.213292550000000469e-01
4.049999999999999822e+00 2.355363699999999880e-02 5.226444199999999984e-01
4.054999999999999716e+00 2.367154980000000034e-02 5.237928360000000394e-01
4.059999999999999609e+00 2.375457109999999997e-02 5.246984959999999587e-01
4.065000000000000391e+00 2.379269830000000155e-02 5.252109590000000328e-01
4.070000000000000284e+00 2.377842330000000046e-02 5.251858719999999980e-01
4.075000000000000178e+00 2.367419330000000016e-02 5.243806629999999691e-01
4.080000000000000071e+00 2.345574259999999925e-02 5.226005510000000243e-01
4.084999999999999964e+00 2.312427530000000023e-02 5.196883420000000253e-01
4.089999999999999858e+00 2.267771479999999840e-02 5.154761399999999716e-01
4.094999999999999751e+00 2.209506019999999890e-02 5.098370620000000075e-01
4.099999999999999645e+00 2.135738759999999958e-02 5.027665629999999997e-01
4.105000000000000426e+00 2.047677590000000075e-02 4.944710500000000231e-01
4.110000000000000320e+00 1.949448679999999864e-02 4.853302319999999725e-01
4.115000000000000213e+00 1.847190010000000077e-02 4.758830589999999972e-01
4.120000000000000107e+00 1.747384420000000146e-02 4.666746019999999939e-01
4.125000000000000000e+00 1.654407369999999836e-02 4.581342190000000092e-01
4.129999999999999893e+00 1.572691190000000128e-02 4.505839549999999805e-01
4.134999999999999787e+00 1.506119539999999958e-02 4.442568399999999862e-01
4.139999999999999680e+00 1.457455809999999921e-02 4.393156109999999948e-01
4.144999999999999574e+00 1.426745289999999979e-02 4.358251410000000270e-01
4.150000000000000355e+00 1.411641169999999952e-02 4.337646540000000273e-01
4.155000000000000249e+00 1.411947489999999979e-02 4.330047819999999770e-01
4.160000000000000142e+00 1.425520209999999940e-02 4.333418560000000253e-01
4.165000000000000036e+00 1.448940469999999980e-02 4.345063230000000276e-01
4.169999999999999929e+00 1.478832079999999917e-02 4.362614289999999784e-01
4.174999999999999822e+00 1.513449459999999941e-02 4.384231679999999742e-01
4.179999999999999716e+00 1.551716229999999981e-02 4.408784929999999824e-01
4.184999999999999609e+00 1.593729899999999852e-02 4.435816329999999752e-01
4.190000000000000391e+00 1.638813860000000108e-02 4.465545759999999809e-01
4.195000000000000284e+00 1.685880000000000017e-02 4.498267970000000004e-01
4.200000000000000178e+00 1.733763749999999923e-02 4.534516410000000164e-01
4.205000000000000071e+00 1.782546059999999891e-02 4.574031399999999858e-01
4.209999999999999964e+00 1.831389519999999937e-02 4.615909950000000039e-01
4.214999999999999858e+00 1.882886320000000044e-02 4.661331109999999889e-01
4.219999999999999751e+00 1.936077539999999861e-02 4.710765579999999786e-01
4.224999999999999645e+00 1.989863429999999891e-02 4.764173649999999816e-01
4.230000000000000426e+00 2.043848590000000090e-02 4.820922449999999748e-01
4.235000000000000320e+00 2.098053069999999964e-02 4.879805810000000243e-01
4.240000000000000213e+00 2.150978209999999946e-02 4.939200149999999900e-01
4.245000000000000107e+00 2.200709860000000032e-02 4.997503859999999909e-01
4.250000000000000000e+00 2.246277329999999892e-02 5.053359320000000432e-01
4.254999999999999893e+00 2.287464059999999924e-02 5.105517029999999679e-01
4.259999999999999787e+00 2.323112919999999887e-02 5.152383499999999561e-01
4.264999999999999680e+00 2.351924960000000009e-02 5.192619539999999700e-01
4.269999999999999574e+00 2.373274510000000087e-02 5.225275120000000273e-01
4.275000000000000355e+00 2.385538179999999869e-02 5.248597809999999697e-01
4.280000000000000249e+00 2.387082689999999938e-02 5.260852320000000137e-01
4.285000000000000142e+00 2.375661769999999964e-02 5.259983919999999813e-01
4.290000000000000036e+00 2.349883950000000027e-02 5.244249340000000092e-01
4.294999999999999929e+00 2.308265990000000004e-02 5.211944250000000167e-01
4.299999999999999822e+00 2.249947019999999978e-02 5.162026379999999914e-01
4.304999999999999716e+00 2.175575349999999894e-02 5.095059680000000313e-01
4.309999999999999609e+00 2.088096069999999943e-02 5.013978799999999625e-01
4.315000000000000391e+00 1.991736480000000017e-02 4.924082329999999730e-01
4.320000000000000284e+00 1.892137110000000066e-02 4.832041759999999853e-01
4.325000000000000178e+00 1.795779509999999995e-02 4.743840280000000131e-01
4.330000000000000071e+00 1.708493079999999845e-02 4.664190309999999839e-01
4.334999999999999964e+00 1.634577870000000072e-02 4.596756929999999963e-01
4.339999999999999858e+00 1.578603740000000116e-02 4.543658010000000136e-01
4.344999999999999751e+00 1.542315579999999943e-02 4.505563389999999724e-01
4.349999999999999645e+00 1.524197860000000085e-02 4.481778889999999960e-01
4.355000000000000426e+00 1.521011059999999998e-02 4.470249709999999932e-01
4.360000000000000320e+00 1.529165210000000066e-02 4.468480189999999852e-01
4.365000000000000213e+00 1.544975879999999947e-02 4.473680139999999805e-01
4.370000000000000107e+00 1.566172050000000024e-02 4.483613599999999866e-01
4.375000000000000000e+00 1.590916670000000130e-02 4.497267249999999938e-01
4.379999999999999893e+00 1.619906020000000044e-02 4.513991099999999923e-01
4.384999999999999787e+00 1.651959030000000120e-02 4.533805040000000175e-01
4.389999999999999680e+00 1.687979980000000116e-02 4.556835450000000232e-01
4.394999999999999574e+00 1.726499349999999905e-02 4.582658419999999788e-01
4.400000000000000355e+00 1.765081220000000103e-02 4.609635169999999893e-01
4.405000000000000249e+00 1.802245670000000161e-02 4.636551810000000273e-01
4.410000000000000142e+00 1.837609679999999829e-02 4.663726329999999809e-01
4.415000000000000036e+00 1.870976189999999997e-02 4.692088520000000096e-01
4.419999999999999929e+00 1.904319269999999939e-02 4.723222049999999950e-01
4.424999999999999822e+00 1.939831029999999901e-02 4.758525259999999979e-01
4.429999999999999716e+00 1.977277740000000020e-02 4.798202349999999838e-01
4.434999999999999609e+00 2.015830940000000113e-02 4.841539469999999734e-01
4.440000000000000391e+00 2.054926840000000088e-02 4.887348959999999742e-01
4.445000000000000284e+00 2.092995120000000139e-02 4.933748079999999980e-01
4.450000000000000178e+00 2.128905180000000008e-02 4.979586599999999974e-01
4.455000000000000071e+00 2.161780530000000089e-02 5.023375429999999975e-01
4.459999999999999964e+00 2.191990339999999940e-02 5.064645779999999986e-01
4.464999999999999858e+00 2.219538709999999831e-02 5.102860070000000414e-01
4.469999999999999751e+00 2.244355649999999966e-02 5.138022620000000096e-01
4.474999999999999645e+00 2.267229600000000150e-02 5.170381649999999940e-01
4.480000000000000426e+00 2.289216709999999932e-02 5.200188650000000523e-01
4.485000000000000320e+00 2.311649329999999891e-02 5.227955359999999496e-01
4.490000000000000213e+00 2.333844889999999936e-02 5.253922180000000219e-01
4.495000000000000107e+00 2.354861810000000166e-02 5.278175510000000514e-01
4.500000000000000000e+00 2.374499190000000162e-02 5.300840879999999533e-01
4.504999999999999893e+00 2.392824429999999836e-02 5.321822720000000118e-01
4.509999999999999787e+00 2.410314209999999888e-02 5.340771880000000360e-01
4.514999999999999680e+00 2.426816760000000128e-02 5.357535839999999494e-01
4.519999999999999574e+00 2.440183859999999968e-02 5.371555489999999544e-01
4.525000000000000355e+00 2.448883699999999941e-02 5.382367179999999474e-01
4.530000000000000249e+00 2.452441810000000055e-02 5.388803709999999692e-01
4.535000000000000142e+00 2.450244420000000090e-02 5.389508459999999834e-01
4.540000000000000036e+00 2.439637990000000090e-02 5.382608599999999521e-01
4.544999999999999929e+00 2.418325879999999942e-02 5.366270330000000310e-01
4.549999999999999822e+00 2.384918579999999871e-02 5.338393489999999630e-01
4.554999999999999716e+00 2.338340109999999944e-02 5.296996609999999883e-01
4.559999999999999609e+00 2.277455830000000084e-02 5.240816579999999503e-01
4.565000000000000391e+00 2.201729230000000134e-02 5.169953990000000221e-01
4.570000000000000284e+00 2.112497689999999831e-02 5.086180780000000290e-01
4.575000000000000178e+00 2.012746259999999981e-02 4.993581380000000070e-01
4.580000000000000071e+00 1.908955689999999872e-02 4.898292399999999991e-01
4.584999999999999964e+00 1.808553920000000037e-02 4.806701270000000026e-01
4.589999999999999858e+00 1.718272789999999994e-02 4.723802650000000214e-01
4.594999999999999751e+00 1.643192980000000164e-02 4.653570329999999755e-01
4.599999999999999645e+00 1.586427610000000141e-02 4.598311059999999895e-01
4.605000000000000426e+00 1.549556030000000077e-02 4.559345579999999898e-01
4.610000000000000320e+00 1.531553429999999924e-02 4.536048469999999777e-01
4.615000000000000213e+00 1.530641859999999979e-02 4.526694600000000235e-01
4.620000000000000107e+00 1.543021900000000023e-02 4.528512659999999745e-01
4.625000000000000000e+00 1.564513459999999911e-02 4.538338749999999977e-01
4.629999999999999893e+00 1.592148289999999883e-02 4.553379929999999964e-01
4.634999999999999787e+00 1.622883359999999914e-02 4.571799550000000267e-01
4.639999999999999680e+00 1.656669690000000042e-02 4.592734179999999888e-01
4.644999999999999574e+00 1.692352659999999884e-02 4.616218630000000211e-01
4.650000000000000355e+00 1.730816699999999930e-02 4.642080450000000136e-01
4.655000000000000249e+00 1.770772340000000000e-02 4.669602489999999939e-01
4.660000000000000142e+00 1.810191400000000020e-02 4.697474970000000138e-01
4.665000000000000036e+00 1.847471599999999867e-02 4.725112390000000273e-01
4.669999999999999929e+00 1.883106780000000022e-02 4.753578560000000230e-01
4.674999999999999822e+00 1.920055589999999923e-02 4.785189189999999870e-01
4.679999999999999716e+00 1.959933219999999976e-02 4.821592760000000255e-01
4.684999999999999609e+00 2.003987230000000078e-02 4.863626810000000189e-01
4.690000000000000391e+00 2.051404709999999840e-02 4.910938380000000048e-01
4.695000000000000284e+00 2.100633990000000048e-02 4.962302530000000100e-01
4.700000000000000178e+00 2.148941030000000099e-02 5.015763869999999569e-01
4.705000000000000071e+00 2.194280360000000138e-02 5.069360670000000457e-01
4.709999999999999964e+00 2.235619269999999936e-02 5.121777029999999842e-01
4.714999999999999858e+00 2.272996760000000130e-02 5.171850770000000486e-01
4.719999999999999751e+00 2.307688509999999971e-02 5.219102009999999625e-01
4.724999999999999645e+00 2.341228310000000035e-02 5.263132040000000345e-01
4.730000000000000426e+00 2.372352689999999986e-02 5.302975399999999562e-01
4.735000000000000320e+00 2.398419350000000061e-02 5.337666070000000040e-01
4.740000000000000213e+00 2.418599459999999993e-02 5.366704060000000442e-01
4.745000000000000107e+00 2.433265689999999926e-02 5.389549970000000467e-01
4.750000000000000000e+00 2.441903080000000156e-02 5.405194610000000344e-01
4.754999999999999893e+00 2.442313109999999857e-02 5.412087759999999470e-01
4.759999999999999787e+00 2.431672000000000000e-02 5.408122730000000100e-01
4.764999999999999680e+00 2.407827090000000045e-02 5.391219210000000039e-01
4.769999999999999574e+00 2.369089129999999918e-02 5.359275390000000083e-01
4.775000000000000355e+00 2.313951350000000018e-02 5.310580990000000057e-01
4.780000000000000249e+00 2.242175019999999991e-02 5.244667830000000475e-01
4.785000000000000142e+00 2.155170450000000112e-02 5.163129610000000147e-01
4.790000000000000036e+00 2.055746779999999968e-02 5.070023540000000439e-01
4.794999999999999929e+00 1.948987530000000079e-02 4.971562299999999768e-01
4.799999999999999822e+00 1.842978790000000117e-02 4.874783400000000100e-01
4.804999999999999716e+00 1.746517070000000102e-02 4.785384590000000271e-01
4.809999999999999609e+00 1.665675850000000041e-02 4.708051639999999982e-01
4.815000000000000391e+00 1.604197480000000078e-02 4.645798720000000048e-01
4.820000000000000284e+00 1.561801099999999935e-02 4.600249759999999744e-01
4.825000000000000178e+00 1.536872729999999923e-02 4.570865499999999804e-01
4.830000000000000071e+00 1.524386209999999998e-02 4.555794229999999834e-01
4.834999999999999964e+00 1.523639140000000031e-02 4.551989390000000246e-01
4.839999999999999858e+00 1.534149999999999923e-02 4.556503579999999776e-01
4.844999999999999751e+00 1.555256279999999922e-02 4.566434779999999916e-01
4.849999999999999645e+00 1.583913699999999966e-02 4.580295890000000147e-01
4.855000000000000426e+00 1.616598179999999968e-02 4.597173940000000014e-01
4.860000000000000320e+00 1.648498929999999904e-02 4.617054299999999722e-01
4.865000000000000213e+00 1.681768230000000100e-02 4.640359499999999748e-01
4.870000000000000107e+00 1.718462540000000038e-02 4.666717890000000035e-01
4.875000000000000000e+00 1.759591599999999964e-02 4.695270639999999940e-01
4.879999999999999893e+00 1.802824659999999884e-02 4.725690439999999937e-01
4.884999999999999787e+00 1.846682189999999946e-02 4.759202849999999985e-01
4.889999999999999680e+00 1.893289459999999980e-02 4.797606429999999866e-01
4.894999999999999574e+00 1.943507230000000169e-02 4.841506959999999915e-01
4.900000000000000355e+00 1.997590759999999868e-02 4.891081389999999973e-01
4.905000000000000249e+00 2.052829210000000140e-02 4.945244080000000264e-01
4.910000000000000142e+00 2.107810480000000056e-02 5.002954299999999854e-01
4.915000000000000036e+00 2.162746499999999850e-02 5.063118540000000056e-01
4.919999999999999929e+00 2.216028299999999937e-02 5.124134679999999831e-01
4.924999999999999822e+00 2.266381489999999901e-02 5.184554489999999571e-01
4.929999999999999716e+00 2.313465019999999886e-02 5.242732279999999800e-01
4.934999999999999609e+00 2.356060930000000025e-02 5.296554949999999762e-01
4.940000000000000391e+00 2.391403439999999908e-02 5.343504510000000041e-01
4.945000000000000284e+00 2.417075460000000023e-02 5.381067040000000468e-01
4.950000000000000178e+00 2.430944040000000000e-02 5.406553079999999456e-01
4.955000000000000071e+00 2.430678879999999958e-02 5.417232029999999865e-01
4.959999999999999964e+00 2.413824629999999916e-02 5.410500379999999554e-01
4.964999999999999858e+00 2.379345869999999891e-02 5.385072950000000525e-01
4.969999999999999751e+00 2.327307320000000096e-02 5.341181760000000001e-01
4.974999999999999645e+00 2.259798249999999883e-02 5.281656249999999719e-01
4.980000000000000426e+00 2.181555069999999846e-02 5.212222979999999728e-01
4.985000000000000320e+00 2.099253040000000070e-02 5.140151059999999994e-01
4.990000000000000213e+00 2.021326409999999948e-02 5.071991550000000126e-01
4.995000000000000107e+00 1.953894689999999962e-02 5.012086340000000417e-01
5.000000000000000000e+00 1.901012120000000055e-02 4.963332930000000087e-01
5.004999999999999893e+00 1.864538090000000120e-02 4.927120589999999800e-01
5.009999999999999787e+00 1.843927340000000095e-02 4.903200329999999885e-01
5.014999999999999680e+00 1.836814709999999920e-02 4.889988820000000236e-01
5.019999999999999574e+00 1.839754050000000016e-02 4.885170670000000270e-01
5.025000000000000355e+00 1.848832939999999966e-02 4.886117070000000062e-01
5.030000000000000249e+00 1.860900689999999899e-02 4.890456449999999733e-01
5.035000000000000142e+00 1.874209209999999973e-02 4.896272240000000275e-01
5.040000000000000036e+00 1.887644009999999914e-02 4.902529030000000176e-01
5.044999999999999929e+00 1.901706430000000073e-02 4.908697209999999811e-01
5.049999999999999822e+00 1.914722829999999931e-02 4.914446679999999734e-01
5.054999999999999716e+00 1.927116519999999902e-02 4.919309099999999990e-01
5.059999999999999609e+00 1.938137430000000036e-02 4.922816119999999795e-01
5.065000000000000391e+00 1.947326209999999946e-02 4.923980070000000264e-01
5.070000000000000284e+00 1.952317519999999945e-02 4.921614260000000129e-01
5.075000000000000178e+00 1.950315830000000014e-02 4.914376340000000121e-01
5.080000000000000071e+00 1.940000880000000011e-02 4.900432780000000266e-01
5.084999999999999964e+00 1.918800409999999942e-02 4.878264310000000048e-01
5.089999999999999858e+00 1.885561679999999893e-02 4.846777919999999962e-01
5.094999999999999751e+00 1.840237340000000152e-02 4.805911939999999993e-01
5.099999999999999645e+00 1.784550370000000108e-02 4.757268760000000207e-01
5.105000000000000426e+00 1.722244109999999939e-02 4.704616349999999891e-01
5.110000000000000320e+00 1.657912229999999876e-02 4.652491109999999930e-01
5.115000000000000213e+00 1.598067800000000163e-02 4.604945540000000004e-01
5.120000000000000107e+00 1.547137690000000010e-02 4.565373349999999886e-01
5.125000000000000000e+00 1.508754690000000016e-02 4.536035090000000158e-01
5.129999999999999893e+00 1.484847130000000077e-02 4.518009949999999830e-01
5.134999999999999787e+00 1.474799939999999962e-02 4.510640479999999952e-01
5.139999999999999680e+00 1.476453349999999956e-02 4.512464219999999804e-01
5.144999999999999574e+00 1.487740790000000035e-02 4.521486330000000220e-01
5.150000000000000355e+00 1.506630970000000062e-02 4.536243500000000095e-01
5.155000000000000249e+00 1.531139760000000023e-02 4.555483710000000075e-01
5.160000000000000142e+00 1.560228879999999915e-02 4.577963979999999933e-01
5.165000000000000036e+00 1.592633150000000164e-02 4.602792110000000214e-01
5.169999999999999929e+00 1.627709310000000076e-02 4.629357379999999855e-01
5.174999999999999822e+00 1.664723129999999898e-02 4.656859170000000048e-01
5.179999999999999716e+00 1.702337729999999980e-02 4.685232089999999960e-01
5.184999999999999609e+00 1.740500050000000007e-02 4.714118709999999823e-01
5.190000000000000391e+00 1.779195180000000057e-02 4.743902070000000082e-01
5.195000000000000284e+00 1.818413069999999868e-02 4.774959599999999971e-01
5.200000000000000178e+00 1.858269489999999843e-02 4.808040330000000195e-01
5.205000000000000071e+00 1.899354680000000031e-02 4.844081339999999902e-01
5.209999999999999964e+00 1.942302220000000079e-02 4.883847789999999911e-01
5.214999999999999858e+00 1.987034949999999869e-02 4.927490649999999861e-01
5.219999999999999751e+00 2.032993010000000086e-02 4.974470369999999808e-01
5.224999999999999645e+00 2.078727730000000037e-02 5.023633650000000062e-01
5.230000000000000426e+00 2.123121940000000096e-02 5.073580340000000133e-01
5.235000000000000320e+00 2.165362690000000034e-02 5.123030849999999914e-01
5.240000000000000213e+00 2.204691380000000159e-02 5.170678779999999808e-01
5.245000000000000107e+00 2.241002640000000143e-02 5.215752329999999715e-01
5.250000000000000000e+00 2.273813439999999853e-02 5.257634930000000262e-01
5.254999999999999893e+00 2.303308570000000069e-02 5.295805999999999569e-01
5.259999999999999787e+00 2.328926939999999973e-02 5.329582980000000525e-01
5.264999999999999680e+00 2.349702160000000095e-02 5.358176420000000384e-01
5.269999999999999574e+00 2.364812399999999953e-02 5.380610289999999685e-01
5.275000000000000355e+00 2.372427170000000057e-02 5.395405130000000549e-01
5.280000000000000249e+00 2.370831740000000146e-02 5.400870439999999606e-01
5.285000000000000142e+00 2.357703579999999993e-02 5.394874619999999732e-01
5.290000000000000036e+00 2.330944329999999967e-02 5.375281619999999760e-01
5.294999999999999929e+00 2.288731449999999862e-02 5.340149440000000469e-01
5.299999999999999822e+00 2.230124379999999865e-02 5.288294049999999746e-01
5.304999999999999716e+00 2.155418040000000104e-02 5.220113539999999830e-01
5.309999999999999609e+00 2.067081119999999994e-02 5.138481310000000413e-01
5.315000000000000391e+00 1.969826410000000139e-02 5.048760890000000279e-01
5.320000000000000284e+00 1.869784130000000030e-02 4.957394419999999746e-01
5.325000000000000178e+00 1.774046359999999906e-02 4.870473370000000246e-01
5.330000000000000071e+00 1.689012980000000053e-02 4.792521790000000004e-01
5.334999999999999964e+00 1.618967030000000029e-02 4.727140679999999873e-01
5.339999999999999858e+00 1.566972950000000003e-02 4.676468280000000144e-01
5.344999999999999751e+00 1.533782610000000018e-02 4.641169880000000081e-01
5.349999999999999645e+00 1.517535059999999998e-02 4.620224010000000270e-01
5.355000000000000426e+00 1.516022879999999982e-02 4.611676450000000149e-01
5.360000000000000320e+00 1.525845810000000038e-02 4.612821719999999903e-01
5.365000000000000213e+00 1.543726420000000009e-02 4.620871340000000105e-01
5.370000000000000107e+00 1.566946079999999991e-02 4.633687899999999749e-01
5.375000000000000000e+00 1.593654200000000146e-02 4.650034820000000235e-01
5.379999999999999893e+00 1.623707250000000143e-02 4.669028969999999834e-01
5.384999999999999787e+00 1.656083510000000078e-02 4.690502509999999736e-01
5.389999999999999680e+00 1.691221390000000047e-02 4.714299989999999885e-01
5.394999999999999574e+00 1.727428909999999956e-02 4.739834099999999939e-01
5.400000000000000355e+00 1.763840510000000070e-02 4.766295950000000170e-01
5.405000000000000249e+00 1.798596010000000009e-02 4.792579790000000006e-01
5.410000000000000142e+00 1.831160689999999924e-02 4.818726240000000272e-01
5.415000000000000036e+00 1.861246269999999869e-02 4.845361269999999831e-01
5.419999999999999929e+00 1.890413679999999874e-02 4.873705219999999727e-01
5.424999999999999822e+00 1.919691319999999868e-02 4.904955959999999782e-01
5.429999999999999716e+00 1.949591999999999992e-02 4.939398680000000041e-01
5.434999999999999609e+00 1.979755219999999871e-02 4.976991980000000093e-01
5.440000000000000391e+00 2.009882450000000098e-02 5.017122320000000357e-01
5.445000000000000284e+00 2.040158879999999855e-02 5.059091510000000014e-01
5.450000000000000178e+00 2.070911799999999858e-02 5.102074479999999523e-01
5.455000000000000071e+00 2.102329439999999980e-02 5.145191740000000236e-01
5.459999999999999964e+00 2.133985589999999946e-02 5.187550309999999776e-01
5.464999999999999858e+00 2.164861779999999875e-02 5.228479600000000005e-01
5.469999999999999751e+00 2.194456050000000158e-02 5.267578659999999635e-01
5.474999999999999645e+00 2.223277909999999899e-02 5.304892549999999929e-01
5.480000000000000426e+00 2.252175520000000014e-02 5.340606460000000277e-01
5.485000000000000320e+00 2.281474260000000004e-02 5.375014089999999856e-01
5.490000000000000213e+00 2.311285080000000103e-02 5.408289689999999927e-01
5.495000000000000107e+00 2.341073720000000011e-02 5.440593919999999750e-01
5.500000000000000000e+00 2.370917939999999877e-02 5.471893319999999727e-01
5.504999999999999893e+00 2.400342109999999834e-02 5.502155090000000470e-01
5.509999999999999787e+00 2.428620839999999850e-02 5.531044710000000419e-01
5.514999999999999680e+00 2.455478209999999856e-02 5.558198170000000493e-01
5.519999999999999574e+00 2.480031410000000172e-02 5.583002750000000125e-01
5.525000000000000355e+00 2.501485800000000093e-02 5.604644469999999767e-01
5.530000000000000249e+00 2.518562059999999991e-02 5.622077060000000293e-01
5.535000000000000142e+00 2.529835429999999913e-02 5.634195950000000508e-01
5.540000000000000036e+00 2.533910740000000147e-02 5.639875170000000493e-01
5.544999999999999929e+00 2.529684009999999886e-02 5.638114260000000044e-01
5.549999999999999822e+00 2.516685290000000158e-02 5.628496570000000032e-01
5.554999999999999716e+00 2.494334440000000111e-02 5.610887940000000018e-01
5.559999999999999609e+00 2.462974880000000019e-02 5.585978830000000173e-01
5.565000000000000391e+00 2.424349339999999978e-02 5.555050009999999983e-01
5.570000000000000284e+00 2.381878499999999857e-02 5.519947079999999451e-01
5.575000000000000178e+00 2.338810239999999929e-02 5.482259149999999526e-01
5.580000000000000071e+00 2.296616149999999856e-02 5.443257710000000138e-01
5.584999999999999964e+00 2.254325949999999926e-02 5.403442520000000249e-01
5.589999999999999858e+00 2.209734979999999904e-02 5.362343520000000252e-01
5.594999999999999751e+00 2.161242580000000135e-02 5.318549729999999531e-01
5.599999999999999645e+00 2.107197040000000077e-02 5.269572500000000437e-01
5.605000000000000426e+00 2.045888740000000039e-02 5.212706129999999938e-01
5.610000000000000320e+00 1.974832080000000004e-02 5.145440079999999972e-01
5.615000000000000213e+00 1.892815839999999888e-02 5.066784680000000485e-01
5.620000000000000107e+00 1.799397780000000155e-02 4.976954250000000246e-01
5.625000000000000000e+00 1.697976949999999846e-02 4.878770769999999923e-01
5.629999999999999893e+00 1.593477880000000041e-02 4.776609139999999920e-01
5.634999999999999787e+00 1.491185480000000070e-02 4.675626729999999842e-01
5.639999999999999680e+00 1.395779420000000000e-02 4.580601100000000203e-01
5.644999999999999574e+00 1.311929650000000051e-02 4.495774390000000231e-01
5.650000000000000355e+00 1.243745620000000045e-02 4.424786889999999806e-01
5.655000000000000249e+00 1.194512749999999957e-02 4.370375069999999917e-01
5.660000000000000142e+00 1.166192469999999953e-02 4.334602339999999998e-01
5.665000000000000036e+00 1.159513740000000029e-02 4.317525959999999885e-01
5.669999999999999929e+00 1.172684140000000014e-02 4.317761889999999769e-01
5.674999999999999822e+00 1.202223120000000048e-02 4.333147139999999897e-01
5.679999999999999716e+00 1.244334840000000005e-02 4.360388660000000249e-01
5.684999999999999609e+00 1.293939440000000003e-02 4.395520869999999802e-01
5.690000000000000391e+00 1.345937919999999968e-02 4.434545750000000175e-01
5.695000000000000284e+00 1.397436189999999925e-02 4.475926100000000019e-01
5.700000000000000178e+00 1.450371280000000047e-02 4.520052969999999726e-01
5.705000000000000071e+00 1.504892539999999959e-02 4.566884059999999912e-01
5.709999999999999964e+00 1.561870419999999982e-02 4.615623260000000228e-01
5.714999999999999858e+00 1.620122809999999941e-02 4.665695990000000015e-01
5.719999999999999751e+00 1.678497909999999982e-02 4.716823609999999944e-01
5.724999999999999645e+00 1.736682570000000134e-02 4.769708360000000091e-01
5.730000000000000426e+00 1.794668409999999881e-02 4.824837869999999973e-01
5.735000000000000320e+00 1.852702029999999875e-02 4.882359510000000014e-01
5.740000000000000213e+00 1.911046989999999959e-02 4.942066689999999873e-01
5.745000000000000107e+00 1.969212650000000051e-02 5.003411610000000342e-01
5.750000000000000000e+00 2.025436309999999879e-02 5.065370129999999804e-01
5.754999999999999893e+00 2.078691140000000007e-02 5.126855710000000066e-01
5.759999999999999787e+00 2.128696000000000060e-02 5.186957909999999616e-01
5.764999999999999680e+00 2.176088500000000064e-02 5.245026680000000052e-01
5.769999999999999574e+00 2.219128559999999917e-02 5.299644890000000386e-01
5.775000000000000355e+00 2.258377890000000041e-02 5.350649200000000549e-01
5.780000000000000249e+00 2.294345089999999879e-02 5.397678879999999735e-01
5.785000000000000142e+00 2.326018180000000157e-02 5.440351700000000124e-01
5.790000000000000036e+00 2.355290960000000142e-02 5.478632530000000500e-01
5.794999999999999929e+00 2.381848209999999980e-02 5.513045859999999854e-01
5.799999999999999822e+00 2.406111949999999861e-02 5.543714680000000339e-01
5.804999999999999716e+00 2.427744999999999903e-02 5.571216089999999621e-01
5.809999999999999609e+00 2.447245509999999846e-02 5.595056710000000377e-01
5.815000000000000391e+00 2.463337050000000139e-02 5.615125920000000326e-01
5.820000000000000284e+00 2.475332859999999913e-02 5.630672420000000233e-01
5.825000000000000178e+00 2.482117699999999982e-02 5.640746089999999491e-01
5.830000000000000071e+00 2.482409110000000085e-02 5.644191429999999565e-01
5.834999999999999964e+00 2.474482969999999837e-02 5.639596690000000523e-01
5.839999999999999858e+00 2.456587130000000008e-02 5.625311400000000406e-01
5.844999999999999751e+00 2.427606969999999975e-02 5.600090290000000470e-01
5.849999999999999645e+00 2.385191290000000103e-02 5.561942850000000105e-01
5.855000000000000426e+00 2.328133900000000159e-02 5.509343890000000243e-01
5.860000000000000320e+00 2.256461909999999890e-02 5.441465070000000015e-01
5.865000000000000213e+00 2.170256500000000005e-02 5.357966570000000095e-01
5.870000000000000107e+00 2.070412810000000006e-02 5.259873840000000023e-01
5.875000000000000000e+00 1.959040110000000168e-02 5.150357749999999735e-01
5.879999999999999893e+00 1.839856900000000003e-02 5.034208620000000245e-01
5.884999999999999787e+00 1.717303499999999969e-02 4.916842450000000198e-01
5.889999999999999680e+00 1.597406750000000125e-02 4.803505630000000082e-01
5.894999999999999574e+00 1.487368399999999986e-02 4.699339450000000196e-01
5.900000000000000355e+00 1.392806549999999963e-02 4.608344289999999899e-01
5.905000000000000249e+00 1.317443350000000075e-02 4.533336239999999906e-01
5.910000000000000142e+00 1.262534820000000071e-02 4.475566719999999887e-01
5.915000000000000036e+00 1.227930340000000023e-02 4.434887100000000082e-01
5.919999999999999929e+00 1.211320100000000052e-02 4.409998920000000044e-01
5.924999999999999822e+00 1.210910100000000059e-02 4.398573239999999940e-01
5.929999999999999716e+00 1.223052950000000014e-02 4.397997530000000155e-01
5.934999999999999609e+00 1.245022460000000039e-02 4.405500390000000044e-01
5.940000000000000391e+00 1.273851320000000086e-02 4.419161670000000264e-01
5.945000000000000284e+00 1.308473869999999921e-02 4.437855399999999784e-01
5.950000000000000178e+00 1.348316280000000020e-02 4.461897930000000012e-01
5.955000000000000071e+00 1.394857679999999926e-02 4.491819380000000028e-01
5.959999999999999964e+00 1.447032919999999973e-02 4.527682439999999864e-01
5.964999999999999858e+00 1.503664430000000059e-02 4.568552060000000137e-01
5.969999999999999751e+00 1.560439849999999996e-02 4.611618339999999927e-01
5.974999999999999645e+00 1.614604130000000040e-02 4.654953689999999922e-01
5.980000000000000426e+00 1.665215620000000049e-02 4.698130939999999867e-01
5.985000000000000320e+00 1.713018259999999834e-02 4.742293910000000001e-01
5.990000000000000213e+00 1.759924859999999897e-02 4.789131680000000002e-01
5.995000000000000107e+00 1.807326750000000024e-02 4.839663579999999854e-01
6.000000000000000000e+00 1.856359169999999975e-02 4.894104169999999865e-01
6.004999999999999893e+00 1.906089260000000049e-02 4.951551180000000052e-01
6.009999999999999787e+00 1.955677620000000061e-02 5.010636969999999746e-01
6.014999999999999680e+00 2.003775730000000033e-02 5.069781660000000079e-01
6.019999999999999574e+00 2.049345760000000072e-02 5.127431839999999630e-01
6.025000000000000355e+00 2.091608039999999849e-02 5.182572819999999858e-01
6.030000000000000249e+00 2.130100880000000002e-02 5.234391019999999894e-01
6.035000000000000142e+00 2.165345999999999937e-02 5.282510780000000405e-01
6.040000000000000036e+00 2.197977380000000133e-02 5.326898340000000287e-01
6.044999999999999929e+00 2.228590110000000166e-02 5.367812330000000243e-01
6.049999999999999822e+00 2.257269680000000001e-02 5.405401029999999940e-01
6.054999999999999716e+00 2.284057429999999944e-02 5.439866330000000527e-01
6.059999999999999609e+00 2.309342710000000104e-02 5.471425300000000158e-01
6.065000000000000391e+00 2.333105840000000014e-02 5.499984039999999963e-01
6.070000000000000284e+00 2.354938419999999880e-02 5.525445839999999498e-01
6.075000000000000178e+00 2.374015150000000074e-02 5.547474529999999460e-01
6.080000000000000071e+00 2.390039459999999949e-02 5.565801120000000157e-01
6.084999999999999964e+00 2.402367359999999993e-02 5.579926939999999558e-01
6.089999999999999858e+00 2.409748449999999861e-02 5.589202370000000419e-01
6.094999999999999751e+00 2.411101339999999899e-02 5.592647379999999835e-01
6.099999999999999645e+00 2.404174809999999954e-02 5.588698039999999700e-01
6.105000000000000426e+00 2.386983319999999922e-02 5.575459529999999830e-01
6.110000000000000320e+00 2.356673109999999835e-02 5.550603450000000105e-01
6.115000000000000213e+00 2.311288449999999994e-02 5.511945110000000536e-01
6.120000000000000107e+00 2.250099880000000149e-02 5.457869199999999532e-01
6.125000000000000000e+00 2.173682470000000075e-02 5.387951199999999607e-01
6.129999999999999893e+00 2.084322580000000022e-02 5.303637629999999881e-01
6.134999999999999787e+00 1.985015999999999864e-02 5.209069809999999912e-01
6.139999999999999680e+00 1.880143499999999829e-02 5.110284229999999539e-01
6.144999999999999574e+00 1.775558520000000001e-02 5.013632890000000453e-01
6.150000000000000355e+00 1.677844809999999923e-02 4.924182249999999872e-01
6.155000000000000249e+00 1.593136569999999835e-02 4.845867770000000241e-01
6.160000000000000142e+00 1.525441379999999993e-02 4.781274710000000261e-01
6.165000000000000036e+00 1.477035380000000023e-02 4.731754810000000089e-01
6.169999999999999929e+00 1.447243890000000054e-02 4.697439709999999824e-01
6.174999999999999822e+00 1.433523419999999972e-02 4.677490779999999848e-01
6.179999999999999716e+00 1.433664119999999986e-02 4.669897740000000241e-01
6.184999999999999609e+00 1.445031090000000080e-02 4.671836730000000215e-01
6.190000000000000391e+00 1.464886150000000060e-02 4.680369300000000177e-01
6.195000000000000284e+00 1.490083659999999997e-02 4.693382039999999811e-01
6.200000000000000178e+00 1.518459859999999988e-02 4.709599680000000066e-01
6.205000000000000071e+00 1.550035840000000067e-02 4.728154869999999788e-01
6.209999999999999964e+00 1.583898250000000119e-02 4.748841589999999724e-01
6.214999999999999858e+00 1.620257550000000005e-02 4.771652330000000219e-01
6.219999999999999751e+00 1.657307870000000044e-02 4.796534129999999729e-01
6.224999999999999645e+00 1.695076989999999909e-02 4.823653010000000241e-01
6.230000000000000426e+00 1.733159889999999828e-02 4.852995869999999767e-01
6.235000000000000320e+00 1.771546649999999890e-02 4.885249480000000144e-01
6.240000000000000213e+00 1.811327130000000077e-02 4.921562500000000173e-01
6.245000000000000107e+00 1.853958160000000049e-02 4.962909770000000220e-01
6.250000000000000000e+00 1.900166719999999906e-02 5.009414699999999998e-01
6.254999999999999893e+00 1.949108089999999904e-02 5.060296680000000435e-01
6.259999999999999787e+00 1.998519699999999968e-02 5.113809769999999588e-01
6.264999999999999680e+00 2.046742940000000066e-02 5.168261349999999643e-01
6.269999999999999574e+00 2.092469120000000141e-02 5.222071150000000550e-01
6.275000000000000355e+00 2.134757210000000002e-02 5.273861149999999887e-01
6.280000000000000249e+00 2.173684329999999928e-02 5.322881990000000174e-01
6.285000000000000142e+00 2.209071840000000064e-02 5.368441130000000117e-01
6.290000000000000036e+00 2.240492950000000025e-02 5.410050990000000448e-01
6.294999999999999929e+00 2.268202529999999856e-02 5.447340590000000482e-01
6.299999999999999822e+00 2.291956679999999913e-02 5.479962440000000212e-01
6.304999999999999716e+00 2.311296720000000082e-02 5.507438500000000348e-01
6.309999999999999609e+00 2.324799129999999964e-02 5.528991109999999987e-01
6.315000000000000391e+00 2.331374909999999953e-02 5.543482950000000464e-01
6.320000000000000284e+00 2.329270079999999979e-02 5.549291809999999936e-01
6.325000000000000178e+00 2.316809540000000153e-02 5.544465440000000411e-01
6.330000000000000071e+00 2.292002159999999983e-02 5.526751149999999946e-01
6.334999999999999964e+00 2.252392199999999831e-02 5.493925880000000150e-01
6.339999999999999858e+00 2.195992189999999844e-02 5.444171169999999504e-01
6.344999999999999751e+00 2.122627510000000065e-02 5.377052639999999606e-01
6.349999999999999645e+00 2.033582949999999945e-02 5.294231520000000080e-01
6.355000000000000426e+00 1.932325190000000123e-02 5.200004470000000323e-01
6.360000000000000320e+00 1.824434269999999914e-02 5.100782219999999700e-01
6.365000000000000213e+00 1.718135659999999940e-02 5.003514890000000381e-01
6.370000000000000107e+00 1.620453549999999882e-02 4.913732279999999952e-01
6.375000000000000000e+00 1.537261439999999986e-02 4.835863429999999741e-01
6.379999999999999893e+00 1.472764730000000050e-02 4.772962119999999975e-01
6.384999999999999787e+00 1.428826480000000045e-02 4.726807069999999777e-01
6.389999999999999680e+00 1.405031330000000057e-02 4.696889000000000203e-01
6.394999999999999574e+00 1.398483669999999943e-02 4.681403140000000018e-01
6.400000000000000355e+00 1.406094140000000055e-02 4.677436580000000066e-01
6.405000000000000249e+00 1.423961739999999969e-02 4.681943140000000003e-01
6.410000000000000142e+00 1.447907579999999951e-02 4.691859400000000235e-01
6.415000000000000036e+00 1.475277550000000069e-02 4.705743560000000270e-01
6.419999999999999929e+00 1.505503759999999962e-02 4.722619610000000079e-01
6.424999999999999822e+00 1.537618630000000056e-02 4.742309880000000200e-01
6.429999999999999716e+00 1.572676029999999989e-02 4.765141489999999980e-01
6.434999999999999609e+00 1.611095369999999971e-02 4.791562679999999963e-01
6.440000000000000391e+00 1.651492460000000134e-02 4.820561119999999811e-01
6.445000000000000284e+00 1.691623479999999902e-02 4.850190460000000092e-01
6.450000000000000178e+00 1.730151469999999941e-02 4.879310020000000025e-01
6.455000000000000071e+00 1.765642460000000150e-02 4.907644110000000115e-01
6.459999999999999964e+00 1.798588229999999871e-02 4.936608490000000127e-01
6.464999999999999858e+00 1.830670729999999899e-02 4.968000439999999962e-01
6.469999999999999751e+00 1.864051590000000147e-02 5.003698049999999453e-01
6.474999999999999645e+00 1.901299500000000128e-02 5.045054930000000271e-01
6.480000000000000426e+00 1.942143559999999838e-02 5.091862400000000122e-01
6.485000000000000320e+00 1.985976880000000014e-02 5.142930489999999466e-01
6.490000000000000213e+00 2.030882239999999908e-02 5.196128770000000285e-01
6.495000000000000107e+00 2.074654290000000137e-02 5.248985240000000330e-01
6.500000000000000000e+00 2.115391260000000148e-02 5.299436499999999883e-01
6.504999999999999893e+00 2.151568439999999860e-02 5.345654229999999840e-01
6.509999999999999787e+00 2.183025759999999982e-02 5.386687089999999678e-01
6.514999999999999680e+00 2.209397529999999887e-02 5.421755499999999506e-01
6.519999999999999574e+00 2.229353300000000079e-02 5.449880299999999567e-01
6.525000000000000355e+00 2.241637120000000011e-02 5.469732659999999580e-01
6.530000000000000249e+00 2.244550699999999996e-02 5.479616990000000243e-01
6.535000000000000142e+00 2.235402699999999854e-02 5.477253130000000469e-01
6.540000000000000036e+00 2.211666569999999957e-02 5.460240680000000291e-01
6.544999999999999929e+00 2.170861550000000029e-02 5.426347580000000503e-01
6.549999999999999822e+00 2.112213809999999997e-02 5.374656030000000140e-01
6.554999999999999716e+00 2.036906720000000032e-02 5.306447690000000161e-01
6.559999999999999609e+00 1.948695710000000053e-02 5.225776840000000423e-01
6.565000000000000391e+00 1.853842340000000019e-02 5.139256159999999740e-01
6.570000000000000284e+00 1.760589580000000015e-02 5.054607829999999691e-01
6.575000000000000178e+00 1.676544240000000033e-02 4.977735710000000258e-01
6.580000000000000071e+00 1.606412650000000122e-02 4.912896370000000013e-01
6.584999999999999964e+00 1.553808819999999945e-02 4.862959319999999863e-01
6.589999999999999858e+00 1.520017610000000061e-02 4.828768299999999791e-01
6.594999999999999751e+00 1.504056640000000014e-02 4.809242280000000092e-01
6.599999999999999645e+00 1.503081809999999921e-02 4.801972150000000106e-01
6.605000000000000426e+00 1.513170370000000049e-02 4.803714130000000249e-01
6.610000000000000320e+00 1.530735570000000059e-02 4.811919949999999835e-01
6.615000000000000213e+00 1.553168519999999914e-02 4.824350629999999973e-01
6.620000000000000107e+00 1.578781010000000068e-02 4.839956699999999890e-01
6.625000000000000000e+00 1.607353380000000123e-02 4.858079650000000083e-01
6.629999999999999893e+00 1.637644599999999936e-02 4.878097350000000221e-01
6.634999999999999787e+00 1.670454069999999930e-02 4.899923099999999865e-01
6.639999999999999680e+00 1.705362310000000173e-02 4.923362350000000109e-01
6.644999999999999574e+00 1.742007939999999991e-02 4.948216690000000195e-01
6.650000000000000355e+00 1.780265849999999872e-02 4.974982059999999984e-01
6.655000000000000249e+00 1.821068309999999968e-02 5.004665160000000279e-01
6.660000000000000142e+00 1.864452059999999883e-02 5.038383239999999486e-01
6.665000000000000036e+00 1.910408359999999847e-02 5.076872559999999757e-01
6.669999999999999929e+00 1.957971169999999858e-02 5.120070359999999710e-01
6.674999999999999822e+00 2.006540739999999878e-02 5.167590109999999903e-01
6.679999999999999716e+00 2.055358850000000084e-02 5.218323929999999500e-01
6.684999999999999609e+00 2.102987920000000052e-02 5.270690390000000169e-01
6.690000000000000391e+00 2.148259300000000122e-02 5.322683139999999646e-01
6.695000000000000284e+00 2.189276769999999941e-02 5.372107120000000346e-01
6.700000000000000178e+00 2.223406279999999915e-02 5.416384509999999652e-01
6.705000000000000071e+00 2.247893839999999879e-02 5.453043810000000047e-01
6.709999999999999964e+00 2.260469149999999941e-02 5.479475489999999782e-01
6.714999999999999858e+00 2.259135090000000123e-02 5.492995640000000179e-01
6.719999999999999751e+00 2.242941489999999982e-02 5.491469199999999828e-01
6.724999999999999645e+00 2.211135440000000160e-02 5.473568399999999556e-01
6.730000000000000426e+00 2.163154919999999912e-02 5.438796970000000508e-01
6.735000000000000320e+00 2.100514789999999993e-02 5.388824960000000441e-01
6.740000000000000213e+00 2.027400830000000015e-02 5.327777700000000394e-01
6.745000000000000107e+00 1.949079459999999986e-02 5.261367380000000482e-01
6.750000000000000000e+00 1.872362990000000019e-02 5.196275190000000377e-01
6.754999999999999893e+00 1.804970289999999894e-02 5.137857049999999814e-01
6.759999999999999787e+00 1.751384229999999875e-02 5.089840190000000097e-01
6.764999999999999680e+00 1.714527719999999963e-02 5.054750690000000546e-01
6.769999999999999574e+00 1.695059939999999862e-02 5.033603960000000432e-01
6.775000000000000355e+00 1.691132539999999976e-02 5.025004870000000512e-01
6.780000000000000249e+00 1.699436920000000142e-02 5.026492080000000140e-01
6.785000000000000142e+00 1.715698829999999855e-02 5.034801460000000173e-01
6.790000000000000036e+00 1.736971409999999924e-02 5.047203500000000398e-01
6.794999999999999929e+00 1.760903050000000095e-02 5.061842410000000347e-01
6.799999999999999822e+00 1.786123619999999829e-02 5.077677350000000533e-01
6.804999999999999716e+00 1.812833750000000105e-02 5.094177739999999899e-01
6.809999999999999609e+00 1.840219120000000097e-02 5.111204689999999662e-01
6.815000000000000391e+00 1.868353539999999952e-02 5.128623780000000076e-01
6.820000000000000284e+00 1.897521159999999985e-02 5.146620769999999956e-01
6.825000000000000178e+00 1.927269770000000076e-02 5.165586309999999903e-01
6.830000000000000071e+00 1.957343900000000150e-02 5.186232760000000219e-01
6.834999999999999964e+00 1.987928809999999977e-02 5.209175270000000468e-01
6.839999999999999858e+00 2.019426659999999998e-02 5.234673650000000178e-01
6.844999999999999751e+00 2.051226479999999908e-02 5.262281789999999626e-01
6.849999999999999645e+00 2.082102359999999860e-02 5.291040989999999944e-01
6.855000000000000426e+00 2.109462850000000042e-02 5.319028439999999858e-01
6.860000000000000320e+00 2.130144070000000028e-02 5.343642140000000040e-01
6.865000000000000213e+00 2.140858470000000027e-02 5.361611880000000108e-01
6.870000000000000107e+00 2.137899669999999974e-02 5.368947080000000538e-01
6.875000000000000000e+00 2.118274220000000013e-02 5.362056549999999477e-01
6.879999999999999893e+00 2.080686519999999998e-02 5.338152350000000546e-01
6.884999999999999787e+00 2.024414919999999868e-02 5.295388610000000273e-01
6.889999999999999680e+00 1.950933859999999867e-02 5.234819649999999935e-01
6.894999999999999574e+00 1.863670850000000156e-02 5.160144629999999788e-01
6.900000000000000355e+00 1.768118139999999908e-02 5.077769650000000246e-01
6.905000000000000249e+00 1.672400469999999958e-02 4.994864729999999864e-01
6.910000000000000142e+00 1.583689250000000145e-02 4.917258660000000114e-01
6.915000000000000036e+00 1.507824339999999999e-02 4.849591759999999918e-01
6.919999999999999929e+00 1.449070570000000023e-02 4.795114030000000027e-01
6.924999999999999822e+00 1.409779209999999922e-02 4.755652619999999886e-01
6.929999999999999716e+00 1.388397490000000019e-02 4.731133379999999944e-01
6.934999999999999609e+00 1.383431889999999984e-02 4.719872689999999871e-01
6.940000000000000391e+00 1.391823319999999954e-02 4.719532040000000150e-01
6.945000000000000284e+00 1.409983700000000048e-02 4.727140320000000062e-01
6.950000000000000178e+00 1.434579379999999932e-02 4.740245670000000078e-01
6.955000000000000071e+00 1.462953529999999960e-02 4.756610530000000003e-01
6.959999999999999964e+00 1.493822679999999917e-02 4.775560730000000254e-01
6.964999999999999858e+00 1.527685969999999921e-02 4.796686079999999963e-01
6.969999999999999751e+00 1.563695390000000018e-02 4.819946119999999889e-01
6.974999999999999645e+00 1.602253890000000097e-02 4.845541890000000240e-01
6.980000000000000426e+00 1.642459539999999857e-02 4.873301870000000258e-01
6.985000000000000320e+00 1.683027070000000028e-02 4.902309839999999808e-01
6.990000000000000213e+00 1.721968869999999929e-02 4.931459400000000048e-01
6.995000000000000107e+00 1.757972220000000169e-02 4.960077359999999769e-01
7.000000000000000000e+00 1.790669229999999890e-02 4.988435509999999962e-01
7.004999999999999893e+00 1.821226960000000075e-02 5.017541260000000225e-01
7.009999999999999787e+00 1.849965040000000130e-02 5.047949630000000409e-01
7.014999999999999680e+00 1.877695899999999932e-02 5.080188329999999475e-01
7.019999999999999574e+00 1.904701810000000023e-02 5.114178839999999893e-01
7.025000000000000355e+00 1.930817719999999849e-02 5.149538040000000150e-01
7.030000000000000249e+00 1.955676859999999975e-02 5.185278119999999769e-01
7.035000000000000142e+00 1.979737200000000058e-02 5.220909670000000169e-01
7.040000000000000036e+00 2.002617619999999890e-02 5.255363880000000210e-01
7.044999999999999929e+00 2.023858699999999886e-02 5.287964889999999807e-01
7.049999999999999822e+00 2.043447749999999924e-02 5.318292690000000489e-01
7.054999999999999716e+00 2.061906490000000106e-02 5.346303470000000058e-01
7.059999999999999609e+00 2.078900690000000037e-02 5.371717959999999792e-01
7.065000000000000391e+00 2.095253180000000021e-02 5.394985260000000338e-01
7.070000000000000284e+00 2.111125330000000050e-02 5.416223470000000040e-01
7.075000000000000178e+00 2.126298119999999944e-02 5.435594950000000036e-01
7.080000000000000071e+00 2.141133460000000169e-02 5.453505349999999696e-01
7.084999999999999964e+00 2.155671340000000005e-02 5.470023419999999748e-01
7.089999999999999858e+00 2.170243460000000069e-02 5.485427109999999606e-01
7.094999999999999751e+00 2.185011850000000144e-02 5.499994179999999622e-01
7.099999999999999645e+00 2.199640060000000036e-02 5.513864859999999535e-01
7.105000000000000426e+00 2.214201420000000073e-02 5.527239269999999483e-01
7.110000000000000320e+00 2.229051970000000063e-02 5.540371459999999804e-01
7.115000000000000213e+00 2.243702109999999930e-02 5.553005680000000499e-01
7.120000000000000107e+00 2.257540629999999979e-02 5.564842779999999989e-01
7.125000000000000000e+00 2.269771519999999945e-02 5.575284200000000245e-01
7.129999999999999893e+00 2.279052609999999979e-02 5.583352940000000375e-01
7.134999999999999787e+00 2.283854780000000098e-02 5.587770109999999901e-01
7.139999999999999680e+00 2.282090479999999977e-02 5.587002540000000073e-01
7.144999999999999574e+00 2.271443039999999913e-02 5.579061889999999968e-01
7.150000000000000355e+00 2.249483119999999906e-02 5.561667930000000482e-01
7.155000000000000249e+00 2.214263290000000051e-02 5.532378220000000457e-01
7.160000000000000142e+00 2.164254830000000157e-02 5.488974199999999692e-01
7.165000000000000036e+00 2.098188850000000036e-02 5.429691700000000010e-01
7.169999999999999929e+00 2.016664610000000121e-02 5.354627220000000021e-01
7.174999999999999822e+00 1.922235710000000028e-02 5.266420099999999938e-01
7.179999999999999716e+00 1.818823430000000158e-02 5.170150289999999593e-01
7.184999999999999609e+00 1.713037989999999927e-02 5.072621029999999642e-01
7.190000000000000391e+00 1.612588809999999928e-02 4.980427829999999889e-01
7.195000000000000284e+00 1.523861049999999939e-02 4.898245969999999727e-01
7.200000000000000178e+00 1.451383709999999952e-02 4.829773030000000245e-01
7.205000000000000071e+00 1.398855849999999963e-02 4.777193069999999819e-01
7.209999999999999964e+00 1.366633199999999979e-02 4.741406140000000158e-01
7.214999999999999858e+00 1.353382520000000026e-02 4.721296779999999971e-01
7.219999999999999751e+00 1.356493819999999954e-02 4.715118699999999996e-01
7.224999999999999645e+00 1.372324159999999994e-02 4.719590559999999879e-01
7.230000000000000426e+00 1.396911940000000046e-02 4.731443149999999820e-01
7.235000000000000320e+00 1.426529380000000034e-02 4.747931490000000254e-01
7.240000000000000213e+00 1.459158890000000069e-02 4.767611170000000120e-01
7.245000000000000107e+00 1.494487040000000086e-02 4.789690460000000094e-01
7.250000000000000000e+00 1.532004799999999931e-02 4.813884150000000139e-01
7.254999999999999893e+00 1.571392590000000172e-02 4.840333929999999785e-01
7.259999999999999787e+00 1.612786839999999847e-02 4.868896679999999977e-01
7.264999999999999680e+00 1.654620559999999893e-02 4.898870889999999978e-01
7.269999999999999574e+00 1.695461740000000009e-02 4.929354519999999962e-01
7.275000000000000355e+00 1.734671150000000051e-02 4.960557680000000080e-01
7.280000000000000249e+00 1.774201389999999906e-02 4.994235980000000241e-01
7.285000000000000142e+00 1.815474599999999938e-02 5.032261679999999737e-01
7.290000000000000036e+00 1.859961469999999936e-02 5.075893420000000544e-01
7.294999999999999929e+00 1.907633800000000171e-02 5.125010700000000030e-01
7.299999999999999822e+00 1.956864369999999909e-02 5.178329579999999543e-01
7.304999999999999716e+00 2.005870020000000142e-02 5.233771280000000248e-01
7.309999999999999609e+00 2.052475109999999867e-02 5.289319350000000197e-01
7.315000000000000391e+00 2.095293579999999919e-02 5.343217099999999498e-01
7.320000000000000284e+00 2.134812750000000120e-02 5.394361119999999676e-01
7.325000000000000178e+00 2.170778909999999950e-02 5.442036009999999813e-01
7.330000000000000071e+00 2.202189569999999860e-02 5.485254400000000308e-01
7.334999999999999964e+00 2.229701409999999828e-02 5.523717999999999684e-01
7.339999999999999858e+00 2.252742599999999970e-02 5.556915340000000425e-01
7.344999999999999751e+00 2.271014290000000074e-02 5.584260709999999683e-01
7.349999999999999645e+00 2.283502189999999862e-02 5.604823869999999708e-01
7.355000000000000426e+00 2.288629530000000148e-02 5.617391800000000046e-01
7.360000000000000320e+00 2.284922639999999866e-02 5.620391799999999716e-01
7.365000000000000213e+00 2.269673289999999885e-02 5.611742830000000515e-01
7.370000000000000107e+00 2.240385480000000110e-02 5.589055550000000538e-01
7.375000000000000000e+00 2.195242660000000165e-02 5.550223629999999631e-01
7.379999999999999893e+00 2.133144409999999935e-02 5.493898910000000191e-01
7.384999999999999787e+00 2.054334290000000077e-02 5.420284619999999887e-01
7.389999999999999680e+00 1.961151430000000057e-02 5.332128849999999698e-01
7.394999999999999574e+00 1.857778469999999890e-02 5.234736679999999476e-01
7.400000000000000355e+00 1.750721159999999929e-02 5.134887070000000442e-01
7.405000000000000249e+00 1.647445000000000159e-02 5.039256370000000373e-01
7.410000000000000142e+00 1.554195700000000034e-02 4.952494749999999946e-01
7.415000000000000036e+00 1.476694389999999926e-02 4.878824090000000169e-01
7.419999999999999929e+00 1.418890010000000042e-02 4.820951929999999774e-01
7.424999999999999822e+00 1.381554360000000065e-02 4.779542430000000008e-01
7.429999999999999716e+00 1.362592500000000054e-02 4.753741029999999923e-01
7.434999999999999609e+00 1.360364170000000032e-02 4.741597650000000108e-01
7.440000000000000391e+00 1.370811970000000019e-02 4.740035060000000189e-01
7.445000000000000284e+00 1.390033539999999991e-02 4.745965070000000008e-01
7.450000000000000178e+00 1.414571740000000050e-02 4.756837850000000256e-01
7.455000000000000071e+00 1.442987029999999969e-02 4.771357230000000116e-01
7.459999999999999964e+00 1.474955189999999951e-02 4.788947299999999907e-01
7.464999999999999858e+00 1.509370470000000013e-02 4.809427649999999943e-01
7.469999999999999751e+00 1.546740920000000061e-02 4.832730689999999996e-01
7.474999999999999645e+00 1.586424200000000062e-02 4.858805930000000273e-01
7.480000000000000426e+00 1.626438499999999926e-02 4.886212879999999870e-01
7.485000000000000320e+00 1.664586560000000034e-02 4.913586520000000069e-01
7.490000000000000213e+00 1.699828109999999837e-02 4.940551040000000227e-01
7.495000000000000107e+00 1.731796650000000035e-02 4.967757250000000013e-01
7.500000000000000000e+00 1.761979680000000034e-02 4.996532280000000048e-01
7.504999999999999893e+00 1.792705819999999839e-02 5.028554010000000352e-01
7.509999999999999787e+00 1.824426609999999990e-02 5.064346560000000386e-01
7.514999999999999680e+00 1.857939030000000172e-02 5.104336999999999902e-01
7.519999999999999574e+00 1.892142670000000054e-02 5.147518639999999479e-01
7.525000000000000355e+00 1.927376559999999933e-02 5.193185430000000213e-01
7.530000000000000249e+00 1.962966539999999940e-02 5.239720340000000309e-01
7.535000000000000142e+00 1.998004899999999973e-02 5.285835060000000363e-01
7.540000000000000036e+00 2.030458749999999868e-02 5.329952350000000116e-01
7.544999999999999929e+00 2.059958099999999875e-02 5.371272529999999712e-01
7.549999999999999822e+00 2.087549920000000142e-02 5.409671700000000527e-01
7.554999999999999716e+00 2.114008469999999890e-02 5.445096790000000242e-01
7.559999999999999609e+00 2.139296450000000016e-02 5.477599610000000174e-01
7.565000000000000391e+00 2.162803450000000058e-02 5.507371909999999593e-01
7.570000000000000284e+00 2.184868489999999830e-02 5.534722279999999550e-01
7.575000000000000178e+00 2.205785879999999990e-02 5.559892549999999600e-01
7.580000000000000071e+00 2.225454340000000003e-02 5.582579749999999619e-01
7.584999999999999964e+00 2.243121359999999953e-02 5.602499549999999662e-01
7.589999999999999858e+00 2.257607810000000076e-02 5.619029389999999902e-01
7.594999999999999751e+00 2.267941470000000084e-02 5.631409750000000436e-01
7.599999999999999645e+00 2.273375169999999890e-02 5.638679720000000506e-01
7.605000000000000426e+00 2.271896760000000071e-02 5.639238699999999938e-01
7.610000000000000320e+00 2.261083709999999955e-02 5.631112489999999804e-01
7.615000000000000213e+00 2.237897449999999913e-02 5.611705569999999588e-01
7.620000000000000107e+00 2.199943619999999989e-02 5.578456840000000083e-01
7.625000000000000000e+00 2.145089570000000001e-02 5.529098949999999846e-01
7.629999999999999893e+00 2.072635059999999863e-02 5.462735770000000102e-01
7.634999999999999787e+00 1.983510319999999896e-02 5.380355350000000092e-01
7.639999999999999680e+00 1.882043549999999968e-02 5.286278140000000292e-01
7.644999999999999574e+00 1.774570379999999836e-02 5.187182660000000389e-01
7.650000000000000355e+00 1.669987070000000101e-02 5.090475599999999545e-01
7.655000000000000249e+00 1.575279149999999836e-02 5.002172740000000450e-01
7.660000000000000142e+00 1.495044199999999955e-02 4.926723279999999927e-01
7.665000000000000036e+00 1.432055770000000006e-02 4.866715180000000252e-01
7.669999999999999929e+00 1.389064479999999914e-02 4.823809499999999750e-01
7.674999999999999822e+00 1.365813849999999996e-02 4.797306370000000153e-01
7.679999999999999716e+00 1.362010309999999932e-02 4.785251440000000134e-01
7.684999999999999609e+00 1.372326230000000050e-02 4.784562989999999738e-01
7.690000000000000391e+00 1.390514510000000030e-02 4.791653009999999879e-01
7.695000000000000284e+00 1.413550979999999950e-02 4.804029490000000235e-01
7.700000000000000178e+00 1.440904250000000011e-02 4.819969749999999942e-01
7.705000000000000071e+00 1.472155929999999918e-02 4.838682309999999820e-01
7.709999999999999964e+00 1.506634050000000072e-02 4.859734259999999861e-01
7.714999999999999858e+00 1.542749570000000008e-02 4.883072509999999977e-01
7.719999999999999751e+00 1.580943920000000072e-02 4.908595579999999736e-01
7.724999999999999645e+00 1.620306750000000129e-02 4.935262919999999776e-01
7.730000000000000426e+00 1.659034649999999861e-02 4.962271639999999984e-01
7.735000000000000320e+00 1.695415269999999905e-02 4.989345079999999988e-01
7.740000000000000213e+00 1.730320139999999909e-02 5.017661239999999800e-01
7.745000000000000107e+00 1.766247049999999930e-02 5.049206450000000013e-01
7.750000000000000000e+00 1.804809170000000115e-02 5.085712839999999568e-01
7.754999999999999893e+00 1.846748910000000146e-02 5.128023069999999572e-01
7.759999999999999787e+00 1.892122980000000149e-02 5.175764910000000274e-01
7.764999999999999680e+00 1.939257510000000004e-02 5.227503190000000188e-01
7.769999999999999574e+00 1.985813390000000164e-02 5.280937839999999550e-01
7.775000000000000355e+00 2.030183340000000017e-02 5.334055490000000344e-01
7.780000000000000249e+00 2.071433489999999905e-02 5.385481640000000514e-01
7.785000000000000142e+00 2.108624049999999889e-02 5.433976449999999847e-01
7.790000000000000036e+00 2.142897009999999991e-02 5.479213499999999737e-01
7.794999999999999929e+00 2.174461479999999919e-02 5.520790150000000063e-01
7.799999999999999822e+00 2.203632330000000056e-02 5.558650440000000303e-01
7.804999999999999716e+00 2.229933729999999947e-02 5.592759899999999451e-01
7.809999999999999609e+00 2.253128559999999919e-02 5.622908410000000412e-01
7.815000000000000391e+00 2.272499650000000052e-02 5.648518580000000400e-01
7.820000000000000284e+00 2.287342150000000116e-02 5.668659320000000168e-01
7.825000000000000178e+00 2.295659939999999954e-02 5.681949299999999869e-01
7.830000000000000071e+00 2.294838520000000090e-02 5.686462089999999581e-01
7.834999999999999964e+00 2.282628540000000011e-02 5.680064080000000182e-01
7.839999999999999858e+00 2.257066270000000069e-02 5.660416470000000366e-01
7.844999999999999751e+00 2.216118710000000019e-02 5.625228780000000040e-01
7.849999999999999645e+00 2.158065760000000069e-02 5.572606799999999527e-01
7.855000000000000426e+00 2.082843989999999881e-02 5.502016389999999646e-01
7.860000000000000320e+00 1.991279699999999944e-02 5.415266890000000055e-01
7.865000000000000213e+00 1.887085729999999836e-02 5.316226670000000487e-01
7.870000000000000107e+00 1.775619750000000108e-02 5.211703580000000002e-01
7.875000000000000000e+00 1.663935019999999987e-02 5.108430440000000239e-01
7.879999999999999893e+00 1.559064209999999964e-02 5.011852940000000034e-01
7.884999999999999787e+00 1.467775349999999972e-02 4.926447059999999878e-01
7.889999999999999680e+00 1.394544999999999986e-02 4.855550499999999881e-01
7.894999999999999574e+00 1.340776299999999963e-02 4.801144279999999820e-01
7.900000000000000355e+00 1.306485490000000062e-02 4.763364580000000181e-01
7.905000000000000249e+00 1.289248940000000017e-02 4.741079089999999940e-01
7.910000000000000142e+00 1.287433760000000066e-02 4.731808379999999925e-01
7.915000000000000036e+00 1.298813099999999998e-02 4.732440390000000052e-01
7.919999999999999929e+00 1.318973919999999987e-02 4.739995929999999968e-01
7.924999999999999822e+00 1.345069450000000062e-02 4.752304749999999856e-01
7.929999999999999716e+00 1.375460679999999936e-02 4.768159049999999843e-01
7.934999999999999609e+00 1.408594929999999919e-02 4.787499450000000101e-01
7.940000000000000391e+00 1.445082529999999928e-02 4.810032659999999849e-01
7.945000000000000284e+00 1.485444049999999974e-02 4.835930130000000160e-01
7.950000000000000178e+00 1.528927180000000038e-02 4.865112460000000083e-01
7.955000000000000071e+00 1.573768329999999938e-02 4.896759159999999889e-01
7.959999999999999964e+00 1.617516520000000096e-02 4.929433240000000160e-01
7.964999999999999858e+00 1.658869140000000103e-02 4.962274959999999902e-01
7.969999999999999751e+00 1.696608130000000145e-02 4.994959010000000199e-01
7.974999999999999645e+00 1.731511150000000082e-02 5.028375250000000074e-01
7.980000000000000426e+00 1.764323480000000097e-02 5.063532539999999749e-01
7.985000000000000320e+00 1.796640570000000020e-02 5.101348020000000538e-01
7.990000000000000213e+00 1.830015689999999959e-02 5.142572779999999844e-01
7.995000000000000107e+00 1.865112999999999840e-02 5.187296719999999750e-01
8.000000000000000000e+00 1.902493930000000166e-02 5.234933870000000322e-01
8.005000000000000782e+00 1.941488540000000165e-02 5.284396789999999955e-01
8.009999999999999787e+00 1.980581379999999878e-02 5.334037769999999679e-01
8.015000000000000568e+00 2.018391770000000154e-02 5.382100560000000478e-01
8.019999999999999574e+00 2.054634379999999844e-02 5.427838699999999461e-01
8.025000000000000355e+00 2.087760190000000071e-02 5.470069260000000044e-01
8.029999999999999361e+00 2.118233500000000005e-02 5.508778300000000128e-01
8.035000000000000142e+00 2.146357880000000079e-02 5.543993059999999806e-01
8.039999999999999147e+00 2.172401969999999960e-02 5.575794440000000352e-01
8.044999999999999929e+00 2.196338139999999897e-02 5.604328560000000348e-01
8.050000000000000711e+00 2.217555620000000172e-02 5.629362270000000112e-01
8.054999999999999716e+00 2.235274029999999995e-02 5.650279959999999768e-01
8.060000000000000497e+00 2.248502640000000011e-02 5.666156599999999655e-01
8.064999999999999503e+00 2.255614619999999834e-02 5.675790689999999916e-01
8.070000000000000284e+00 2.254534290000000107e-02 5.677557699999999929e-01
8.074999999999999289e+00 2.243184739999999969e-02 5.669688470000000535e-01
8.080000000000000071e+00 2.219629190000000155e-02 5.650078710000000504e-01
8.085000000000000853e+00 2.181656280000000142e-02 5.616565119999999967e-01
8.089999999999999858e+00 2.127207739999999875e-02 5.567039289999999863e-01
8.095000000000000639e+00 2.055654809999999874e-02 5.500507510000000044e-01
8.099999999999999645e+00 1.968190889999999957e-02 5.417920830000000354e-01
8.105000000000000426e+00 1.867444819999999894e-02 5.322866880000000078e-01
8.109999999999999432e+00 1.758541110000000005e-02 5.221345419999999793e-01
8.115000000000000213e+00 1.648519899999999899e-02 5.120297689999999680e-01
8.119999999999999218e+00 1.544825820000000037e-02 5.025456470000000397e-01
8.125000000000000000e+00 1.453738320000000014e-02 4.941320889999999966e-01
8.130000000000000782e+00 1.379575740000000064e-02 4.871386229999999928e-01
8.134999999999999787e+00 1.325324079999999974e-02 4.817548070000000071e-01
8.140000000000000568e+00 1.291744430000000068e-02 4.780027909999999824e-01
8.144999999999999574e+00 1.276243600000000027e-02 4.758070320000000186e-01
8.150000000000000355e+00 1.276503179999999987e-02 4.749228899999999864e-01
8.154999999999999361e+00 1.288985240000000039e-02 4.750321519999999853e-01
8.160000000000000142e+00 1.309991620000000058e-02 4.758382019999999879e-01
8.164999999999999147e+00 1.337009500000000024e-02 4.771381250000000240e-01
8.169999999999999929e+00 1.368087819999999968e-02 4.788057399999999797e-01
8.175000000000000711e+00 1.402586569999999914e-02 4.807759879999999875e-01
8.179999999999999716e+00 1.440877900000000003e-02 4.830511419999999889e-01
8.185000000000000497e+00 1.482010169999999939e-02 4.856081720000000046e-01
8.189999999999999503e+00 1.524927730000000085e-02 4.884237189999999784e-01
8.195000000000000284e+00 1.569175529999999874e-02 4.914679940000000191e-01
8.199999999999999289e+00 1.612130980000000061e-02 4.945838060000000147e-01
8.205000000000000071e+00 1.652906570000000144e-02 4.976991479999999801e-01
8.210000000000000853e+00 1.689902149999999992e-02 5.007622050000000158e-01
8.214999999999999858e+00 1.722892000000000173e-02 5.038023560000000067e-01
8.220000000000000639e+00 1.752666190000000054e-02 5.068877250000000112e-01
8.224999999999999645e+00 1.780296639999999833e-02 5.100788370000000072e-01
8.230000000000000426e+00 1.806174979999999874e-02 5.134010239999999836e-01
8.234999999999999432e+00 1.830530899999999878e-02 5.168242159999999474e-01
8.240000000000000213e+00 1.853924909999999857e-02 5.203275870000000358e-01
8.244999999999999218e+00 1.876779519999999951e-02 5.238672669999999698e-01
8.250000000000000000e+00 1.898962930000000146e-02 5.273735010000000223e-01
8.255000000000000782e+00 1.920246739999999924e-02 5.307685420000000098e-01
8.259999999999999787e+00 1.941218429999999953e-02 5.340356929999999780e-01
8.265000000000000568e+00 1.961902969999999857e-02 5.371271960000000290e-01
8.269999999999999574e+00 1.982130569999999981e-02 5.400308860000000433e-01
8.275000000000000355e+00 2.001523620000000142e-02 5.427170730000000498e-01
8.279999999999999361e+00 2.020696680000000009e-02 5.452220279999999697e-01
8.285000000000000142e+00 2.039218959999999914e-02 5.475332489999999996e-01
8.289999999999999147e+00 2.057519420000000071e-02 5.496753220000000217e-01
8.294999999999999929e+00 2.075378170000000133e-02 5.516510449999999510e-01
8.300000000000000711e+00 2.092692319999999925e-02 5.534777309999999728e-01
8.304999999999999716e+00 2.109450179999999841e-02 5.551817740000000168e-01
8.310000000000000497e+00 2.125835029999999931e-02 5.567721700000000107e-01
8.314999999999999503e+00 2.141864929999999848e-02 5.582792210000000477e-01
8.320000000000000284e+00 2.157858749999999950e-02 5.597223110000000279e-01
8.324999999999999289e+00 2.173165930000000093e-02 5.610903729999999756e-01
8.330000000000000071e+00 2.187814769999999950e-02 5.623905820000000277e-01
8.335000000000000853e+00 2.201530859999999840e-02 5.635748839999999982e-01
8.339999999999999858e+00 2.212136049999999937e-02 5.645563660000000317e-01
8.345000000000000639e+00 2.219256829999999986e-02 5.652414580000000299e-01
8.349999999999999645e+00 2.220842179999999930e-02 5.654866309999999618e-01
8.355000000000000426e+00 2.214841320000000141e-02 5.651014640000000533e-01
8.359999999999999432e+00 2.199161469999999854e-02 5.638837190000000055e-01
8.365000000000000213e+00 2.171844230000000153e-02 5.616430860000000136e-01
8.369999999999999218e+00 2.130147240000000025e-02 5.581112609999999696e-01
8.375000000000000000e+00 2.073716310000000076e-02 5.531150280000000086e-01
8.380000000000000782e+00 2.001421830000000082e-02 5.465280249999999729e-01
8.384999999999999787e+00 1.914620909999999870e-02 5.384064509999999526e-01
8.390000000000000568e+00 1.815632039999999850e-02 5.290196200000000237e-01
8.394999999999999574e+00 1.708369469999999890e-02 5.188791889999999629e-01
8.400000000000000355e+00 1.598656550000000093e-02 5.086112019999999845e-01
8.404999999999999361e+00 1.493221330000000027e-02 4.987751449999999753e-01
8.410000000000000142e+00 1.397677420000000004e-02 4.898068079999999824e-01
8.414999999999999147e+00 1.316574530000000007e-02 4.820464070000000101e-01
8.419999999999999929e+00 1.253138219999999983e-02 4.757471400000000128e-01
8.425000000000000711e+00 1.208319440000000036e-02 4.710209859999999749e-01
8.429999999999999716e+00 1.182686129999999981e-02 4.678694649999999844e-01
8.435000000000000497e+00 1.173595950000000041e-02 4.662018769999999868e-01
8.439999999999999503e+00 1.179558650000000000e-02 4.657766480000000153e-01
8.445000000000000284e+00 1.197341229999999979e-02 4.663237109999999741e-01
8.449999999999999289e+00 1.223143959999999954e-02 4.675319450000000043e-01
8.455000000000000071e+00 1.253758320000000065e-02 4.691923510000000075e-01
8.460000000000000853e+00 1.287896579999999944e-02 4.712363489999999988e-01
8.464999999999999858e+00 1.325808369999999931e-02 4.736063770000000228e-01
8.470000000000000639e+00 1.367036930000000046e-02 4.763127609999999734e-01
8.474999999999999645e+00 1.411371340000000009e-02 4.793146200000000245e-01
8.480000000000000426e+00 1.458225089999999960e-02 4.826925020000000233e-01
8.484999999999999432e+00 1.507218939999999986e-02 4.864089710000000233e-01
8.490000000000000213e+00 1.556698710000000048e-02 4.903739329999999841e-01
8.494999999999999218e+00 1.606226800000000107e-02 4.945562980000000053e-01
8.500000000000000000e+00 1.651825380000000038e-02 4.987577690000000175e-01
8.505000000000000782e+00 1.694370250000000119e-02 5.029735659999999831e-01
8.509999999999999787e+00 1.732384400000000144e-02 5.071527329999999667e-01
8.515000000000000568e+00 1.766709010000000121e-02 5.112818599999999769e-01
8.519999999999999574e+00 1.797222149999999977e-02 5.153309230000000518e-01
8.525000000000000355e+00 1.824154630000000138e-02 5.192636029999999625e-01
8.529999999999999361e+00 1.847897110000000162e-02 5.230305849999999923e-01
8.535000000000000142e+00 1.869286209999999893e-02 5.266171720000000223e-01
8.539999999999999147e+00 1.888005710000000004e-02 5.299654630000000255e-01
8.544999999999999929e+00 1.904372849999999909e-02 5.330337859999999539e-01
8.550000000000000711e+00 1.918603820000000168e-02 5.358038000000000523e-01
8.554999999999999716e+00 1.930732199999999829e-02 5.382549760000000516e-01
8.560000000000000497e+00 1.941349540000000123e-02 5.404114140000000344e-01
8.564999999999999503e+00 1.950670629999999919e-02 5.422822779999999510e-01
8.570000000000000284e+00 1.959476480000000090e-02 5.439167160000000223e-01
8.574999999999999289e+00 1.967971279999999878e-02 5.453488079999999627e-01
8.580000000000000071e+00 1.975254679999999957e-02 5.465722200000000530e-01
8.585000000000000853e+00 1.982014959999999978e-02 5.476221959999999500e-01
8.589999999999999858e+00 1.989048239999999940e-02 5.485304330000000395e-01
8.595000000000000639e+00 1.996059589999999925e-02 5.493063540000000522e-01
8.599999999999999645e+00 2.002634090000000172e-02 5.499566529999999620e-01
8.605000000000000426e+00 2.009052929999999987e-02 5.505385870000000237e-01
8.609999999999999432e+00 2.014776249999999935e-02 5.510375220000000018e-01
8.615000000000000213e+00 2.020876970000000036e-02 5.515177679999999638e-01
8.619999999999999218e+00 2.027664519999999859e-02 5.520037509999999870e-01
8.625000000000000000e+00 2.034846070000000118e-02 5.525279140000000089e-01
8.630000000000000782e+00 2.042353909999999884e-02 5.531330759999999458e-01
8.634999999999999787e+00 2.050310140000000114e-02 5.538095090000000331e-01
8.640000000000000568e+00 2.059703309999999857e-02 5.545960410000000396e-01
8.644999999999999574e+00 2.070310139999999993e-02 5.555000740000000103e-01
8.650000000000000355e+00 2.081955209999999945e-02 5.565444349999999485e-01
8.654999999999999361e+00 2.095022640000000075e-02 5.577194319999999594e-01
8.660000000000000142e+00 2.109787540000000045e-02 5.590240939999999714e-01
8.664999999999999147e+00 2.125350780000000162e-02 5.604146789999999712e-01
8.669999999999999929e+00 2.141112590000000121e-02 5.618409469999999795e-01
8.675000000000000711e+00 2.156194549999999877e-02 5.632094029999999973e-01
8.679999999999999716e+00 2.168780949999999860e-02 5.643851090000000514e-01
8.685000000000000497e+00 2.177634599999999851e-02 5.652408789999999739e-01
8.689999999999999503e+00 2.180786050000000156e-02 5.655799870000000062e-01
8.695000000000000284e+00 2.175556379999999887e-02 5.651779260000000527e-01
8.699999999999999289e+00 2.159894990000000084e-02 5.638489239999999736e-01
8.705000000000000071e+00 2.131285039999999964e-02 5.613370909999999547e-01
8.710000000000000853e+00 2.088558009999999868e-02 5.574853950000000502e-01
8.714999999999999858e+00 2.031244680000000163e-02 5.522210060000000142e-01
8.720000000000000639e+00 1.960551500000000044e-02 5.456490010000000224e-01
8.724999999999999645e+00 1.878835020000000147e-02 5.380852699999999489e-01
8.730000000000000426e+00 1.790309060000000105e-02 5.300435629999999954e-01
8.734999999999999432e+00 1.702778740000000096e-02 5.221244369999999968e-01
8.740000000000000213e+00 1.622994460000000069e-02 5.148730689999999610e-01
8.744999999999999218e+00 1.555981109999999938e-02 5.086646190000000400e-01
8.750000000000000000e+00 1.504787640000000010e-02 5.037793360000000220e-01
8.755000000000000782e+00 1.471669280000000024e-02 5.003667769999999848e-01
8.759999999999999787e+00 1.456535179999999922e-02 4.984535110000000158e-01
8.765000000000000568e+00 1.457559689999999956e-02 4.978994400000000264e-01
8.769999999999999574e+00 1.471851019999999982e-02 4.984476299999999749e-01
8.775000000000000355e+00 1.495533540000000029e-02 4.997892030000000152e-01
8.779999999999999361e+00 1.525589599999999969e-02 5.016427610000000481e-01
8.785000000000000142e+00 1.558262099999999963e-02 5.037844529999999654e-01
8.789999999999999147e+00 1.592673819999999851e-02 5.061138050000000277e-01
8.794999999999999929e+00 1.628049960000000143e-02 5.085478359999999753e-01
8.800000000000000711e+00 1.664719729999999953e-02 5.111062389999999622e-01
8.804999999999999716e+00 1.702467880000000169e-02 5.137616109999999514e-01
8.810000000000000497e+00 1.740124519999999841e-02 5.164870569999999717e-01
8.814999999999999503e+00 1.777973979999999954e-02 5.193227630000000206e-01
8.820000000000000284e+00 1.816681829999999831e-02 5.223540490000000425e-01
8.824999999999999289e+00 1.857135379999999905e-02 5.256936250000000532e-01
8.830000000000000071e+00 1.899505690000000135e-02 5.294017009999999468e-01
8.835000000000000853e+00 1.942933250000000028e-02 5.334496699999999869e-01
8.839999999999999858e+00 1.988308629999999827e-02 5.378638669999999955e-01
8.845000000000000639e+00 2.033360130000000029e-02 5.425178920000000016e-01
8.849999999999999645e+00 2.076979129999999979e-02 5.472854790000000191e-01
8.855000000000000426e+00 2.118128899999999898e-02 5.520284370000000385e-01
8.859999999999999432e+00 2.155623989999999948e-02 5.565843449999999804e-01
8.865000000000000213e+00 2.188248770000000148e-02 5.607850380000000134e-01
8.869999999999999218e+00 2.214573179999999863e-02 5.644583459999999997e-01
8.875000000000000000e+00 2.233412430000000087e-02 5.674453929999999646e-01
8.880000000000000782e+00 2.243960789999999844e-02 5.695941559999999626e-01
8.884999999999999787e+00 2.244110789999999994e-02 5.707105860000000197e-01
8.890000000000000568e+00 2.232251799999999953e-02 5.706073299999999682e-01
8.894999999999999574e+00 2.206391190000000016e-02 5.690737799999999735e-01
8.900000000000000355e+00 2.165095280000000136e-02 5.659274410000000310e-01
8.904999999999999361e+00 2.106903250000000116e-02 5.610024770000000549e-01
8.910000000000000142e+00 2.031518200000000107e-02 5.542530989999999713e-01
8.914999999999999147e+00 1.940681790000000143e-02 5.458606860000000394e-01
8.919999999999999929e+00 1.837294199999999975e-02 5.362575969999999748e-01
8.925000000000000711e+00 1.727572230000000084e-02 5.261108839999999454e-01
8.929999999999999716e+00 1.619482770000000085e-02 5.161601679999999748e-01
8.935000000000000497e+00 1.520805960000000054e-02 5.070206600000000119e-01
8.939999999999999503e+00 1.437897550000000017e-02 4.991768639999999979e-01
8.945000000000000284e+00 1.375176539999999926e-02 4.929488129999999857e-01
8.949999999999999289e+00 1.334533409999999996e-02 4.884735669999999974e-01
8.955000000000000071e+00 1.313695299999999982e-02 4.856996020000000081e-01
8.960000000000000853e+00 1.310555340000000082e-02 4.843964499999999784e-01
8.964999999999999858e+00 1.321190510000000082e-02 4.842212069999999868e-01
8.970000000000000639e+00 1.340861619999999914e-02 4.848041220000000040e-01
8.974999999999999645e+00 1.365281940000000020e-02 4.858589830000000220e-01
8.980000000000000426e+00 1.391976030000000031e-02 4.872094730000000040e-01
8.984999999999999432e+00 1.421490790000000046e-02 4.888456050000000164e-01
8.990000000000000213e+00 1.455137890000000010e-02 4.908533270000000059e-01
8.994999999999999218e+00 1.493555509999999927e-02 4.933160229999999924e-01
9.000000000000000000e+00 1.536622129999999989e-02 4.962315359999999731e-01
9.005000000000000782e+00 1.582478099999999957e-02 4.994542889999999957e-01
9.009999999999999787e+00 1.628398970000000112e-02 5.028106919999999480e-01
9.015000000000000568e+00 1.671884339999999899e-02 5.061718649999999986e-01
9.019999999999999574e+00 1.712105820000000070e-02 5.094673320000000505e-01
9.025000000000000355e+00 1.748785909999999930e-02 5.126904159999999822e-01
9.029999999999999361e+00 1.781776070000000087e-02 5.158663660000000206e-01
9.035000000000000142e+00 1.811229760000000050e-02 5.190372460000000077e-01
9.039999999999999147e+00 1.838273119999999858e-02 5.222924939999999960e-01
9.044999999999999929e+00 1.863207960000000038e-02 5.256471990000000094e-01
9.050000000000000711e+00 1.887514709999999971e-02 5.291331120000000166e-01
9.054999999999999716e+00 1.912111660000000157e-02 5.327523570000000097e-01
9.060000000000000497e+00 1.937797620000000082e-02 5.364818529999999530e-01
9.064999999999999503e+00 1.964636009999999947e-02 5.402794669999999577e-01
9.070000000000000284e+00 1.992112680000000108e-02 5.440885349999999843e-01
9.074999999999999289e+00 2.019709420000000144e-02 5.478333420000000009e-01
9.080000000000000071e+00 2.047741510000000015e-02 5.514764640000000551e-01
9.085000000000000853e+00 2.076350470000000101e-02 5.549843970000000182e-01
9.089999999999999858e+00 2.104336840000000167e-02 5.583160200000000239e-01
9.095000000000000639e+00 2.131359509999999902e-02 5.614618810000000515e-01
9.099999999999999645e+00 2.156580530000000093e-02 5.643753280000000094e-01
9.105000000000000426e+00 2.179536379999999843e-02 5.669897369999999936e-01
9.109999999999999432e+00 2.199660889999999897e-02 5.692439630000000195e-01
9.115000000000000213e+00 2.216201120000000149e-02 5.710528599999999955e-01
9.119999999999999218e+00 2.227200530000000150e-02 5.723105320000000384e-01
9.125000000000000000e+00 2.230744330000000025e-02 5.728777670000000377e-01
9.130000000000000782e+00 2.225583479999999892e-02 5.725905289999999592e-01
9.134999999999999787e+00 2.209580109999999958e-02 5.712442930000000141e-01
9.140000000000000568e+00 2.180726170000000033e-02 5.686405979999999971e-01
9.144999999999999574e+00 2.136579530000000046e-02 5.645695160000000490e-01
9.150000000000000355e+00 2.076009540000000111e-02 5.588876470000000429e-01
9.154999999999999361e+00 1.999685090000000165e-02 5.516152429999999773e-01
9.160000000000000142e+00 1.910009260000000014e-02 5.430178279999999802e-01
9.164999999999999147e+00 1.810163210000000078e-02 5.335894719999999536e-01
9.169999999999999929e+00 1.706477760000000080e-02 5.239541239999999656e-01
9.175000000000000711e+00 1.605735330000000044e-02 5.146923329999999464e-01
9.179999999999999716e+00 1.513815089999999940e-02 5.062260119999999475e-01
9.185000000000000497e+00 1.435142229999999963e-02 4.988777349999999888e-01
9.189999999999999503e+00 1.372972729999999940e-02 4.928822900000000007e-01
9.195000000000000284e+00 1.328412669999999920e-02 4.883427810000000036e-01
9.199999999999999289e+00 1.301813750000000054e-02 4.852588239999999775e-01
9.205000000000000071e+00 1.290841080000000064e-02 4.835378900000000257e-01
9.210000000000000853e+00 1.293885269999999962e-02 4.829604220000000003e-01
9.214999999999999858e+00 1.307607350000000029e-02 4.832830269999999762e-01
9.220000000000000639e+00 1.329145429999999996e-02 4.842299729999999802e-01
9.224999999999999645e+00 1.355821980000000010e-02 4.856349389999999877e-01
9.230000000000000426e+00 1.386929450000000050e-02 4.873829170000000266e-01
9.234999999999999432e+00 1.421554489999999997e-02 4.894219349999999746e-01
9.240000000000000213e+00 1.458939440000000046e-02 4.917226330000000201e-01
9.244999999999999218e+00 1.499204929999999915e-02 4.943299729999999781e-01
9.250000000000000000e+00 1.541865069999999970e-02 4.972395789999999871e-01
9.255000000000000782e+00 1.586642019999999834e-02 5.005095240000000389e-01
9.259999999999999787e+00 1.634726070000000128e-02 5.042197720000000105e-01
9.265000000000000568e+00 1.686656859999999952e-02 5.084407330000000336e-01
9.269999999999999574e+00 1.742211629999999845e-02 5.132118310000000072e-01
9.275000000000000355e+00 1.800378550000000105e-02 5.185112120000000546e-01
9.279999999999999361e+00 1.859756879999999862e-02 5.242478219999999745e-01
9.285000000000000142e+00 1.919154860000000032e-02 5.303041939999999510e-01
9.289999999999999147e+00 1.977704019999999840e-02 5.365423839999999833e-01
9.294999999999999929e+00 2.034074950000000145e-02 5.428374240000000128e-01
9.300000000000000711e+00 2.088069899999999909e-02 5.490739460000000349e-01
9.304999999999999716e+00 2.139458480000000148e-02 5.551657850000000227e-01
9.310000000000000497e+00 2.187966400000000006e-02 5.610273369999999593e-01
9.314999999999999503e+00 2.232232149999999887e-02 5.665170590000000450e-01
9.320000000000000284e+00 2.271660840000000112e-02 5.715149510000000488e-01
9.324999999999999289e+00 2.305284360000000102e-02 5.758906200000000197e-01
9.330000000000000071e+00 2.331292559999999930e-02 5.794775260000000205e-01
9.335000000000000853e+00 2.347787579999999902e-02 5.820856909999999607e-01
9.339999999999999858e+00 2.353061520000000045e-02 5.835131059999999481e-01
9.345000000000000639e+00 2.344995459999999962e-02 5.835351119999999669e-01
9.349999999999999645e+00 2.322437659999999904e-02 5.820059010000000477e-01
9.355000000000000426e+00 2.284766090000000041e-02 5.788479749999999591e-01
9.359999999999999432e+00 2.232564189999999837e-02 5.741481899999999472e-01
9.365000000000000213e+00 2.167980859999999940e-02 5.681972199999999473e-01
9.369999999999999218e+00 2.094645800000000113e-02 5.614583389999999730e-01
9.375000000000000000e+00 2.018282659999999853e-02 5.544750529999999955e-01
9.380000000000000782e+00 1.943517900000000034e-02 5.476794139999999755e-01
9.384999999999999787e+00 1.874027929999999911e-02 5.413133380000000328e-01
9.390000000000000568e+00 1.812668710000000030e-02 5.355628030000000317e-01
9.394999999999999574e+00 1.760454939999999899e-02 5.305470079999999866e-01
9.400000000000000355e+00 1.717521030000000032e-02 5.263187649999999662e-01
9.404999999999999361e+00 1.683524549999999842e-02 5.228800319999999946e-01
9.410000000000000142e+00 1.657708369999999834e-02 5.201957569999999809e-01
9.414999999999999147e+00 1.639771779999999943e-02 5.181816320000000031e-01
9.419999999999999929e+00 1.628550250000000005e-02 5.167350859999999546e-01
9.425000000000000711e+00 1.621991030000000111e-02 5.156493340000000147e-01
9.429999999999999716e+00 1.617566159999999850e-02 5.146933150000000401e-01
9.435000000000000497e+00 1.612640389999999910e-02 5.135378010000000160e-01
9.439999999999999503e+00 1.604052040000000096e-02 5.118812069999999492e-01
9.445000000000000284e+00 1.587632439999999909e-02 5.094157929999999501e-01
9.449999999999999289e+00 1.562117139999999980e-02 5.059185320000000319e-01
9.455000000000000071e+00 1.526696930000000056e-02 5.012892220000000343e-01
9.460000000000000853e+00 1.482154159999999991e-02 4.957064569999999892e-01
9.464999999999999858e+00 1.430908120000000047e-02 4.895851390000000025e-01
9.470000000000000639e+00 1.375745190000000027e-02 4.834585390000000205e-01
9.474999999999999645e+00 1.321231349999999957e-02 4.777722870000000177e-01
9.480000000000000426e+00 1.271013680000000062e-02 4.728261870000000089e-01
9.484999999999999432e+00 1.228387400000000018e-02 4.688689280000000181e-01
9.490000000000000213e+00 1.196196970000000005e-02 4.660388950000000086e-01
9.494999999999999218e+00 1.175431830000000025e-02 4.644041079999999821e-01
9.500000000000000000e+00 1.167035420000000004e-02 4.640005660000000032e-01
9.505000000000000782e+00 1.171242779999999949e-02 4.647938289999999917e-01
9.509999999999999787e+00 1.188001049999999961e-02 4.667066959999999765e-01
9.515000000000000568e+00 1.216000920000000034e-02 4.695621520000000104e-01
9.519999999999999574e+00 1.252328649999999953e-02 4.731254819999999861e-01
9.525000000000000355e+00 1.294936889999999917e-02 4.771090789999999915e-01
9.529999999999999361e+00 1.339888770000000062e-02 4.812575270000000183e-01
9.535000000000000142e+00 1.385608619999999930e-02 4.854136780000000151e-01
9.539999999999999147e+00 1.432291309999999922e-02 4.895496810000000143e-01
9.544999999999999929e+00 1.480103429999999991e-02 4.936897519999999817e-01
9.550000000000000711e+00 1.528886580000000071e-02 4.978674810000000006e-01
9.554999999999999716e+00 1.578670189999999834e-02 5.021411869999999888e-01
9.560000000000000497e+00 1.630148749999999966e-02 5.065676500000000360e-01
9.564999999999999503e+00 1.682452679999999964e-02 5.111569430000000303e-01
9.570000000000000284e+00 1.736435219999999877e-02 5.159816780000000547e-01
9.574999999999999289e+00 1.790421149999999947e-02 5.210136579999999906e-01
9.580000000000000071e+00 1.844408230000000107e-02 5.262490180000000128e-01
9.585000000000000853e+00 1.897366600000000014e-02 5.316101269999999879e-01
9.589999999999999858e+00 1.948351900000000123e-02 5.370136880000000446e-01
9.595000000000000639e+00 1.996617720000000082e-02 5.423619669999999449e-01
9.599999999999999645e+00 2.041361620000000168e-02 5.475717660000000153e-01
9.605000000000000426e+00 2.083176960000000105e-02 5.525685179999999530e-01
9.609999999999999432e+00 2.121098600000000112e-02 5.572564730000000299e-01
9.615000000000000213e+00 2.154031979999999902e-02 5.615139460000000415e-01
9.619999999999999218e+00 2.181644259999999946e-02 5.652566879999999516e-01
9.625000000000000000e+00 2.202654659999999862e-02 5.683489560000000163e-01
9.630000000000000782e+00 2.216444450000000163e-02 5.706771579999999622e-01
9.634999999999999787e+00 2.220523680000000000e-02 5.720305629999999919e-01
9.640000000000000568e+00 2.212957130000000119e-02 5.722402269999999902e-01
9.644999999999999574e+00 2.192815269999999830e-02 5.711475990000000058e-01
9.650000000000000355e+00 2.158354139999999963e-02 5.685573259999999740e-01
9.654999999999999361e+00 2.107974389999999962e-02 5.643245679999999709e-01
9.660000000000000142e+00 2.040955540000000124e-02 5.583880509999999964e-01
9.664999999999999147e+00 1.959421890000000166e-02 5.509091080000000362e-01
9.669999999999999929e+00 1.866245559999999901e-02 5.422713620000000345e-01
9.675000000000000711e+00 1.766755060000000169e-02 5.330850019999999745e-01
9.679999999999999716e+00 1.667303059999999948e-02 5.239814259999999724e-01
9.685000000000000497e+00 1.575744659999999894e-02 5.154630700000000232e-01
9.689999999999999503e+00 1.496932550000000008e-02 5.079913059999999758e-01
9.695000000000000284e+00 1.434765630000000083e-02 5.018690479999999843e-01
9.699999999999999289e+00 1.390434530000000078e-02 4.972335889999999758e-01
9.705000000000000071e+00 1.363217769999999947e-02 4.940596139999999803e-01
9.710000000000000853e+00 1.351124570000000052e-02 4.921804969999999946e-01
9.714999999999999858e+00 1.351931649999999971e-02 4.913915609999999767e-01
9.720000000000000639e+00 1.363170590000000078e-02 4.914490830000000088e-01
9.724999999999999645e+00 1.381075799999999937e-02 4.920967139999999906e-01
9.730000000000000426e+00 1.403014780000000003e-02 4.931936399999999887e-01
9.734999999999999432e+00 1.429080679999999992e-02 4.946240909999999880e-01
9.740000000000000213e+00 1.458162439999999976e-02 4.963587429999999912e-01
9.744999999999999218e+00 1.490118980000000072e-02 4.983485590000000243e-01
9.750000000000000000e+00 1.524834100000000033e-02 5.005651880000000498e-01
9.755000000000000782e+00 1.561214650000000009e-02 5.029779290000000458e-01
9.759999999999999787e+00 1.597239120000000165e-02 5.055079630000000046e-01
9.765000000000000568e+00 1.630933530000000173e-02 5.080551599999999501e-01
9.769999999999999574e+00 1.662375309999999939e-02 5.105953389999999814e-01
9.775000000000000355e+00 1.692532459999999961e-02 5.131874069999999843e-01
9.779999999999999361e+00 1.721619590000000172e-02 5.159417769999999903e-01
9.785000000000000142e+00 1.751347019999999893e-02 5.190539579999999820e-01
9.789999999999999147e+00 1.782928530000000081e-02 5.226083519999999982e-01
9.794999999999999929e+00 1.818478340000000137e-02 5.266695500000000418e-01
9.800000000000000711e+00 1.857663559999999867e-02 5.311796749999999623e-01
9.804999999999999716e+00 1.898893750000000061e-02 5.359944119999999756e-01
9.810000000000000497e+00 1.940394299999999989e-02 5.409055350000000484e-01
9.814999999999999503e+00 1.981424000000000032e-02 5.457396879999999451e-01
9.820000000000000284e+00 2.020298029999999939e-02 5.503473020000000382e-01
9.824999999999999289e+00 2.055758560000000082e-02 5.546273550000000441e-01
9.830000000000000071e+00 2.088282710000000097e-02 5.585636600000000174e-01
9.835000000000000853e+00 2.117811060000000106e-02 5.621112529999999774e-01
9.839999999999999858e+00 2.143989450000000074e-02 5.652241869999999890e-01
9.845000000000000639e+00 2.166509980000000044e-02 5.678699699999999462e-01
9.849999999999999645e+00 2.183664349999999907e-02 5.699310340000000030e-01
9.855000000000000426e+00 2.192765459999999889e-02 5.712321000000000204e-01
9.859999999999999432e+00 2.192338669999999851e-02 5.715778219999999576e-01
9.865000000000000213e+00 2.179800620000000091e-02 5.707002899999999990e-01
9.869999999999999218e+00 2.152487009999999937e-02 5.683678800000000475e-01
9.875000000000000000e+00 2.108531970000000061e-02 5.644204640000000106e-01
9.880000000000000782e+00 2.047658399999999906e-02 5.588008180000000324e-01
9.884999999999999787e+00 1.971701639999999880e-02 5.517060080000000255e-01
9.890000000000000568e+00 1.884439040000000093e-02 5.435791169999999450e-01
9.894999999999999574e+00 1.792380689999999860e-02 5.351545730000000223e-01
9.900000000000000355e+00 1.704194519999999852e-02 5.271497250000000134e-01
9.904999999999999361e+00 1.626567420000000000e-02 5.200683619999999507e-01
9.910000000000000142e+00 1.564420359999999996e-02 5.142796160000000505e-01
9.914999999999999147e+00 1.520763250000000018e-02 5.100144949999999566e-01
9.919999999999999929e+00 1.496564289999999936e-02 5.073149989999999887e-01
9.925000000000000711e+00 1.489511380000000003e-02 5.060173900000000113e-01
9.929999999999999716e+00 1.496042260000000033e-02 5.058413250000000083e-01
9.935000000000000497e+00 1.512328569999999914e-02 5.064884849999999883e-01
9.939999999999999503e+00 1.534698079999999992e-02 5.076527849999999953e-01
9.945000000000000284e+00 1.560553810000000000e-02 5.091681519999999850e-01
9.949999999999999289e+00 1.589393190000000164e-02 5.109121020000000346e-01
9.955000000000000071e+00 1.620319370000000009e-02 5.128380000000000161e-01
9.960000000000000853e+00 1.653252079999999874e-02 5.149561139999999648e-01
9.964999999999999858e+00 1.688025339999999971e-02 5.172398980000000313e-01
9.970000000000000639e+00 1.725146300000000160e-02 5.197264099999999720e-01
9.974999999999999645e+00 1.764249169999999867e-02 5.224095829999999552e-01
9.980000000000000426e+00 1.804687820000000151e-02 5.253038309999999989e-01
9.984999999999999432e+00 1.846497030000000122e-02 5.284744129999999762e-01
9.990000000000000213e+00 1.889842120000000125e-02 5.319595710000000199e-01
9.994999999999999218e+00 1.933705989999999833e-02 5.357214209999999754e-01
1.000000000000000000e+01 1.977094529999999864e-02 5.396935040000000461e-01
1.000500000000000078e+01 2.017975329999999873e-02 5.437279499999999599e-01
1.000999999999999979e+01 2.053290639999999848e-02 5.475962899999999856e-01
1.001500000000000057e+01 2.080960830000000081e-02 5.510363790000000206e-01
1.001999999999999957e+01 2.098455349999999928e-02 5.537560670000000185e-01
1.002500000000000036e+01 2.103600480000000078e-02 5.554538959999999470e-01
1.002999999999999936e+01 2.093515619999999910e-02 5.558728379999999802e-01
1.003500000000000014e+01 2.068760039999999883e-02 5.547865069999999843e-01
1.003999999999999915e+01 2.027600380000000105e-02 5.520939839999999821e-01
1.004499999999999993e+01 1.970684220000000139e-02 5.477960490000000071e-01
1.005000000000000071e+01 1.900710759999999985e-02 5.420704109999999742e-01
1.005499999999999972e+01 1.821533289999999888e-02 5.353115750000000395e-01
1.006000000000000050e+01 1.737799619999999892e-02 5.280142199999999786e-01
1.006499999999999950e+01 1.654477650000000036e-02 5.206770429999999505e-01
1.007000000000000028e+01 1.576431260000000015e-02 5.137153100000000361e-01
1.007499999999999929e+01 1.507487339999999919e-02 5.074709899999999552e-01
1.008000000000000007e+01 1.451164890000000013e-02 5.022318930000000403e-01
1.008500000000000085e+01 1.409163010000000042e-02 4.981521449999999906e-01
1.008999999999999986e+01 1.382143700000000065e-02 4.952703989999999723e-01
1.009500000000000064e+01 1.368867659999999965e-02 4.935039849999999784e-01
1.009999999999999964e+01 1.368446880000000025e-02 4.927657730000000180e-01
1.010500000000000043e+01 1.378172450000000014e-02 4.928593920000000073e-01
1.010999999999999943e+01 1.395349260000000070e-02 4.935496830000000168e-01
1.011500000000000021e+01 1.418937569999999954e-02 4.946790739999999964e-01
1.011999999999999922e+01 1.445608280000000058e-02 4.960833359999999859e-01
1.012500000000000000e+01 1.475468169999999933e-02 4.976996269999999778e-01
1.013000000000000078e+01 1.506747930000000048e-02 4.994998429999999989e-01
1.013499999999999979e+01 1.539575259999999973e-02 5.014679779999999809e-01
1.014000000000000057e+01 1.574133579999999893e-02 5.036382520000000085e-01
1.014499999999999957e+01 1.609236530000000137e-02 5.059889560000000452e-01
1.015000000000000036e+01 1.644848330000000039e-02 5.085445130000000313e-01
1.015499999999999936e+01 1.680436479999999899e-02 5.113028139999999944e-01
1.016000000000000014e+01 1.715657079999999973e-02 5.142737389999999520e-01
1.016499999999999915e+01 1.750873249999999881e-02 5.175025420000000098e-01
1.016999999999999993e+01 1.786405549999999995e-02 5.210296479999999564e-01
1.017500000000000071e+01 1.822832729999999957e-02 5.248946540000000160e-01
1.017999999999999972e+01 1.860180499999999904e-02 5.290729050000000377e-01
1.018500000000000050e+01 1.898540790000000089e-02 5.334996579999999877e-01
1.018999999999999950e+01 1.937067710000000068e-02 5.380705489999999536e-01
1.019500000000000028e+01 1.974927060000000040e-02 5.426624939999999953e-01
1.019999999999999929e+01 2.011217120000000080e-02 5.471514950000000432e-01
1.020500000000000007e+01 2.045448739999999876e-02 5.514417350000000440e-01
1.021000000000000085e+01 2.077352520000000022e-02 5.554571029999999521e-01
1.021499999999999986e+01 2.106602299999999969e-02 5.591534470000000256e-01
1.022000000000000064e+01 2.132956110000000169e-02 5.624865409999999510e-01
1.022499999999999964e+01 2.156388529999999845e-02 5.654377670000000355e-01
1.023000000000000043e+01 2.176343039999999868e-02 5.679580300000000026e-01
1.023499999999999943e+01 2.191939529999999831e-02 5.699789090000000336e-01
1.024000000000000021e+01 2.202205999999999955e-02 5.713969370000000492e-01
1.024499999999999922e+01 2.205103900000000144e-02 5.720594180000000417e-01
1.025000000000000000e+01 2.198367860000000062e-02 5.717787279999999583e-01
1.025500000000000078e+01 2.179571599999999970e-02 5.703332049999999542e-01
1.025999999999999979e+01 2.147236409999999859e-02 5.675034140000000393e-01
1.026500000000000057e+01 2.098765130000000007e-02 5.631093780000000493e-01
1.026999999999999957e+01 2.033671789999999882e-02 5.570627780000000362e-01
1.027500000000000036e+01 1.953154990000000035e-02 5.494944590000000462e-01
1.027999999999999936e+01 1.860636289999999943e-02 5.407820070000000090e-01
1.028500000000000014e+01 1.761010149999999927e-02 5.315271849999999576e-01
1.028999999999999915e+01 1.661603600000000069e-02 5.223912880000000092e-01
1.029499999999999993e+01 1.569262479999999904e-02 5.139220129999999553e-01
1.030000000000000071e+01 1.489606989999999950e-02 5.065326839999999553e-01
1.030499999999999972e+01 1.426568419999999990e-02 5.005405469999999468e-01
1.031000000000000050e+01 1.382515219999999947e-02 4.961023179999999866e-01
1.031499999999999950e+01 1.357143620000000016e-02 4.932147510000000068e-01
1.032000000000000028e+01 1.348774770000000026e-02 4.917447759999999946e-01
1.032499999999999929e+01 1.354281109999999969e-02 4.914552480000000112e-01
1.033000000000000007e+01 1.370056109999999959e-02 4.920357009999999920e-01
1.033500000000000085e+01 1.392593320000000065e-02 4.932123999999999953e-01
1.033999999999999986e+01 1.419652920000000033e-02 4.947865100000000127e-01
1.034500000000000064e+01 1.450119970000000001e-02 4.966538870000000161e-01
1.034999999999999964e+01 1.483110749999999936e-02 4.987473969999999812e-01
1.035500000000000043e+01 1.517832069999999929e-02 5.010663520000000482e-01
1.035999999999999943e+01 1.554724399999999999e-02 5.036095160000000348e-01
1.036500000000000021e+01 1.592693690000000079e-02 5.063335249999999510e-01
1.036999999999999922e+01 1.630887729999999994e-02 5.091799580000000436e-01
1.037500000000000000e+01 1.668219179999999927e-02 5.121282339999999600e-01
1.038000000000000078e+01 1.705601799999999918e-02 5.152765369999999789e-01
1.038499999999999979e+01 1.744902029999999965e-02 5.188229970000000080e-01
1.039000000000000057e+01 1.787644789999999831e-02 5.229182289999999567e-01
1.039499999999999957e+01 1.834566359999999924e-02 5.276042619999999905e-01
1.040000000000000036e+01 1.884099590000000088e-02 5.327707350000000508e-01
1.040499999999999936e+01 1.934234339999999983e-02 5.382229080000000554e-01
1.041000000000000014e+01 1.983409660000000005e-02 5.437542330000000312e-01
1.041499999999999915e+01 2.029141939999999991e-02 5.491831919999999867e-01
1.041999999999999993e+01 2.071353310000000059e-02 5.543611720000000131e-01
1.042500000000000071e+01 2.109125519999999893e-02 5.591449800000000137e-01
1.042999999999999972e+01 2.141469660000000150e-02 5.634021000000000168e-01
1.043500000000000050e+01 2.167203779999999844e-02 5.669967150000000400e-01
1.043999999999999950e+01 2.184531600000000004e-02 5.697509360000000411e-01
1.044500000000000028e+01 2.191912429999999870e-02 5.714727640000000219e-01
1.044999999999999929e+01 2.186606249999999835e-02 5.719246629999999998e-01
1.045500000000000007e+01 2.166700259999999878e-02 5.708821950000000367e-01
1.046000000000000085e+01 2.129828539999999854e-02 5.681267239999999719e-01
1.046499999999999986e+01 2.075497410000000029e-02 5.635660329999999663e-01
1.047000000000000064e+01 2.004541030000000015e-02 5.573067360000000248e-01
1.047499999999999964e+01 1.919992309999999855e-02 5.497512770000000382e-01
1.048000000000000043e+01 1.828359389999999890e-02 5.415788219999999598e-01
1.048499999999999943e+01 1.737760710000000111e-02 5.335562900000000441e-01
1.049000000000000021e+01 1.655876950000000070e-02 5.262908389999999548e-01
1.049499999999999922e+01 1.588394489999999867e-02 5.201999339999999750e-01
1.050000000000000000e+01 1.538915190000000009e-02 5.155558909999999884e-01
1.050500000000000078e+01 1.508369730000000061e-02 5.124339599999999662e-01
1.050999999999999979e+01 1.494680320000000076e-02 5.107031659999999862e-01
1.051500000000000057e+01 1.494319550000000087e-02 5.100893779999999822e-01
1.051999999999999957e+01 1.503754979999999929e-02 5.102871759999999535e-01
1.052500000000000036e+01 1.519310530000000069e-02 5.110162350000000409e-01
1.052999999999999936e+01 1.539038759999999950e-02 5.120676410000000178e-01
1.053500000000000014e+01 1.561433010000000052e-02 5.133472930000000378e-01
1.053999999999999915e+01 1.585605370000000083e-02 5.147969690000000487e-01
1.054499999999999993e+01 1.611860160000000083e-02 5.164042229999999956e-01
1.055000000000000071e+01 1.640568289999999943e-02 5.181890000000000107e-01
1.055499999999999972e+01 1.670892599999999895e-02 5.201122150000000444e-01
1.056000000000000050e+01 1.701960849999999831e-02 5.221316230000000447e-01
1.056499999999999950e+01 1.733971360000000073e-02 5.243023540000000260e-01
1.057000000000000028e+01 1.767070249999999967e-02 5.266930039999999646e-01
1.057499999999999929e+01 1.801992830000000156e-02 5.293789840000000524e-01
1.058000000000000007e+01 1.838044990000000170e-02 5.323707420000000079e-01
1.058500000000000085e+01 1.873641980000000096e-02 5.355871669999999751e-01
1.058999999999999986e+01 1.906841219999999906e-02 5.388491319999999529e-01
1.059500000000000064e+01 1.934628019999999962e-02 5.418974439999999504e-01
1.059999999999999964e+01 1.953684480000000140e-02 5.444139719999999683e-01
1.060500000000000043e+01 1.960641219999999935e-02 5.460284690000000163e-01
1.060999999999999943e+01 1.952222610000000150e-02 5.463304599999999622e-01
1.061500000000000021e+01 1.925841459999999908e-02 5.450171139999999692e-01
1.061999999999999922e+01 1.880442120000000092e-02 5.418669659999999499e-01
1.062500000000000000e+01 1.816332829999999995e-02 5.368261659999999935e-01
1.063000000000000078e+01 1.736432070000000147e-02 5.301277469999999825e-01
1.063499999999999979e+01 1.645743989999999893e-02 5.222884469999999890e-01
1.064000000000000057e+01 1.550619710000000068e-02 5.139741519999999619e-01
1.064499999999999957e+01 1.457792509999999986e-02 5.058109280000000485e-01
1.065000000000000036e+01 1.373685690000000029e-02 4.983162780000000014e-01
1.065499999999999936e+01 1.303075979999999967e-02 4.918925690000000017e-01
1.066000000000000014e+01 1.249272870000000049e-02 4.868092900000000056e-01
1.066499999999999915e+01 1.213628939999999989e-02 4.831311200000000250e-01
1.066999999999999993e+01 1.193807199999999923e-02 4.807889679999999832e-01
1.067500000000000071e+01 1.188455499999999977e-02 4.796020650000000218e-01
1.067999999999999972e+01 1.195257389999999920e-02 4.793633159999999838e-01
1.068500000000000050e+01 1.209948840000000039e-02 4.798179550000000182e-01
1.068999999999999950e+01 1.231202739999999983e-02 4.807475820000000066e-01
1.069500000000000028e+01 1.256390370000000020e-02 4.820399289999999781e-01
1.069999999999999929e+01 1.284877639999999939e-02 4.836216070000000089e-01
1.070500000000000007e+01 1.316467089999999972e-02 4.854704850000000071e-01
1.071000000000000085e+01 1.350930409999999936e-02 4.875861839999999781e-01
1.071499999999999986e+01 1.387698979999999957e-02 4.899481119999999912e-01
1.072000000000000064e+01 1.426772440000000086e-02 4.925822309999999815e-01
1.072499999999999964e+01 1.467904660000000049e-02 4.955151839999999974e-01
1.073000000000000043e+01 1.510928939999999984e-02 4.987787140000000119e-01
1.073499999999999943e+01 1.555825369999999999e-02 5.024462200000000545e-01
1.074000000000000021e+01 1.602160529999999833e-02 5.065257199999999571e-01
1.074499999999999922e+01 1.650102339999999848e-02 5.110451129999999953e-01
1.075000000000000000e+01 1.699146110000000071e-02 5.159663709999999792e-01
1.075500000000000078e+01 1.748030730000000102e-02 5.211803910000000206e-01
1.075999999999999979e+01 1.795696319999999860e-02 5.265617339999999480e-01
1.076500000000000057e+01 1.840702049999999937e-02 5.319412380000000384e-01
1.076999999999999957e+01 1.882606720000000108e-02 5.371898019999999940e-01
1.077500000000000036e+01 1.920955759999999971e-02 5.422080950000000010e-01
1.077999999999999936e+01 1.955817569999999950e-02 5.469169120000000328e-01
1.078500000000000014e+01 1.987719829999999924e-02 5.512977789999999878e-01
1.078999999999999915e+01 2.016579610000000106e-02 5.553331670000000164e-01
1.079499999999999993e+01 2.043390499999999874e-02 5.590595779999999460e-01
1.080000000000000071e+01 2.067775659999999960e-02 5.624524290000000315e-01
1.080499999999999972e+01 2.090912669999999904e-02 5.655876069999999922e-01
1.081000000000000050e+01 2.112608519999999851e-02 5.684561919999999713e-01
1.081499999999999950e+01 2.133278909999999917e-02 5.710931310000000316e-01
1.082000000000000028e+01 2.152462210000000153e-02 5.735009559999999507e-01
1.082499999999999929e+01 2.171160969999999871e-02 5.757060179999999860e-01
1.083000000000000007e+01 2.188164050000000055e-02 5.776993950000000044e-01
1.083500000000000085e+01 2.204248480000000135e-02 5.794930529999999802e-01
1.083999999999999986e+01 2.218942609999999954e-02 5.810680689999999649e-01
1.084500000000000064e+01 2.231398329999999958e-02 5.823980869999999532e-01
1.084999999999999964e+01 2.240997969999999895e-02 5.834406309999999873e-01
1.085500000000000043e+01 2.247064559999999850e-02 5.841006770000000126e-01
1.085999999999999943e+01 2.247923779999999941e-02 5.842941680000000026e-01
1.086500000000000021e+01 2.241864959999999990e-02 5.838602899999999485e-01
1.086999999999999922e+01 2.227140270000000158e-02 5.826342669999999835e-01
1.087500000000000000e+01 2.201598420000000153e-02 5.804187680000000293e-01
1.088000000000000078e+01 2.163254720000000117e-02 5.769944670000000109e-01
1.088499999999999979e+01 2.110285270000000074e-02 5.721630739999999937e-01
1.089000000000000057e+01 2.041601560000000024e-02 5.657748590000000188e-01
1.089499999999999957e+01 1.957301900000000053e-02 5.577963019999999661e-01
1.090000000000000036e+01 1.858826959999999862e-02 5.483698470000000214e-01
1.090499999999999936e+01 1.749201879999999834e-02 5.378815399999999913e-01
1.091000000000000014e+01 1.633726120000000143e-02 5.269110160000000098e-01
1.091499999999999915e+01 1.518513839999999920e-02 5.160748590000000524e-01
1.091999999999999993e+01 1.410165919999999996e-02 5.059045739999999958e-01
1.092500000000000071e+01 1.314739520000000016e-02 4.968421310000000202e-01
1.092999999999999972e+01 1.236679390000000080e-02 4.892675730000000112e-01
1.093500000000000050e+01 1.179037770000000013e-02 4.833638980000000140e-01
1.093999999999999950e+01 1.142060339999999979e-02 4.791567440000000233e-01
1.094500000000000028e+01 1.123872870000000058e-02 4.765909079999999798e-01
1.094999999999999929e+01 1.122367860000000016e-02 4.754139439999999772e-01
1.095500000000000007e+01 1.133710679999999985e-02 4.753110569999999813e-01
1.096000000000000085e+01 1.153575410000000009e-02 4.759970510000000044e-01
1.096499999999999986e+01 1.179504789999999935e-02 4.772188709999999889e-01
1.097000000000000064e+01 1.209667549999999918e-02 4.788750159999999867e-01
1.097499999999999964e+01 1.243706959999999959e-02 4.809100980000000081e-01
1.098000000000000043e+01 1.281715429999999954e-02 4.833223480000000127e-01
1.098499999999999943e+01 1.324174510000000055e-02 4.861723800000000151e-01
1.099000000000000021e+01 1.371780000000000048e-02 4.895403429999999889e-01
1.099499999999999922e+01 1.423947100000000007e-02 4.933925189999999739e-01
1.100000000000000000e+01 1.477576499999999973e-02 4.975402230000000037e-01
1.100500000000000078e+01 1.530140060000000080e-02 5.018043349999999903e-01
1.100999999999999979e+01 1.579373800000000161e-02 5.060531350000000428e-01
1.101500000000000057e+01 1.624653519999999865e-02 5.102509410000000134e-01
1.101999999999999957e+01 1.665513490000000013e-02 5.143752160000000240e-01
1.102500000000000036e+01 1.702138679999999973e-02 5.184199449999999931e-01
1.102999999999999936e+01 1.734604639999999878e-02 5.223670169999999890e-01
1.103500000000000014e+01 1.762934780000000035e-02 5.261696409999999657e-01
1.103999999999999915e+01 1.787340239999999844e-02 5.297979750000000321e-01
1.104499999999999993e+01 1.808261959999999877e-02 5.332040160000000029e-01
1.105000000000000071e+01 1.825982680000000011e-02 5.363507250000000282e-01
1.105499999999999972e+01 1.841161859999999872e-02 5.392301189999999522e-01
1.106000000000000050e+01 1.853190539999999970e-02 5.417714630000000087e-01
1.106499999999999950e+01 1.863343439999999920e-02 5.440222839999999671e-01
1.107000000000000028e+01 1.872025810000000137e-02 5.459940410000000410e-01
1.107499999999999929e+01 1.878744400000000037e-02 5.476692210000000394e-01
1.108000000000000007e+01 1.884936560000000094e-02 5.491205110000000333e-01
1.108500000000000085e+01 1.890026449999999969e-02 5.503369449999999663e-01
1.108999999999999986e+01 1.894138849999999971e-02 5.513353090000000511e-01
1.109500000000000064e+01 1.897637170000000123e-02 5.521432539999999722e-01
1.109999999999999964e+01 1.900009119999999940e-02 5.527415300000000364e-01
1.110500000000000043e+01 1.901568010000000142e-02 5.531512020000000085e-01
1.110999999999999943e+01 1.902247550000000023e-02 5.533839990000000153e-01
1.111500000000000021e+01 1.902285969999999854e-02 5.534709859999999981e-01
1.111999999999999922e+01 1.901802439999999983e-02 5.534498820000000041e-01
1.112500000000000000e+01 1.901159939999999895e-02 5.533723310000000506e-01
1.113000000000000078e+01 1.900702199999999842e-02 5.532779829999999732e-01
1.113499999999999979e+01 1.900353830000000091e-02 5.531955490000000086e-01
1.114000000000000057e+01 1.900498709999999883e-02 5.531649410000000211e-01
1.114499999999999957e+01 1.900869380000000039e-02 5.531834060000000441e-01
1.115000000000000036e+01 1.901357329999999943e-02 5.532643529999999865e-01
1.115499999999999936e+01 1.902283650000000104e-02 5.534150340000000279e-01
1.116000000000000014e+01 1.903904030000000067e-02 5.536525860000000021e-01
1.116499999999999915e+01 1.905861270000000149e-02 5.539611840000000509e-01
1.116999999999999993e+01 1.908708350000000095e-02 5.543587199999999715e-01
1.117500000000000071e+01 1.912429369999999948e-02 5.548357430000000479e-01
1.117999999999999972e+01 1.916808620000000005e-02 5.553910549999999668e-01
1.118500000000000050e+01 1.921955449999999954e-02 5.560327309999999468e-01
1.118999999999999950e+01 1.928293699999999999e-02 5.567780230000000108e-01
1.119500000000000028e+01 1.936224120000000146e-02 5.576507410000000053e-01
1.119999999999999929e+01 1.945901280000000150e-02 5.586738959999999476e-01
1.120500000000000007e+01 1.957828119999999866e-02 5.598747389999999546e-01
1.121000000000000085e+01 1.972330720000000162e-02 5.612880949999999869e-01
1.121499999999999986e+01 1.988890520000000106e-02 5.628863619999999734e-01
1.122000000000000064e+01 2.007488749999999933e-02 5.646653169999999999e-01
1.122499999999999964e+01 2.027775269999999852e-02 5.665900929999999613e-01
1.123000000000000043e+01 2.048876050000000143e-02 5.685908259999999936e-01
1.123499999999999943e+01 2.069626639999999976e-02 5.705871839999999695e-01
1.124000000000000021e+01 2.089587860000000075e-02 5.725309950000000425e-01
1.124499999999999922e+01 2.107504820000000167e-02 5.743221739999999631e-01
1.125000000000000000e+01 2.122726850000000026e-02 5.759023690000000251e-01
1.125500000000000078e+01 2.135169060000000063e-02 5.771865929999999700e-01
1.125999999999999979e+01 2.143436290000000008e-02 5.780928469999999653e-01
1.126500000000000057e+01 2.146630349999999882e-02 5.785466599999999904e-01
1.126999999999999957e+01 2.143810430000000003e-02 5.784408720000000503e-01
1.127500000000000036e+01 2.134327540000000023e-02 5.776912170000000346e-01
1.127999999999999936e+01 2.117330149999999828e-02 5.762528839999999652e-01
1.128500000000000014e+01 2.092942539999999990e-02 5.740679130000000407e-01
1.128999999999999915e+01 2.060419200000000034e-02 5.711520110000000150e-01
1.129499999999999993e+01 2.020803510000000053e-02 5.675706489999999826e-01
1.130000000000000071e+01 1.975670020000000124e-02 5.634953059999999736e-01
1.130499999999999972e+01 1.927667469999999952e-02 5.591675520000000121e-01
1.131000000000000050e+01 1.880134920000000112e-02 5.548734709999999515e-01
1.131499999999999950e+01 1.836176839999999894e-02 5.508866449999999526e-01
1.132000000000000028e+01 1.799989980000000003e-02 5.474726760000000469e-01
1.132499999999999929e+01 1.773515679999999872e-02 5.448318610000000284e-01
1.133000000000000007e+01 1.757710109999999909e-02 5.430581799999999459e-01
1.133500000000000085e+01 1.752321540000000011e-02 5.421613600000000366e-01
1.133999999999999986e+01 1.756637709999999894e-02 5.420920230000000339e-01
1.134500000000000064e+01 1.768739500000000159e-02 5.426864670000000057e-01
1.134999999999999964e+01 1.786335210000000034e-02 5.437389259999999558e-01
1.135500000000000043e+01 1.806471990000000152e-02 5.450180559999999730e-01
1.135999999999999943e+01 1.827166419999999916e-02 5.463473989999999558e-01
1.136500000000000021e+01 1.846041769999999874e-02 5.475531930000000491e-01
1.136999999999999922e+01 1.862480080000000066e-02 5.485697360000000300e-01
1.137500000000000000e+01 1.875827659999999841e-02 5.493161450000000334e-01
1.138000000000000078e+01 1.884511989999999859e-02 5.496743360000000411e-01
1.138499999999999979e+01 1.887851980000000013e-02 5.495631699999999897e-01
1.139000000000000057e+01 1.883328630000000170e-02 5.487687470000000012e-01
1.139499999999999957e+01 1.868778030000000159e-02 5.471225389999999633e-01
1.140000000000000036e+01 1.842234549999999943e-02 5.444234230000000174e-01
1.140499999999999936e+01 1.802417389999999911e-02 5.405296729999999883e-01
1.141000000000000014e+01 1.748780200000000021e-02 5.353844660000000033e-01
1.141499999999999915e+01 1.681457189999999852e-02 5.290678840000000438e-01
1.141999999999999993e+01 1.603698939999999989e-02 5.219012320000000482e-01
1.142500000000000071e+01 1.520746559999999921e-02 5.143858479999999789e-01
1.142999999999999972e+01 1.438936289999999917e-02 5.071156770000000424e-01
1.143500000000000050e+01 1.364385629999999988e-02 5.005490259999999525e-01
1.143999999999999950e+01 1.302350189999999970e-02 4.950740650000000076e-01
1.144500000000000028e+01 1.257085190000000081e-02 4.909651010000000149e-01
1.144999999999999929e+01 1.230120919999999965e-02 4.883251370000000202e-01
1.145500000000000007e+01 1.220247420000000055e-02 4.870524279999999817e-01
1.146000000000000085e+01 1.225002239999999944e-02 4.869668810000000181e-01
1.146499999999999986e+01 1.240968190000000040e-02 4.877798810000000262e-01
1.147000000000000064e+01 1.265766999999999934e-02 4.892659710000000217e-01
1.147499999999999964e+01 1.296614150000000021e-02 4.912614439999999916e-01
1.148000000000000043e+01 1.331478059999999936e-02 4.935684900000000264e-01
1.148499999999999943e+01 1.369745399999999953e-02 4.961199760000000181e-01
1.149000000000000021e+01 1.410240590000000002e-02 4.988961459999999848e-01
1.149499999999999922e+01 1.453216610000000047e-02 5.019268639999999726e-01
1.150000000000000000e+01 1.499932279999999923e-02 5.052728979999999703e-01
1.150500000000000078e+01 1.549428230000000038e-02 5.089154510000000187e-01
1.150999999999999979e+01 1.599239280000000138e-02 5.126818869999999473e-01
1.151500000000000057e+01 1.646364260000000163e-02 5.163904489999999736e-01
1.151999999999999957e+01 1.690029239999999919e-02 5.200402160000000551e-01
1.152500000000000036e+01 1.732505109999999890e-02 5.238451480000000382e-01
1.152999999999999936e+01 1.777608469999999996e-02 5.280768110000000348e-01
1.153500000000000014e+01 1.826271729999999829e-02 5.328415650000000170e-01
1.153999999999999915e+01 1.877810879999999849e-02 5.381067769999999806e-01
1.154499999999999993e+01 1.930719510000000055e-02 5.437204180000000386e-01
1.155000000000000071e+01 1.982148469999999926e-02 5.494242059999999706e-01
1.155499999999999972e+01 2.030535990000000013e-02 5.550167740000000460e-01
1.156000000000000050e+01 2.074506850000000166e-02 5.603313030000000028e-01
1.156499999999999950e+01 2.112472010000000094e-02 5.651826709999999698e-01
1.157000000000000028e+01 2.144058260000000077e-02 5.694334880000000432e-01
1.157499999999999929e+01 2.167694720000000116e-02 5.729080579999999978e-01
1.158000000000000007e+01 2.180855129999999947e-02 5.753640880000000513e-01
1.158500000000000085e+01 2.181808630000000096e-02 5.765842960000000517e-01
1.158999999999999986e+01 2.167799390000000118e-02 5.762934109999999777e-01
1.159500000000000064e+01 2.136397209999999977e-02 5.742316179999999992e-01
1.159999999999999964e+01 2.086995809999999882e-02 5.702587759999999673e-01
1.160500000000000043e+01 2.019416359999999869e-02 5.643625839999999450e-01
1.160999999999999943e+01 1.935908139999999861e-02 5.568358869999999738e-01
1.161500000000000021e+01 1.841384650000000081e-02 5.482959309999999586e-01
1.161999999999999922e+01 1.743567869999999853e-02 5.395211170000000500e-01
1.162500000000000000e+01 1.650594240000000101e-02 5.312156220000000539e-01
1.163000000000000078e+01 1.569652499999999937e-02 5.238976829999999474e-01
1.163499999999999979e+01 1.505423950000000025e-02 5.179462799999999811e-01
1.164000000000000057e+01 1.460545119999999940e-02 5.135328169999999748e-01
1.164499999999999957e+01 1.433974210000000041e-02 5.106570249999999866e-01
1.165000000000000036e+01 1.423376559999999999e-02 5.090988060000000148e-01
1.165499999999999936e+01 1.425444130000000018e-02 5.085894220000000132e-01
1.166000000000000014e+01 1.436349009999999919e-02 5.088188369999999683e-01
1.166499999999999915e+01 1.452865230000000007e-02 5.095359569999999838e-01
1.166999999999999993e+01 1.472909069999999918e-02 5.105718889999999455e-01
1.167500000000000071e+01 1.496139670000000074e-02 5.118473580000000300e-01
1.167999999999999972e+01 1.521664869999999996e-02 5.133298649999999963e-01
1.168500000000000050e+01 1.550216930000000021e-02 5.150166929999999699e-01
1.168999999999999950e+01 1.581570770000000070e-02 5.169533800000000179e-01
1.169500000000000028e+01 1.615498140000000069e-02 5.191357880000000424e-01
1.169999999999999929e+01 1.651525909999999875e-02 5.215703999999999896e-01
1.170500000000000007e+01 1.688962180000000077e-02 5.242453820000000375e-01
1.171000000000000085e+01 1.728542179999999900e-02 5.272292419999999868e-01
1.171499999999999986e+01 1.769980460000000061e-02 5.305618960000000328e-01
1.172000000000000064e+01 1.812145470000000105e-02 5.342394099999999701e-01
1.172499999999999964e+01 1.854369609999999974e-02 5.381920580000000287e-01
1.173000000000000043e+01 1.894544080000000116e-02 5.422427300000000061e-01
1.173499999999999943e+01 1.929505629999999847e-02 5.461261080000000545e-01
1.174000000000000021e+01 1.955552569999999962e-02 5.495100990000000296e-01
1.174499999999999922e+01 1.970224619999999885e-02 5.520535039999999727e-01
1.175000000000000000e+01 1.970392359999999926e-02 5.533716829999999476e-01
1.175500000000000078e+01 1.954004390000000160e-02 5.531631049999999883e-01
1.175999999999999979e+01 1.918930090000000102e-02 5.511725069999999782e-01
1.176500000000000057e+01 1.864883050000000139e-02 5.472983000000000153e-01
1.176999999999999957e+01 1.793857299999999932e-02 5.416542109999999965e-01
1.177500000000000036e+01 1.710434809999999972e-02 5.346687340000000344e-01
1.177999999999999936e+01 1.620026620000000056e-02 5.269794939999999928e-01
1.178500000000000014e+01 1.530040589999999943e-02 5.192671490000000389e-01
1.178999999999999915e+01 1.447385099999999938e-02 5.121003200000000533e-01
1.179499999999999993e+01 1.377672140000000059e-02 5.059451659999999462e-01
1.180000000000000071e+01 1.324781170000000063e-02 5.011048369999999696e-01
1.180499999999999972e+01 1.289494480000000047e-02 4.976861180000000107e-01
1.181000000000000050e+01 1.271175310000000058e-02 4.956250420000000156e-01
1.181499999999999950e+01 1.267608890000000016e-02 4.947349679999999972e-01
1.182000000000000028e+01 1.275735140000000024e-02 4.947693659999999882e-01
1.182499999999999929e+01 1.292166070000000042e-02 4.954755120000000068e-01
1.183000000000000007e+01 1.315062990000000036e-02 4.966558730000000255e-01
1.183500000000000085e+01 1.341721140000000020e-02 4.981581159999999842e-01
1.183999999999999986e+01 1.370947389999999967e-02 4.998976929999999763e-01
1.184500000000000064e+01 1.402708390000000083e-02 5.018454079999999928e-01
1.184999999999999964e+01 1.437184350000000020e-02 5.040229229999999561e-01
1.185500000000000043e+01 1.474030580000000069e-02 5.064126740000000071e-01
1.185999999999999943e+01 1.512740970000000032e-02 5.090270080000000030e-01
1.186500000000000021e+01 1.551898489999999943e-02 5.118149979999999655e-01
1.186999999999999922e+01 1.590980289999999880e-02 5.147194910000000290e-01
1.187500000000000000e+01 1.627921400000000018e-02 5.176354359999999488e-01
1.188000000000000078e+01 1.661619799999999869e-02 5.205073319999999892e-01
1.188499999999999979e+01 1.691739529999999880e-02 5.233377649999999548e-01
1.189000000000000057e+01 1.718625329999999909e-02 5.261583890000000041e-01
1.189499999999999957e+01 1.742558300000000143e-02 5.290105320000000333e-01
1.190000000000000036e+01 1.764026590000000033e-02 5.319169740000000424e-01
1.190499999999999936e+01 1.784014789999999878e-02 5.348924280000000309e-01
1.191000000000000014e+01 1.803321089999999904e-02 5.379294580000000270e-01
1.191499999999999915e+01 1.822917549999999998e-02 5.410063170000000143e-01
1.191999999999999993e+01 1.843219620000000059e-02 5.441216850000000216e-01
1.192500000000000071e+01 1.864274009999999926e-02 5.472433429999999932e-01
1.192999999999999972e+01 1.885513919999999913e-02 5.503288570000000046e-01
1.193500000000000050e+01 1.907377600000000062e-02 5.533563000000000232e-01
1.193999999999999950e+01 1.929669250000000044e-02 5.562878460000000302e-01
1.194500000000000028e+01 1.952239030000000111e-02 5.591043089999999660e-01
1.194999999999999929e+01 1.974812789999999887e-02 5.617922770000000066e-01
1.195500000000000007e+01 1.997456400000000021e-02 5.643479750000000017e-01
1.196000000000000085e+01 2.019614930000000058e-02 5.667647679999999744e-01
1.196499999999999986e+01 2.041120520000000091e-02 5.690483939999999574e-01
1.197000000000000064e+01 2.062326509999999960e-02 5.712117759999999489e-01
1.197499999999999964e+01 2.083467149999999879e-02 5.732600989999999674e-01
1.198000000000000043e+01 2.103940639999999848e-02 5.751836550000000159e-01
1.198499999999999943e+01 2.123398439999999929e-02 5.769811160000000161e-01
1.199000000000000021e+01 2.141425500000000010e-02 5.786353979999999675e-01
1.199499999999999922e+01 2.156520909999999971e-02 5.800643819999999895e-01
1.200000000000000000e+01 2.168084259999999985e-02 5.811917599999999462e-01
1.200500000000000078e+01 2.174239010000000166e-02 5.818650250000000357e-01
1.200999999999999979e+01 2.172197890000000103e-02 5.818794349999999449e-01
1.201500000000000057e+01 2.159795000000000118e-02 5.809887430000000297e-01
1.201999999999999957e+01 2.134726359999999934e-02 5.789420779999999711e-01
1.202500000000000036e+01 2.094367420000000160e-02 5.754674979999999662e-01
1.202999999999999936e+01 2.036994589999999855e-02 5.703637350000000383e-01
1.203500000000000014e+01 1.963450929999999844e-02 5.636214179999999851e-01
1.203999999999999915e+01 1.875489610000000140e-02 5.554355439999999478e-01
1.204499999999999993e+01 1.776673419999999851e-02 5.462900389999999495e-01
1.205000000000000071e+01 1.673536880000000074e-02 5.368457979999999852e-01
1.205499999999999972e+01 1.573053380000000168e-02 5.277374950000000009e-01
1.206000000000000050e+01 1.481679789999999948e-02 5.194364329999999752e-01
1.206499999999999950e+01 1.404848489999999984e-02 5.123292560000000107e-01
1.207000000000000028e+01 1.347000559999999951e-02 5.066587940000000234e-01
1.207499999999999929e+01 1.308362339999999922e-02 5.025208359999999708e-01
1.208000000000000007e+01 1.287288349999999963e-02 4.999132439999999789e-01
1.208500000000000085e+01 1.283288339999999993e-02 4.987079739999999983e-01
1.208999999999999986e+01 1.292766920000000021e-02 4.986467459999999741e-01
1.209500000000000064e+01 1.311806299999999925e-02 4.994105770000000222e-01
1.209999999999999964e+01 1.338276470000000079e-02 5.007478829999999492e-01
1.210500000000000043e+01 1.368505979999999969e-02 5.024391900000000355e-01
1.210999999999999943e+01 1.401163239999999970e-02 5.043806629999999513e-01
1.211500000000000021e+01 1.436412069999999999e-02 5.065547950000000021e-01
1.211999999999999922e+01 1.473833159999999969e-02 5.089582350000000366e-01
1.212500000000000000e+01 1.513927269999999943e-02 5.116031189999999951e-01
1.213000000000000078e+01 1.555600019999999958e-02 5.144861509999999472e-01
1.213499999999999979e+01 1.599398239999999874e-02 5.176154029999999739e-01
1.214000000000000057e+01 1.644122530000000082e-02 5.210010330000000023e-01
1.214499999999999957e+01 1.689820129999999865e-02 5.247003120000000020e-01
1.215000000000000036e+01 1.737698429999999863e-02 5.288053630000000283e-01
1.215499999999999936e+01 1.786454419999999876e-02 5.333063970000000431e-01
1.216000000000000014e+01 1.835871890000000117e-02 5.381394980000000494e-01
1.216499999999999915e+01 1.884471860000000096e-02 5.431612169999999740e-01
1.216999999999999993e+01 1.929858900000000141e-02 5.481638429999999840e-01
1.217500000000000071e+01 1.968678860000000128e-02 5.528817289999999884e-01
1.217999999999999972e+01 1.999926600000000165e-02 5.570812299999999828e-01
1.218500000000000050e+01 2.021950650000000141e-02 5.604908549999999545e-01
1.218999999999999950e+01 2.031718839999999832e-02 5.628043139999999722e-01
1.219500000000000028e+01 2.027152479999999937e-02 5.637534010000000428e-01
1.219999999999999929e+01 2.006209999999999938e-02 5.630935809999999542e-01
1.220500000000000007e+01 1.967336739999999903e-02 5.606221350000000214e-01
1.221000000000000085e+01 1.910383640000000091e-02 5.562365120000000163e-01
1.221499999999999986e+01 1.837127859999999890e-02 5.500541249999999494e-01
1.222000000000000064e+01 1.751341309999999984e-02 5.424596449999999903e-01
1.222499999999999964e+01 1.657657300000000070e-02 5.340682810000000336e-01
1.223000000000000043e+01 1.562241879999999930e-02 5.255458819999999642e-01
1.223499999999999943e+01 1.471790849999999977e-02 5.174566130000000097e-01
1.224000000000000021e+01 1.392771559999999957e-02 5.102430639999999684e-01
1.224499999999999922e+01 1.329051309999999993e-02 5.042304549999999663e-01
1.225000000000000000e+01 1.282068079999999950e-02 4.995990089999999828e-01
1.225500000000000078e+01 1.252587699999999950e-02 4.963711889999999904e-01
1.225999999999999979e+01 1.239521359999999975e-02 4.944611309999999982e-01
1.226500000000000057e+01 1.240248310000000020e-02 4.936626669999999995e-01
1.226999999999999957e+01 1.250133410000000070e-02 4.936895070000000274e-01
1.227500000000000036e+01 1.267023580000000045e-02 4.943219079999999765e-01
1.227999999999999936e+01 1.288997310000000035e-02 4.953590429999999989e-01
1.228500000000000014e+01 1.315477540000000063e-02 4.967350990000000133e-01
1.228999999999999915e+01 1.345219920000000069e-02 4.983972440000000170e-01
1.229499999999999993e+01 1.377732620000000040e-02 5.003217140000000285e-01
1.230000000000000071e+01 1.413172660000000004e-02 5.025350640000000313e-01
1.230499999999999972e+01 1.451871029999999944e-02 5.050708019999999854e-01
1.231000000000000050e+01 1.493500289999999918e-02 5.079031010000000235e-01
1.231499999999999950e+01 1.536400660000000057e-02 5.109493480000000254e-01
1.232000000000000028e+01 1.577444340000000098e-02 5.141543280000000493e-01
1.232499999999999929e+01 1.616156339999999872e-02 5.174192730000000129e-01
1.233000000000000007e+01 1.651990349999999871e-02 5.206799469999999763e-01
1.233500000000000085e+01 1.685157350000000137e-02 5.239807939999999720e-01
1.233999999999999986e+01 1.714236560000000076e-02 5.272924650000000435e-01
1.234500000000000064e+01 1.740038409999999924e-02 5.305976019999999460e-01
1.234999999999999964e+01 1.763367030000000113e-02 5.338635149999999552e-01
1.235500000000000043e+01 1.785269969999999859e-02 5.370813890000000201e-01
1.235999999999999943e+01 1.806380800000000064e-02 5.402314110000000502e-01
1.236500000000000021e+01 1.825575009999999901e-02 5.432390630000000220e-01
1.236999999999999922e+01 1.841279880000000133e-02 5.460351679999999597e-01
1.237500000000000000e+01 1.853628449999999983e-02 5.485810690000000323e-01
1.238000000000000078e+01 1.865967790000000112e-02 5.509322319999999662e-01
1.238499999999999979e+01 1.880438419999999958e-02 5.530944730000000309e-01
1.239000000000000057e+01 1.892968420000000138e-02 5.550491210000000342e-01
1.239499999999999957e+01 1.902217449999999907e-02 5.567414410000000036e-01
1.240000000000000036e+01 1.911446920000000119e-02 5.582369280000000211e-01
1.240499999999999936e+01 1.920203469999999871e-02 5.595242230000000427e-01
1.241000000000000014e+01 1.927412230000000171e-02 5.605728989999999579e-01
1.241499999999999915e+01 1.934675530000000074e-02 5.614692430000000067e-01
1.241999999999999993e+01 1.941758140000000160e-02 5.621588349999999679e-01
1.242500000000000071e+01 1.947658630000000113e-02 5.626733280000000281e-01
1.242999999999999972e+01 1.951074319999999973e-02 5.629696100000000092e-01
1.243500000000000050e+01 1.953284010000000057e-02 5.630971190000000348e-01
1.243999999999999950e+01 1.955079300000000034e-02 5.631272680000000141e-01
1.244500000000000028e+01 1.956019100000000108e-02 5.630737989999999860e-01
1.244999999999999929e+01 1.954704770000000036e-02 5.629259970000000113e-01
1.245500000000000007e+01 1.950818030000000050e-02 5.626941009999999466e-01
1.246000000000000085e+01 1.946270380000000161e-02 5.624324790000000407e-01
1.246499999999999986e+01 1.940915769999999874e-02 5.621514930000000021e-01
1.247000000000000064e+01 1.934783290000000044e-02 5.618353529999999818e-01
1.247499999999999964e+01 1.930678279999999830e-02 5.615535109999999497e-01
1.248000000000000043e+01 1.929424189999999831e-02 5.613295670000000293e-01
1.248499999999999943e+01 1.929577229999999977e-02 5.611920540000000512e-01
1.249000000000000021e+01 1.928822510000000046e-02 5.611644380000000432e-01
1.249499999999999922e+01 1.926218500000000111e-02 5.612383840000000346e-01
1.250000000000000000e+01 1.925229919999999970e-02 5.614349419999999924e-01
1.250500000000000078e+01 1.929275830000000067e-02 5.617639989999999584e-01
1.250999999999999979e+01 1.937621809999999847e-02 5.622407990000000133e-01
1.251500000000000057e+01 1.945331289999999852e-02 5.628296990000000166e-01
1.251999999999999957e+01 1.950374889999999944e-02 5.635161429999999694e-01
1.252500000000000036e+01 1.956755160000000007e-02 5.643095639999999857e-01
1.252999999999999936e+01 1.967716610000000074e-02 5.652211520000000045e-01
1.253500000000000014e+01 1.981330820000000090e-02 5.662227600000000471e-01
1.253999999999999915e+01 1.995137749999999904e-02 5.673009639999999631e-01
1.254499999999999993e+01 2.010318869999999994e-02 5.684800650000000344e-01
1.255000000000000071e+01 2.026386679999999871e-02 5.697710889999999528e-01
1.255499999999999972e+01 2.040579249999999872e-02 5.710969649999999564e-01
1.256000000000000050e+01 2.054415360000000010e-02 5.724516349999999587e-01
1.256499999999999950e+01 2.071044790000000149e-02 5.738458969999999937e-01
1.257000000000000028e+01 2.088895409999999911e-02 5.752508360000000431e-01
1.257499999999999929e+01 2.104854369999999836e-02 5.766257080000000146e-01
1.258000000000000007e+01 2.118280079999999843e-02 5.779148849999999893e-01
1.258500000000000085e+01 2.129635020000000128e-02 5.790128159999999857e-01
1.258999999999999986e+01 2.138610219999999978e-02 5.798457209999999806e-01
1.259500000000000064e+01 2.142553540000000090e-02 5.803016199999999625e-01
1.259999999999999964e+01 2.139048270000000126e-02 5.802200830000000531e-01
1.260500000000000043e+01 2.127233929999999829e-02 5.794273530000000338e-01
1.260999999999999943e+01 2.105257450000000072e-02 5.777220610000000089e-01
1.261500000000000021e+01 2.070953359999999979e-02 5.748733010000000032e-01
1.261999999999999922e+01 2.023838470000000056e-02 5.706880960000000336e-01
1.262500000000000000e+01 1.963984300000000058e-02 5.650139220000000018e-01
1.263000000000000078e+01 1.890125029999999845e-02 5.577902200000000033e-01
1.263499999999999979e+01 1.800455050000000085e-02 5.491014680000000370e-01
1.264000000000000057e+01 1.696964420000000168e-02 5.392337240000000254e-01
1.264499999999999957e+01 1.584224169999999890e-02 5.286595060000000013e-01
1.265000000000000036e+01 1.469990300000000027e-02 5.179304150000000329e-01
1.265499999999999936e+01 1.360308479999999993e-02 5.075680930000000535e-01
1.266000000000000014e+01 1.259243510000000038e-02 4.980030670000000215e-01
1.266499999999999915e+01 1.170793349999999997e-02 4.896054779999999829e-01
1.266999999999999993e+01 1.098925539999999999e-02 4.826293689999999748e-01
1.267500000000000071e+01 1.047397419999999968e-02 4.772449429999999770e-01
1.267999999999999972e+01 1.016964979999999963e-02 4.735367839999999884e-01
1.268500000000000050e+01 1.004528759999999930e-02 4.714732859999999914e-01
1.268999999999999950e+01 1.008734839999999959e-02 4.708433670000000126e-01
1.269500000000000028e+01 1.027912060000000030e-02 4.713685870000000055e-01
1.269999999999999929e+01 1.056753210000000061e-02 4.726885639999999777e-01
1.270500000000000007e+01 1.091406519999999977e-02 4.745861829999999948e-01
1.271000000000000085e+01 1.130111190000000071e-02 4.769199470000000107e-01
1.271499999999999986e+01 1.173351660000000046e-02 4.796447549999999782e-01
1.272000000000000064e+01 1.219797440000000045e-02 4.827680659999999957e-01
1.272499999999999964e+01 1.270386759999999997e-02 4.863622570000000200e-01
1.273000000000000043e+01 1.326483049999999976e-02 4.905434659999999836e-01
1.273499999999999943e+01 1.387445720000000070e-02 4.953001639999999872e-01
1.274000000000000021e+01 1.450099520000000010e-02 5.004101979999999728e-01
1.274499999999999922e+01 1.509652780000000048e-02 5.055532640000000022e-01
1.275000000000000000e+01 1.564956119999999853e-02 5.106018740000000111e-01
1.275500000000000078e+01 1.613216040000000143e-02 5.154191780000000334e-01
1.275999999999999979e+01 1.655825010000000139e-02 5.200660580000000532e-01
1.276500000000000057e+01 1.693650400000000153e-02 5.245806619999999754e-01
1.276999999999999957e+01 1.727872709999999853e-02 5.290227520000000405e-01
1.277500000000000036e+01 1.759243770000000137e-02 5.334061180000000402e-01
1.277999999999999936e+01 1.788855049999999933e-02 5.377526529999999694e-01
1.278500000000000014e+01 1.817768289999999870e-02 5.420512100000000055e-01
1.278999999999999915e+01 1.845768310000000037e-02 5.462445379999999462e-01
1.279499999999999993e+01 1.872378020000000157e-02 5.502783949999999757e-01
1.280000000000000071e+01 1.897837999999999956e-02 5.541127559999999841e-01
1.280499999999999972e+01 1.921986230000000129e-02 5.576957830000000005e-01
1.281000000000000050e+01 1.944620589999999927e-02 5.610035230000000039e-01
1.281499999999999950e+01 1.965177610000000061e-02 5.639975369999999932e-01
1.282000000000000028e+01 1.984022400000000005e-02 5.666716859999999523e-01
1.282499999999999929e+01 2.000562830000000153e-02 5.689937349999999450e-01
1.283000000000000007e+01 2.013989420000000113e-02 5.709112530000000074e-01
1.283500000000000085e+01 2.023591259999999933e-02 5.723780680000000176e-01
1.283999999999999986e+01 2.028975980000000123e-02 5.733676720000000504e-01
1.284500000000000064e+01 2.030138940000000142e-02 5.738797700000000113e-01
1.284999999999999964e+01 2.027094369999999854e-02 5.739411570000000351e-01
1.285500000000000043e+01 2.021252910000000125e-02 5.736715140000000490e-01
1.285999999999999943e+01 2.014167630000000125e-02 5.732075070000000050e-01
1.286500000000000021e+01 2.007378599999999971e-02 5.727075400000000149e-01
1.286999999999999922e+01 2.002315149999999919e-02 5.723150949999999959e-01
1.287500000000000000e+01 2.000120270000000158e-02 5.721320410000000356e-01
1.288000000000000078e+01 2.000905349999999860e-02 5.721919899999999837e-01
1.288499999999999979e+01 2.004012679999999866e-02 5.724660900000000385e-01
1.289000000000000057e+01 2.009370300000000095e-02 5.729615420000000459e-01
1.289499999999999957e+01 2.015945690000000082e-02 5.736046470000000230e-01
1.290000000000000036e+01 2.023968790000000087e-02 5.743971939999999998e-01
1.290499999999999936e+01 2.032796889999999995e-02 5.752707190000000415e-01
1.291000000000000014e+01 2.043009980000000045e-02 5.762426800000000071e-01
1.291499999999999915e+01 2.054328080000000084e-02 5.772941289999999892e-01
1.291999999999999993e+01 2.066260950000000166e-02 5.784175320000000120e-01
1.292500000000000071e+01 2.079215619999999834e-02 5.796198790000000045e-01
1.292999999999999972e+01 2.093487429999999969e-02 5.809000739999999885e-01
1.293500000000000050e+01 2.108951439999999858e-02 5.822550499999999962e-01
1.293999999999999950e+01 2.125831400000000038e-02 5.837166209999999911e-01
1.294500000000000028e+01 2.143091410000000016e-02 5.852876009999999907e-01
1.294999999999999929e+01 2.161362940000000066e-02 5.869492250000000189e-01
1.295500000000000007e+01 2.182219720000000071e-02 5.887903639999999550e-01
1.296000000000000085e+01 2.204575589999999835e-02 5.908077520000000193e-01
1.296499999999999986e+01 2.228297569999999894e-02 5.930045240000000328e-01
1.297000000000000064e+01 2.253751669999999943e-02 5.953859070000000475e-01
1.297499999999999964e+01 2.280090200000000136e-02 5.979189270000000445e-01
1.298000000000000043e+01 2.307019370000000166e-02 6.005706200000000550e-01
1.298499999999999943e+01 2.333758450000000123e-02 6.032764520000000186e-01
1.299000000000000021e+01 2.359775139999999855e-02 6.059741870000000530e-01
1.299499999999999922e+01 2.384207890000000080e-02 6.085943809999999621e-01
1.300000000000000000e+01 2.406526570000000129e-02 6.110684619999999789e-01
1.300500000000000078e+01 2.426991490000000168e-02 6.133525029999999933e-01
1.300999999999999979e+01 2.443584780000000040e-02 6.154195709999999986e-01
1.301500000000000057e+01 2.457164029999999930e-02 6.172145549999999981e-01
1.301999999999999957e+01 2.468168069999999992e-02 6.187196130000000016e-01
1.302500000000000036e+01 2.475519680000000042e-02 6.199539990000000333e-01
1.302999999999999936e+01 2.478749939999999943e-02 6.208528650000000315e-01
1.303500000000000014e+01 2.478626689999999938e-02 6.214665430000000379e-01
1.303999999999999915e+01 2.475096770000000113e-02 6.217607189999999617e-01
1.304499999999999993e+01 2.467829490000000153e-02 6.217238760000000086e-01
1.305000000000000071e+01 2.457999099999999895e-02 6.213875730000000264e-01
1.305499999999999972e+01 2.444675890000000060e-02 6.206855770000000438e-01
1.306000000000000050e+01 2.428461170000000002e-02 6.196555599999999941e-01
1.306499999999999950e+01 2.407536039999999891e-02 6.181682410000000072e-01
1.307000000000000028e+01 2.382259730000000145e-02 6.161929550000000422e-01
1.307499999999999929e+01 2.351394689999999899e-02 6.135827440000000133e-01
1.308000000000000007e+01 2.312695879999999982e-02 6.101459940000000248e-01
1.308500000000000085e+01 2.264188090000000125e-02 6.056624510000000461e-01
1.308999999999999986e+01 2.203370890000000068e-02 5.998992899999999739e-01
1.309500000000000064e+01 2.127960699999999900e-02 5.926271410000000239e-01
1.309999999999999964e+01 2.037994989999999951e-02 5.837478179999999739e-01
1.310500000000000043e+01 1.933877770000000038e-02 5.732754110000000125e-01
1.310999999999999943e+01 1.817177069999999922e-02 5.614547479999999480e-01
1.311500000000000021e+01 1.689917239999999890e-02 5.486134169999999921e-01
1.311999999999999922e+01 1.556274290000000081e-02 5.353538399999999697e-01
1.312500000000000000e+01 1.421724780000000084e-02 5.221186239999999756e-01
1.313000000000000078e+01 1.291903470000000005e-02 5.094066849999999702e-01
1.313499999999999979e+01 1.172869420000000051e-02 4.976171540000000060e-01
1.314000000000000057e+01 1.069545379999999914e-02 4.871521409999999830e-01
1.314499999999999957e+01 9.857157079999999752e-03 4.783309170000000221e-01
1.315000000000000036e+01 9.249007240000000837e-03 4.714234270000000060e-01
1.315499999999999936e+01 8.882132109999999608e-03 4.665558169999999838e-01
1.316000000000000014e+01 8.758491909999999159e-03 4.637076989999999732e-01
1.316499999999999915e+01 8.836364960000000698e-03 4.626363769999999875e-01
1.316999999999999993e+01 9.078064789999999717e-03 4.629067490000000062e-01
1.317500000000000071e+01 9.430378680000000430e-03 4.641166999999999931e-01
1.317999999999999972e+01 9.825876840000000861e-03 4.659077480000000104e-01
1.318500000000000050e+01 1.024595359999999969e-02 4.681698630000000194e-01
1.318999999999999950e+01 1.071243780000000027e-02 4.709776820000000086e-01
1.319500000000000028e+01 1.123862850000000024e-02 4.743233590000000000e-01
1.319999999999999929e+01 1.181582039999999958e-02 4.781887619999999894e-01
1.320500000000000007e+01 1.241499859999999934e-02 4.824754600000000226e-01
1.321000000000000085e+01 1.302134660000000069e-02 4.871577710000000172e-01
1.321499999999999986e+01 1.366367440000000079e-02 4.923698459999999999e-01
1.322000000000000064e+01 1.434429620000000037e-02 4.981797150000000229e-01
1.322499999999999964e+01 1.503767299999999967e-02 5.045330850000000478e-01
1.323000000000000043e+01 1.575478690000000140e-02 5.114121630000000307e-01
1.323499999999999943e+01 1.648834370000000146e-02 5.187258399999999936e-01
1.324000000000000021e+01 1.721477620000000028e-02 5.263401439999999543e-01
1.324499999999999922e+01 1.792397750000000040e-02 5.341095799999999727e-01
1.325000000000000000e+01 1.860906669999999943e-02 5.418758280000000038e-01
1.325500000000000078e+01 1.926333829999999844e-02 5.494984259999999843e-01
1.325999999999999979e+01 1.986767500000000131e-02 5.567881169999999713e-01
1.326500000000000057e+01 2.041090359999999868e-02 5.635605160000000113e-01
1.326999999999999957e+01 2.088207270000000046e-02 5.696507549999999531e-01
1.327500000000000036e+01 2.126824869999999895e-02 5.748600980000000416e-01
1.327999999999999936e+01 2.154772489999999888e-02 5.789857179999999826e-01
1.328500000000000014e+01 2.170624089999999978e-02 5.818773520000000143e-01
1.328999999999999915e+01 2.172502570000000091e-02 5.833487019999999967e-01
1.329499999999999993e+01 2.159052159999999901e-02 5.832199550000000121e-01
1.330000000000000071e+01 2.129131139999999867e-02 5.813546880000000083e-01
1.330499999999999972e+01 2.081344499999999986e-02 5.776435530000000318e-01
1.331000000000000050e+01 2.015448040000000079e-02 5.721252350000000098e-01
1.331499999999999950e+01 1.934574639999999887e-02 5.650675240000000432e-01
1.332000000000000028e+01 1.845056570000000104e-02 5.570049969999999462e-01
1.332499999999999929e+01 1.753161569999999933e-02 5.485679030000000234e-01
1.333000000000000007e+01 1.661951899999999926e-02 5.402974879999999924e-01
1.333500000000000085e+01 1.575848570000000157e-02 5.326297700000000024e-01
1.333999999999999986e+01 1.501895110000000047e-02 5.259450100000000461e-01
1.334500000000000064e+01 1.444204850000000047e-02 5.204790649999999630e-01
1.334999999999999964e+01 1.402675720000000001e-02 5.163086470000000094e-01
1.335500000000000043e+01 1.375758099999999963e-02 5.133905189999999896e-01
1.335999999999999943e+01 1.362766510000000021e-02 5.116102449999999635e-01
1.336500000000000021e+01 1.361866200000000013e-02 5.107726169999999843e-01
1.336999999999999922e+01 1.369082140000000072e-02 5.106494029999999462e-01
1.337500000000000000e+01 1.381777950000000026e-02 5.110375929999999567e-01
1.338000000000000078e+01 1.399758140000000040e-02 5.117766620000000488e-01
1.338499999999999979e+01 1.421546100000000042e-02 5.127951699999999668e-01
1.339000000000000057e+01 1.445401370000000060e-02 5.140549629999999759e-01
1.339499999999999957e+01 1.470797899999999950e-02 5.154878240000000389e-01
1.340000000000000036e+01 1.498668899999999922e-02 5.170869489999999624e-01
1.340499999999999936e+01 1.528108889999999984e-02 5.188626179999999977e-01
1.341000000000000014e+01 1.557854619999999961e-02 5.208000040000000386e-01
1.341499999999999915e+01 1.587997949999999867e-02 5.229108869999999909e-01
1.341999999999999993e+01 1.619157330000000131e-02 5.252567660000000416e-01
1.342500000000000071e+01 1.651364710000000069e-02 5.279248840000000387e-01
1.342999999999999972e+01 1.684845730000000125e-02 5.309899329999999695e-01
1.343500000000000050e+01 1.720083390000000031e-02 5.344936550000000119e-01
1.343999999999999950e+01 1.757384379999999899e-02 5.384254349999999523e-01
1.344500000000000028e+01 1.796848740000000014e-02 5.427197160000000187e-01
1.344999999999999929e+01 1.837512200000000068e-02 5.472385870000000541e-01
1.345500000000000007e+01 1.877679980000000054e-02 5.518721519999999492e-01
1.346000000000000085e+01 1.915794029999999884e-02 5.564589859999999888e-01
1.346499999999999986e+01 1.951453980000000116e-02 5.608623820000000482e-01
1.347000000000000064e+01 1.984575859999999914e-02 5.650034189999999512e-01
1.347499999999999964e+01 2.014961629999999920e-02 5.688331620000000033e-01
1.348000000000000043e+01 2.042436749999999857e-02 5.723278360000000342e-01
1.348499999999999943e+01 2.067422290000000065e-02 5.754655450000000227e-01
1.349000000000000021e+01 2.089740489999999951e-02 5.782198060000000028e-01
1.349499999999999922e+01 2.107747440000000069e-02 5.805344420000000394e-01
1.350000000000000000e+01 2.120372380000000098e-02 5.823176199999999803e-01
1.350500000000000078e+01 2.126532089999999889e-02 5.834173009999999993e-01
1.350999999999999979e+01 2.124141449999999987e-02 5.836449519999999946e-01
1.351500000000000057e+01 2.109502250000000120e-02 5.827482299999999782e-01
1.351999999999999957e+01 2.080469520000000072e-02 5.805142749999999685e-01
1.352500000000000036e+01 2.035758149999999933e-02 5.767280609999999585e-01
1.352999999999999936e+01 1.974493559999999925e-02 5.712613509999999728e-01
1.353500000000000014e+01 1.896627359999999984e-02 5.641527050000000321e-01
1.353999999999999915e+01 1.804721050000000077e-02 5.556983570000000316e-01
1.354499999999999993e+01 1.703729749999999959e-02 5.464708240000000217e-01
1.355000000000000071e+01 1.600862039999999958e-02 5.371496310000000163e-01
1.355499999999999972e+01 1.503252549999999944e-02 5.283491350000000253e-01
1.356000000000000050e+01 1.417392460000000028e-02 5.205402150000000283e-01
1.356499999999999950e+01 1.348170559999999941e-02 5.141058609999999973e-01
1.357000000000000028e+01 1.298536810000000020e-02 5.092261930000000492e-01
1.357499999999999929e+01 1.268576939999999965e-02 5.059520870000000503e-01
1.358000000000000007e+01 1.257349099999999914e-02 5.041629239999999568e-01
1.358500000000000085e+01 1.261028290000000031e-02 5.036170789999999675e-01
1.358999999999999986e+01 1.275562589999999948e-02 5.039982240000000502e-01
1.359500000000000064e+01 1.298141459999999948e-02 5.050270650000000527e-01
1.359999999999999964e+01 1.325627140000000016e-02 5.065065130000000471e-01
1.360500000000000043e+01 1.357116809999999937e-02 5.083353369999999982e-01
1.360999999999999943e+01 1.391713860000000011e-02 5.104455190000000142e-01
1.361500000000000021e+01 1.429186539999999922e-02 5.127895949999999869e-01
1.361999999999999922e+01 1.469310209999999915e-02 5.153746289999999730e-01
1.362500000000000000e+01 1.511691109999999984e-02 5.181690780000000052e-01
1.363000000000000078e+01 1.555324790000000082e-02 5.211798680000000461e-01
1.363499999999999979e+01 1.599740870000000009e-02 5.244640520000000139e-01
1.364000000000000057e+01 1.646009749999999966e-02 5.280929060000000286e-01
1.364499999999999957e+01 1.694600539999999850e-02 5.321775439999999469e-01
1.365000000000000036e+01 1.746919669999999827e-02 5.367908470000000154e-01
1.365499999999999936e+01 1.801824860000000167e-02 5.419067499999999926e-01
1.366000000000000014e+01 1.857826879999999875e-02 5.474418349999999878e-01
1.366499999999999915e+01 1.913108919999999963e-02 5.532600250000000441e-01
1.366999999999999993e+01 1.968301550000000136e-02 5.592696059999999747e-01
1.367500000000000071e+01 2.021741349999999979e-02 5.653219090000000113e-01
1.367999999999999972e+01 2.072297580000000139e-02 5.712623789999999868e-01
1.368500000000000050e+01 2.120180639999999853e-02 5.769842899999999553e-01
1.368999999999999950e+01 2.163163770000000111e-02 5.822902389999999873e-01
1.369500000000000028e+01 2.200530159999999902e-02 5.870324329999999646e-01
1.369999999999999929e+01 2.230212440000000143e-02 5.910245929999999870e-01
1.370500000000000007e+01 2.251357999999999832e-02 5.941115369999999674e-01
1.371000000000000085e+01 2.262209930000000022e-02 5.960993669999999911e-01
1.371499999999999986e+01 2.260733909999999847e-02 5.968164070000000487e-01
1.372000000000000064e+01 2.245311579999999946e-02 5.961419660000000231e-01
1.372499999999999964e+01 2.217119470000000064e-02 5.941069749999999816e-01
1.373000000000000043e+01 2.177038489999999840e-02 5.908363709999999713e-01
1.373499999999999943e+01 2.127533170000000043e-02 5.866422359999999836e-01
1.374000000000000021e+01 2.073477179999999934e-02 5.819758980000000470e-01
1.374499999999999922e+01 2.020079890000000059e-02 5.773272029999999555e-01
1.375000000000000000e+01 1.972183220000000084e-02 5.730343719999999585e-01
1.375500000000000078e+01 1.931397539999999899e-02 5.693213259999999609e-01
1.375999999999999979e+01 1.899499060000000086e-02 5.662939799999999746e-01
1.376500000000000057e+01 1.876212169999999860e-02 5.639675600000000344e-01
1.376999999999999957e+01 1.861037180000000082e-02 5.623174560000000488e-01
1.377500000000000036e+01 1.852300750000000079e-02 5.612272139999999743e-01
1.377999999999999936e+01 1.847696110000000141e-02 5.605094520000000191e-01
1.378500000000000014e+01 1.844639910000000008e-02 5.599159550000000207e-01
1.378999999999999915e+01 1.840056430000000173e-02 5.591284749999999582e-01
1.379499999999999993e+01 1.831696489999999969e-02 5.578111890000000406e-01
1.380000000000000071e+01 1.814601509999999931e-02 5.556664799999999627e-01
1.380499999999999972e+01 1.787894929999999868e-02 5.524092710000000350e-01
1.381000000000000050e+01 1.749134659999999897e-02 5.478714580000000334e-01
1.381499999999999950e+01 1.699270339999999976e-02 5.420731170000000487e-01
1.382000000000000028e+01 1.640486899999999901e-02 5.353116940000000046e-01
1.382499999999999929e+01 1.575144599999999881e-02 5.281040289999999748e-01
1.383000000000000007e+01 1.507994680000000060e-02 5.210207169999999666e-01
1.383500000000000085e+01 1.444836579999999975e-02 5.145405269999999698e-01
1.383999999999999986e+01 1.389870380000000037e-02 5.089761870000000243e-01
1.384500000000000064e+01 1.346503999999999930e-02 5.045673769999999836e-01
1.384999999999999964e+01 1.317170479999999963e-02 5.014373189999999925e-01
1.385500000000000043e+01 1.301699119999999953e-02 4.996502230000000044e-01
1.385999999999999943e+01 1.299679500000000022e-02 4.992115269999999883e-01
1.386500000000000021e+01 1.309407460000000002e-02 4.999868470000000120e-01
1.386999999999999922e+01 1.329782610000000004e-02 5.018199840000000522e-01
1.387500000000000000e+01 1.358075559999999925e-02 5.044044859999999852e-01
1.388000000000000078e+01 1.392742750000000064e-02 5.074598500000000456e-01
1.388499999999999979e+01 1.430580759999999958e-02 5.106265309999999946e-01
1.389000000000000057e+01 1.467116870000000073e-02 5.135970629999999648e-01
1.389499999999999957e+01 1.498754350000000048e-02 5.161826849999999745e-01
1.390000000000000036e+01 1.525938800000000047e-02 5.183663960000000070e-01
1.390499999999999936e+01 1.550358360000000067e-02 5.201491089999999984e-01
1.391000000000000014e+01 1.570763370000000103e-02 5.215151359999999903e-01
1.391499999999999915e+01 1.585154449999999840e-02 5.223833970000000271e-01
1.391999999999999993e+01 1.592728820000000045e-02 5.226921479999999676e-01
1.392500000000000071e+01 1.593013269999999856e-02 5.223827509999999785e-01
1.392999999999999972e+01 1.582534500000000108e-02 5.213279650000000043e-01
1.393500000000000050e+01 1.561142109999999993e-02 5.194804710000000547e-01
1.393999999999999950e+01 1.529862939999999949e-02 5.168835320000000344e-01
1.394500000000000028e+01 1.489234820000000063e-02 5.136984070000000235e-01
1.394999999999999929e+01 1.442309569999999930e-02 5.102120460000000302e-01
1.395500000000000007e+01 1.394902530000000085e-02 5.068301990000000368e-01
1.396000000000000085e+01 1.353346100000000010e-02 5.039232769999999473e-01
1.396499999999999986e+01 1.320628400000000043e-02 5.017293109999999556e-01
1.397000000000000064e+01 1.299582910000000001e-02 5.003913620000000062e-01
1.397499999999999964e+01 1.289454519999999951e-02 4.998700879999999902e-01
1.398000000000000043e+01 1.288331049999999998e-02 5.000785239999999687e-01
1.398499999999999943e+01 1.294788619999999967e-02 5.008805899999999589e-01
1.399000000000000021e+01 1.307288860000000059e-02 5.021450610000000037e-01
1.399499999999999922e+01 1.324936850000000069e-02 5.037694529999999782e-01
1.400000000000000000e+01 1.347354629999999998e-02 5.056742429999999677e-01
1.400500000000000078e+01 1.376226030000000065e-02 5.078716570000000319e-01
1.400999999999999979e+01 1.409756480000000020e-02 5.102867180000000280e-01
1.401500000000000057e+01 1.444622570000000071e-02 5.128925920000000360e-01
1.401999999999999957e+01 1.479849620000000046e-02 5.156324460000000220e-01
1.402500000000000036e+01 1.517093020000000007e-02 5.185126709999999806e-01
1.402999999999999936e+01 1.557329799999999931e-02 5.215263190000000160e-01
1.403500000000000014e+01 1.598708899999999947e-02 5.246505390000000268e-01
1.403999999999999915e+01 1.639396309999999884e-02 5.279235159999999816e-01
1.404499999999999993e+01 1.679734089999999902e-02 5.313632590000000322e-01
1.405000000000000071e+01 1.720632030000000118e-02 5.349648219999999510e-01
1.405499999999999972e+01 1.763516819999999888e-02 5.388017590000000467e-01
1.406000000000000050e+01 1.805852629999999889e-02 5.428268899999999508e-01
1.406499999999999950e+01 1.847677979999999900e-02 5.470093759999999916e-01
1.407000000000000028e+01 1.889005339999999880e-02 5.512503389999999781e-01
1.407499999999999929e+01 1.928456649999999925e-02 5.554352670000000103e-01
1.408000000000000007e+01 1.963836230000000002e-02 5.594084289999999848e-01
1.408500000000000085e+01 1.994139699999999960e-02 5.630306739999999532e-01
1.408999999999999986e+01 2.018398360000000016e-02 5.661519210000000024e-01
1.409500000000000064e+01 2.034247219999999953e-02 5.685568359999999544e-01
1.409999999999999964e+01 2.039671830000000172e-02 5.700530809999999615e-01
1.410500000000000043e+01 2.033394419999999883e-02 5.704010569999999891e-01
1.410999999999999943e+01 2.014289879999999963e-02 5.694090080000000498e-01
1.411500000000000021e+01 1.979898299999999917e-02 5.668777579999999539e-01
1.411999999999999922e+01 1.929500179999999940e-02 5.627020640000000018e-01
1.412500000000000000e+01 1.863782749999999891e-02 5.569260510000000330e-01
1.413000000000000078e+01 1.784255560000000060e-02 5.497748679999999721e-01
1.413499999999999979e+01 1.694693300000000083e-02 5.417265119999999934e-01
1.414000000000000057e+01 1.601439630000000072e-02 5.334526320000000377e-01
1.414499999999999957e+01 1.512944010000000054e-02 5.255299820000000066e-01
1.415000000000000036e+01 1.435331570000000084e-02 5.184241259999999851e-01
1.415499999999999936e+01 1.372459829999999985e-02 5.124837709999999769e-01
1.416000000000000014e+01 1.325330840000000024e-02 5.079220220000000285e-01
1.416499999999999915e+01 1.294853429999999993e-02 5.047816779999999559e-01
1.416999999999999993e+01 1.280125229999999961e-02 5.029099820000000332e-01
1.417500000000000071e+01 1.278312149999999946e-02 5.020749359999999717e-01
1.417999999999999972e+01 1.286520940000000085e-02 5.020608589999999705e-01
1.418500000000000050e+01 1.301488010000000084e-02 5.026457970000000053e-01
1.418999999999999950e+01 1.321837250000000054e-02 5.036826269999999939e-01
1.419500000000000028e+01 1.346291500000000065e-02 5.050791629999999977e-01
1.419999999999999929e+01 1.374091170000000042e-02 5.067379920000000260e-01
1.420500000000000007e+01 1.405401029999999926e-02 5.086198800000000242e-01
1.421000000000000085e+01 1.439117869999999993e-02 5.107295219999999913e-01
1.421499999999999986e+01 1.472909979999999924e-02 5.130031680000000094e-01
1.422000000000000064e+01 1.508731999999999955e-02 5.154176579999999452e-01
1.422499999999999964e+01 1.542813099999999944e-02 5.179393939999999974e-01
1.423000000000000043e+01 1.576006939999999995e-02 5.205612139999999943e-01
1.423499999999999943e+01 1.608264289999999930e-02 5.232636400000000299e-01
1.424000000000000021e+01 1.640334569999999867e-02 5.260940229999999662e-01
1.424499999999999922e+01 1.672953549999999998e-02 5.291175380000000539e-01
1.425000000000000000e+01 1.705933769999999974e-02 5.324212790000000251e-01
1.425500000000000078e+01 1.738408820000000160e-02 5.360149640000000382e-01
1.425999999999999979e+01 1.770886959999999968e-02 5.399247919999999867e-01
1.426500000000000057e+01 1.804405170000000086e-02 5.440629209999999771e-01
1.426999999999999957e+01 1.840041629999999984e-02 5.483458500000000235e-01
1.427500000000000036e+01 1.875897719999999880e-02 5.526195799999999991e-01
1.427999999999999936e+01 1.910541450000000085e-02 5.567966450000000345e-01
1.428500000000000014e+01 1.942796739999999925e-02 5.607994280000000442e-01
1.428999999999999915e+01 1.972637220000000163e-02 5.645137209999999683e-01
1.429499999999999993e+01 2.002020189999999950e-02 5.679814199999999591e-01
1.430000000000000071e+01 2.030145239999999948e-02 5.712140220000000435e-01
1.430499999999999972e+01 2.055805830000000112e-02 5.742076470000000432e-01
1.431000000000000050e+01 2.080147159999999953e-02 5.770011929999999678e-01
1.431499999999999950e+01 2.103896029999999945e-02 5.795884510000000045e-01
1.432000000000000028e+01 2.125895230000000163e-02 5.819323819999999703e-01
1.432499999999999929e+01 2.145365679999999831e-02 5.840170580000000333e-01
1.433000000000000007e+01 2.161661939999999851e-02 5.857815269999999686e-01
1.433500000000000085e+01 2.173721929999999913e-02 5.871189300000000388e-01
1.433999999999999986e+01 2.179996060000000124e-02 5.878984699999999508e-01
1.434500000000000064e+01 2.178230340000000126e-02 5.879599229999999954e-01
1.434999999999999964e+01 2.166134009999999901e-02 5.871078130000000339e-01
1.435500000000000043e+01 2.141532289999999866e-02 5.851031530000000425e-01
1.435999999999999943e+01 2.102674189999999971e-02 5.817252189999999601e-01
1.436500000000000021e+01 2.047831849999999856e-02 5.767892079999999977e-01
1.436999999999999922e+01 1.976179169999999971e-02 5.702033939999999745e-01
1.437500000000000000e+01 1.888604539999999901e-02 5.621245559999999974e-01
1.438000000000000078e+01 1.789699360000000100e-02 5.529070619999999492e-01
1.438499999999999979e+01 1.684337290000000043e-02 5.431724129999999651e-01
1.439000000000000057e+01 1.579557519999999840e-02 5.335527599999999593e-01
1.439499999999999957e+01 1.481865899999999965e-02 5.245971280000000236e-01
1.440000000000000036e+01 1.396884479999999963e-02 5.167175830000000358e-01
1.440499999999999936e+01 1.329355049999999920e-02 5.102472949999999896e-01
1.441000000000000014e+01 1.280809490000000064e-02 5.053450959999999936e-01
1.441499999999999915e+01 1.252308209999999922e-02 5.020296380000000003e-01
1.441999999999999993e+01 1.240810319999999939e-02 5.002001069999999494e-01
1.442500000000000071e+01 1.244495779999999982e-02 4.996216419999999769e-01
1.442999999999999972e+01 1.259496570000000031e-02 4.999945410000000146e-01
1.443500000000000050e+01 1.282233330000000053e-02 5.010220069999999915e-01
1.443999999999999950e+01 1.309634269999999934e-02 5.024738229999999861e-01
1.444500000000000028e+01 1.341193710000000011e-02 5.042514710000000067e-01
1.444999999999999929e+01 1.375322340000000032e-02 5.062828169999999961e-01
1.445500000000000007e+01 1.412396009999999924e-02 5.085869149999999728e-01
1.446000000000000085e+01 1.452056640000000051e-02 5.111619090000000254e-01
1.446499999999999986e+01 1.493923469999999983e-02 5.139898299999999809e-01
1.447000000000000064e+01 1.537066949999999974e-02 5.170629020000000464e-01
1.447499999999999964e+01 1.581589330000000154e-02 5.203521500000000133e-01
1.448000000000000043e+01 1.625345829999999894e-02 5.237797859999999694e-01
1.448499999999999943e+01 1.668146930000000139e-02 5.273788149999999453e-01
1.449000000000000021e+01 1.710852269999999994e-02 5.312645259999999592e-01
1.449499999999999922e+01 1.755009150000000004e-02 5.355480809999999536e-01
1.450000000000000000e+01 1.801354969999999917e-02 5.402772049999999826e-01
1.450500000000000078e+01 1.848132900000000120e-02 5.453051070000000111e-01
1.450999999999999979e+01 1.893881290000000092e-02 5.504546230000000318e-01
1.451500000000000057e+01 1.937045470000000116e-02 5.555037520000000173e-01
1.451999999999999957e+01 1.974772110000000067e-02 5.602250939999999790e-01
1.452500000000000036e+01 2.005236020000000091e-02 5.643820569999999925e-01
1.452999999999999936e+01 2.027493879999999957e-02 5.678022209999999959e-01
1.453500000000000014e+01 2.039915529999999921e-02 5.702640839999999489e-01
1.453999999999999915e+01 2.041128669999999964e-02 5.715951599999999910e-01
1.454499999999999993e+01 2.028639219999999951e-02 5.715609409999999890e-01
1.455000000000000071e+01 2.000980639999999991e-02 5.699760820000000505e-01
1.455499999999999972e+01 1.956936440000000069e-02 5.666709220000000213e-01
1.456000000000000050e+01 1.895493180000000152e-02 5.615594440000000187e-01
1.456499999999999950e+01 1.817677300000000024e-02 5.547376259999999837e-01
1.457000000000000028e+01 1.727392289999999872e-02 5.465777469999999472e-01
1.457499999999999929e+01 1.630173359999999988e-02 5.376271419999999468e-01
1.458000000000000007e+01 1.531314020000000033e-02 5.285356460000000256e-01
1.458500000000000085e+01 1.437903079999999952e-02 5.198981990000000053e-01
1.458999999999999986e+01 1.355743379999999922e-02 5.122063329999999581e-01
1.459500000000000064e+01 1.290086080000000038e-02 5.058372270000000004e-01
1.459999999999999964e+01 1.243020769999999935e-02 5.009656869999999929e-01
1.460500000000000043e+01 1.214305429999999915e-02 4.976110089999999930e-01
1.460999999999999943e+01 1.201712670000000018e-02 4.956350119999999859e-01
1.461500000000000021e+01 1.201965139999999939e-02 4.948103159999999723e-01
1.461999999999999922e+01 1.212326990000000063e-02 4.948201850000000235e-01
1.462500000000000000e+01 1.229999149999999944e-02 4.954517230000000105e-01
1.463000000000000078e+01 1.253371969999999939e-02 4.965469499999999869e-01
1.463499999999999979e+01 1.280931809999999969e-02 4.980191099999999871e-01
1.464000000000000057e+01 1.311702229999999955e-02 4.998386060000000186e-01
1.464499999999999957e+01 1.346131769999999936e-02 5.019757459999999449e-01
1.465000000000000036e+01 1.383779360000000035e-02 5.044286169999999681e-01
1.465499999999999936e+01 1.423933760000000055e-02 5.072027770000000491e-01
1.466000000000000014e+01 1.466981799999999940e-02 5.103171300000000077e-01
1.466499999999999915e+01 1.512223329999999935e-02 5.137599940000000531e-01
1.466999999999999993e+01 1.557804590000000031e-02 5.174456210000000222e-01
1.467500000000000071e+01 1.601232840000000116e-02 5.212472179999999566e-01
1.467999999999999972e+01 1.642052570000000072e-02 5.250840030000000214e-01
1.468500000000000050e+01 1.679500780000000096e-02 5.289204709999999476e-01
1.468999999999999950e+01 1.713846830000000099e-02 5.327276909999999477e-01
1.469500000000000028e+01 1.746092479999999947e-02 5.365547299999999797e-01
1.469999999999999929e+01 1.774301730000000035e-02 5.403309760000000184e-01
1.470500000000000007e+01 1.799862010000000123e-02 5.441100540000000096e-01
1.471000000000000085e+01 1.826276679999999999e-02 5.479619500000000309e-01
1.471499999999999986e+01 1.854797669999999968e-02 5.519159479999999895e-01
1.472000000000000064e+01 1.883118389999999948e-02 5.558838069999999520e-01
1.472499999999999964e+01 1.911667259999999882e-02 5.598390269999999891e-01
1.473000000000000043e+01 1.941500490000000120e-02 5.637561549999999810e-01
1.473499999999999943e+01 1.971207950000000014e-02 5.675308620000000248e-01
1.474000000000000021e+01 2.000927710000000026e-02 5.711270809999999809e-01
1.474499999999999922e+01 2.029359879999999977e-02 5.745140589999999658e-01
1.475000000000000000e+01 2.055444190000000129e-02 5.776359309999999914e-01
1.475500000000000078e+01 2.079786490000000085e-02 5.804692430000000236e-01
1.475999999999999979e+01 2.102530509999999894e-02 5.829766039999999538e-01
1.476500000000000057e+01 2.121881260000000116e-02 5.850883380000000411e-01
1.476999999999999957e+01 2.136208880000000157e-02 5.866989820000000355e-01
1.477500000000000036e+01 2.144983760000000045e-02 5.877012820000000470e-01
1.477999999999999936e+01 2.146184010000000073e-02 5.879212449999999812e-01
1.478500000000000014e+01 2.136421869999999973e-02 5.871588450000000403e-01
1.478999999999999915e+01 2.112699830000000153e-02 5.851959749999999794e-01
1.479499999999999993e+01 2.073592599999999828e-02 5.818115879999999907e-01
1.480000000000000071e+01 2.018639020000000117e-02 5.768302819999999720e-01
1.480499999999999972e+01 1.948644199999999965e-02 5.701999279999999670e-01
1.481000000000000050e+01 1.865027409999999927e-02 5.620461180000000390e-01
1.481499999999999950e+01 1.769812960000000102e-02 5.527616050000000447e-01
1.482000000000000028e+01 1.666694939999999875e-02 5.429528049999999828e-01
1.482499999999999929e+01 1.560777829999999977e-02 5.332456460000000176e-01
1.483000000000000007e+01 1.459379849999999958e-02 5.241074980000000050e-01
1.483500000000000085e+01 1.370508349999999959e-02 5.159360870000000432e-01
1.483999999999999986e+01 1.298189439999999917e-02 5.090443599999999735e-01
1.484500000000000064e+01 1.242994990000000077e-02 5.036103549999999540e-01
1.484999999999999964e+01 1.204657249999999992e-02 4.996755339999999768e-01
1.485500000000000043e+01 1.182685699999999965e-02 4.971937189999999784e-01
1.485999999999999943e+01 1.178143830000000052e-02 4.959931129999999855e-01
1.486500000000000021e+01 1.186115979999999986e-02 4.958392050000000051e-01
1.486999999999999922e+01 1.201838990000000072e-02 4.964418130000000096e-01
1.487500000000000000e+01 1.224730909999999923e-02 4.975734339999999811e-01
1.488000000000000078e+01 1.253408269999999915e-02 4.990883059999999816e-01
1.488499999999999979e+01 1.285258889999999973e-02 5.009155969999999902e-01
1.489000000000000057e+01 1.318981739999999965e-02 5.029690879999999531e-01
1.489499999999999957e+01 1.355687300000000053e-02 5.052488699999999611e-01
1.490000000000000036e+01 1.394764180000000048e-02 5.077670920000000310e-01
1.490499999999999936e+01 1.434860720000000027e-02 5.104765829999999838e-01
1.491000000000000014e+01 1.475803009999999971e-02 5.134211119999999573e-01
1.491499999999999915e+01 1.517328960000000060e-02 5.166287179999999868e-01
1.491999999999999993e+01 1.559863929999999975e-02 5.201769419999999755e-01
1.492500000000000071e+01 1.604136620000000055e-02 5.241182389999999858e-01
1.492999999999999972e+01 1.650657440000000142e-02 5.285061559999999492e-01
1.493500000000000050e+01 1.699065550000000008e-02 5.333446960000000070e-01
1.493999999999999950e+01 1.748585069999999964e-02 5.385695679999999985e-01
1.494500000000000028e+01 1.797996719999999868e-02 5.440344809999999587e-01
1.494999999999999929e+01 1.846572269999999932e-02 5.495948170000000133e-01
1.495500000000000007e+01 1.892457260000000169e-02 5.550628600000000468e-01
1.496000000000000085e+01 1.934851309999999908e-02 5.603004230000000474e-01
1.496499999999999986e+01 1.973179400000000042e-02 5.651975489999999658e-01
1.497000000000000064e+01 2.007167849999999878e-02 5.696424110000000152e-01
1.497499999999999964e+01 2.037148940000000144e-02 5.735846999999999474e-01
1.498000000000000043e+01 2.061168929999999955e-02 5.769150859999999659e-01
1.498499999999999943e+01 2.078233789999999956e-02 5.795506139999999640e-01
1.499000000000000021e+01 2.087528240000000035e-02 5.813664419999999833e-01
1.499499999999999922e+01 2.086929200000000109e-02 5.821654200000000445e-01
1.500000000000000000e+01 2.074693810000000083e-02 5.817426319999999818e-01
1.500500000000000078e+01 2.048977160000000144e-02 5.798950640000000156e-01
1.500999999999999979e+01 2.007367900000000052e-02 5.764116280000000092e-01
1.501500000000000057e+01 1.947878600000000140e-02 5.711384390000000533e-01
1.501999999999999957e+01 1.871824700000000036e-02 5.641232000000000468e-01
1.502500000000000036e+01 1.782332439999999990e-02 5.556584169999999601e-01
1.502999999999999936e+01 1.682724299999999867e-02 5.462635799999999708e-01
1.503500000000000014e+01 1.579281990000000122e-02 5.365936810000000445e-01
1.503999999999999915e+01 1.478957959999999995e-02 5.272551680000000518e-01
1.504499999999999993e+01 1.387851390000000018e-02 5.187104099999999551e-01
1.505000000000000071e+01 1.310208279999999954e-02 5.113304100000000130e-01
1.505499999999999972e+01 1.249374869999999964e-02 5.053379590000000032e-01
1.506000000000000050e+01 1.206895210000000045e-02 5.008303069999999746e-01
1.506499999999999950e+01 1.180945849999999984e-02 4.977770590000000217e-01
1.507000000000000028e+01 1.170806549999999988e-02 4.960202879999999759e-01
1.507499999999999929e+01 1.173888390000000018e-02 4.953606380000000198e-01
1.508000000000000007e+01 1.187067900000000030e-02 4.955384789999999762e-01
1.508500000000000085e+01 1.207742269999999979e-02 4.963102480000000094e-01
1.508999999999999986e+01 1.233248290000000039e-02 4.975280719999999879e-01
1.509500000000000064e+01 1.262923999999999991e-02 4.991020310000000015e-01
1.509999999999999964e+01 1.296161569999999992e-02 5.009952699999999925e-01
1.510500000000000043e+01 1.332141090000000042e-02 5.031547819999999671e-01
1.510999999999999943e+01 1.370490679999999961e-02 5.055754599999999765e-01
1.511500000000000021e+01 1.410638650000000001e-02 5.082354289999999608e-01
1.511999999999999922e+01 1.451780109999999992e-02 5.110958970000000212e-01
1.512500000000000000e+01 1.493186839999999932e-02 5.141406530000000030e-01
1.513000000000000078e+01 1.533628310000000050e-02 5.173254019999999898e-01
1.513499999999999979e+01 1.571360730000000150e-02 5.205672460000000390e-01
1.514000000000000057e+01 1.606201650000000161e-02 5.238527290000000169e-01
1.514499999999999957e+01 1.637184090000000022e-02 5.271275479999999458e-01
1.515000000000000036e+01 1.664354579999999945e-02 5.303784809999999572e-01
1.515499999999999936e+01 1.688311970000000092e-02 5.336132070000000338e-01
1.516000000000000014e+01 1.710599269999999936e-02 5.368794199999999961e-01
1.516499999999999915e+01 1.732142529999999847e-02 5.401933819999999997e-01
1.516999999999999993e+01 1.754612159999999893e-02 5.435991449999999503e-01
1.517500000000000071e+01 1.778729199999999969e-02 5.471107210000000221e-01
1.517999999999999972e+01 1.804351330000000114e-02 5.506859560000000320e-01
1.518500000000000050e+01 1.831237059999999903e-02 5.542688639999999722e-01
1.518999999999999950e+01 1.858846150000000030e-02 5.577849059999999692e-01
1.519500000000000028e+01 1.886465689999999862e-02 5.611729359999999556e-01
1.519999999999999929e+01 1.913566109999999959e-02 5.643921360000000442e-01
1.520500000000000007e+01 1.939824639999999933e-02 5.674155789999999477e-01
1.521000000000000085e+01 1.965240240000000124e-02 5.702380329999999775e-01
1.521499999999999986e+01 1.989522999999999986e-02 5.728660309999999978e-01
1.522000000000000064e+01 2.012628920000000127e-02 5.753004430000000502e-01
1.522499999999999964e+01 2.034696240000000156e-02 5.775551490000000454e-01
1.523000000000000043e+01 2.055599569999999945e-02 5.796328149999999679e-01
1.523499999999999943e+01 2.075189230000000148e-02 5.815298330000000515e-01
1.524000000000000021e+01 2.092887350000000035e-02 5.832220219999999511e-01
1.524499999999999922e+01 2.107698699999999842e-02 5.846541389999999616e-01
1.525000000000000000e+01 2.119051330000000163e-02 5.857887309999999514e-01
1.525500000000000078e+01 2.125831079999999929e-02 5.865132299999999965e-01
1.525999999999999979e+01 2.126510959999999839e-02 5.867144469999999723e-01
1.526500000000000057e+01 2.119102900000000012e-02 5.862189380000000227e-01
1.526999999999999957e+01 2.101682439999999832e-02 5.848306239999999656e-01
1.527500000000000036e+01 2.071950989999999868e-02 5.823173400000000166e-01
1.527999999999999936e+01 2.028246120000000083e-02 5.784674180000000110e-01
1.528500000000000014e+01 1.969268860000000093e-02 5.731167499999999526e-01
1.528999999999999915e+01 1.894896919999999874e-02 5.662172709999999665e-01
1.529499999999999993e+01 1.806774469999999910e-02 5.579344950000000303e-01
1.530000000000000071e+01 1.707957170000000066e-02 5.486573900000000226e-01
1.530499999999999972e+01 1.603776910000000167e-02 5.389387399999999717e-01
1.531000000000000050e+01 1.500473610000000076e-02 5.293698449999999500e-01
1.531499999999999950e+01 1.404189890000000045e-02 5.204277720000000107e-01
1.532000000000000028e+01 1.320230749999999967e-02 5.125073359999999800e-01
1.532499999999999929e+01 1.252268389999999960e-02 5.059151899999999591e-01
1.533000000000000007e+01 1.202045229999999972e-02 5.008136709999999603e-01
1.533500000000000085e+01 1.170486710000000034e-02 4.972456909999999897e-01
1.533999999999999986e+01 1.156585130000000079e-02 4.951288169999999988e-01
1.534500000000000064e+01 1.157859439999999948e-02 4.943024180000000212e-01
1.534999999999999964e+01 1.171525099999999944e-02 4.945183120000000154e-01
1.535500000000000043e+01 1.194196540000000070e-02 4.954965430000000115e-01
1.535999999999999943e+01 1.223319380000000012e-02 4.969876870000000113e-01
1.536500000000000021e+01 1.256106350000000052e-02 4.988239660000000075e-01
1.536999999999999922e+01 1.291564289999999962e-02 5.009486579999999911e-01
1.537500000000000000e+01 1.329528179999999934e-02 5.033369850000000145e-01
1.538000000000000078e+01 1.369971459999999933e-02 5.059609819999999480e-01
1.538499999999999979e+01 1.411843249999999994e-02 5.088251700000000488e-01
1.539000000000000057e+01 1.454761000000000075e-02 5.118945040000000279e-01
1.539499999999999957e+01 1.496857579999999986e-02 5.150711900000000121e-01
1.540000000000000036e+01 1.536908919999999991e-02 5.182489679999999765e-01
1.540499999999999936e+01 1.573118919999999879e-02 5.213887910000000181e-01
1.541000000000000014e+01 1.605773580000000034e-02 5.245091020000000048e-01
1.541499999999999915e+01 1.635847220000000157e-02 5.276929299999999490e-01
1.541999999999999993e+01 1.664000699999999833e-02 5.309994350000000196e-01
1.542500000000000071e+01 1.691310429999999879e-02 5.344896980000000131e-01
1.542999999999999972e+01 1.718426179999999956e-02 5.381737989999999527e-01
1.543500000000000050e+01 1.746752639999999898e-02 5.420668079999999556e-01
1.543999999999999950e+01 1.775949469999999961e-02 5.460863099999999637e-01
1.544500000000000028e+01 1.805203210000000044e-02 5.501400119999999561e-01
1.544999999999999929e+01 1.833601450000000091e-02 5.541040959999999904e-01
1.545500000000000007e+01 1.861093029999999829e-02 5.579132890000000344e-01
1.546000000000000085e+01 1.886856480000000114e-02 5.614738660000000436e-01
1.546499999999999986e+01 1.911254910000000085e-02 5.647749850000000071e-01
1.547000000000000064e+01 1.934216990000000094e-02 5.678063679999999502e-01
1.547499999999999964e+01 1.956110709999999905e-02 5.705904529999999975e-01
1.548000000000000043e+01 1.977558299999999936e-02 5.731830879999999517e-01
1.548499999999999943e+01 1.999070459999999910e-02 5.756329709999999933e-01
1.549000000000000021e+01 2.020252209999999840e-02 5.779411869999999674e-01
1.549499999999999922e+01 2.041841390000000145e-02 5.801630500000000135e-01
1.550000000000000000e+01 2.063369259999999969e-02 5.823062350000000054e-01
1.550500000000000078e+01 2.084581890000000021e-02 5.843648989999999932e-01
1.550999999999999979e+01 2.105259279999999872e-02 5.863274720000000162e-01
1.551500000000000057e+01 2.125208270000000094e-02 5.881800109999999471e-01
1.551999999999999957e+01 2.143146430000000130e-02 5.898564870000000404e-01
1.552500000000000036e+01 2.157856290000000066e-02 5.912680799999999737e-01
1.552999999999999936e+01 2.167741379999999982e-02 5.922913739999999816e-01
1.553500000000000014e+01 2.171283140000000028e-02 5.927536190000000094e-01
1.553999999999999915e+01 2.166360679999999872e-02 5.924511270000000218e-01
1.554499999999999993e+01 2.150536590000000012e-02 5.911581129999999851e-01
1.555000000000000071e+01 2.121364040000000076e-02 5.886429730000000138e-01
1.555499999999999972e+01 2.077364820000000140e-02 5.846980029999999662e-01
1.556000000000000050e+01 2.018664779999999881e-02 5.792221149999999819e-01
1.556499999999999950e+01 1.945784659999999847e-02 5.722611420000000004e-01
1.557000000000000028e+01 1.859634120000000154e-02 5.640557880000000024e-01
1.557499999999999929e+01 1.764350129999999947e-02 5.550504920000000064e-01
1.558000000000000007e+01 1.665762319999999908e-02 5.458286620000000200e-01
1.558500000000000085e+01 1.569771409999999937e-02 5.369088340000000015e-01
1.558999999999999986e+01 1.482099069999999984e-02 5.287181629999999632e-01
1.559500000000000064e+01 1.406923889999999941e-02 5.215737689999999649e-01
1.559999999999999964e+01 1.347170519999999969e-02 5.156964550000000536e-01
1.560500000000000043e+01 1.304469530000000078e-02 5.112347099999999811e-01
1.560999999999999943e+01 1.278425459999999944e-02 5.081828560000000161e-01
1.561500000000000021e+01 1.267935130000000070e-02 5.064721039999999785e-01
1.561999999999999922e+01 1.271702559999999919e-02 5.059706529999999924e-01
1.562500000000000000e+01 1.287082099999999930e-02 5.064370289999999830e-01
1.563000000000000078e+01 1.311278060000000030e-02 5.076074280000000272e-01
1.563499999999999979e+01 1.340996440000000005e-02 5.092385000000000383e-01
1.564000000000000057e+01 1.373943660000000004e-02 5.111876850000000028e-01
1.564499999999999957e+01 1.409948850000000004e-02 5.133425190000000526e-01
1.565000000000000036e+01 1.447843679999999932e-02 5.157234259999999848e-01
1.565499999999999936e+01 1.488161640000000042e-02 5.183424020000000354e-01
1.566000000000000014e+01 1.531162580000000085e-02 5.212402739999999479e-01
1.566499999999999915e+01 1.576409590000000041e-02 5.244603479999999651e-01
1.566999999999999993e+01 1.623794630000000017e-02 5.280351269999999930e-01
1.567500000000000071e+01 1.673244570000000098e-02 5.320010760000000172e-01
1.567999999999999972e+01 1.724156669999999877e-02 5.363487380000000471e-01
1.568500000000000050e+01 1.776361820000000105e-02 5.410670789999999508e-01
1.568999999999999950e+01 1.828423269999999989e-02 5.460522639999999539e-01
1.569500000000000028e+01 1.878025469999999864e-02 5.511320589999999520e-01
1.569999999999999929e+01 1.922923899999999867e-02 5.560870989999999736e-01
1.570500000000000007e+01 1.961128649999999835e-02 5.606584860000000115e-01
1.571000000000000085e+01 1.989379819999999993e-02 5.645015749999999777e-01
1.571499999999999986e+01 2.004772339999999833e-02 5.672769680000000481e-01
1.572000000000000064e+01 2.004850869999999854e-02 5.686439380000000154e-01
1.572499999999999964e+01 1.986658369999999910e-02 5.682642959999999466e-01
1.573000000000000043e+01 1.949153749999999949e-02 5.659454320000000260e-01
1.573499999999999943e+01 1.892750849999999888e-02 5.616786969999999490e-01
1.574000000000000021e+01 1.820900950000000143e-02 5.557879279999999866e-01
1.574499999999999922e+01 1.738958640000000042e-02 5.489076389999999472e-01
1.575000000000000000e+01 1.654566039999999863e-02 5.417958139999999867e-01
1.575500000000000078e+01 1.576426809999999928e-02 5.351319970000000259e-01
1.575999999999999979e+01 1.511178990000000034e-02 5.294313600000000175e-01
1.576500000000000057e+01 1.462339269999999962e-02 5.249952060000000476e-01
1.576999999999999957e+01 1.431931690000000021e-02 5.219804359999999921e-01
1.577500000000000036e+01 1.418243410000000031e-02 5.203018069999999495e-01
1.577999999999999936e+01 1.418541509999999943e-02 5.197452139999999554e-01
1.578500000000000014e+01 1.429266809999999929e-02 5.200343910000000403e-01
1.578999999999999915e+01 1.446943900000000061e-02 5.208800710000000000e-01
1.579499999999999993e+01 1.468799760000000058e-02 5.220651560000000302e-01
1.580000000000000071e+01 1.493116750000000013e-02 5.234533329999999651e-01
1.580499999999999972e+01 1.519423529999999918e-02 5.249882430000000211e-01
1.581000000000000050e+01 1.547085160000000008e-02 5.266375410000000423e-01
1.581499999999999950e+01 1.576573129999999864e-02 5.284173800000000476e-01
1.582000000000000028e+01 1.608014409999999894e-02 5.303603369999999595e-01
1.582499999999999929e+01 1.641890580000000127e-02 5.325124439999999737e-01
1.583000000000000007e+01 1.677789609999999834e-02 5.348936840000000359e-01
1.583500000000000085e+01 1.715424809999999828e-02 5.375241320000000433e-01
1.583999999999999986e+01 1.753862280000000051e-02 5.403985860000000141e-01
1.584500000000000064e+01 1.792073480000000094e-02 5.434668809999999572e-01
1.584999999999999964e+01 1.828866029999999879e-02 5.466508020000000467e-01
1.585500000000000043e+01 1.862273360000000003e-02 5.497793749999999591e-01
1.585999999999999943e+01 1.889061870000000032e-02 5.525793150000000153e-01
1.586500000000000021e+01 1.905702659999999882e-02 5.547278300000000328e-01
1.586999999999999922e+01 1.908614609999999961e-02 5.558619120000000136e-01
1.587500000000000000e+01 1.895050640000000078e-02 5.556285410000000313e-01
1.588000000000000078e+01 1.863696379999999972e-02 5.537767829999999947e-01
1.588499999999999979e+01 1.814340620000000001e-02 5.501967030000000092e-01
1.589000000000000057e+01 1.748799679999999898e-02 5.450376649999999490e-01
1.589499999999999957e+01 1.671626840000000128e-02 5.387107719999999489e-01
1.590000000000000036e+01 1.588349780000000017e-02 5.318198039999999516e-01
1.590499999999999936e+01 1.506564519999999997e-02 5.249795590000000400e-01
1.591000000000000014e+01 1.432192269999999976e-02 5.186829080000000536e-01
1.591499999999999915e+01 1.370151799999999934e-02 5.133604470000000530e-01
1.591999999999999993e+01 1.323617000000000023e-02 5.092560259999999728e-01
1.592500000000000071e+01 1.293668509999999945e-02 5.064561359999999457e-01
1.592999999999999972e+01 1.278856909999999923e-02 5.048665060000000482e-01
1.593500000000000050e+01 1.277230470000000062e-02 5.043307980000000246e-01
1.593999999999999950e+01 1.286139069999999926e-02 5.046355489999999611e-01
1.594500000000000028e+01 1.303180869999999957e-02 5.055467599999999839e-01
1.594999999999999929e+01 1.325768979999999986e-02 5.068737749999999709e-01
1.595500000000000007e+01 1.351423210000000062e-02 5.084651550000000020e-01
1.596000000000000085e+01 1.379585260000000015e-02 5.102395419999999904e-01
1.596499999999999986e+01 1.408975760000000070e-02 5.121274559999999809e-01
1.597000000000000064e+01 1.439882259999999969e-02 5.141333719999999774e-01
1.597499999999999964e+01 1.470988839999999923e-02 5.162008439999999920e-01
1.598000000000000043e+01 1.501796830000000013e-02 5.183359509999999615e-01
1.598499999999999943e+01 1.532264199999999917e-02 5.205451580000000078e-01
1.599000000000000021e+01 1.561638890000000002e-02 5.228402450000000368e-01
1.599499999999999922e+01 1.590522189999999877e-02 5.252920819999999935e-01
1.600000000000000000e+01 1.619648710000000033e-02 5.279845709999999581e-01
1.600499999999999901e+01 1.650448440000000169e-02 5.310450899999999974e-01
1.601000000000000156e+01 1.683702759999999854e-02 5.345485030000000082e-01
1.601500000000000057e+01 1.719615780000000038e-02 5.385091549999999616e-01
1.601999999999999957e+01 1.757396229999999906e-02 5.428499220000000403e-01
1.602499999999999858e+01 1.796413250000000045e-02 5.474424530000000511e-01
1.603000000000000114e+01 1.835443299999999986e-02 5.521272720000000023e-01
1.603500000000000014e+01 1.874227020000000105e-02 5.567771139999999619e-01
1.603999999999999915e+01 1.911431380000000110e-02 5.612665510000000024e-01
1.604500000000000171e+01 1.945597209999999980e-02 5.655229299999999792e-01
1.605000000000000071e+01 1.979444459999999892e-02 5.695050149999999478e-01
1.605499999999999972e+01 2.010359330000000000e-02 5.732032989999999995e-01
1.605999999999999872e+01 2.039972469999999996e-02 5.766509079999999621e-01
1.606500000000000128e+01 2.068064869999999833e-02 5.798409530000000478e-01
1.607000000000000028e+01 2.094798339999999828e-02 5.827480819999999451e-01
1.607499999999999929e+01 2.118626350000000005e-02 5.853359320000000032e-01
1.607999999999999829e+01 2.138889219999999883e-02 5.875190550000000123e-01
1.608500000000000085e+01 2.153788020000000150e-02 5.891510490000000377e-01
1.608999999999999986e+01 2.161537089999999994e-02 5.900714289999999806e-01
1.609499999999999886e+01 2.159671969999999927e-02 5.900626380000000282e-01
1.610000000000000142e+01 2.145067540000000078e-02 5.888446130000000167e-01
1.610500000000000043e+01 2.115639960000000042e-02 5.861982420000000360e-01
1.610999999999999943e+01 2.069132980000000163e-02 5.818789749999999650e-01
1.611499999999999844e+01 2.005172319999999966e-02 5.758169829999999489e-01
1.612000000000000099e+01 1.924716530000000064e-02 5.681415850000000045e-01
1.612500000000000000e+01 1.831142029999999893e-02 5.593125159999999818e-01
1.612999999999999901e+01 1.731081010000000073e-02 5.500222249999999757e-01
1.613500000000000156e+01 1.632453299999999871e-02 5.409955210000000347e-01
1.614000000000000057e+01 1.542079090000000006e-02 5.327443389999999557e-01
1.614499999999999957e+01 1.465339570000000029e-02 5.256884499999999738e-01
1.614999999999999858e+01 1.406561719999999995e-02 5.201185980000000431e-01
1.615500000000000114e+01 1.367240970000000062e-02 5.161060549999999525e-01
1.616000000000000014e+01 1.345806710000000024e-02 5.136448780000000269e-01
1.616499999999999915e+01 1.340642029999999929e-02 5.125200669999999681e-01
1.617000000000000171e+01 1.348462360000000047e-02 5.124960750000000509e-01
1.617500000000000071e+01 1.364566799999999969e-02 5.132169749999999642e-01
1.617999999999999972e+01 1.387258419999999950e-02 5.144216459999999547e-01
1.618499999999999872e+01 1.413217890000000032e-02 5.159387420000000057e-01
1.619000000000000128e+01 1.441493370000000024e-02 5.176611439999999620e-01
1.619500000000000028e+01 1.472066919999999966e-02 5.195806240000000464e-01
1.619999999999999929e+01 1.504935779999999959e-02 5.216861139999999786e-01
1.620499999999999829e+01 1.539559019999999986e-02 5.239597599999999966e-01
1.621000000000000085e+01 1.575804230000000042e-02 5.264141100000000462e-01
1.621499999999999986e+01 1.613225910000000082e-02 5.290518699999999797e-01
1.621999999999999886e+01 1.651829460000000041e-02 5.319314339999999808e-01
1.622500000000000142e+01 1.692138719999999874e-02 5.351769199999999449e-01
1.623000000000000043e+01 1.735027369999999833e-02 5.388675379999999793e-01
1.623499999999999943e+01 1.780436170000000012e-02 5.430083869999999813e-01
1.623999999999999844e+01 1.825938059999999974e-02 5.474651209999999990e-01
1.624500000000000099e+01 1.870177749999999903e-02 5.521002210000000021e-01
1.625000000000000000e+01 1.910920660000000118e-02 5.566801580000000360e-01
1.625499999999999901e+01 1.945347539999999972e-02 5.609166509999999883e-01
1.626000000000000156e+01 1.971262390000000017e-02 5.645487369999999672e-01
1.626500000000000057e+01 1.985995620000000073e-02 5.672468200000000405e-01
1.626999999999999957e+01 1.986733079999999929e-02 5.686992859999999705e-01
1.627499999999999858e+01 1.971499499999999905e-02 5.686007610000000101e-01
1.628000000000000114e+01 1.938781109999999919e-02 5.667177690000000378e-01
1.628500000000000014e+01 1.887174529999999933e-02 5.628864049999999786e-01
1.628999999999999915e+01 1.817784009999999853e-02 5.571644959999999536e-01
1.629500000000000171e+01 1.733686699999999886e-02 5.498570699999999478e-01
1.630000000000000071e+01 1.639998780000000156e-02 5.415482369999999879e-01
1.630499999999999972e+01 1.543572690000000018e-02 5.329473949999999904e-01
1.630999999999999872e+01 1.451508469999999995e-02 5.246889089999999811e-01
1.631500000000000128e+01 1.369810540000000049e-02 5.172830539999999644e-01
1.632000000000000028e+01 1.303404659999999986e-02 5.111194249999999606e-01
1.632499999999999929e+01 1.255279439999999920e-02 5.064094599999999780e-01
1.632999999999999829e+01 1.225498109999999946e-02 5.031911460000000336e-01
1.633500000000000085e+01 1.212802590000000048e-02 5.013289450000000258e-01
1.633999999999999986e+01 1.213805270000000054e-02 5.005913640000000386e-01
1.634499999999999886e+01 1.225141299999999919e-02 5.007156409999999891e-01
1.635000000000000142e+01 1.243453710000000031e-02 5.014349329999999716e-01
1.635500000000000043e+01 1.266758670000000045e-02 5.025825590000000398e-01
1.635999999999999943e+01 1.294461149999999970e-02 5.040325749999999827e-01
1.636499999999999844e+01 1.325131910000000059e-02 5.057696010000000131e-01
1.637000000000000099e+01 1.359012639999999938e-02 5.077939160000000118e-01
1.637500000000000000e+01 1.395535810000000064e-02 5.100751510000000044e-01
1.637999999999999901e+01 1.435008790000000083e-02 5.126600000000000046e-01
1.638500000000000156e+01 1.477418680000000019e-02 5.155629000000000461e-01
1.639000000000000057e+01 1.521271410000000004e-02 5.187405569999999910e-01
1.639499999999999957e+01 1.565322859999999927e-02 5.221211350000000140e-01
1.639999999999999858e+01 1.607709759999999960e-02 5.255912179999999712e-01
1.640500000000000114e+01 1.647582599999999897e-02 5.291008769999999695e-01
1.641000000000000014e+01 1.684798930000000125e-02 5.326730050000000327e-01
1.641499999999999915e+01 1.718703020000000165e-02 5.362684730000000233e-01
1.642000000000000171e+01 1.750249660000000040e-02 5.399184670000000130e-01
1.642500000000000071e+01 1.779637029999999939e-02 5.436184480000000319e-01
1.642999999999999972e+01 1.807541940000000069e-02 5.473513180000000311e-01
1.643499999999999872e+01 1.835133950000000097e-02 5.511380909999999966e-01
1.644000000000000128e+01 1.862253139999999960e-02 5.549208930000000262e-01
1.644500000000000028e+01 1.889420630000000073e-02 5.586774020000000451e-01
1.644999999999999929e+01 1.916799829999999913e-02 5.623797109999999488e-01
1.645499999999999829e+01 1.943676420000000141e-02 5.659547780000000472e-01
1.646000000000000085e+01 1.970117500000000132e-02 5.693914979999999959e-01
1.646499999999999986e+01 1.995865830000000118e-02 5.726409780000000227e-01
1.646999999999999886e+01 2.020752220000000127e-02 5.756962860000000015e-01
1.647500000000000142e+01 2.044684550000000142e-02 5.785321900000000017e-01
1.648000000000000043e+01 2.067255479999999951e-02 5.811364439999999743e-01
1.648499999999999943e+01 2.087951210000000071e-02 5.834663399999999722e-01
1.648999999999999844e+01 2.106310869999999946e-02 5.854959990000000447e-01
1.649500000000000099e+01 2.121563549999999979e-02 5.871616830000000453e-01
1.650000000000000000e+01 2.132561339999999861e-02 5.883679429999999488e-01
1.650499999999999901e+01 2.138101400000000027e-02 5.890164679999999597e-01
1.651000000000000156e+01 2.136206880000000169e-02 5.889454520000000359e-01
1.651500000000000057e+01 2.125201250000000042e-02 5.880022510000000313e-01
1.651999999999999957e+01 2.102858640000000029e-02 5.859782350000000140e-01
1.652499999999999858e+01 2.066814900000000024e-02 5.826670539999999621e-01
1.653000000000000114e+01 2.015396670000000126e-02 5.778785530000000170e-01
1.653500000000000014e+01 1.947932590000000033e-02 5.715003010000000438e-01
1.653999999999999915e+01 1.864895869999999914e-02 5.635691369999999978e-01
1.654500000000000171e+01 1.768026190000000081e-02 5.543704449999999895e-01
1.655000000000000071e+01 1.663128059999999936e-02 5.443946800000000197e-01
1.655499999999999972e+01 1.555257059999999927e-02 5.342780120000000244e-01
1.655999999999999872e+01 1.450766549999999919e-02 5.245594970000000412e-01
1.656500000000000128e+01 1.355851890000000018e-02 5.156967649999999459e-01
1.657000000000000028e+01 1.275574670000000077e-02 5.080603649999999583e-01
1.657499999999999929e+01 1.212931320000000014e-02 5.018985649999999632e-01
1.657999999999999829e+01 1.169359380000000066e-02 4.973054270000000221e-01
1.658500000000000085e+01 1.144392670000000077e-02 4.942670750000000002e-01
1.658999999999999986e+01 1.135878220000000050e-02 4.926539440000000103e-01
1.659499999999999886e+01 1.142076359999999978e-02 4.922321179999999963e-01
1.660000000000000142e+01 1.159069769999999944e-02 4.926982249999999897e-01
1.660500000000000043e+01 1.183626249999999991e-02 4.937946750000000162e-01
1.660999999999999943e+01 1.213323409999999929e-02 4.953488589999999747e-01
1.661499999999999844e+01 1.246868790000000074e-02 4.972620790000000235e-01
1.662000000000000099e+01 1.283785789999999927e-02 4.995065220000000084e-01
1.662500000000000000e+01 1.323288509999999939e-02 5.020297449999999717e-01
1.662999999999999901e+01 1.365579809999999984e-02 5.048576479999999922e-01
1.663500000000000156e+01 1.409914710000000071e-02 5.079513129999999599e-01
1.664000000000000057e+01 1.455584639999999916e-02 5.113065759999999571e-01
1.664499999999999957e+01 1.501408280000000005e-02 5.148512389999999606e-01
1.664999999999999858e+01 1.545897339999999925e-02 5.185309670000000093e-01
1.665500000000000114e+01 1.588471270000000116e-02 5.223027759999999686e-01
1.666000000000000014e+01 1.628812469999999998e-02 5.261942400000000353e-01
1.666499999999999915e+01 1.667781009999999911e-02 5.302638689999999988e-01
1.667000000000000171e+01 1.706203449999999996e-02 5.345804840000000224e-01
1.667500000000000071e+01 1.745292420000000080e-02 5.391864969999999868e-01
1.667999999999999972e+01 1.785486270000000153e-02 5.440778609999999960e-01
1.668499999999999872e+01 1.826537640000000171e-02 5.491338789999999914e-01
1.669000000000000128e+01 1.867645570000000046e-02 5.542293919999999874e-01
1.669500000000000028e+01 1.907166849999999969e-02 5.592090549999999549e-01
1.669999999999999929e+01 1.944836180000000109e-02 5.639510129999999455e-01
1.670499999999999829e+01 1.980037570000000094e-02 5.683661679999999494e-01
1.671000000000000085e+01 2.011801220000000029e-02 5.723904619999999888e-01
1.671499999999999986e+01 2.040075759999999960e-02 5.760044029999999982e-01
1.671999999999999886e+01 2.065205549999999876e-02 5.792124810000000013e-01
1.672500000000000142e+01 2.087519659999999971e-02 5.819944910000000027e-01
1.673000000000000043e+01 2.105894909999999828e-02 5.842786690000000283e-01
1.673499999999999943e+01 2.118417100000000164e-02 5.859617129999999952e-01
1.673999999999999844e+01 2.123023049999999898e-02 5.868836990000000364e-01
1.674500000000000099e+01 2.118334759999999928e-02 5.868854089999999690e-01
1.675000000000000000e+01 2.102247469999999827e-02 5.857462629999999892e-01
1.675499999999999901e+01 2.072064909999999857e-02 5.832335300000000000e-01
1.676000000000000156e+01 2.025848499999999969e-02 5.791482150000000217e-01
1.676500000000000057e+01 1.962870380000000109e-02 5.733569640000000245e-01
1.676999999999999957e+01 1.883516329999999905e-02 5.658692749999999494e-01
1.677499999999999858e+01 1.789746899999999918e-02 5.569375779999999887e-01
1.678000000000000114e+01 1.686141910000000035e-02 5.470682479999999792e-01
1.678500000000000014e+01 1.578012729999999850e-02 5.369136509999999918e-01
1.678999999999999915e+01 1.471961209999999957e-02 5.270835019999999815e-01
1.679500000000000171e+01 1.374111979999999983e-02 5.180525559999999974e-01
1.680000000000000071e+01 1.289860999999999959e-02 5.102102109999999691e-01
1.680499999999999972e+01 1.223164960000000002e-02 5.038178840000000491e-01
1.680999999999999872e+01 1.175428159999999944e-02 4.989779509999999751e-01
1.681500000000000128e+01 1.145685670000000031e-02 4.957129140000000045e-01
1.682000000000000028e+01 1.133720149999999961e-02 4.938484180000000112e-01
1.682499999999999929e+01 1.136582700000000022e-02 4.931779190000000201e-01
1.682999999999999829e+01 1.150003230000000085e-02 4.933887379999999934e-01
1.683500000000000085e+01 1.170583189999999975e-02 4.942199110000000117e-01
1.683999999999999986e+01 1.195694329999999993e-02 4.955352559999999795e-01
1.684499999999999886e+01 1.225079349999999914e-02 4.972172930000000046e-01
1.685000000000000142e+01 1.259305110000000054e-02 4.992334649999999874e-01
1.685500000000000043e+01 1.297197100000000054e-02 5.015393679999999854e-01
1.685999999999999943e+01 1.337262959999999980e-02 5.041191839999999980e-01
1.686499999999999844e+01 1.378490859999999957e-02 5.069494749999999827e-01
1.687000000000000099e+01 1.421295260000000026e-02 5.100267969999999762e-01
1.687500000000000000e+01 1.465438950000000004e-02 5.133219810000000383e-01
1.687999999999999901e+01 1.509022919999999934e-02 5.167758959999999568e-01
1.688500000000000156e+01 1.550482289999999957e-02 5.203690389999999777e-01
1.689000000000000057e+01 1.589332790000000037e-02 5.240567280000000272e-01
1.689499999999999957e+01 1.626093949999999830e-02 5.278433940000000213e-01
1.689999999999999858e+01 1.661110049999999991e-02 5.317552979999999874e-01
1.690500000000000114e+01 1.694041510000000167e-02 5.357505519999999910e-01
1.691000000000000014e+01 1.725632009999999994e-02 5.398256190000000343e-01
1.691499999999999915e+01 1.756111139999999918e-02 5.439054500000000125e-01
1.692000000000000171e+01 1.785415250000000134e-02 5.479394140000000135e-01
1.692500000000000071e+01 1.813452039999999960e-02 5.518783240000000312e-01
1.692999999999999972e+01 1.840316369999999910e-02 5.556463069999999504e-01
1.693499999999999872e+01 1.865663000000000044e-02 5.591938589999999598e-01
1.694000000000000128e+01 1.889396470000000161e-02 5.625030330000000411e-01
1.694500000000000028e+01 1.912079239999999944e-02 5.655700200000000066e-01
1.694999999999999929e+01 1.933712400000000067e-02 5.683922590000000108e-01
1.695499999999999829e+01 1.954125060000000066e-02 5.709975179999999817e-01
1.696000000000000085e+01 1.974081629999999837e-02 5.734114000000000155e-01
1.696499999999999986e+01 1.992806470000000121e-02 5.756394719999999854e-01
1.696999999999999886e+01 2.011001369999999844e-02 5.777263609999999661e-01
1.697500000000000142e+01 2.028832330000000100e-02 5.796779300000000079e-01
1.698000000000000043e+01 2.045978370000000116e-02 5.814982060000000175e-01
1.698499999999999943e+01 2.062821999999999920e-02 5.832367880000000060e-01
1.698999999999999844e+01 2.079573029999999892e-02 5.848959910000000040e-01
1.699500000000000099e+01 2.095662220000000034e-02 5.864731189999999872e-01
1.700000000000000000e+01 2.111065280000000086e-02 5.879728939999999682e-01
1.700499999999999901e+01 2.124871680000000110e-02 5.893689920000000360e-01
1.701000000000000156e+01 2.137575569999999869e-02 5.906411990000000056e-01
1.701500000000000057e+01 2.147372120000000037e-02 5.917018569999999977e-01
1.701999999999999957e+01 2.153004860000000062e-02 5.924392579999999686e-01
1.702499999999999858e+01 2.153094789999999981e-02 5.927006879999999756e-01
1.703000000000000114e+01 2.145765059999999932e-02 5.923058559999999639e-01
1.703500000000000014e+01 2.129031749999999931e-02 5.910390699999999997e-01
1.703999999999999915e+01 2.099924099999999835e-02 5.886342610000000475e-01
1.704500000000000171e+01 2.057141209999999859e-02 5.848983199999999716e-01
1.705000000000000071e+01 1.998863970000000143e-02 5.796305349999999468e-01
1.705499999999999972e+01 1.925183550000000160e-02 5.727731449999999835e-01
1.705999999999999872e+01 1.837770819999999874e-02 5.644747820000000083e-01
1.706500000000000128e+01 1.739394860000000043e-02 5.551253860000000540e-01
1.707000000000000028e+01 1.635356729999999995e-02 5.453218180000000137e-01
1.707499999999999929e+01 1.531613469999999928e-02 5.356734269999999798e-01
1.707999999999999829e+01 1.434440290000000076e-02 5.266790430000000134e-01
1.708500000000000085e+01 1.349429199999999975e-02 5.187243700000000457e-01
1.708999999999999986e+01 1.279863640000000052e-02 5.120800720000000528e-01
1.709499999999999886e+01 1.228386820000000081e-02 5.069214560000000480e-01
1.710000000000000142e+01 1.194693169999999985e-02 5.032544979999999946e-01
1.710500000000000043e+01 1.178420089999999976e-02 5.010595770000000337e-01
1.710999999999999943e+01 1.177063700000000046e-02 5.001702529999999536e-01
1.711499999999999844e+01 1.188672909999999999e-02 5.003336189999999517e-01
1.712000000000000099e+01 1.209009909999999959e-02 5.012590630000000047e-01
1.712500000000000000e+01 1.235753579999999963e-02 5.027282650000000075e-01
1.712999999999999901e+01 1.265931430000000017e-02 5.045439010000000168e-01
1.713500000000000156e+01 1.300408309999999922e-02 5.066347329999999483e-01
1.714000000000000057e+01 1.336533139999999953e-02 5.089636539999999876e-01
1.714499999999999957e+01 1.375168059999999984e-02 5.114875679999999480e-01
1.714999999999999858e+01 1.415411589999999997e-02 5.142235090000000231e-01
1.715500000000000114e+01 1.456897950000000073e-02 5.171694719999999634e-01
1.716000000000000014e+01 1.499733930000000069e-02 5.203550909999999918e-01
1.716499999999999915e+01 1.543505130000000052e-02 5.238184919999999689e-01
1.717000000000000171e+01 1.587977330000000034e-02 5.276119529999999669e-01
1.717500000000000071e+01 1.634692399999999879e-02 5.318505510000000047e-01
1.717999999999999972e+01 1.684668149999999850e-02 5.366175140000000177e-01
1.718499999999999872e+01 1.737057079999999865e-02 5.418651089999999559e-01
1.719000000000000128e+01 1.790739959999999853e-02 5.474704719999999858e-01
1.719500000000000028e+01 1.843878529999999974e-02 5.532531210000000144e-01
1.719999999999999929e+01 1.894841129999999887e-02 5.590254119999999993e-01
1.720499999999999829e+01 1.943082949999999989e-02 5.646506700000000212e-01
1.721000000000000085e+01 1.988124109999999875e-02 5.700066780000000444e-01
1.721499999999999986e+01 2.028920500000000113e-02 5.749960090000000301e-01
1.721999999999999886e+01 2.065526430000000011e-02 5.795529579999999514e-01
1.722500000000000142e+01 2.097702580000000011e-02 5.836216950000000514e-01
1.723000000000000043e+01 2.124493620000000166e-02 5.870994699999999566e-01
1.723499999999999943e+01 2.145145370000000121e-02 5.898906860000000529e-01
1.723999999999999844e+01 2.157600009999999929e-02 5.918339179999999589e-01
1.724500000000000099e+01 2.160051040000000172e-02 5.927565099999999587e-01
1.725000000000000000e+01 2.150432979999999938e-02 5.924271859999999945e-01
1.725499999999999901e+01 2.126245729999999903e-02 5.906092160000000479e-01
1.726000000000000156e+01 2.084991159999999982e-02 5.870647409999999455e-01
1.726500000000000057e+01 2.026055490000000167e-02 5.816759120000000172e-01
1.726999999999999957e+01 1.949496280000000137e-02 5.744504540000000548e-01
1.727499999999999858e+01 1.858119299999999932e-02 5.657063979999999992e-01
1.728000000000000114e+01 1.756886729999999897e-02 5.560243919999999784e-01
1.728500000000000014e+01 1.651474010000000131e-02 5.461247070000000425e-01
1.728999999999999915e+01 1.548969860000000073e-02 5.366230010000000439e-01
1.729500000000000171e+01 1.456372069999999942e-02 5.280105400000000282e-01
1.730000000000000071e+01 1.378906849999999955e-02 5.206647519999999529e-01
1.730499999999999972e+01 1.319818900000000080e-02 5.148150639999999889e-01
1.730999999999999872e+01 1.280481900000000027e-02 5.105420729999999852e-01
1.731500000000000128e+01 1.259209520000000027e-02 5.078189520000000456e-01
1.732000000000000028e+01 1.253880859999999958e-02 5.064290399999999970e-01
1.732499999999999929e+01 1.260595020000000038e-02 5.060655330000000118e-01
1.732999999999999829e+01 1.276173870000000057e-02 5.064191999999999583e-01
1.733500000000000085e+01 1.297545230000000070e-02 5.072865890000000100e-01
1.733999999999999986e+01 1.322698689999999948e-02 5.085107519999999548e-01
1.734499999999999886e+01 1.351166560000000016e-02 5.100491249999999921e-01
1.735000000000000142e+01 1.383365060000000049e-02 5.119236459999999544e-01
1.735500000000000043e+01 1.419636799999999914e-02 5.141546879999999708e-01
1.735999999999999943e+01 1.460221159999999969e-02 5.168010210000000271e-01
1.736499999999999844e+01 1.505141810000000004e-02 5.198860339999999969e-01
1.737000000000000099e+01 1.553149799999999948e-02 5.233787030000000007e-01
1.737500000000000000e+01 1.604703279999999954e-02 5.272991230000000362e-01
1.737999999999999901e+01 1.658038549999999930e-02 5.316195630000000172e-01
1.738500000000000156e+01 1.712244140000000053e-02 5.362978250000000058e-01
1.739000000000000057e+01 1.765940289999999926e-02 5.412601519999999944e-01
1.739499999999999957e+01 1.816388840000000143e-02 5.462628969999999695e-01
1.739999999999999858e+01 1.861085980000000070e-02 5.510410489999999495e-01
1.740500000000000114e+01 1.897052160000000168e-02 5.552872800000000497e-01
1.741000000000000014e+01 1.920122900000000021e-02 5.586025079999999976e-01
1.741499999999999915e+01 1.928634170000000092e-02 5.606627899999999665e-01
1.742000000000000171e+01 1.919598210000000166e-02 5.611423920000000454e-01
1.742500000000000071e+01 1.891749820000000054e-02 5.597863809999999996e-01
1.742999999999999972e+01 1.844973609999999917e-02 5.565250320000000306e-01
1.743499999999999872e+01 1.781004300000000110e-02 5.515122049999999776e-01
1.744000000000000128e+01 1.704619790000000065e-02 5.452330960000000282e-01
1.744500000000000028e+01 1.621788080000000076e-02 5.382905340000000427e-01
1.744999999999999929e+01 1.538368799999999953e-02 5.312850890000000437e-01
1.745499999999999829e+01 1.460522069999999929e-02 5.247069989999999517e-01
1.746000000000000085e+01 1.393459309999999993e-02 5.189688139999999450e-01
1.746499999999999986e+01 1.340512689999999972e-02 5.143306939999999772e-01
1.746999999999999886e+01 1.301703350000000051e-02 5.108855209999999536e-01
1.747500000000000142e+01 1.277280779999999914e-02 5.085929559999999849e-01
1.748000000000000043e+01 1.266350899999999988e-02 5.073607039999999957e-01
1.748499999999999943e+01 1.266857509999999923e-02 5.070214739999999720e-01
1.748999999999999844e+01 1.276562740000000001e-02 5.073685930000000344e-01
1.749500000000000099e+01 1.292104560000000013e-02 5.081877719999999821e-01
1.750000000000000000e+01 1.312065029999999986e-02 5.093015699999999812e-01
1.750499999999999901e+01 1.335063080000000076e-02 5.106469940000000207e-01
1.751000000000000156e+01 1.360744550000000073e-02 5.121682140000000105e-01
1.751500000000000057e+01 1.388483780000000084e-02 5.138457520000000445e-01
1.751999999999999957e+01 1.418958350000000014e-02 5.157212740000000073e-01
1.752499999999999858e+01 1.451751209999999938e-02 5.178309110000000048e-01
1.753000000000000114e+01 1.486594750000000062e-02 5.202138379999999840e-01
1.753500000000000014e+01 1.524384319999999918e-02 5.229481849999999543e-01
1.753999999999999915e+01 1.565345890000000018e-02 5.260998609999999465e-01
1.754500000000000171e+01 1.609032490000000121e-02 5.297169080000000418e-01
1.755000000000000071e+01 1.655387839999999944e-02 5.338071610000000300e-01
1.755499999999999972e+01 1.703354340000000008e-02 5.383235880000000195e-01
1.755999999999999872e+01 1.751751099999999950e-02 5.431507429999999914e-01
1.756500000000000128e+01 1.799863900000000030e-02 5.481829470000000315e-01
1.757000000000000028e+01 1.846468399999999857e-02 5.532622130000000027e-01
1.757499999999999929e+01 1.890249429999999939e-02 5.582592429999999606e-01
1.757999999999999829e+01 1.930803799999999959e-02 5.630696630000000535e-01
1.758500000000000085e+01 1.967908930000000084e-02 5.676023940000000101e-01
1.758999999999999986e+01 2.001292149999999923e-02 5.717661659999999646e-01
1.759499999999999886e+01 2.030303049999999943e-02 5.754945580000000449e-01
1.760000000000000142e+01 2.054610360000000066e-02 5.787113459999999598e-01
1.760500000000000043e+01 2.073710289999999845e-02 5.813263379999999980e-01
1.760999999999999943e+01 2.085644769999999912e-02 5.832029199999999580e-01
1.761499999999999844e+01 2.088696199999999850e-02 5.842087580000000502e-01
1.762000000000000099e+01 2.080622219999999842e-02 5.841368890000000480e-01
1.762500000000000000e+01 2.059843199999999985e-02 5.827777969999999863e-01
1.762999999999999901e+01 2.024571210000000038e-02 5.799372019999999850e-01
1.763500000000000156e+01 1.972996789999999917e-02 5.754272129999999930e-01
1.764000000000000057e+01 1.904474420000000154e-02 5.692019109999999493e-01
1.764499999999999957e+01 1.820538999999999838e-02 5.614084719999999917e-01
1.764999999999999858e+01 1.725186750000000033e-02 5.524633150000000104e-01
1.765500000000000114e+01 1.623165089999999838e-02 5.429654040000000403e-01
1.766000000000000014e+01 1.521099319999999998e-02 5.335446759999999955e-01
1.766499999999999915e+01 1.425264629999999956e-02 5.247045790000000043e-01
1.767000000000000171e+01 1.342269939999999988e-02 5.169404279999999519e-01
1.767500000000000071e+01 1.275163959999999971e-02 5.105411029999999961e-01
1.767999999999999972e+01 1.226067540000000053e-02 5.056361190000000505e-01
1.768499999999999872e+01 1.195374939999999976e-02 5.022522900000000456e-01
1.769000000000000128e+01 1.181206490000000046e-02 5.002645239999999882e-01
1.769500000000000028e+01 1.181049720000000060e-02 4.994695719999999728e-01
1.769999999999999929e+01 1.191847730000000077e-02 4.995974519999999974e-01
1.770499999999999829e+01 1.210722059999999947e-02 5.003900350000000108e-01
1.771000000000000085e+01 1.234779689999999930e-02 5.016544419999999782e-01
1.771499999999999986e+01 1.262831139999999984e-02 5.032772199999999696e-01
1.771999999999999886e+01 1.294894670000000005e-02 5.051878079999999605e-01
1.772500000000000142e+01 1.329695009999999969e-02 5.073756320000000208e-01
1.773000000000000043e+01 1.367188130000000085e-02 5.098087919999999551e-01
1.773499999999999943e+01 1.406340350000000010e-02 5.124644269999999446e-01
1.773999999999999844e+01 1.446349910000000079e-02 5.153030610000000067e-01
1.774500000000000099e+01 1.486350850000000071e-02 5.182864700000000546e-01
1.775000000000000000e+01 1.525124249999999966e-02 5.213524560000000196e-01
1.775499999999999901e+01 1.561507560000000017e-02 5.244633619999999885e-01
1.776000000000000156e+01 1.595953380000000171e-02 5.276717060000000181e-01
1.776500000000000057e+01 1.628552219999999939e-02 5.309971110000000216e-01
1.776999999999999957e+01 1.659707120000000063e-02 5.344750489999999798e-01
1.777499999999999858e+01 1.689385770000000064e-02 5.381099150000000497e-01
1.778000000000000114e+01 1.717705779999999932e-02 5.418526949999999953e-01
1.778500000000000014e+01 1.745198579999999999e-02 5.456501249999999859e-01
1.778999999999999915e+01 1.771979879999999868e-02 5.494163589999999653e-01
1.779500000000000171e+01 1.798030239999999849e-02 5.530996129999999900e-01
1.780000000000000071e+01 1.822599059999999854e-02 5.566141869999999825e-01
1.780499999999999972e+01 1.845523480000000119e-02 5.599147829999999715e-01
1.780999999999999872e+01 1.866674369999999847e-02 5.629562329999999726e-01
1.781500000000000128e+01 1.887005019999999852e-02 5.657601799999999459e-01
1.782000000000000028e+01 1.906077050000000092e-02 5.683178509999999850e-01
1.782499999999999929e+01 1.925030460000000040e-02 5.706956789999999557e-01
1.782999999999999829e+01 1.943811449999999913e-02 5.729250430000000227e-01
1.783500000000000085e+01 1.962554279999999957e-02 5.750380370000000019e-01
1.783999999999999986e+01 1.981321009999999910e-02 5.770561770000000035e-01
1.784499999999999886e+01 2.000603759999999842e-02 5.790168439999999750e-01
1.785000000000000142e+01 2.020154370000000130e-02 5.809158679999999464e-01
1.785500000000000043e+01 2.039957519999999885e-02 5.827708600000000017e-01
1.785999999999999943e+01 2.059519409999999856e-02 5.845705100000000431e-01
1.786499999999999844e+01 2.078464589999999904e-02 5.862873969999999879e-01
1.787000000000000099e+01 2.096095179999999877e-02 5.878815659999999665e-01
1.787500000000000000e+01 2.111452080000000148e-02 5.892682219999999527e-01
1.787999999999999901e+01 2.123011740000000161e-02 5.903380150000000492e-01
1.788500000000000156e+01 2.128832510000000164e-02 5.909366240000000214e-01
1.789000000000000057e+01 2.126802200000000101e-02 5.908502540000000192e-01
1.789499999999999957e+01 2.114618479999999870e-02 5.898448050000000276e-01
1.789999999999999858e+01 2.089904780000000073e-02 5.876665290000000486e-01
1.790500000000000114e+01 2.050386820000000068e-02 5.841060009999999858e-01
1.791000000000000014e+01 1.995122430000000058e-02 5.789740070000000127e-01
1.791499999999999915e+01 1.924232379999999895e-02 5.722771500000000122e-01
1.792000000000000171e+01 1.839496369999999922e-02 5.642236059999999886e-01
1.792500000000000071e+01 1.744493150000000006e-02 5.553085989999999583e-01
1.792999999999999972e+01 1.646375679999999980e-02 5.461906199999999600e-01
1.793499999999999872e+01 1.552586780000000076e-02 5.375520820000000422e-01
1.794000000000000128e+01 1.469653970000000046e-02 5.298589780000000360e-01
1.794500000000000028e+01 1.402971809999999965e-02 5.234917159999999958e-01
1.794999999999999929e+01 1.355249279999999959e-02 5.186628519999999520e-01
1.795499999999999829e+01 1.327139209999999951e-02 5.154462979999999694e-01
1.796000000000000085e+01 1.317108690000000012e-02 5.137528009999999812e-01
1.796499999999999986e+01 1.322175769999999959e-02 5.133391149999999570e-01
1.796999999999999886e+01 1.338990559999999989e-02 5.139042759999999932e-01
1.797500000000000142e+01 1.363763309999999930e-02 5.151243660000000002e-01
1.798000000000000043e+01 1.392763280000000083e-02 5.167558540000000145e-01
1.798499999999999943e+01 1.424428689999999997e-02 5.186263850000000231e-01
1.798999999999999844e+01 1.458239799999999989e-02 5.207130679999999456e-01
1.799500000000000099e+01 1.494307989999999961e-02 5.229998169999999780e-01
1.800000000000000000e+01 1.532527099999999969e-02 5.254962749999999572e-01
1.800499999999999901e+01 1.573199100000000072e-02 5.282336530000000252e-01
1.801000000000000156e+01 1.615968289999999974e-02 5.312142530000000251e-01
1.801500000000000057e+01 1.660176630000000098e-02 5.344304859999999824e-01
1.801999999999999957e+01 1.705214910000000042e-02 5.379070169999999873e-01
1.802499999999999858e+01 1.751419740000000058e-02 5.416412649999999829e-01
1.803000000000000114e+01 1.796661600000000122e-02 5.455457360000000033e-01
1.803500000000000014e+01 1.839526990000000042e-02 5.495029259999999471e-01
1.803999999999999915e+01 1.876305940000000047e-02 5.532332009999999523e-01
1.804500000000000171e+01 1.903937010000000124e-02 5.564220690000000191e-01
1.805000000000000071e+01 1.919056400000000023e-02 5.586937060000000121e-01
1.805499999999999972e+01 1.918075810000000048e-02 5.596671960000000334e-01
1.805999999999999872e+01 1.898863690000000132e-02 5.590404960000000534e-01
1.806500000000000128e+01 1.860633899999999952e-02 5.566364889999999566e-01
1.807000000000000028e+01 1.804403970000000024e-02 5.525034420000000113e-01
1.807499999999999929e+01 1.734118570000000095e-02 5.470070989999999966e-01
1.807999999999999829e+01 1.655097659999999957e-02 5.407185319999999740e-01
1.808500000000000085e+01 1.575279879999999869e-02 5.343033940000000426e-01
1.808999999999999986e+01 1.501198469999999972e-02 5.282763209999999932e-01
1.809499999999999886e+01 1.438197740000000079e-02 5.230772710000000103e-01
1.810000000000000142e+01 1.390154250000000084e-02 5.190026460000000119e-01
1.810500000000000043e+01 1.358480039999999944e-02 5.161974599999999969e-01
1.810999999999999943e+01 1.342313009999999973e-02 5.146031239999999674e-01
1.811499999999999844e+01 1.339752819999999976e-02 5.140679929999999453e-01
1.812000000000000099e+01 1.348310670000000058e-02 5.143991580000000230e-01
1.812500000000000000e+01 1.364548800000000076e-02 5.153231069999999470e-01
1.812999999999999901e+01 1.386110389999999949e-02 5.166670650000000364e-01
1.813500000000000156e+01 1.411245839999999974e-02 5.182369730000000452e-01
1.814000000000000057e+01 1.438303659999999942e-02 5.199415579999999704e-01
1.814499999999999957e+01 1.466746709999999961e-02 5.217196370000000138e-01
1.814999999999999858e+01 1.495817550000000037e-02 5.235393750000000290e-01
1.815500000000000114e+01 1.525929699999999979e-02 5.253975330000000277e-01
1.816000000000000014e+01 1.556576749999999919e-02 5.273404480000000172e-01
1.816499999999999915e+01 1.587901460000000139e-02 5.294137389999999943e-01
1.817000000000000171e+01 1.620965469999999936e-02 5.317282279999999695e-01
1.817500000000000071e+01 1.655696989999999938e-02 5.343701330000000249e-01
1.817999999999999972e+01 1.693274280000000090e-02 5.374550500000000453e-01
1.818499999999999872e+01 1.733733280000000071e-02 5.410323949999999993e-01
1.819000000000000128e+01 1.776901850000000074e-02 5.450785040000000192e-01
1.819500000000000028e+01 1.821059029999999926e-02 5.494954069999999913e-01
1.819999999999999929e+01 1.865263519999999994e-02 5.541516699999999851e-01
1.820499999999999829e+01 1.907623790000000097e-02 5.588705569999999900e-01
1.821000000000000085e+01 1.947354579999999863e-02 5.634964059999999497e-01
1.821499999999999986e+01 1.983578039999999917e-02 5.679019069999999836e-01
1.821999999999999886e+01 2.015925110000000089e-02 5.719789349999999661e-01
1.822500000000000142e+01 2.043457580000000023e-02 5.756124769999999558e-01
1.823000000000000043e+01 2.065587129999999980e-02 5.786999010000000165e-01
1.823499999999999943e+01 2.081319300000000067e-02 5.811065920000000329e-01
1.823999999999999844e+01 2.088969450000000005e-02 5.826772879999999599e-01
1.824500000000000099e+01 2.086003479999999979e-02 5.831883890000000292e-01
1.825000000000000000e+01 2.070373979999999905e-02 5.824286810000000036e-01
1.825499999999999901e+01 2.039746029999999974e-02 5.801549620000000518e-01
1.826000000000000156e+01 1.992250330000000166e-02 5.761666479999999479e-01
1.826500000000000057e+01 1.927080499999999849e-02 5.703838709999999868e-01
1.826999999999999957e+01 1.845986999999999975e-02 5.629635090000000286e-01
1.827499999999999858e+01 1.752021360000000083e-02 5.543490800000000496e-01
1.828000000000000114e+01 1.652899000000000035e-02 5.452047060000000389e-01
1.828500000000000014e+01 1.555113099999999929e-02 5.362320189999999487e-01
1.828999999999999915e+01 1.465579250000000056e-02 5.279775829999999726e-01
1.829500000000000171e+01 1.389790020000000043e-02 5.208756639999999605e-01
1.830000000000000071e+01 1.331266589999999944e-02 5.152001470000000527e-01
1.830499999999999972e+01 1.291550189999999924e-02 5.110843729999999807e-01
1.830999999999999872e+01 1.269534989999999974e-02 5.084444890000000550e-01
1.831500000000000128e+01 1.262873320000000056e-02 5.070879630000000304e-01
1.832000000000000028e+01 1.268609880000000009e-02 5.067641980000000546e-01
1.832499999999999929e+01 1.283638699999999945e-02 5.071863899999999870e-01
1.832999999999999829e+01 1.303615250000000024e-02 5.081297719999999796e-01
1.833500000000000085e+01 1.328409149999999934e-02 5.094760029999999551e-01
1.833999999999999986e+01 1.356350119999999958e-02 5.111322489999999830e-01
1.834499999999999886e+01 1.387426819999999957e-02 5.130498129999999657e-01
1.835000000000000142e+01 1.421144210000000081e-02 5.152184469999999683e-01
1.835500000000000043e+01 1.456783759999999948e-02 5.175843789999999833e-01
1.835999999999999943e+01 1.494263200000000083e-02 5.201527270000000369e-01
1.836499999999999844e+01 1.532648179999999971e-02 5.229020930000000122e-01
1.837000000000000099e+01 1.570979119999999993e-02 5.257915050000000479e-01
1.837500000000000000e+01 1.609130120000000150e-02 5.288401169999999984e-01
1.837999999999999901e+01 1.646467700000000048e-02 5.320594210000000324e-01
1.838500000000000156e+01 1.684074299999999830e-02 5.355638879999999880e-01
1.839000000000000057e+01 1.723173600000000097e-02 5.394795159999999923e-01
1.839499999999999957e+01 1.764577029999999866e-02 5.438686830000000194e-01
1.839999999999999858e+01 1.808844379999999946e-02 5.487139989999999523e-01
1.840500000000000114e+01 1.854850109999999982e-02 5.538954879999999914e-01
1.841000000000000014e+01 1.901148650000000079e-02 5.592324779999999773e-01
1.841499999999999915e+01 1.945723099999999844e-02 5.645213249999999627e-01
1.842000000000000171e+01 1.987701970000000165e-02 5.695928660000000310e-01
1.842500000000000071e+01 2.026664369999999979e-02 5.743656240000000190e-01
1.842999999999999972e+01 2.062048910000000013e-02 5.787565249999999661e-01
1.843499999999999872e+01 2.094279329999999828e-02 5.827355339999999995e-01
1.844000000000000128e+01 2.122770439999999842e-02 5.862427839999999613e-01
1.844500000000000028e+01 2.146576589999999937e-02 5.892118370000000160e-01
1.844999999999999929e+01 2.163486029999999935e-02 5.914805969999999968e-01
1.845499999999999829e+01 2.171672289999999894e-02 5.928593540000000051e-01
1.846000000000000085e+01 2.168729120000000010e-02 5.931103380000000147e-01
1.846499999999999986e+01 2.151851470000000141e-02 5.919537700000000457e-01
1.846999999999999886e+01 2.118674560000000096e-02 5.891342510000000532e-01
1.847500000000000142e+01 2.067002080000000103e-02 5.844353190000000087e-01
1.848000000000000043e+01 1.996934579999999973e-02 5.778232420000000147e-01
1.848499999999999943e+01 1.910559930000000142e-02 5.695130309999999474e-01
1.848999999999999844e+01 1.811310769999999876e-02 5.600149720000000553e-01
1.849500000000000099e+01 1.705286459999999851e-02 5.500544840000000102e-01
1.850000000000000000e+01 1.599110570000000092e-02 5.403042040000000101e-01
1.850499999999999901e+01 1.499895289999999930e-02 5.312423569999999984e-01
1.851000000000000156e+01 1.412820920000000015e-02 5.232533560000000028e-01
1.851500000000000057e+01 1.341268879999999927e-02 5.165804529999999950e-01
1.851999999999999957e+01 1.287160480000000030e-02 5.113747530000000152e-01
1.852499999999999858e+01 1.251780949999999927e-02 5.076467569999999485e-01
1.853000000000000114e+01 1.232756110000000037e-02 5.053460309999999733e-01
1.853500000000000014e+01 1.228116999999999924e-02 5.042847969999999513e-01
1.853999999999999915e+01 1.235500389999999969e-02 5.041785069999999980e-01
1.854500000000000171e+01 1.251246110000000036e-02 5.047562989999999639e-01
1.855000000000000071e+01 1.273814709999999961e-02 5.058164080000000506e-01
1.855499999999999972e+01 1.300773600000000065e-02 5.072689879999999762e-01
1.855999999999999872e+01 1.331325740000000035e-02 5.090295280000000089e-01
1.856500000000000128e+01 1.365934459999999968e-02 5.111137690000000511e-01
1.857000000000000028e+01 1.403596120000000051e-02 5.134953300000000276e-01
1.857499999999999929e+01 1.444575449999999962e-02 5.162151579999999518e-01
1.857999999999999829e+01 1.488647719999999959e-02 5.193001170000000055e-01
1.858500000000000085e+01 1.536879719999999921e-02 5.228111760000000441e-01
1.858999999999999986e+01 1.588208790000000120e-02 5.268047000000000146e-01
1.859499999999999886e+01 1.642861690000000166e-02 5.313433459999999942e-01
1.860000000000000142e+01 1.699372999999999856e-02 5.363793639999999696e-01
1.860500000000000043e+01 1.757320550000000120e-02 5.418690449999999936e-01
1.860999999999999943e+01 1.815491899999999853e-02 5.477110779999999624e-01
1.861499999999999844e+01 1.873361860000000156e-02 5.537855539999999577e-01
1.862000000000000099e+01 1.929801730000000118e-02 5.599571009999999571e-01
1.862500000000000000e+01 1.983814279999999985e-02 5.661044269999999656e-01
1.862999999999999901e+01 2.034820019999999952e-02 5.720954600000000001e-01
1.863500000000000156e+01 2.082291509999999873e-02 5.778017500000000028e-01
1.864000000000000057e+01 2.124616099999999952e-02 5.830411519999999514e-01
1.864499999999999957e+01 2.160204480000000107e-02 5.876183209999999990e-01
1.864999999999999858e+01 2.187052130000000094e-02 5.913225229999999888e-01
1.865500000000000114e+01 2.202835670000000134e-02 5.938745229999999875e-01
1.866000000000000014e+01 2.204272170000000017e-02 5.949873430000000019e-01
1.866499999999999915e+01 2.189690379999999909e-02 5.944083690000000475e-01
1.867000000000000171e+01 2.157017160000000017e-02 5.918885120000000333e-01
1.867500000000000071e+01 2.105540230000000138e-02 5.873562460000000263e-01
1.867999999999999972e+01 2.036894360000000154e-02 5.810142980000000401e-01
1.868499999999999872e+01 1.955372149999999934e-02 5.733721290000000081e-01
1.869000000000000128e+01 1.866655399999999840e-02 5.651873330000000140e-01
1.869500000000000028e+01 1.778264289999999942e-02 5.571762380000000459e-01
1.869999999999999929e+01 1.697186830000000160e-02 5.497906750000000065e-01
1.870499999999999829e+01 1.627501040000000135e-02 5.433431760000000388e-01
1.871000000000000085e+01 1.571810400000000010e-02 5.380088729999999986e-01
1.871499999999999986e+01 1.530595369999999955e-02 5.338763479999999451e-01
1.871999999999999886e+01 1.503362939999999988e-02 5.309087460000000425e-01
1.872500000000000142e+01 1.488092319999999996e-02 5.289972849999999838e-01
1.873000000000000043e+01 1.482877760000000066e-02 5.279594969999999998e-01
1.873499999999999943e+01 1.485535489999999931e-02 5.275858960000000542e-01
1.873999999999999844e+01 1.494323560000000023e-02 5.276902700000000168e-01
1.874500000000000099e+01 1.506651640000000042e-02 5.280503549999999713e-01
1.875000000000000000e+01 1.521003970000000052e-02 5.285459059999999543e-01
1.875499999999999901e+01 1.535429569999999938e-02 5.290488039999999836e-01
1.876000000000000156e+01 1.550049279999999967e-02 5.294820540000000353e-01
1.876500000000000057e+01 1.562568890000000030e-02 5.297671229999999509e-01
1.876999999999999957e+01 1.573254950000000166e-02 5.297897569999999723e-01
1.877499999999999858e+01 1.579811880000000016e-02 5.294939109999999838e-01
1.878000000000000114e+01 1.580158019999999830e-02 5.287554730000000314e-01
1.878500000000000014e+01 1.574350379999999924e-02 5.274649540000000414e-01
1.878999999999999915e+01 1.559020239999999932e-02 5.255462069999999875e-01
1.879500000000000171e+01 1.533702810000000041e-02 5.229002149999999460e-01
1.880000000000000071e+01 1.498116669999999956e-02 5.195586349999999909e-01
1.880499999999999972e+01 1.453221019999999947e-02 5.156216820000000256e-01
1.880999999999999872e+01 1.401417970000000054e-02 5.113358660000000278e-01
1.881500000000000128e+01 1.347601860000000040e-02 5.070479060000000482e-01
1.882000000000000028e+01 1.296625489999999985e-02 5.030513949999999568e-01
1.882499999999999929e+01 1.251379839999999972e-02 4.996472900000000217e-01
1.882999999999999829e+01 1.215234739999999924e-02 4.970653070000000118e-01
1.883500000000000085e+01 1.190645320000000007e-02 4.954314750000000100e-01
1.883999999999999986e+01 1.178072349999999963e-02 4.947172289999999806e-01
1.884499999999999886e+01 1.176836069999999922e-02 4.948320529999999939e-01
1.885000000000000142e+01 1.184785309999999980e-02 4.956233700000000075e-01
1.885500000000000043e+01 1.200042049999999923e-02 4.969516509999999943e-01
1.885999999999999943e+01 1.221436490000000000e-02 4.987390300000000276e-01
1.886499999999999844e+01 1.248148609999999957e-02 5.008800660000000127e-01
1.887000000000000099e+01 1.279268369999999981e-02 5.033125800000000094e-01
1.887500000000000000e+01 1.313283619999999936e-02 5.060011810000000221e-01
1.887999999999999901e+01 1.350421849999999986e-02 5.088769269999999789e-01
1.888500000000000156e+01 1.390840219999999947e-02 5.119561910000000049e-01
1.889000000000000057e+01 1.433346360000000048e-02 5.152565190000000239e-01
1.889499999999999957e+01 1.477836650000000085e-02 5.187849450000000529e-01
1.889999999999999858e+01 1.524404730000000069e-02 5.225621649999999674e-01
1.890500000000000114e+01 1.573023319999999892e-02 5.266046810000000189e-01
1.891000000000000014e+01 1.622890379999999966e-02 5.309191739999999937e-01
1.891499999999999915e+01 1.673878800000000097e-02 5.354999609999999688e-01
1.892000000000000171e+01 1.725174189999999913e-02 5.403269649999999924e-01
1.892500000000000071e+01 1.776622859999999957e-02 5.453581090000000353e-01
1.892999999999999972e+01 1.827401960000000006e-02 5.505227860000000417e-01
1.893499999999999872e+01 1.876722780000000118e-02 5.557293850000000202e-01
1.894000000000000128e+01 1.923009739999999995e-02 5.608370000000000299e-01
1.894500000000000028e+01 1.965561110000000125e-02 5.657115339999999604e-01
1.894999999999999929e+01 2.002806000000000031e-02 5.701797910000000469e-01
1.895499999999999829e+01 2.033716149999999917e-02 5.740899670000000343e-01
1.896000000000000085e+01 2.055832999999999966e-02 5.772153340000000243e-01
1.896499999999999986e+01 2.067621030000000096e-02 5.793388630000000372e-01
1.896999999999999886e+01 2.067156939999999915e-02 5.802490300000000545e-01
1.897500000000000142e+01 2.051948509999999837e-02 5.796896999999999744e-01
1.898000000000000043e+01 2.020401330000000037e-02 5.774604070000000089e-01
1.898499999999999943e+01 1.971020470000000094e-02 5.734025489999999836e-01
1.898999999999999844e+01 1.904666329999999894e-02 5.675551100000000293e-01
1.899500000000000099e+01 1.823677779999999943e-02 5.601698160000000426e-01
1.900000000000000000e+01 1.732242390000000160e-02 5.517554500000000361e-01
1.900499999999999901e+01 1.636327669999999845e-02 5.429741259999999459e-01
1.901000000000000156e+01 1.542454140000000008e-02 5.343776439999999850e-01
1.901500000000000057e+01 1.456034089999999961e-02 5.264262589999999520e-01
1.901999999999999957e+01 1.381909419999999972e-02 5.195047010000000132e-01
1.902499999999999858e+01 1.322727970000000045e-02 5.138354330000000081e-01
1.903000000000000114e+01 1.280486829999999930e-02 5.095025899999999774e-01
1.903500000000000014e+01 1.253237899999999974e-02 5.064921740000000172e-01
1.903999999999999915e+01 1.240697429999999997e-02 5.046963800000000555e-01
1.904500000000000171e+01 1.240360109999999981e-02 5.039354080000000291e-01
1.905000000000000071e+01 1.249632399999999963e-02 5.039607860000000494e-01
1.905499999999999972e+01 1.266668410000000057e-02 5.045806520000000184e-01
1.905999999999999872e+01 1.288274449999999953e-02 5.056078999999999990e-01
1.906500000000000128e+01 1.313910700000000056e-02 5.069670569999999987e-01
1.907000000000000028e+01 1.342123479999999917e-02 5.086008159999999556e-01
1.907499999999999929e+01 1.373121830000000043e-02 5.104743339999999741e-01
1.907999999999999829e+01 1.406753059999999930e-02 5.125906220000000513e-01
1.908500000000000085e+01 1.441958649999999960e-02 5.149263800000000169e-01
1.908999999999999986e+01 1.478194709999999974e-02 5.174887249999999828e-01
1.909499999999999886e+01 1.516463879999999965e-02 5.203714889999999649e-01
1.910000000000000142e+01 1.556832219999999996e-02 5.236396730000000277e-01
1.910500000000000043e+01 1.600146389999999863e-02 5.273966129999999586e-01
1.910999999999999943e+01 1.646876140000000030e-02 5.317212119999999986e-01
1.911499999999999844e+01 1.696907149999999850e-02 5.365873709999999797e-01
1.912000000000000099e+01 1.749036320000000103e-02 5.418896869999999533e-01
1.912500000000000000e+01 1.801474249999999999e-02 5.474663170000000356e-01
1.912999999999999901e+01 1.852899360000000162e-02 5.531443200000000227e-01
1.913500000000000156e+01 1.901946549999999903e-02 5.587616130000000458e-01
1.914000000000000057e+01 1.947740779999999894e-02 5.641666180000000086e-01
1.914499999999999957e+01 1.989660630000000124e-02 5.692480850000000148e-01
1.914999999999999858e+01 2.027360359999999875e-02 5.739187959999999533e-01
1.915500000000000114e+01 2.059690429999999975e-02 5.780466990000000527e-01
1.916000000000000014e+01 2.085527100000000161e-02 5.815099750000000123e-01
1.916499999999999915e+01 2.103593939999999843e-02 5.841705449999999855e-01
1.917000000000000171e+01 2.111534279999999902e-02 5.858177820000000091e-01
1.917500000000000071e+01 2.107671510000000067e-02 5.862597130000000156e-01
1.917999999999999972e+01 2.089904000000000067e-02 5.852774469999999507e-01
1.918499999999999872e+01 2.056456040000000096e-02 5.826898659999999452e-01
1.919000000000000128e+01 2.005840739999999872e-02 5.783439929999999451e-01
1.919500000000000028e+01 1.938616719999999849e-02 5.722767779999999860e-01
1.919999999999999929e+01 1.857219859999999917e-02 5.647623339999999770e-01
1.920499999999999829e+01 1.765279579999999918e-02 5.562887669999999618e-01
1.921000000000000085e+01 1.669308060000000010e-02 5.475063340000000389e-01
1.921499999999999986e+01 1.575799069999999844e-02 5.390090370000000242e-01
1.921999999999999886e+01 1.490524749999999968e-02 5.312441540000000240e-01
1.922500000000000142e+01 1.418309580000000000e-02 5.245936129999999586e-01
1.923000000000000043e+01 1.362575170000000085e-02 5.193063820000000108e-01
1.923499999999999943e+01 1.324906139999999961e-02 5.154579219999999573e-01
1.923999999999999844e+01 1.303374040000000039e-02 5.130072869999999785e-01
1.924500000000000099e+01 1.296981089999999989e-02 5.117867449999999874e-01
1.925000000000000000e+01 1.302621259999999989e-02 5.115667649999999789e-01
1.925499999999999901e+01 1.317126920000000027e-02 5.120757409999999732e-01
1.926000000000000156e+01 1.337186400000000067e-02 5.130848239999999949e-01
1.926500000000000057e+01 1.361501019999999951e-02 5.144353769999999715e-01
1.926999999999999957e+01 1.388681829999999923e-02 5.160694169999999747e-01
1.927499999999999858e+01 1.418941869999999945e-02 5.179553359999999884e-01
1.928000000000000114e+01 1.453596210000000083e-02 5.201240280000000160e-01
1.928500000000000014e+01 1.491060089999999942e-02 5.225973189999999491e-01
1.928999999999999915e+01 1.530685520000000036e-02 5.253364149999999455e-01
1.929500000000000171e+01 1.572615479999999941e-02 5.283513220000000121e-01
1.930000000000000071e+01 1.616187800000000105e-02 5.316520689999999494e-01
1.930499999999999972e+01 1.661613799999999905e-02 5.353041619999999723e-01
1.930999999999999872e+01 1.709444640000000112e-02 5.393751439999999731e-01
1.931500000000000128e+01 1.758921089999999909e-02 5.438491210000000464e-01
1.932000000000000028e+01 1.808278860000000002e-02 5.486148259999999999e-01
1.932499999999999929e+01 1.856352229999999950e-02 5.535271269999999522e-01
1.932999999999999829e+01 1.900921709999999973e-02 5.583794069999999943e-01
1.933500000000000085e+01 1.940003330000000109e-02 5.629505989999999960e-01
1.933999999999999986e+01 1.971519229999999998e-02 5.669911899999999783e-01
1.934499999999999886e+01 1.993464630000000085e-02 5.702403209999999945e-01
1.935000000000000142e+01 2.004057490000000011e-02 5.724485870000000087e-01
1.935500000000000043e+01 2.000650359999999947e-02 5.733313079999999839e-01
1.935999999999999943e+01 1.981474819999999928e-02 5.726531070000000501e-01
1.936499999999999844e+01 1.945328459999999884e-02 5.702276459999999769e-01
1.937000000000000099e+01 1.891612289999999863e-02 5.659561389999999692e-01
1.937500000000000000e+01 1.821083100000000024e-02 5.599202819999999914e-01
1.937999999999999901e+01 1.737039090000000105e-02 5.524504449999999567e-01
1.938500000000000156e+01 1.644013669999999996e-02 5.440882400000000008e-01
1.939000000000000057e+01 1.548430110000000026e-02 5.354723300000000519e-01
1.939499999999999957e+01 1.456913519999999962e-02 5.271606239999999666e-01
1.939999999999999858e+01 1.374446130000000002e-02 5.196092319999999765e-01
1.940500000000000114e+01 1.306481599999999993e-02 5.132352439999999794e-01
1.941000000000000014e+01 1.255844180000000032e-02 5.082597899999999891e-01
1.941499999999999915e+01 1.222827339999999971e-02 5.047205750000000046e-01
1.942000000000000171e+01 1.206244690000000085e-02 5.025374299999999517e-01
1.942500000000000071e+01 1.204008500000000072e-02 5.015251659999999667e-01
1.942999999999999972e+01 1.213225000000000067e-02 5.014526280000000114e-01
1.943499999999999872e+01 1.230871830000000028e-02 5.020718920000000196e-01
1.944000000000000128e+01 1.254157130000000016e-02 5.031627039999999607e-01
1.944500000000000028e+01 1.281576849999999969e-02 5.046108540000000531e-01
1.944999999999999929e+01 1.311882760000000064e-02 5.063587590000000471e-01
1.945499999999999829e+01 1.345703330000000073e-02 5.083483380000000107e-01
1.946000000000000085e+01 1.382413809999999930e-02 5.106360490000000363e-01
1.946499999999999986e+01 1.421213860000000023e-02 5.131749570000000427e-01
1.946999999999999886e+01 1.461843370000000079e-02 5.159360210000000224e-01
1.947500000000000142e+01 1.502542599999999971e-02 5.188634559999999452e-01
1.948000000000000043e+01 1.541796630000000050e-02 5.218466360000000304e-01
1.948499999999999943e+01 1.577765719999999969e-02 5.247888349999999535e-01
1.948999999999999844e+01 1.609875789999999987e-02 5.276685880000000495e-01
1.949500000000000099e+01 1.638078369999999839e-02 5.305058289999999843e-01
1.950000000000000000e+01 1.663640950000000104e-02 5.333764560000000543e-01
1.950499999999999901e+01 1.686947139999999887e-02 5.363221049999999934e-01
1.951000000000000156e+01 1.708593909999999924e-02 5.393376159999999642e-01
1.951500000000000057e+01 1.730022820000000003e-02 5.424778059999999513e-01
1.951999999999999957e+01 1.751123820000000109e-02 5.456884990000000490e-01
1.952499999999999858e+01 1.771969690000000167e-02 5.489284620000000059e-01
1.953000000000000114e+01 1.793285019999999938e-02 5.521675129999999987e-01
1.953500000000000014e+01 1.814821470000000173e-02 5.553448939999999778e-01
1.953999999999999915e+01 1.836114130000000150e-02 5.584210840000000120e-01
1.954500000000000171e+01 1.857062019999999869e-02 5.613593489999999520e-01
1.955000000000000071e+01 1.877791230000000131e-02 5.641431080000000042e-01
1.955499999999999972e+01 1.898269099999999945e-02 5.667565540000000235e-01
1.955999999999999872e+01 1.918876939999999975e-02 5.692281999999999620e-01
1.956500000000000128e+01 1.938647900000000160e-02 5.715366360000000423e-01
1.957000000000000028e+01 1.957772500000000068e-02 5.736942959999999925e-01
1.957499999999999929e+01 1.976720750000000165e-02 5.757306429999999864e-01
1.957999999999999829e+01 1.995590569999999841e-02 5.776659560000000360e-01
1.958500000000000085e+01 2.014646089999999959e-02 5.795323549999999990e-01
1.958999999999999986e+01 2.033417859999999897e-02 5.813442549999999764e-01
1.959499999999999886e+01 2.052316369999999945e-02 5.831335760000000423e-01
1.960000000000000142e+01 2.071419710000000150e-02 5.849282789999999954e-01
1.960500000000000043e+01 2.090865290000000140e-02 5.867281739999999912e-01
1.960999999999999943e+01 2.109987959999999954e-02 5.885240910000000270e-01
1.961499999999999844e+01 2.128000979999999931e-02 5.902745710000000257e-01
1.962000000000000099e+01 2.144215979999999910e-02 5.919152030000000009e-01
1.962500000000000000e+01 2.157525169999999909e-02 5.933396530000000224e-01
1.962999999999999901e+01 2.166772120000000010e-02 5.944231819999999944e-01
1.963500000000000156e+01 2.169645209999999935e-02 5.949887019999999804e-01
1.964000000000000057e+01 2.165151179999999856e-02 5.948804810000000165e-01
1.964499999999999957e+01 2.150964260000000003e-02 5.938637639999999607e-01
1.964999999999999858e+01 2.124923849999999989e-02 5.917166729999999708e-01
1.965500000000000114e+01 2.085181640000000058e-02 5.882045040000000169e-01
1.966000000000000014e+01 2.030562940000000052e-02 5.831434519999999511e-01
1.966499999999999915e+01 1.960488659999999952e-02 5.764318999999999971e-01
1.967000000000000171e+01 1.876105939999999847e-02 5.681590610000000208e-01
1.967500000000000071e+01 1.779657759999999853e-02 5.586431609999999992e-01
1.967999999999999972e+01 1.674569459999999954e-02 5.483959330000000021e-01
1.968499999999999872e+01 1.565841559999999952e-02 5.380109229999999743e-01
1.969000000000000128e+01 1.459255540000000025e-02 5.280091630000000036e-01
1.969500000000000028e+01 1.361302749999999950e-02 5.188152400000000108e-01
1.969999999999999929e+01 1.276994499999999956e-02 5.107571640000000412e-01
1.970499999999999829e+01 1.209194159999999948e-02 5.040793709999999983e-01
1.971000000000000085e+01 1.159248080000000077e-02 4.989254470000000219e-01
1.971499999999999986e+01 1.127965090000000031e-02 4.953305080000000027e-01
1.971999999999999886e+01 1.113544669999999917e-02 4.932183689999999898e-01
1.972500000000000142e+01 1.114136720000000018e-02 4.923725139999999834e-01
1.973000000000000043e+01 1.127691070000000004e-02 4.925333339999999893e-01
1.973499999999999943e+01 1.149716809999999992e-02 4.934263810000000250e-01
1.973999999999999844e+01 1.177934349999999915e-02 4.948413229999999996e-01
1.974500000000000099e+01 1.211145469999999960e-02 4.966789719999999964e-01
1.975000000000000000e+01 1.248334079999999929e-02 4.988954469999999919e-01
1.975499999999999901e+01 1.289308379999999990e-02 5.014982439999999819e-01
1.976000000000000156e+01 1.335071370000000084e-02 5.045669760000000004e-01
1.976500000000000057e+01 1.386201150000000021e-02 5.081622110000000303e-01
1.976999999999999957e+01 1.441732429999999926e-02 5.122616180000000297e-01
1.977499999999999858e+01 1.498851089999999990e-02 5.167578419999999673e-01
1.978000000000000114e+01 1.557889550000000033e-02 5.216669029999999596e-01
1.978500000000000014e+01 1.618485799999999988e-02 5.269931820000000045e-01
1.978999999999999915e+01 1.681306860000000153e-02 5.327844980000000508e-01
1.979500000000000171e+01 1.744975899999999872e-02 5.389678230000000125e-01
1.980000000000000071e+01 1.808202039999999913e-02 5.454353469999999593e-01
1.980499999999999972e+01 1.869434459999999923e-02 5.520213050000000177e-01
1.980999999999999872e+01 1.927310280000000056e-02 5.585542279999999860e-01
1.981500000000000128e+01 1.980479060000000027e-02 5.648476940000000113e-01
1.982000000000000028e+01 2.027469490000000096e-02 5.706758629999999499e-01
1.982499999999999929e+01 2.066667529999999947e-02 5.758148170000000343e-01
1.982999999999999829e+01 2.094915769999999844e-02 5.799801730000000433e-01
1.983500000000000085e+01 2.109774039999999865e-02 5.829045919999999992e-01
1.983999999999999986e+01 2.109224050000000142e-02 5.842927369999999510e-01
1.984499999999999886e+01 2.091958320000000121e-02 5.839397819999999628e-01
1.985000000000000142e+01 2.056250499999999828e-02 5.816796800000000323e-01
1.985500000000000043e+01 2.002402559999999845e-02 5.775099729999999543e-01
1.985999999999999943e+01 1.932647389999999840e-02 5.716545769999999971e-01
1.986499999999999844e+01 1.850799649999999852e-02 5.646104730000000016e-01
1.987000000000000099e+01 1.763460790000000167e-02 5.570501220000000364e-01
1.987500000000000000e+01 1.677882299999999827e-02 5.496278359999999807e-01
1.987999999999999901e+01 1.600195739999999908e-02 5.428335460000000001e-01
1.988500000000000156e+01 1.534797170000000086e-02 5.370512779999999653e-01
1.989000000000000057e+01 1.485276399999999920e-02 5.325341059999999516e-01
1.989499999999999957e+01 1.452789609999999981e-02 5.293657980000000540e-01
1.989999999999999858e+01 1.435876380000000035e-02 5.274563799999999469e-01
1.990500000000000114e+01 1.432473010000000040e-02 5.266115540000000372e-01
1.991000000000000014e+01 1.439279249999999948e-02 5.265907720000000403e-01
1.991499999999999915e+01 1.452692010000000006e-02 5.271321879999999460e-01
1.992000000000000171e+01 1.470367170000000043e-02 5.280185819999999586e-01
1.992500000000000071e+01 1.490660429999999918e-02 5.291186949999999722e-01
1.992999999999999972e+01 1.513303210000000072e-02 5.303706670000000178e-01
1.993499999999999872e+01 1.537962799999999935e-02 5.317717809999999989e-01
1.994000000000000128e+01 1.564496079999999970e-02 5.333370649999999991e-01
1.994500000000000028e+01 1.593762550000000014e-02 5.351212499999999928e-01
1.994999999999999929e+01 1.624869909999999973e-02 5.370930120000000363e-01
1.995499999999999829e+01 1.657155670000000011e-02 5.392352360000000067e-01
1.996000000000000085e+01 1.690098129999999949e-02 5.415653459999999475e-01
1.996499999999999986e+01 1.723132980000000036e-02 5.440815789999999819e-01
1.996999999999999886e+01 1.755147010000000091e-02 5.467246860000000153e-01
1.997500000000000142e+01 1.784883810000000015e-02 5.493807440000000319e-01
1.998000000000000043e+01 1.809095429999999990e-02 5.518132169999999670e-01
1.998499999999999943e+01 1.824310070000000061e-02 5.537082829999999678e-01
1.998999999999999844e+01 1.827173140000000126e-02 5.547046199999999816e-01
1.999500000000000099e+01 1.814847320000000097e-02 5.544376739999999915e-01
2.000000000000000000e+01 1.784783049999999829e-02 5.526042100000000401e-01
2.000499999999999901e+01 1.736140820000000098e-02 5.490545770000000436e-01
2.001000000000000156e+01 1.670513939999999919e-02 5.439003909999999831e-01
2.001500000000000057e+01 1.592337190000000027e-02 5.375328619999999447e-01
2.001999999999999957e+01 1.508421239999999976e-02 5.305927150000000481e-01
2.002499999999999858e+01 1.426067989999999994e-02 5.237212730000000427e-01
2.003000000000000114e+01 1.351753269999999944e-02 5.174262979999999512e-01
2.003500000000000014e+01 1.291234450000000068e-02 5.121921769999999707e-01
2.003999999999999915e+01 1.248008620000000055e-02 5.082818129999999712e-01
2.004500000000000171e+01 1.222886519999999942e-02 5.057755369999999973e-01
2.005000000000000071e+01 1.213901260000000044e-02 5.045264160000000331e-01
2.005499999999999972e+01 1.218176479999999971e-02 5.043252740000000456e-01
2.005999999999999872e+01 1.232510849999999929e-02 5.049051860000000058e-01
2.006500000000000128e+01 1.254174760000000000e-02 5.060469220000000101e-01
2.007000000000000028e+01 1.280189150000000074e-02 5.075760179999999622e-01
2.007499999999999929e+01 1.310127569999999970e-02 5.093986740000000513e-01
2.007999999999999829e+01 1.343076510000000036e-02 5.114471929999999666e-01
2.008500000000000085e+01 1.377921279999999929e-02 5.136563229999999702e-01
2.008999999999999986e+01 1.414606650000000028e-02 5.160313020000000250e-01
2.009499999999999886e+01 1.452895310000000030e-02 5.185687860000000038e-01
2.010000000000000142e+01 1.492442710000000013e-02 5.212792510000000545e-01
2.010500000000000043e+01 1.532882749999999947e-02 5.241657180000000027e-01
2.010999999999999943e+01 1.573526600000000122e-02 5.272160439999999948e-01
2.011499999999999844e+01 1.613044419999999993e-02 5.303776540000000317e-01
2.012000000000000099e+01 1.650704600000000091e-02 5.336253730000000139e-01
2.012500000000000000e+01 1.686314140000000003e-02 5.369668229999999820e-01
2.012999999999999901e+01 1.720426289999999955e-02 5.404396879999999737e-01
2.013500000000000156e+01 1.753264070000000105e-02 5.441073039999999583e-01
2.014000000000000057e+01 1.786340079999999830e-02 5.479815249999999693e-01
2.014499999999999957e+01 1.819836910000000030e-02 5.520738819999999603e-01
2.014999999999999858e+01 1.854153190000000159e-02 5.563332319999999553e-01
2.015500000000000114e+01 1.888811890000000049e-02 5.606827650000000274e-01
2.016000000000000014e+01 1.923334089999999968e-02 5.649761279999999664e-01
2.016499999999999915e+01 1.956058850000000002e-02 5.691024670000000008e-01
2.017000000000000171e+01 1.986683679999999910e-02 5.729676660000000421e-01
2.017500000000000071e+01 2.014461010000000163e-02 5.765000040000000103e-01
2.017999999999999972e+01 2.038878699999999849e-02 5.796412829999999516e-01
2.018499999999999872e+01 2.059468399999999852e-02 5.823524810000000329e-01
2.019000000000000128e+01 2.075063859999999941e-02 5.845307320000000528e-01
2.019500000000000028e+01 2.084516009999999933e-02 5.860625830000000258e-01
2.019999999999999929e+01 2.086054290000000089e-02 5.867861540000000042e-01
2.020499999999999829e+01 2.078035799999999877e-02 5.865206090000000261e-01
2.021000000000000085e+01 2.057461600000000043e-02 5.850154429999999683e-01
2.021499999999999986e+01 2.022577050000000029e-02 5.820611620000000208e-01
2.021999999999999886e+01 1.971651729999999991e-02 5.774621680000000534e-01
2.022500000000000142e+01 1.904421850000000138e-02 5.711616449999999956e-01
2.023000000000000043e+01 1.821998060000000128e-02 5.633044539999999545e-01
2.023499999999999943e+01 1.727751300000000129e-02 5.543045890000000142e-01
2.023999999999999844e+01 1.627261870000000152e-02 5.447693359999999929e-01
2.024500000000000099e+01 1.527440090000000035e-02 5.353849960000000019e-01
2.025000000000000000e+01 1.434613310000000010e-02 5.266772119999999502e-01
2.025499999999999901e+01 1.354290219999999996e-02 5.190675200000000045e-01
2.026000000000000156e+01 1.289967350000000013e-02 5.128320750000000539e-01
2.026500000000000057e+01 1.243536339999999976e-02 5.081110880000000440e-01
2.026999999999999957e+01 1.214711259999999918e-02 5.049000139999999526e-01
2.027499999999999858e+01 1.201919019999999998e-02 5.030491929999999501e-01
2.028000000000000114e+01 1.203222529999999936e-02 5.023754230000000431e-01
2.028500000000000014e+01 1.214901120000000043e-02 5.025734739999999645e-01
2.028999999999999915e+01 1.234390959999999947e-02 5.034130989999999750e-01
2.029500000000000171e+01 1.258970289999999936e-02 5.047116689999999739e-01
2.030000000000000071e+01 1.287371240000000083e-02 5.063337390000000049e-01
2.030499999999999972e+01 1.319874369999999957e-02 5.082209030000000016e-01
2.030999999999999872e+01 1.354727139999999976e-02 5.103605340000000323e-01
2.031500000000000128e+01 1.391132150000000053e-02 5.126805319999999666e-01
2.032000000000000028e+01 1.428927470000000005e-02 5.151748250000000029e-01
2.032499999999999929e+01 1.467108030000000007e-02 5.178117209999999471e-01
2.032999999999999829e+01 1.505208329999999962e-02 5.205782439999999678e-01
2.033500000000000085e+01 1.542120439999999926e-02 5.234710719999999817e-01
2.033999999999999986e+01 1.578083289999999972e-02 5.265369180000000204e-01
2.034499999999999886e+01 1.613505380000000017e-02 5.298499490000000423e-01
2.035000000000000142e+01 1.649788199999999844e-02 5.335019899999999815e-01
2.035500000000000043e+01 1.687683569999999869e-02 5.375561610000000323e-01
2.035999999999999943e+01 1.727450170000000007e-02 5.420279850000000454e-01
2.036499999999999844e+01 1.769079919999999931e-02 5.468585270000000387e-01
2.037000000000000099e+01 1.811148320000000034e-02 5.519008090000000477e-01
2.037500000000000000e+01 1.852433189999999966e-02 5.569745609999999791e-01
2.037999999999999901e+01 1.891979109999999964e-02 5.619061370000000277e-01
2.038500000000000156e+01 1.929023109999999930e-02 5.665756440000000449e-01
2.039000000000000057e+01 1.962528020000000109e-02 5.708941050000000406e-01
2.039499999999999957e+01 1.992388999999999966e-02 5.748008799999999585e-01
2.039999999999999858e+01 2.019127940000000135e-02 5.782917250000000342e-01
2.040500000000000114e+01 2.042262649999999902e-02 5.813291689999999790e-01
2.041000000000000014e+01 2.061167629999999945e-02 5.838730840000000422e-01
2.041499999999999915e+01 2.074854450000000045e-02 5.858527150000000239e-01
2.042000000000000171e+01 2.082422609999999910e-02 5.871400639999999616e-01
2.042500000000000071e+01 2.081487989999999955e-02 5.875769549999999564e-01
2.042999999999999972e+01 2.070314339999999864e-02 5.869691409999999721e-01
2.043499999999999872e+01 2.046127320000000124e-02 5.850990329999999906e-01
2.044000000000000128e+01 2.007576659999999943e-02 5.817766859999999873e-01
2.044500000000000028e+01 1.952980359999999943e-02 5.768520230000000470e-01
2.044999999999999929e+01 1.882387940000000009e-02 5.703096760000000431e-01
2.045499999999999829e+01 1.797295869999999962e-02 5.623227889999999896e-01
2.046000000000000085e+01 1.701703930000000170e-02 5.533513589999999871e-01
2.046499999999999986e+01 1.601585460000000058e-02 5.440082080000000486e-01
2.046999999999999886e+01 1.503190209999999936e-02 5.349051510000000231e-01
2.047500000000000142e+01 1.412946290000000049e-02 5.265347379999999466e-01
2.048000000000000043e+01 1.335923619999999923e-02 5.192905810000000288e-01
2.048499999999999943e+01 1.275491490000000075e-02 5.134384300000000012e-01
2.048999999999999844e+01 1.234001489999999972e-02 5.090972780000000419e-01
2.049500000000000099e+01 1.210220359999999995e-02 5.062366299999999653e-01
2.050000000000000000e+01 1.202386130000000081e-02 5.047129190000000376e-01
2.050499999999999901e+01 1.207670270000000060e-02 5.043004800000000509e-01
2.051000000000000156e+01 1.222877770000000038e-02 5.047123110000000246e-01
2.051500000000000057e+01 1.245481099999999966e-02 5.057141389999999515e-01
2.051999999999999957e+01 1.272835509999999982e-02 5.071288010000000179e-01
2.052499999999999858e+01 1.303420270000000061e-02 5.088507020000000436e-01
2.053000000000000114e+01 1.336879170000000033e-02 5.108238449999999986e-01
2.053500000000000014e+01 1.372768849999999978e-02 5.130285129999999638e-01
2.053999999999999915e+01 1.410227789999999974e-02 5.154220430000000519e-01
2.054500000000000171e+01 1.448852259999999954e-02 5.179878690000000452e-01
2.055000000000000071e+01 1.487790230000000068e-02 5.206951539999999934e-01
2.055499999999999972e+01 1.525801669999999992e-02 5.234937160000000533e-01
2.055999999999999872e+01 1.562976619999999900e-02 5.264199889999999771e-01
2.056500000000000128e+01 1.599548779999999948e-02 5.295427190000000506e-01
2.057000000000000028e+01 1.636159480000000041e-02 5.329635710000000248e-01
2.057499999999999929e+01 1.673584449999999946e-02 5.367474180000000317e-01
2.057999999999999829e+01 1.711730009999999982e-02 5.408813160000000009e-01
2.058500000000000085e+01 1.750393370000000171e-02 5.452711980000000125e-01
2.058999999999999986e+01 1.788022969999999989e-02 5.497968039999999723e-01
2.059499999999999886e+01 1.823862940000000113e-02 5.543061080000000196e-01
2.060000000000000142e+01 1.857045800000000149e-02 5.586702479999999804e-01
2.060500000000000043e+01 1.887247850000000129e-02 5.627838680000000204e-01
2.060999999999999943e+01 1.914274850000000083e-02 5.665669199999999739e-01
2.061499999999999844e+01 1.938677280000000031e-02 5.700206079999999842e-01
2.062000000000000099e+01 1.959954770000000082e-02 5.731197489999999561e-01
2.062500000000000000e+01 1.979401310000000053e-02 5.759233519999999995e-01
2.062999999999999901e+01 1.997648670000000057e-02 5.784698900000000421e-01
2.063500000000000156e+01 2.014752859999999896e-02 5.807827709999999755e-01
2.064000000000000057e+01 2.031181779999999965e-02 5.829090169999999738e-01
2.064499999999999957e+01 2.047590789999999966e-02 5.848917300000000541e-01
2.064999999999999858e+01 2.063503009999999999e-02 5.867446739999999661e-01
2.065500000000000114e+01 2.079091409999999848e-02 5.884882809999999465e-01
2.066000000000000014e+01 2.094635670000000172e-02 5.901481950000000420e-01
2.066499999999999915e+01 2.109921390000000022e-02 5.917390959999999644e-01
2.067000000000000171e+01 2.124687930000000030e-02 5.932608830000000166e-01
2.067500000000000071e+01 2.139165560000000008e-02 5.947227349999999468e-01
2.067999999999999972e+01 2.152700509999999970e-02 5.960810779999999864e-01
2.068499999999999872e+01 2.164582140000000099e-02 5.972986930000000472e-01
2.069000000000000128e+01 2.173369519999999999e-02 5.982930370000000275e-01
2.069500000000000028e+01 2.178097290000000075e-02 5.989646709999999485e-01
2.069999999999999929e+01 2.177568419999999921e-02 5.991849160000000118e-01
2.070499999999999829e+01 2.170103090000000123e-02 5.987933979999999767e-01
2.071000000000000085e+01 2.153743160000000031e-02 5.975881990000000421e-01
2.071499999999999986e+01 2.125866800000000140e-02 5.953253200000000467e-01
2.071999999999999886e+01 2.084038549999999920e-02 5.917468129999999826e-01
2.072500000000000142e+01 2.026014029999999994e-02 5.866091960000000549e-01
2.073000000000000043e+01 1.951047859999999884e-02 5.797740390000000188e-01
2.073499999999999943e+01 1.860448140000000097e-02 5.713271479999999514e-01
2.073999999999999844e+01 1.756855430000000065e-02 5.616277910000000428e-01
2.074500000000000099e+01 1.645838770000000034e-02 5.513107409999999931e-01
2.075000000000000000e+01 1.534881979999999993e-02 5.411399049999999766e-01
2.075499999999999901e+01 1.432444889999999992e-02 5.317665129999999962e-01
2.076000000000000156e+01 1.344839840000000043e-02 5.236545830000000068e-01
2.076500000000000057e+01 1.277216559999999959e-02 5.171469290000000329e-01
2.076999999999999957e+01 1.232316200000000035e-02 5.124325739999999740e-01
2.077499999999999858e+01 1.208394439999999938e-02 5.094977739999999589e-01
2.078000000000000114e+01 1.204085929999999978e-02 5.081639439999999786e-01
2.078500000000000014e+01 1.214810420000000078e-02 5.081057989999999691e-01
2.078999999999999915e+01 1.236415299999999926e-02 5.089389690000000188e-01
2.079500000000000171e+01 1.264124179999999951e-02 5.103382159999999557e-01
2.080000000000000071e+01 1.295868019999999940e-02 5.120910699999999816e-01
2.080499999999999972e+01 1.330009140000000013e-02 5.141207859999999963e-01
2.080999999999999872e+01 1.367023250000000065e-02 5.164180419999999661e-01
2.081500000000000128e+01 1.407007969999999990e-02 5.189901030000000359e-01
2.082000000000000028e+01 1.449333040000000059e-02 5.217761979999999689e-01
2.082499999999999929e+01 1.492502710000000003e-02 5.247027319999999495e-01
2.082999999999999829e+01 1.536915200000000051e-02 5.278315470000000120e-01
2.083500000000000085e+01 1.584062320000000079e-02 5.313251359999999757e-01
2.083999999999999986e+01 1.635159870000000085e-02 5.353459609999999813e-01
2.084499999999999886e+01 1.689923000000000120e-02 5.399427919999999492e-01
2.085000000000000142e+01 1.747495849999999851e-02 5.450786869999999507e-01
2.085500000000000043e+01 1.807419570000000017e-02 5.506873009999999624e-01
2.085999999999999943e+01 1.867652139999999988e-02 5.566403030000000030e-01
2.086499999999999844e+01 1.925508280000000003e-02 5.627031359999999927e-01
2.087000000000000099e+01 1.978789580000000006e-02 5.685868360000000399e-01
2.087500000000000000e+01 2.023766839999999873e-02 5.739601680000000483e-01
2.087999999999999901e+01 2.057730909999999983e-02 5.784600549999999730e-01
2.088500000000000156e+01 2.078109709999999971e-02 5.816940240000000317e-01
2.089000000000000057e+01 2.080893639999999850e-02 5.832875239999999462e-01
2.089499999999999957e+01 2.064474889999999910e-02 5.829607629999999929e-01
2.089999999999999858e+01 2.028289780000000139e-02 5.805440530000000043e-01
2.090500000000000114e+01 1.973472730000000105e-02 5.761078509999999486e-01
2.091000000000000014e+01 1.902744530000000101e-02 5.700260919999999842e-01
2.091499999999999915e+01 1.822419089999999936e-02 5.630039169999999649e-01
2.092000000000000171e+01 1.739626799999999945e-02 5.558158749999999593e-01
2.092500000000000071e+01 1.662231349999999941e-02 5.490798810000000474e-01
2.092999999999999972e+01 1.595903060000000012e-02 5.432267729999999961e-01
2.093499999999999872e+01 1.543967499999999993e-02 5.384971060000000032e-01
2.094000000000000128e+01 1.507897260000000059e-02 5.350165569999999482e-01
2.094500000000000028e+01 1.486769439999999914e-02 5.327631990000000206e-01
2.094999999999999929e+01 1.477403759999999962e-02 5.315045040000000443e-01
2.095499999999999829e+01 1.477557619999999954e-02 5.310419979999999596e-01
2.096000000000000085e+01 1.484174190000000018e-02 5.311011289999999496e-01
2.096499999999999986e+01 1.493713999999999979e-02 5.314178619999999631e-01
2.096999999999999886e+01 1.504635789999999966e-02 5.318322210000000494e-01
2.097500000000000142e+01 1.515065059999999922e-02 5.322203319999999627e-01
2.098000000000000043e+01 1.526147679999999979e-02 5.325431149999999558e-01
2.098499999999999943e+01 1.536466549999999931e-02 5.327578530000000034e-01
2.098999999999999844e+01 1.545481190000000046e-02 5.328175429999999491e-01
2.099500000000000099e+01 1.552228060000000048e-02 5.326696290000000333e-01
2.100000000000000000e+01 1.555247989999999914e-02 5.322295420000000554e-01
2.100499999999999901e+01 1.552504730000000069e-02 5.314047910000000430e-01
2.101000000000000156e+01 1.543274870000000028e-02 5.300477529999999549e-01
2.101500000000000057e+01 1.525907230000000080e-02 5.280680859999999921e-01
2.101999999999999957e+01 1.498540569999999919e-02 5.254512169999999704e-01
2.102499999999999858e+01 1.461430120000000062e-02 5.222062269999999673e-01
2.103000000000000114e+01 1.417497600000000059e-02 5.185480239999999963e-01
2.103500000000000014e+01 1.369878320000000003e-02 5.148322960000000226e-01
2.103999999999999915e+01 1.323959799999999999e-02 5.114779739999999464e-01
2.104500000000000171e+01 1.285387749999999940e-02 5.088399989999999873e-01
2.105000000000000071e+01 1.257875970000000079e-02 5.071528079999999550e-01
2.105499999999999972e+01 1.243283249999999930e-02 5.064908609999999589e-01
2.105999999999999872e+01 1.240287670000000085e-02 5.067500999999999811e-01
2.106500000000000128e+01 1.246751050000000083e-02 5.077632100000000204e-01
2.107000000000000028e+01 1.261239599999999968e-02 5.093623170000000089e-01
2.107499999999999929e+01 1.282181989999999980e-02 5.113807299999999501e-01
2.107999999999999829e+01 1.307591760000000047e-02 5.136952989999999941e-01
2.108500000000000085e+01 1.336738600000000020e-02 5.162355280000000546e-01
2.108999999999999986e+01 1.368773270000000000e-02 5.189543399999999584e-01
2.109499999999999886e+01 1.402577560000000008e-02 5.217888099999999918e-01
2.110000000000000142e+01 1.438399329999999997e-02 5.246896599999999466e-01
2.110500000000000043e+01 1.475672389999999924e-02 5.276585059999999716e-01
2.110999999999999943e+01 1.513315049999999946e-02 5.306393190000000537e-01
2.111499999999999844e+01 1.550672699999999966e-02 5.336611660000000201e-01
2.112000000000000099e+01 1.588338870000000069e-02 5.367187150000000129e-01
2.112500000000000000e+01 1.626340880000000030e-02 5.398477999999999888e-01
2.112999999999999901e+01 1.663985499999999854e-02 5.430858339999999895e-01
2.113500000000000156e+01 1.701180609999999871e-02 5.464738049999999792e-01
2.114000000000000057e+01 1.738688600000000070e-02 5.500455899999999732e-01
2.114499999999999957e+01 1.775914500000000049e-02 5.537894920000000498e-01
2.114999999999999858e+01 1.812310719999999861e-02 5.576447119999999869e-01
2.115500000000000114e+01 1.847186359999999916e-02 5.615470519999999910e-01
2.116000000000000014e+01 1.879999450000000016e-02 5.654068220000000311e-01
2.116499999999999915e+01 1.910448179999999982e-02 5.691460109999999517e-01
2.117000000000000171e+01 1.938158190000000003e-02 5.727037710000000281e-01
2.117500000000000071e+01 1.963123649999999956e-02 5.760262579999999577e-01
2.117999999999999972e+01 1.986371030000000024e-02 5.791392530000000205e-01
2.118499999999999872e+01 2.007802189999999959e-02 5.820091760000000169e-01
2.119000000000000128e+01 2.028436429999999971e-02 5.846821490000000399e-01
2.119500000000000028e+01 2.048034190000000074e-02 5.871557280000000434e-01
2.119999999999999929e+01 2.066873530000000111e-02 5.894461770000000156e-01
2.120499999999999829e+01 2.084767900000000090e-02 5.915716779999999897e-01
2.121000000000000085e+01 2.101598110000000089e-02 5.935291320000000148e-01
2.121499999999999986e+01 2.117471779999999942e-02 5.953255330000000178e-01
2.121999999999999886e+01 2.132313829999999896e-02 5.969454800000000283e-01
2.122500000000000142e+01 2.146059419999999870e-02 5.983841330000000402e-01
2.123000000000000043e+01 2.157679570000000172e-02 5.995962969999999448e-01
2.123499999999999943e+01 2.166524839999999993e-02 6.005409040000000420e-01
2.123999999999999844e+01 2.171476829999999941e-02 6.011413270000000031e-01
2.124500000000000099e+01 2.171827360000000082e-02 6.013034390000000506e-01
2.125000000000000000e+01 2.165926069999999856e-02 6.008814599999999784e-01
2.125499999999999901e+01 2.152230540000000039e-02 5.997301889999999691e-01
2.126000000000000156e+01 2.128436179999999844e-02 5.976483379999999457e-01
2.126500000000000057e+01 2.092766620000000022e-02 5.944431839999999578e-01
2.126999999999999957e+01 2.043591690000000002e-02 5.899246710000000116e-01
2.127499999999999858e+01 1.979451070000000021e-02 5.839226119999999520e-01
2.128000000000000114e+01 1.900068070000000137e-02 5.763588539999999760e-01
2.128500000000000014e+01 1.806249459999999946e-02 5.672977089999999833e-01
2.128999999999999915e+01 1.700023339999999841e-02 5.570201729999999518e-01
2.129500000000000171e+01 1.585524370000000044e-02 5.460113130000000536e-01
2.130000000000000071e+01 1.468143679999999937e-02 5.348642340000000495e-01
2.130499999999999972e+01 1.354983180000000030e-02 5.241676539999999829e-01
2.130999999999999872e+01 1.252254690000000059e-02 5.144040629999999670e-01
2.131500000000000128e+01 1.165629900000000017e-02 5.060013610000000384e-01
2.132000000000000028e+01 1.098344969999999997e-02 4.992570270000000199e-01
2.132499999999999929e+01 1.052252979999999949e-02 4.942983950000000015e-01
2.132999999999999829e+01 1.027469460000000022e-02 4.911015349999999779e-01
2.133500000000000085e+01 1.021307909999999951e-02 4.895215150000000182e-01
2.133999999999999986e+01 1.031089890000000051e-02 4.892551740000000149e-01
2.134499999999999886e+01 1.051595670000000059e-02 4.899466080000000057e-01
2.135000000000000142e+01 1.079648109999999973e-02 4.912750889999999981e-01
2.135500000000000043e+01 1.111641929999999945e-02 4.930592160000000224e-01
2.135999999999999943e+01 1.147879840000000026e-02 4.952337170000000177e-01
2.136499999999999844e+01 1.188205460000000060e-02 4.977596579999999937e-01
2.137000000000000099e+01 1.232564069999999949e-02 5.008041319999999574e-01
2.137500000000000000e+01 1.284068139999999976e-02 5.044380710000000434e-01
2.137999999999999901e+01 1.340392990000000006e-02 5.085784330000000519e-01
2.138500000000000156e+01 1.396590680000000043e-02 5.128614289999999798e-01
2.139000000000000057e+01 1.448909020000000054e-02 5.169832800000000450e-01
2.139499999999999957e+01 1.494832769999999977e-02 5.208869369999999943e-01
2.139999999999999858e+01 1.535270000000000037e-02 5.246277929999999534e-01
2.140500000000000114e+01 1.571810560000000065e-02 5.283603730000000498e-01
2.141000000000000014e+01 1.607044410000000104e-02 5.322498239999999825e-01
2.141499999999999915e+01 1.641075800000000098e-02 5.363268949999999702e-01
2.142000000000000171e+01 1.674857520000000086e-02 5.405970159999999858e-01
2.142500000000000071e+01 1.708000520000000147e-02 5.449875410000000198e-01
2.142999999999999972e+01 1.740323189999999978e-02 5.494159320000000513e-01
2.143499999999999872e+01 1.770911769999999885e-02 5.537581089999999984e-01
2.144000000000000128e+01 1.799487350000000124e-02 5.579218809999999529e-01
2.144500000000000028e+01 1.825747349999999949e-02 5.618261150000000148e-01
2.144999999999999929e+01 1.849635759999999907e-02 5.654071920000000029e-01
2.145499999999999829e+01 1.871622280000000138e-02 5.686553810000000153e-01
2.146000000000000085e+01 1.891611539999999911e-02 5.715714659999999725e-01
2.146499999999999986e+01 1.909557610000000086e-02 5.741715969999999780e-01
2.146999999999999886e+01 1.925374830000000162e-02 5.764654719999999788e-01
2.147500000000000142e+01 1.939935339999999953e-02 5.784999469999999588e-01
2.148000000000000043e+01 1.953382749999999987e-02 5.802711419999999620e-01
2.148499999999999943e+01 1.966085910000000062e-02 5.818252350000000517e-01
2.148999999999999844e+01 1.978057899999999952e-02 5.832107330000000367e-01
2.149500000000000099e+01 1.989000949999999990e-02 5.844469389999999986e-01
2.150000000000000000e+01 2.000084430000000080e-02 5.856119610000000142e-01
2.150499999999999901e+01 2.012475780000000034e-02 5.867862910000000154e-01
2.151000000000000156e+01 2.025945430000000019e-02 5.880064710000000305e-01
2.151500000000000057e+01 2.040579780000000010e-02 5.893285050000000025e-01
2.151999999999999957e+01 2.056457559999999921e-02 5.907613489999999912e-01
2.152499999999999858e+01 2.073363400000000079e-02 5.923083209999999710e-01
2.153000000000000114e+01 2.090911729999999843e-02 5.939539980000000385e-01
2.153500000000000014e+01 2.109243300000000071e-02 5.957077189999999689e-01
2.153999999999999915e+01 2.128584329999999927e-02 5.975422280000000086e-01
2.154500000000000171e+01 2.148764359999999832e-02 5.994432379999999894e-01
2.155000000000000071e+01 2.169565409999999958e-02 6.014212410000000508e-01
2.155499999999999972e+01 2.190436100000000066e-02 6.033973919999999769e-01
2.155999999999999872e+01 2.211060629999999846e-02 6.053476740000000023e-01
2.156500000000000128e+01 2.230353939999999910e-02 6.071798929999999705e-01
2.157000000000000028e+01 2.246946429999999856e-02 6.087784330000000077e-01
2.157499999999999929e+01 2.259239630000000124e-02 6.100091600000000502e-01
2.157999999999999829e+01 2.266318789999999944e-02 6.107017019999999574e-01
2.158500000000000085e+01 2.265226169999999886e-02 6.106481740000000435e-01
2.158999999999999986e+01 2.254509169999999868e-02 6.096295409999999970e-01
2.159499999999999886e+01 2.232705670000000031e-02 6.074477430000000400e-01
2.160000000000000142e+01 2.199041230000000138e-02 6.039563009999999732e-01
2.160500000000000043e+01 2.152703270000000044e-02 5.990746980000000166e-01
2.160999999999999943e+01 2.094484530000000067e-02 5.928990600000000333e-01
2.161499999999999844e+01 2.025865179999999932e-02 5.856762930000000145e-01
2.162000000000000099e+01 1.949008710000000102e-02 5.777743180000000089e-01
2.162500000000000000e+01 1.866562719999999981e-02 5.695959940000000499e-01
2.162999999999999901e+01 1.782188200000000070e-02 5.614728369999999469e-01
2.163500000000000156e+01 1.699701840000000103e-02 5.535658270000000103e-01
2.164000000000000057e+01 1.620187530000000153e-02 5.459310370000000079e-01
2.164499999999999957e+01 1.544530809999999921e-02 5.386066779999999499e-01
2.164999999999999858e+01 1.472455689999999963e-02 5.315926829999999548e-01
2.165500000000000114e+01 1.403481990000000033e-02 5.248654400000000164e-01
2.166000000000000014e+01 1.337247379999999958e-02 5.184003640000000024e-01
2.166499999999999915e+01 1.272885089999999976e-02 5.121635289999999507e-01
2.167000000000000171e+01 1.211029090000000086e-02 5.061300589999999655e-01
2.167500000000000071e+01 1.151053540000000069e-02 5.002750000000000252e-01
2.167999999999999972e+01 1.093350920000000018e-02 4.945820040000000195e-01
2.168499999999999872e+01 1.037395930000000084e-02 4.890210349999999928e-01
2.169000000000000128e+01 9.836013609999999519e-03 4.836007179999999850e-01
2.169500000000000028e+01 9.319510740000000112e-03 4.783515469999999881e-01
2.169999999999999929e+01 8.841813699999999387e-03 4.733899859999999848e-01
2.170499999999999829e+01 8.413903349999999823e-03 4.688607180000000096e-01
2.171000000000000085e+01 8.057598220000000006e-03 4.649509010000000275e-01
2.171499999999999986e+01 7.786717819999999617e-03 4.618700419999999807e-01
2.171999999999999886e+01 7.625251510000000121e-03 4.598123740000000237e-01
2.172500000000000142e+01 7.585032749999999838e-03 4.589312930000000179e-01
2.173000000000000043e+01 7.671288299999999734e-03 4.593176239999999799e-01
2.173499999999999943e+01 7.885223000000000232e-03 4.609860840000000182e-01
2.173999999999999844e+01 8.214153559999999576e-03 4.638373459999999837e-01
2.174500000000000099e+01 8.651019299999999912e-03 4.677639149999999746e-01
2.175000000000000000e+01 9.178895089999999923e-03 4.725726820000000217e-01
2.175499999999999901e+01 9.765418910000000369e-03 4.780034759999999827e-01
2.176000000000000156e+01 1.038736250000000041e-02 4.838363700000000156e-01
2.176500000000000057e+01 1.102507519999999970e-02 4.898546999999999763e-01
2.176999999999999957e+01 1.166127810000000022e-02 4.959438829999999743e-01
2.177499999999999858e+01 1.229034950000000050e-02 5.020080019999999532e-01
2.178000000000000114e+01 1.291059859999999990e-02 5.080089450000000451e-01
2.178500000000000014e+01 1.350803809999999959e-02 5.138587039999999995e-01
2.178999999999999915e+01 1.408470050000000008e-02 5.195513729999999830e-01
2.179500000000000171e+01 1.464490469999999919e-02 5.250962839999999687e-01
2.180000000000000071e+01 1.517805000000000022e-02 5.304326440000000087e-01
2.180499999999999972e+01 1.567341759999999959e-02 5.354782780000000297e-01
2.180999999999999872e+01 1.612129259999999994e-02 5.401703429999999972e-01
2.181500000000000128e+01 1.651260540000000152e-02 5.444521559999999649e-01
2.182000000000000028e+01 1.684935439999999882e-02 5.483379590000000414e-01
2.182499999999999929e+01 1.714428490000000083e-02 5.518908359999999957e-01
2.182999999999999829e+01 1.741102060000000035e-02 5.552193610000000223e-01
2.183500000000000085e+01 1.765897129999999954e-02 5.584167599999999565e-01
2.183999999999999986e+01 1.789773190000000166e-02 5.615542199999999928e-01
2.184499999999999886e+01 1.813881590000000071e-02 5.646553520000000548e-01
2.185000000000000142e+01 1.837958420000000009e-02 5.676775849999999846e-01
2.185500000000000043e+01 1.860820129999999836e-02 5.705474740000000544e-01
2.185999999999999943e+01 1.882145039999999839e-02 5.732273690000000421e-01
2.186499999999999844e+01 1.901362960000000171e-02 5.756692310000000035e-01
2.187000000000000099e+01 1.919570300000000146e-02 5.778931170000000117e-01
2.187500000000000000e+01 1.936004079999999877e-02 5.798931550000000490e-01
2.187999999999999901e+01 1.951469000000000120e-02 5.817033000000000342e-01
2.188500000000000156e+01 1.965956209999999982e-02 5.833497549999999698e-01
2.189000000000000057e+01 1.980266680000000029e-02 5.848677439999999672e-01
2.189499999999999957e+01 1.993787199999999885e-02 5.862385679999999599e-01
2.189999999999999858e+01 2.006071580000000007e-02 5.874362520000000476e-01
2.190500000000000114e+01 2.016694249999999994e-02 5.884220129999999660e-01
2.191000000000000014e+01 2.023969520000000119e-02 5.891021509999999628e-01
2.191499999999999915e+01 2.026563509999999846e-02 5.893534299999999559e-01
2.192000000000000171e+01 2.023689050000000017e-02 5.890532099999999938e-01
2.192500000000000071e+01 2.012814129999999924e-02 5.879896169999999644e-01
2.192999999999999972e+01 1.991405380000000128e-02 5.859685909999999831e-01
2.193499999999999872e+01 1.957150920000000002e-02 5.827526330000000199e-01
2.194000000000000128e+01 1.908445079999999960e-02 5.781350549999999533e-01
2.194500000000000028e+01 1.844296880000000083e-02 5.719626060000000400e-01
2.194999999999999929e+01 1.765410140000000030e-02 5.642873809999999768e-01
2.195499999999999829e+01 1.673106790000000038e-02 5.553493900000000538e-01
2.196000000000000085e+01 1.571666069999999929e-02 5.456351640000000058e-01
2.196499999999999986e+01 1.466984460000000066e-02 5.357638350000000216e-01
2.196999999999999886e+01 1.366085369999999952e-02 5.262988579999999805e-01
2.197500000000000142e+01 1.274709239999999993e-02 5.176517299999999766e-01
2.198000000000000043e+01 1.196886339999999986e-02 5.101551069999999966e-01
2.198499999999999943e+01 1.135690590000000035e-02 5.040541680000000246e-01
2.198999999999999844e+01 1.092640069999999998e-02 4.994313470000000255e-01
2.199500000000000099e+01 1.067522010000000049e-02 4.963033570000000005e-01
2.200000000000000000e+01 1.058168550000000013e-02 4.945376149999999860e-01
2.200499999999999901e+01 1.062149360000000028e-02 4.939381959999999960e-01
2.201000000000000156e+01 1.077276469999999958e-02 4.942508449999999942e-01
2.201500000000000057e+01 1.100321850000000011e-02 4.951978910000000011e-01
2.201999999999999957e+01 1.128462329999999937e-02 4.965642169999999744e-01
2.202499999999999858e+01 1.160141429999999967e-02 4.982765439999999879e-01
2.203000000000000114e+01 1.193870760000000086e-02 5.002231080000000274e-01
2.203500000000000014e+01 1.229774900000000018e-02 5.023578069999999896e-01
2.203999999999999915e+01 1.266619599999999936e-02 5.046274099999999985e-01
2.204500000000000171e+01 1.303589120000000004e-02 5.070100720000000338e-01
2.205000000000000071e+01 1.340748949999999960e-02 5.094494529999999965e-01
2.205499999999999972e+01 1.376266880000000074e-02 5.120224820000000010e-01
2.205999999999999872e+01 1.410423669999999984e-02 5.146977759999999957e-01
2.206500000000000128e+01 1.444679819999999948e-02 5.176178510000000177e-01
2.207000000000000028e+01 1.479315550000000028e-02 5.208780650000000012e-01
2.207499999999999929e+01 1.514889049999999966e-02 5.245169589999999493e-01
2.207999999999999829e+01 1.552333390000000014e-02 5.286032410000000015e-01
2.208500000000000085e+01 1.591727919999999866e-02 5.330998519999999852e-01
2.208999999999999986e+01 1.632461849999999881e-02 5.379006800000000199e-01
2.209499999999999886e+01 1.673186070000000011e-02 5.428403339999999799e-01
2.210000000000000142e+01 1.713313940000000049e-02 5.478041409999999667e-01
2.210500000000000043e+01 1.751308920000000172e-02 5.526090820000000292e-01
2.210999999999999943e+01 1.786981060000000093e-02 5.571682890000000388e-01
2.211499999999999844e+01 1.819838639999999882e-02 5.614058549999999537e-01
2.212000000000000099e+01 1.848759709999999931e-02 5.652513900000000202e-01
2.212500000000000000e+01 1.874358439999999904e-02 5.687362009999999968e-01
2.212999999999999901e+01 1.898029910000000042e-02 5.718824489999999594e-01
2.213500000000000156e+01 1.920522909999999861e-02 5.747427069999999638e-01
2.214000000000000057e+01 1.942253789999999827e-02 5.773823829999999990e-01
2.214499999999999957e+01 1.962679670000000084e-02 5.798192960000000395e-01
2.214999999999999858e+01 1.982676189999999991e-02 5.821005030000000469e-01
2.215500000000000114e+01 2.001983770000000107e-02 5.842304419999999610e-01
2.216000000000000014e+01 2.021103529999999926e-02 5.862441299999999744e-01
2.216499999999999915e+01 2.039361760000000037e-02 5.881457679999999577e-01
2.217000000000000171e+01 2.057134879999999999e-02 5.899644069999999685e-01
2.217500000000000071e+01 2.074434279999999922e-02 5.916920620000000186e-01
2.217999999999999972e+01 2.091089210000000170e-02 5.933296580000000375e-01
2.218499999999999872e+01 2.106376390000000084e-02 5.948457480000000075e-01
2.219000000000000128e+01 2.119638379999999947e-02 5.961992329999999951e-01
2.219500000000000028e+01 2.130694790000000130e-02 5.973327370000000025e-01
2.219999999999999929e+01 2.138264670000000062e-02 5.981482449999999673e-01
2.220499999999999829e+01 2.140651669999999937e-02 5.985078590000000309e-01
2.221000000000000085e+01 2.136642659999999846e-02 5.982709600000000183e-01
2.221499999999999986e+01 2.124371179999999873e-02 5.972513480000000152e-01
2.221999999999999886e+01 2.101510830000000163e-02 5.952418069999999561e-01
2.222500000000000142e+01 2.066245549999999945e-02 5.920237760000000016e-01
2.223000000000000043e+01 2.016478219999999835e-02 5.873764609999999609e-01
2.223499999999999943e+01 1.950937059999999917e-02 5.811426910000000445e-01
2.223999999999999844e+01 1.869686989999999951e-02 5.732887359999999655e-01
2.224500000000000099e+01 1.774377829999999878e-02 5.639985939999999642e-01
2.225000000000000000e+01 1.668176739999999852e-02 5.537026430000000499e-01
2.225499999999999901e+01 1.556586480000000071e-02 5.429888440000000260e-01
2.226000000000000156e+01 1.446317549999999973e-02 5.324830240000000270e-01
2.226500000000000057e+01 1.343453829999999988e-02 5.226810069999999753e-01
2.226999999999999957e+01 1.253582800000000060e-02 5.140099529999999639e-01
2.227499999999999858e+01 1.181359180000000030e-02 5.068320170000000235e-01
2.228000000000000114e+01 1.128630320000000020e-02 5.012966909999999610e-01
2.228500000000000014e+01 1.097032709999999980e-02 4.974894659999999913e-01
2.228999999999999915e+01 1.083677019999999998e-02 4.953127480000000249e-01
2.229500000000000171e+01 1.086524229999999945e-02 4.945092560000000081e-01
2.230000000000000071e+01 1.102482649999999946e-02 4.947649680000000272e-01
2.230499999999999972e+01 1.126310219999999973e-02 4.957698669999999752e-01
2.230999999999999872e+01 1.155638699999999956e-02 4.972761800000000121e-01
2.231500000000000128e+01 1.189008939999999966e-02 4.991324619999999990e-01
2.232000000000000028e+01 1.225641780000000063e-02 5.013638259999999569e-01
2.232499999999999929e+01 1.265715970000000010e-02 5.039378020000000458e-01
2.232999999999999829e+01 1.310332330000000059e-02 5.069677780000000356e-01
2.233500000000000085e+01 1.359087079999999996e-02 5.104561880000000329e-01
2.233999999999999986e+01 1.410738800000000022e-02 5.142993479999999895e-01
2.234499999999999886e+01 1.461439779999999973e-02 5.182264300000000157e-01
2.235000000000000142e+01 1.508440399999999917e-02 5.220747289999999596e-01
2.235500000000000043e+01 1.550994680000000042e-02 5.258300169999999829e-01
2.235999999999999943e+01 1.589262229999999915e-02 5.295508309999999996e-01
2.236499999999999844e+01 1.624913089999999866e-02 5.333441020000000421e-01
2.237000000000000099e+01 1.659094670000000118e-02 5.373000909999999797e-01
2.237500000000000000e+01 1.693355989999999894e-02 5.414937610000000179e-01
2.237999999999999901e+01 1.728633020000000173e-02 5.459789329999999996e-01
2.238500000000000156e+01 1.765431989999999979e-02 5.507315090000000080e-01
2.239000000000000057e+01 1.804002130000000037e-02 5.556964089999999468e-01
2.239499999999999957e+01 1.843419649999999965e-02 5.607435779999999648e-01
2.239999999999999858e+01 1.882992279999999921e-02 5.657358279999999962e-01
2.240500000000000114e+01 1.921374110000000079e-02 5.705448429999999682e-01
2.241000000000000014e+01 1.957621049999999988e-02 5.750811190000000295e-01
2.241499999999999915e+01 1.991272930000000108e-02 5.792915960000000197e-01
2.242000000000000171e+01 2.022929700000000025e-02 5.831783249999999974e-01
2.242500000000000071e+01 2.052970659999999933e-02 5.867426070000000271e-01
2.242999999999999972e+01 2.080967809999999946e-02 5.899790590000000279e-01
2.243499999999999872e+01 2.106242830000000163e-02 5.928615910000000211e-01
2.244000000000000128e+01 2.127597209999999850e-02 5.953052629999999734e-01
2.244500000000000028e+01 2.143610530000000097e-02 5.971948089999999931e-01
2.244999999999999929e+01 2.152832359999999959e-02 5.983708789999999667e-01
2.245499999999999829e+01 2.152942240000000132e-02 5.986420620000000303e-01
2.246000000000000085e+01 2.141559360000000120e-02 5.978038079999999921e-01
2.246499999999999986e+01 2.116214029999999996e-02 5.956296380000000168e-01
2.246999999999999886e+01 2.075176800000000030e-02 5.919083059999999952e-01
2.247500000000000142e+01 2.017843539999999991e-02 5.864978929999999924e-01
2.248000000000000043e+01 1.943756580000000067e-02 5.793918030000000385e-01
2.248499999999999943e+01 1.854440109999999989e-02 5.708324059999999589e-01
2.248999999999999844e+01 1.753605689999999939e-02 5.613256450000000397e-01
2.249500000000000099e+01 1.647796870000000150e-02 5.515375500000000430e-01
2.250000000000000000e+01 1.543940499999999980e-02 5.420675139999999725e-01
2.250499999999999901e+01 1.448489340000000056e-02 5.333684589999999615e-01
2.251000000000000156e+01 1.366404149999999977e-02 5.258031210000000399e-01
2.251500000000000057e+01 1.300951459999999914e-02 5.196124469999999773e-01
2.251999999999999957e+01 1.253636619999999938e-02 5.149070249999999627e-01
2.252499999999999858e+01 1.224274319999999958e-02 5.117023170000000176e-01
2.253000000000000114e+01 1.211782550000000021e-02 5.098844740000000320e-01
2.253500000000000014e+01 1.213624160000000007e-02 5.092753810000000270e-01
2.253999999999999915e+01 1.226472250000000021e-02 5.095717320000000550e-01
2.254500000000000171e+01 1.247367530000000058e-02 5.105110299999999768e-01
2.255000000000000071e+01 1.273473980000000040e-02 5.118702240000000403e-01
2.255499999999999972e+01 1.303213649999999946e-02 5.135409640000000442e-01
2.255999999999999872e+01 1.335982860000000001e-02 5.154699010000000081e-01
2.256500000000000128e+01 1.371576619999999996e-02 5.176362199999999802e-01
2.257000000000000028e+01 1.409481060000000036e-02 5.200298840000000533e-01
2.257499999999999929e+01 1.449840569999999960e-02 5.226653909999999792e-01
2.257999999999999829e+01 1.491800400000000033e-02 5.256015410000000054e-01
2.258500000000000085e+01 1.536040460000000045e-02 5.289019379999999604e-01
2.258999999999999986e+01 1.583036800000000091e-02 5.326634040000000070e-01
2.259499999999999886e+01 1.633149190000000167e-02 5.369699089999999675e-01
2.260000000000000142e+01 1.686205519999999999e-02 5.417911629999999645e-01
2.260500000000000043e+01 1.741881220000000147e-02 5.470988119999999899e-01
2.260999999999999943e+01 1.797687740000000062e-02 5.527514359999999849e-01
2.261499999999999844e+01 1.852095640000000001e-02 5.585910259999999905e-01
2.262000000000000099e+01 1.903772390000000106e-02 5.644542599999999855e-01
2.262500000000000000e+01 1.952423559999999850e-02 5.701530949999999986e-01
2.262999999999999901e+01 1.995773849999999891e-02 5.754901089999999719e-01
2.263500000000000156e+01 2.032395999999999855e-02 5.802800470000000210e-01
2.264000000000000057e+01 2.059584990000000101e-02 5.842829059999999908e-01
2.264499999999999957e+01 2.076221370000000052e-02 5.872267519999999630e-01
2.264999999999999858e+01 2.079864680000000077e-02 5.888244320000000087e-01
2.265500000000000114e+01 2.067067029999999916e-02 5.888103569999999509e-01
2.266000000000000014e+01 2.036301509999999954e-02 5.869430669999999850e-01
2.266499999999999915e+01 1.987615579999999979e-02 5.831302019999999864e-01
2.267000000000000171e+01 1.921672420000000020e-02 5.774632309999999658e-01
2.267500000000000071e+01 1.841404320000000067e-02 5.703604329999999445e-01
2.267999999999999972e+01 1.753537460000000048e-02 5.625445930000000372e-01
2.268499999999999872e+01 1.666008709999999837e-02 5.548055910000000424e-01
2.269000000000000128e+01 1.586169730000000153e-02 5.477290740000000380e-01
2.269500000000000028e+01 1.519443489999999959e-02 5.417330529999999644e-01
2.269999999999999929e+01 1.469505850000000016e-02 5.370771130000000504e-01
2.270499999999999829e+01 1.437722230000000080e-02 5.338532080000000235e-01
2.271000000000000085e+01 1.422793559999999992e-02 5.319684980000000118e-01
2.271499999999999986e+01 1.421781949999999933e-02 5.311950560000000543e-01
2.271999999999999886e+01 1.429847740000000055e-02 5.312335870000000071e-01
2.272500000000000142e+01 1.443298829999999956e-02 5.318082029999999794e-01
2.273000000000000043e+01 1.461377900000000035e-02 5.327465810000000523e-01
2.273499999999999943e+01 1.483122069999999980e-02 5.339496620000000471e-01
2.273999999999999844e+01 1.506838679999999986e-02 5.353217070000000355e-01
2.274500000000000099e+01 1.533134119999999927e-02 5.368444580000000244e-01
2.275000000000000000e+01 1.561677799999999956e-02 5.385446379999999644e-01
2.275499999999999901e+01 1.592014660000000068e-02 5.404346840000000540e-01
2.276000000000000156e+01 1.624175779999999930e-02 5.425283850000000019e-01
2.276500000000000057e+01 1.658261020000000030e-02 5.448279660000000524e-01
2.276999999999999957e+01 1.692913710000000169e-02 5.472569550000000449e-01
2.277499999999999858e+01 1.726976969999999972e-02 5.497282150000000200e-01
2.278000000000000114e+01 1.758381870000000000e-02 5.521002910000000208e-01
2.278500000000000014e+01 1.783922589999999836e-02 5.541385939999999843e-01
2.278999999999999915e+01 1.798944939999999951e-02 5.555252489999999987e-01
2.279500000000000171e+01 1.800065400000000135e-02 5.559392869999999487e-01
2.280000000000000071e+01 1.786742059999999951e-02 5.551269500000000079e-01
2.280499999999999972e+01 1.757000079999999909e-02 5.528644980000000375e-01
2.280999999999999872e+01 1.709305380000000069e-02 5.490789870000000183e-01
2.281500000000000128e+01 1.646901309999999896e-02 5.440156200000000331e-01
2.282000000000000028e+01 1.576068929999999840e-02 5.382009210000000543e-01
2.282499999999999929e+01 1.501827730000000055e-02 5.321258039999999800e-01
2.282999999999999829e+01 1.429839119999999977e-02 5.262319589999999714e-01
2.283500000000000085e+01 1.366313660000000041e-02 5.209552370000000154e-01
2.283999999999999986e+01 1.315745060000000043e-02 5.166414310000000398e-01
2.284499999999999886e+01 1.278665219999999998e-02 5.134755970000000058e-01
2.285000000000000142e+01 1.255574649999999931e-02 5.114487319999999615e-01
2.285500000000000043e+01 1.246920850000000046e-02 5.105257530000000266e-01
2.285999999999999943e+01 1.252011090000000083e-02 5.105736330000000267e-01
2.286499999999999844e+01 1.266668049999999934e-02 5.113870830000000200e-01
2.287000000000000099e+01 1.287974379999999933e-02 5.127818400000000443e-01
2.287500000000000000e+01 1.313365250000000060e-02 5.145398650000000407e-01
2.287999999999999901e+01 1.342780099999999963e-02 5.165110830000000375e-01
2.288500000000000156e+01 1.373232389999999928e-02 5.186170460000000260e-01
2.289000000000000057e+01 1.405452779999999922e-02 5.208498870000000114e-01
2.289499999999999957e+01 1.441051389999999967e-02 5.232425849999999823e-01
2.289999999999999858e+01 1.480427529999999922e-02 5.258138719999999600e-01
2.290500000000000114e+01 1.522019869999999969e-02 5.286198570000000263e-01
2.291000000000000014e+01 1.563612920000000128e-02 5.316851919999999732e-01
2.291499999999999915e+01 1.604719179999999912e-02 5.350439679999999809e-01
2.292000000000000171e+01 1.646038710000000127e-02 5.386844119999999458e-01
2.292500000000000071e+01 1.688839339999999994e-02 5.425629870000000521e-01
2.292999999999999972e+01 1.731378550000000141e-02 5.465645409999999593e-01
2.293499999999999872e+01 1.769937239999999981e-02 5.505275290000000155e-01
2.294000000000000128e+01 1.801614799999999919e-02 5.542138890000000151e-01
2.294500000000000028e+01 1.824500119999999947e-02 5.572952009999999623e-01
2.294999999999999929e+01 1.835907139999999951e-02 5.594265830000000328e-01
2.295499999999999829e+01 1.831926089999999854e-02 5.602854400000000235e-01
2.296000000000000085e+01 1.810025319999999938e-02 5.595738019999999535e-01
2.296499999999999986e+01 1.769730970000000028e-02 5.570905910000000238e-01
2.296999999999999886e+01 1.712678910000000124e-02 5.529221570000000252e-01
2.297500000000000142e+01 1.642275480000000148e-02 5.474165429999999777e-01
2.298000000000000043e+01 1.564218100000000153e-02 5.411930099999999744e-01
2.298499999999999943e+01 1.486172220000000002e-02 5.349073859999999847e-01
2.298999999999999844e+01 1.417057560000000056e-02 5.291343349999999557e-01
2.299500000000000099e+01 1.361528780000000050e-02 5.243609329999999735e-01
2.300000000000000000e+01 1.322429120000000007e-02 5.208784990000000503e-01
2.300499999999999901e+01 1.299877070000000044e-02 5.187362180000000267e-01
2.301000000000000156e+01 1.292620409999999977e-02 5.177787929999999594e-01
2.301500000000000057e+01 1.297454120000000009e-02 5.177462350000000546e-01
2.301999999999999957e+01 1.311369419999999959e-02 5.183510829999999903e-01
2.302499999999999858e+01 1.330793979999999981e-02 5.194261780000000162e-01
2.303000000000000114e+01 1.354249930000000005e-02 5.208481499999999542e-01
2.303500000000000014e+01 1.381113360000000082e-02 5.225129800000000158e-01
2.303999999999999915e+01 1.410648859999999970e-02 5.243514719999999851e-01
2.304500000000000171e+01 1.442563550000000062e-02 5.263227780000000466e-01
2.305000000000000071e+01 1.474523210000000008e-02 5.284323690000000129e-01
2.305499999999999972e+01 1.508436070000000045e-02 5.306839709999999766e-01
2.305999999999999872e+01 1.542698300000000002e-02 5.331169420000000381e-01
2.306500000000000128e+01 1.579154049999999948e-02 5.357371279999999514e-01
2.307000000000000028e+01 1.618649949999999976e-02 5.386548519999999618e-01
2.307499999999999929e+01 1.661738050000000078e-02 5.419300559999999933e-01
2.307999999999999829e+01 1.707284099999999832e-02 5.456195209999999962e-01
2.308500000000000085e+01 1.753790339999999892e-02 5.497447079999999708e-01
2.308999999999999986e+01 1.800365699999999930e-02 5.542501589999999645e-01
2.309499999999999886e+01 1.847246400000000094e-02 5.590466800000000180e-01
2.310000000000000142e+01 1.894564909999999977e-02 5.639941130000000191e-01
2.310500000000000043e+01 1.940739920000000146e-02 5.689532899999999449e-01
2.310999999999999943e+01 1.982503949999999890e-02 5.737477739999999882e-01
2.311499999999999844e+01 2.018349969999999952e-02 5.782064030000000354e-01
2.312000000000000099e+01 2.049449399999999852e-02 5.821630249999999451e-01
2.312500000000000000e+01 2.074684790000000043e-02 5.854932990000000226e-01
2.312999999999999901e+01 2.092019850000000070e-02 5.880677300000000107e-01
2.313500000000000156e+01 2.100234640000000000e-02 5.897657349999999576e-01
2.314000000000000057e+01 2.098167730000000120e-02 5.904237970000000280e-01
2.314499999999999957e+01 2.083817569999999939e-02 5.898618799999999496e-01
2.314999999999999858e+01 2.055248659999999936e-02 5.879339070000000333e-01
2.315500000000000114e+01 2.011737220000000062e-02 5.844967760000000512e-01
2.316000000000000014e+01 1.953782160000000143e-02 5.794964529999999669e-01
2.316499999999999915e+01 1.881511589999999845e-02 5.730006319999999542e-01
2.317000000000000171e+01 1.796150679999999888e-02 5.652629750000000008e-01
2.317500000000000071e+01 1.701509959999999988e-02 5.567216780000000531e-01
2.317999999999999972e+01 1.603952549999999866e-02 5.478956390000000454e-01
2.318499999999999872e+01 1.508696420000000052e-02 5.392628999999999895e-01
2.319000000000000128e+01 1.419464320000000078e-02 5.312031750000000274e-01
2.319500000000000028e+01 1.340713810000000034e-02 5.240633310000000211e-01
2.319999999999999929e+01 1.275647480000000056e-02 5.180826979999999526e-01
2.320499999999999829e+01 1.226547790000000020e-02 5.133778399999999742e-01
2.321000000000000085e+01 1.193431189999999940e-02 5.099912880000000426e-01
2.321499999999999986e+01 1.175545050000000036e-02 5.078268360000000037e-01
2.321999999999999886e+01 1.171389240000000019e-02 5.067672109999999952e-01
2.322500000000000142e+01 1.177890650000000018e-02 5.066023229999999655e-01
2.323000000000000043e+01 1.192767360000000082e-02 5.071169030000000078e-01
2.323499999999999943e+01 1.214445570000000085e-02 5.081026480000000456e-01
2.323999999999999844e+01 1.241288209999999968e-02 5.094126199999999827e-01
2.324500000000000099e+01 1.269728349999999992e-02 5.109079709999999608e-01
2.325000000000000000e+01 1.298979429999999949e-02 5.125369800000000309e-01
2.325499999999999901e+01 1.329468779999999975e-02 5.142662249999999657e-01
2.326000000000000156e+01 1.360099960000000011e-02 5.160807809999999884e-01
2.326500000000000057e+01 1.390937859999999936e-02 5.179933359999999709e-01
2.326999999999999957e+01 1.420998040000000066e-02 5.199719699999999500e-01
2.327499999999999858e+01 1.450474539999999958e-02 5.221217630000000165e-01
2.328000000000000114e+01 1.480083209999999948e-02 5.244660799999999456e-01
2.328500000000000014e+01 1.509997539999999999e-02 5.270942730000000020e-01
2.328999999999999915e+01 1.541634230000000008e-02 5.301147059999999911e-01
2.329500000000000171e+01 1.574356530000000157e-02 5.335046890000000319e-01
2.330000000000000071e+01 1.608937439999999844e-02 5.372968030000000450e-01
2.330499999999999972e+01 1.645049250000000032e-02 5.414056699999999500e-01
2.330999999999999872e+01 1.681183949999999830e-02 5.457379970000000302e-01
2.331500000000000128e+01 1.716424059999999835e-02 5.500999250000000451e-01
2.332000000000000028e+01 1.750253359999999828e-02 5.544115290000000140e-01
2.332499999999999929e+01 1.782972990000000063e-02 5.585551960000000316e-01
2.332999999999999829e+01 1.814356610000000120e-02 5.624305179999999904e-01
2.333500000000000085e+01 1.843993000000000021e-02 5.660101389999999677e-01
2.333999999999999986e+01 1.871298570000000036e-02 5.692908450000000453e-01
2.334499999999999886e+01 1.895188709999999846e-02 5.722828819999999928e-01
2.335000000000000142e+01 1.916087299999999841e-02 5.750040210000000318e-01
2.335500000000000043e+01 1.936198600000000117e-02 5.775057120000000044e-01
2.335999999999999943e+01 1.957038269999999969e-02 5.798330720000000049e-01
2.336499999999999844e+01 1.978442730000000080e-02 5.820290259999999494e-01
2.337000000000000099e+01 1.999049329999999861e-02 5.841197070000000435e-01
2.337500000000000000e+01 2.018184729999999982e-02 5.861084920000000364e-01
2.337999999999999901e+01 2.036735079999999962e-02 5.880010580000000209e-01
2.338500000000000156e+01 2.055023749999999871e-02 5.898016860000000472e-01
2.339000000000000057e+01 2.072180419999999912e-02 5.915019440000000017e-01
2.339499999999999957e+01 2.087014530000000020e-02 5.930765169999999697e-01
2.339999999999999858e+01 2.100117589999999854e-02 5.944799629999999446e-01
2.340500000000000114e+01 2.110593310000000167e-02 5.955919170000000262e-01
2.341000000000000014e+01 2.117050479999999998e-02 5.963535330000000467e-01
2.341499999999999915e+01 2.117064230000000047e-02 5.966175329999999777e-01
2.342000000000000171e+01 2.109931209999999988e-02 5.962325139999999912e-01
2.342500000000000071e+01 2.094770729999999997e-02 5.950452739999999574e-01
2.342999999999999972e+01 2.068976020000000068e-02 5.928412229999999727e-01
2.343499999999999872e+01 2.030047109999999835e-02 5.894285080000000177e-01
2.344000000000000128e+01 1.977432770000000020e-02 5.846153969999999811e-01
2.344500000000000028e+01 1.909649409999999992e-02 5.782719769999999926e-01
2.344999999999999929e+01 1.826962010000000164e-02 5.703570869999999848e-01
2.345499999999999829e+01 1.730680789999999858e-02 5.610475430000000374e-01
2.346000000000000085e+01 1.623998100000000055e-02 5.507350730000000194e-01
2.346499999999999986e+01 1.511448060000000065e-02 5.399786779999999897e-01
2.346999999999999886e+01 1.399441530000000017e-02 5.293974449999999665e-01
2.347500000000000142e+01 1.294443969999999923e-02 5.194850949999999523e-01
2.348000000000000043e+01 1.202019179999999979e-02 5.106519080000000432e-01
2.348499999999999943e+01 1.126226429999999980e-02 5.032242559999999809e-01
2.348999999999999844e+01 1.069992409999999915e-02 4.974180229999999869e-01
2.349500000000000099e+01 1.033851340000000070e-02 4.932748279999999985e-01
2.350000000000000000e+01 1.016361420000000057e-02 4.907644780000000040e-01
2.350499999999999901e+01 1.015127960000000024e-02 4.896827870000000082e-01
2.351000000000000156e+01 1.027739320000000019e-02 4.897731160000000084e-01
2.351500000000000057e+01 1.049631579999999939e-02 4.906753669999999734e-01
2.351999999999999957e+01 1.078607349999999993e-02 4.921631539999999916e-01
2.352499999999999858e+01 1.113166420000000038e-02 4.941053910000000049e-01
2.353000000000000114e+01 1.151763360000000042e-02 4.964016010000000256e-01
2.353500000000000014e+01 1.193682670000000001e-02 4.990823189999999965e-01
2.353999999999999915e+01 1.238878939999999915e-02 5.021544949999999785e-01
2.354500000000000171e+01 1.288324639999999938e-02 5.057214389999999948e-01
2.355000000000000071e+01 1.341662580000000000e-02 5.097028590000000081e-01
2.355499999999999972e+01 1.396554069999999918e-02 5.139359479999999758e-01
2.355999999999999872e+01 1.449011860000000082e-02 5.182251220000000380e-01
2.356500000000000128e+01 1.497977519999999993e-02 5.225382079999999485e-01
2.357000000000000028e+01 1.543731240000000005e-02 5.269041850000000249e-01
2.357499999999999929e+01 1.588329189999999891e-02 5.314169130000000463e-01
2.357999999999999829e+01 1.631682740000000090e-02 5.361220159999999790e-01
2.358500000000000085e+01 1.673990569999999831e-02 5.410079509999999869e-01
2.358999999999999986e+01 1.715375549999999943e-02 5.460347899999999921e-01
2.359499999999999886e+01 1.756016070000000068e-02 5.511163959999999529e-01
2.360000000000000142e+01 1.795438660000000033e-02 5.561627380000000453e-01
2.360500000000000043e+01 1.832572429999999863e-02 5.610659709999999967e-01
2.360999999999999943e+01 1.867662910000000148e-02 5.657500619999999980e-01
2.361499999999999844e+01 1.900248649999999873e-02 5.701312950000000379e-01
2.362000000000000099e+01 1.930487310000000151e-02 5.741886680000000132e-01
2.362500000000000000e+01 1.957936730000000083e-02 5.778965470000000382e-01
2.362999999999999901e+01 1.983519430000000097e-02 5.812880900000000350e-01
2.363500000000000156e+01 2.008155829999999989e-02 5.844217940000000500e-01
2.364000000000000057e+01 2.031285210000000063e-02 5.872834270000000245e-01
2.364499999999999957e+01 2.053592699999999896e-02 5.899250879999999864e-01
2.364999999999999858e+01 2.074942180000000080e-02 5.923527090000000328e-01
2.365500000000000114e+01 2.094890680000000005e-02 5.945547839999999473e-01
2.366000000000000014e+01 2.113055559999999986e-02 5.965127150000000267e-01
2.366499999999999915e+01 2.129021110000000119e-02 5.982045310000000393e-01
2.367000000000000171e+01 2.142892000000000061e-02 5.996447609999999706e-01
2.367500000000000071e+01 2.154239570000000131e-02 6.008009359999999521e-01
2.367999999999999972e+01 2.161921069999999875e-02 6.016181309999999449e-01
2.368499999999999872e+01 2.165347119999999972e-02 6.020215920000000498e-01
2.369000000000000128e+01 2.162908280000000114e-02 6.019030770000000086e-01
2.369500000000000028e+01 2.152377999999999930e-02 6.010693030000000547e-01
2.369999999999999929e+01 2.132017829999999919e-02 5.993301939999999828e-01
2.370499999999999829e+01 2.099620209999999987e-02 5.964647440000000467e-01
2.371000000000000085e+01 2.053193320000000141e-02 5.922440439999999695e-01
2.371499999999999986e+01 1.990978969999999959e-02 5.864640840000000521e-01
2.371999999999999886e+01 1.912891900000000117e-02 5.790405109999999800e-01
2.372500000000000142e+01 1.820251300000000003e-02 5.700539820000000146e-01
2.373000000000000043e+01 1.716278970000000015e-02 5.598401899999999598e-01
2.373499999999999943e+01 1.604658379999999995e-02 5.489008610000000177e-01
2.373999999999999844e+01 1.489837200000000000e-02 5.378156979999999532e-01
2.374500000000000099e+01 1.377562549999999941e-02 5.271191680000000268e-01
2.375000000000000000e+01 1.273768230000000071e-02 5.172539910000000241e-01
2.375499999999999901e+01 1.184697659999999972e-02 5.086189970000000171e-01
2.376000000000000156e+01 1.113770749999999990e-02 5.014811900000000211e-01
2.376500000000000057e+01 1.061393889999999972e-02 4.959305609999999920e-01
2.376999999999999957e+01 1.028336149999999928e-02 4.919982760000000122e-01
2.377499999999999858e+01 1.013308610000000082e-02 4.896611860000000260e-01
2.378000000000000114e+01 1.014028330000000047e-02 4.886767690000000108e-01
2.378500000000000014e+01 1.027426090000000021e-02 4.887140050000000069e-01
2.378999999999999915e+01 1.049125379999999927e-02 4.895100800000000141e-01
2.379500000000000171e+01 1.077713180000000083e-02 4.908654379999999873e-01
2.380000000000000071e+01 1.110527340000000071e-02 4.926589490000000127e-01
2.380499999999999972e+01 1.147718470000000032e-02 4.948775559999999962e-01
2.380999999999999872e+01 1.188673519999999990e-02 4.974746999999999919e-01
2.381500000000000128e+01 1.234167740000000069e-02 5.005198389999999664e-01
2.382000000000000028e+01 1.284097090000000004e-02 5.040327369999999529e-01
2.382499999999999929e+01 1.336898549999999963e-02 5.079877600000000104e-01
2.382999999999999829e+01 1.391675329999999926e-02 5.123500619999999950e-01
2.383500000000000085e+01 1.445744969999999963e-02 5.169711230000000324e-01
2.383999999999999986e+01 1.498799380000000007e-02 5.218220390000000153e-01
2.384499999999999886e+01 1.550896579999999983e-02 5.268972010000000372e-01
2.385000000000000142e+01 1.605043440000000071e-02 5.323066300000000028e-01
2.385500000000000043e+01 1.661914050000000073e-02 5.380938180000000015e-01
2.385999999999999943e+01 1.719402810000000142e-02 5.441680960000000455e-01
2.386499999999999844e+01 1.774267350000000021e-02 5.503750029999999738e-01
2.387000000000000099e+01 1.825156580000000112e-02 5.565381740000000521e-01
2.387500000000000000e+01 1.873100540000000036e-02 5.625030789999999614e-01
2.387999999999999901e+01 1.919134939999999831e-02 5.681579479999999682e-01
2.388500000000000156e+01 1.961568190000000100e-02 5.733663580000000204e-01
2.389000000000000057e+01 1.998402460000000061e-02 5.780732490000000112e-01
2.389499999999999957e+01 2.028253730000000032e-02 5.821855230000000381e-01
2.389999999999999858e+01 2.051896450000000038e-02 5.856321009999999605e-01
2.390500000000000114e+01 2.069635250000000093e-02 5.883103459999999840e-01
2.391000000000000014e+01 2.079573159999999893e-02 5.900830790000000103e-01
2.391499999999999915e+01 2.078263359999999935e-02 5.907612249999999454e-01
2.392000000000000171e+01 2.063159100000000121e-02 5.901183389999999918e-01
2.392500000000000071e+01 2.032845330000000034e-02 5.879172059999999700e-01
2.392999999999999972e+01 1.985651329999999978e-02 5.839621839999999953e-01
2.393499999999999872e+01 1.920080680000000109e-02 5.781417129999999460e-01
2.394000000000000128e+01 1.837244999999999850e-02 5.705223190000000555e-01
2.394500000000000028e+01 1.740400799999999859e-02 5.614322430000000530e-01
2.394999999999999929e+01 1.634002559999999868e-02 5.514686060000000278e-01
2.395499999999999829e+01 1.525301150000000008e-02 5.413356139999999650e-01
2.396000000000000085e+01 1.421078440000000075e-02 5.316358260000000335e-01
2.396499999999999986e+01 1.327447250000000044e-02 5.228655920000000457e-01
2.396999999999999886e+01 1.249015860000000054e-02 5.153963700000000481e-01
2.397500000000000142e+01 1.188607229999999980e-02 5.094247560000000341e-01
2.398000000000000043e+01 1.146972670000000021e-02 5.049984079999999542e-01
2.398499999999999943e+01 1.123078450000000034e-02 5.020571219999999668e-01
2.398999999999999844e+01 1.114256490000000051e-02 5.003960600000000314e-01
2.399500000000000099e+01 1.117815569999999932e-02 4.997727330000000245e-01
2.400000000000000000e+01 1.130993100000000050e-02 4.999178160000000148e-01
2.400499999999999901e+01 1.150677469999999980e-02 5.006507900000000122e-01
2.401000000000000156e+01 1.175749520000000069e-02 5.018296759999999468e-01
2.401500000000000057e+01 1.205341099999999999e-02 5.034172879999999628e-01
2.401999999999999957e+01 1.238946999999999965e-02 5.053537150000000366e-01
2.402499999999999858e+01 1.275703700000000058e-02 5.076312179999999952e-01
2.403000000000000114e+01 1.316134019999999974e-02 5.102239419999999859e-01
2.403500000000000014e+01 1.359036679999999983e-02 5.131273570000000062e-01
2.403999999999999915e+01 1.404045999999999940e-02 5.163440470000000282e-01
2.404500000000000171e+01 1.449222300000000026e-02 5.198156290000000013e-01
2.405000000000000071e+01 1.493929370000000000e-02 5.234555749999999508e-01
2.405499999999999972e+01 1.536263210000000067e-02 5.271941129999999642e-01
2.405999999999999872e+01 1.575285790000000019e-02 5.309630429999999679e-01
2.406500000000000128e+01 1.610055650000000171e-02 5.346957089999999635e-01
2.407000000000000028e+01 1.640452140000000017e-02 5.383674729999999853e-01
2.407499999999999929e+01 1.667304520000000012e-02 5.419680449999999539e-01
2.407999999999999829e+01 1.690825350000000130e-02 5.454605559999999853e-01
2.408500000000000085e+01 1.712575109999999942e-02 5.488842019999999877e-01
2.408999999999999986e+01 1.732651689999999828e-02 5.521944039999999720e-01
2.409499999999999886e+01 1.751600949999999879e-02 5.553836640000000546e-01
2.410000000000000142e+01 1.770341070000000169e-02 5.584482499999999794e-01
2.410500000000000043e+01 1.788812390000000044e-02 5.613798899999999925e-01
2.410999999999999943e+01 1.807085120000000156e-02 5.641718780000000155e-01
2.411499999999999844e+01 1.825198260000000100e-02 5.668291800000000435e-01
2.412000000000000099e+01 1.843910719999999892e-02 5.693525739999999447e-01
2.412500000000000000e+01 1.862561650000000082e-02 5.717461400000000138e-01
2.412999999999999901e+01 1.881020599999999945e-02 5.740118159999999525e-01
2.413500000000000156e+01 1.899294959999999963e-02 5.761270859999999550e-01
2.414000000000000057e+01 1.916605169999999886e-02 5.781112980000000512e-01
2.414499999999999957e+01 1.934761830000000099e-02 5.799925289999999789e-01
2.414999999999999858e+01 1.952672550000000146e-02 5.817811489999999974e-01
2.415500000000000114e+01 1.969900600000000154e-02 5.834763309999999592e-01
2.416000000000000014e+01 1.987649219999999828e-02 5.851058030000000354e-01
2.416499999999999915e+01 2.005231840000000140e-02 5.866955289999999934e-01
2.417000000000000171e+01 2.022898979999999958e-02 5.882587839999999790e-01
2.417500000000000071e+01 2.040333319999999839e-02 5.898022640000000205e-01
2.417999999999999972e+01 2.057153830000000086e-02 5.912776400000000487e-01
2.418499999999999872e+01 2.072435320000000011e-02 5.926705239999999764e-01
2.419000000000000128e+01 2.085047799999999868e-02 5.938935370000000269e-01
2.419500000000000028e+01 2.094109970000000015e-02 5.948162790000000033e-01
2.419999999999999929e+01 2.097106099999999917e-02 5.952677050000000358e-01
2.420499999999999829e+01 2.092727620000000080e-02 5.950579160000000201e-01
2.421000000000000085e+01 2.078307399999999860e-02 5.939385360000000169e-01
2.421499999999999986e+01 2.051516969999999870e-02 5.916649929999999724e-01
2.421999999999999886e+01 2.009977469999999974e-02 5.879859360000000423e-01
2.422500000000000142e+01 1.952632439999999955e-02 5.827405460000000259e-01
2.423000000000000043e+01 1.879558970000000037e-02 5.758750030000000519e-01
2.423499999999999943e+01 1.792778299999999922e-02 5.675738959999999667e-01
2.423999999999999844e+01 1.695549910000000021e-02 5.583028559999999585e-01
2.424500000000000099e+01 1.593431229999999962e-02 5.486619600000000041e-01
2.425000000000000000e+01 1.492664850000000043e-02 5.392539650000000018e-01
2.425499999999999901e+01 1.399670559999999925e-02 5.305754900000000385e-01
2.426000000000000156e+01 1.318164079999999995e-02 5.229466000000000392e-01
2.426500000000000057e+01 1.252528439999999951e-02 5.166321080000000343e-01
2.426999999999999957e+01 1.204888649999999971e-02 5.117841100000000143e-01
2.427499999999999858e+01 1.174947940000000031e-02 5.084238060000000337e-01
2.428000000000000114e+01 1.161190380000000008e-02 5.064916779999999452e-01
2.428500000000000014e+01 1.162288879999999990e-02 5.058254009999999523e-01
2.428999999999999915e+01 1.175572849999999975e-02 5.061490069999999841e-01
2.429500000000000171e+01 1.198006530000000035e-02 5.072161619999999704e-01
2.430000000000000071e+01 1.226138589999999952e-02 5.087623319999999838e-01
2.430499999999999972e+01 1.257125960000000063e-02 5.106257610000000113e-01
2.430999999999999872e+01 1.290997909999999985e-02 5.127610620000000452e-01
2.431500000000000128e+01 1.327535370000000083e-02 5.151206090000000071e-01
2.432000000000000028e+01 1.367066660000000079e-02 5.177125559999999904e-01
2.432499999999999929e+01 1.407985680000000024e-02 5.205438749999999892e-01
2.432999999999999829e+01 1.450589180000000020e-02 5.236433630000000283e-01
2.433500000000000085e+01 1.495201269999999957e-02 5.270708640000000278e-01
2.433999999999999986e+01 1.542390490000000031e-02 5.309047709999999975e-01
2.434499999999999886e+01 1.592141619999999994e-02 5.352074519999999724e-01
2.435000000000000142e+01 1.644139119999999885e-02 5.399986190000000130e-01
2.435500000000000043e+01 1.698612290000000094e-02 5.452714610000000128e-01
2.435999999999999943e+01 1.753134810000000002e-02 5.508615199999999934e-01
2.436499999999999844e+01 1.807136590000000056e-02 5.566536309999999821e-01
2.437000000000000099e+01 1.859165930000000050e-02 5.624774439999999931e-01
2.437500000000000000e+01 1.907109250000000103e-02 5.681428840000000147e-01
2.437999999999999901e+01 1.950080599999999900e-02 5.734791099999999586e-01
2.438500000000000156e+01 1.987159369999999883e-02 5.783107750000000546e-01
2.439000000000000057e+01 2.016823090000000041e-02 5.824470029999999632e-01
2.439499999999999957e+01 2.036983180000000171e-02 5.856600320000000526e-01
2.439999999999999858e+01 2.045111620000000102e-02 5.877047349999999781e-01
2.440500000000000114e+01 2.039544579999999843e-02 5.883563339999999808e-01
2.441000000000000014e+01 2.017671580000000159e-02 5.873576670000000277e-01
2.441499999999999915e+01 1.978727840000000029e-02 5.845533450000000020e-01
2.442000000000000171e+01 1.922447240000000127e-02 5.798910659999999551e-01
2.442500000000000071e+01 1.849883329999999979e-02 5.735246179999999860e-01
2.442999999999999972e+01 1.764666109999999885e-02 5.658987899999999849e-01
2.443499999999999872e+01 1.672779040000000120e-02 5.576953359999999860e-01
2.444000000000000128e+01 1.582746510000000023e-02 5.496407049999999517e-01
2.444500000000000028e+01 1.501315760000000027e-02 5.422895020000000343e-01
2.444999999999999929e+01 1.433560830000000022e-02 5.360742979999999491e-01
2.445499999999999829e+01 1.383313989999999938e-02 5.312618439999999831e-01
2.446000000000000085e+01 1.352419560000000034e-02 5.279582290000000011e-01
2.446499999999999986e+01 1.339084440000000084e-02 5.260629380000000355e-01
2.446999999999999886e+01 1.339849090000000062e-02 5.253361460000000038e-01
2.447500000000000142e+01 1.351170990000000009e-02 5.255018449999999675e-01
2.448000000000000043e+01 1.369253410000000060e-02 5.262561000000000044e-01
2.448499999999999943e+01 1.392204990000000045e-02 5.274005219999999827e-01
2.448999999999999844e+01 1.418323869999999973e-02 5.288129070000000542e-01
2.449500000000000099e+01 1.447035550000000045e-02 5.304248839999999854e-01
2.450000000000000000e+01 1.477982710000000019e-02 5.322447740000000316e-01
2.450499999999999901e+01 1.511219970000000044e-02 5.342882359999999720e-01
2.451000000000000156e+01 1.546729670000000084e-02 5.365371570000000423e-01
2.451500000000000057e+01 1.583917799999999890e-02 5.389632300000000154e-01
2.451999999999999957e+01 1.622425710000000021e-02 5.416024120000000330e-01
2.452499999999999858e+01 1.663364999999999982e-02 5.446054940000000233e-01
2.453000000000000114e+01 1.706768020000000094e-02 5.479941120000000332e-01
2.453500000000000014e+01 1.752383559999999910e-02 5.517854580000000064e-01
2.453999999999999915e+01 1.799039120000000061e-02 5.559215840000000242e-01
2.454500000000000171e+01 1.843108170000000087e-02 5.601983310000000493e-01
2.455000000000000071e+01 1.882540289999999963e-02 5.643822010000000278e-01
2.455499999999999972e+01 1.914215710000000126e-02 5.681344059999999807e-01
2.455999999999999872e+01 1.934941059999999852e-02 5.710762360000000148e-01
2.456500000000000128e+01 1.941137910000000077e-02 5.728216449999999904e-01
2.457000000000000028e+01 1.929563219999999926e-02 5.730089569999999854e-01
2.457499999999999929e+01 1.898938199999999910e-02 5.714040219999999559e-01
2.457999999999999829e+01 1.848441669999999898e-02 5.678776140000000305e-01
2.458500000000000085e+01 1.781153649999999908e-02 5.626269139999999780e-01
2.458999999999999986e+01 1.701899349999999936e-02 5.561357279999999959e-01
2.459499999999999886e+01 1.616665340000000145e-02 5.491148630000000086e-01
2.460000000000000142e+01 1.534441110000000011e-02 5.422766230000000132e-01
2.460500000000000043e+01 1.461522359999999944e-02 5.361682810000000243e-01
2.460999999999999943e+01 1.403434549999999989e-02 5.312109600000000098e-01
2.461499999999999844e+01 1.363577520000000022e-02 5.276634209999999658e-01
2.462000000000000099e+01 1.341684859999999965e-02 5.255559600000000442e-01
2.462500000000000000e+01 1.336434799999999985e-02 5.247600129999999696e-01
2.462999999999999901e+01 1.344879849999999939e-02 5.250309199999999565e-01
2.463500000000000156e+01 1.362146619999999968e-02 5.260583639999999450e-01
2.464000000000000057e+01 1.385387629999999988e-02 5.275827849999999986e-01
2.464499999999999957e+01 1.411762280000000008e-02 5.293789800000000545e-01
2.464999999999999858e+01 1.440169430000000014e-02 5.313149489999999808e-01
2.465500000000000114e+01 1.470710119999999940e-02 5.333848629999999869e-01
2.466000000000000014e+01 1.502442969999999954e-02 5.355416079999999468e-01
2.466499999999999915e+01 1.536075259999999942e-02 5.378379819999999922e-01
2.467000000000000171e+01 1.570832230000000079e-02 5.402536639999999668e-01
2.467500000000000071e+01 1.607037830000000028e-02 5.427966530000000178e-01
2.467999999999999972e+01 1.645392639999999906e-02 5.455718219999999841e-01
2.468499999999999872e+01 1.686419379999999982e-02 5.486831559999999497e-01
2.469000000000000128e+01 1.730597210000000066e-02 5.522273460000000078e-01
2.469500000000000028e+01 1.777238420000000138e-02 5.562090520000000371e-01
2.469999999999999929e+01 1.825267569999999839e-02 5.605687000000000308e-01
2.470499999999999829e+01 1.873223419999999959e-02 5.651925479999999613e-01
2.471000000000000085e+01 1.918404220000000104e-02 5.698397579999999740e-01
2.471499999999999986e+01 1.958214869999999955e-02 5.742407050000000179e-01
2.471999999999999886e+01 1.989729020000000070e-02 5.780625050000000043e-01
2.472500000000000142e+01 2.009512210000000132e-02 5.809391449999999901e-01
2.473000000000000043e+01 2.014755190000000126e-02 5.825183219999999773e-01
2.473499999999999943e+01 2.002692500000000098e-02 5.824798190000000098e-01
2.473999999999999844e+01 1.971858029999999998e-02 5.806061660000000346e-01
2.474500000000000099e+01 1.921575400000000156e-02 5.767674000000000412e-01
2.475000000000000000e+01 1.854360210000000064e-02 5.711412850000000541e-01
2.475499999999999901e+01 1.774400270000000071e-02 5.641668669999999608e-01
2.476000000000000156e+01 1.687042340000000085e-02 5.565143479999999920e-01
2.476500000000000057e+01 1.599453480000000150e-02 5.488793669999999514e-01
2.476999999999999957e+01 1.518543949999999997e-02 5.418141189999999829e-01
2.477499999999999858e+01 1.450028130000000082e-02 5.357441889999999818e-01
2.478000000000000114e+01 1.398155249999999926e-02 5.309792380000000200e-01
2.478500000000000014e+01 1.364265190000000030e-02 5.276419810000000377e-01
2.478999999999999915e+01 1.347384310000000057e-02 5.256804969999999688e-01
2.479500000000000171e+01 1.345704690000000016e-02 5.249364770000000124e-01
2.480000000000000071e+01 1.355455900000000075e-02 5.251114310000000174e-01
2.480499999999999972e+01 1.373609959999999922e-02 5.259394760000000169e-01
2.480999999999999872e+01 1.396273179999999933e-02 5.271605069999999449e-01
2.481500000000000128e+01 1.421812000000000076e-02 5.286054279999999883e-01
2.482000000000000028e+01 1.448840990000000058e-02 5.302174950000000386e-01
2.482499999999999929e+01 1.477154320000000076e-02 5.319573199999999558e-01
2.482999999999999829e+01 1.508598599999999915e-02 5.338788370000000505e-01
2.483500000000000085e+01 1.542247000000000062e-02 5.360078289999999912e-01
2.483999999999999986e+01 1.577607519999999972e-02 5.383288649999999897e-01
2.484499999999999886e+01 1.614529190000000072e-02 5.408585439999999966e-01
2.485000000000000142e+01 1.652873590000000087e-02 5.436359210000000219e-01
2.485500000000000043e+01 1.692481369999999929e-02 5.467186510000000554e-01
2.485999999999999943e+01 1.733785250000000056e-02 5.501371350000000549e-01
2.486499999999999844e+01 1.775007619999999925e-02 5.538648889999999714e-01
2.487000000000000099e+01 1.815374919999999948e-02 5.577397610000000006e-01
2.487500000000000000e+01 1.852206110000000072e-02 5.615615210000000079e-01
2.487999999999999901e+01 1.882276160000000143e-02 5.650210110000000174e-01
2.488500000000000156e+01 1.902827829999999970e-02 5.678189559999999858e-01
2.489000000000000057e+01 1.909509419999999916e-02 5.695740190000000425e-01
2.489499999999999957e+01 1.900082750000000112e-02 5.699205090000000196e-01
2.489999999999999858e+01 1.873624189999999884e-02 5.686122209999999733e-01
2.490500000000000114e+01 1.828281610000000168e-02 5.654404109999999761e-01
2.491000000000000014e+01 1.763927029999999910e-02 5.604286160000000461e-01
2.491499999999999915e+01 1.684801879999999960e-02 5.538618709999999501e-01
2.492000000000000171e+01 1.596103830000000084e-02 5.463351300000000021e-01
2.492500000000000071e+01 1.505989959999999919e-02 5.386007149999999521e-01
2.492999999999999972e+01 1.420805439999999961e-02 5.312465440000000427e-01
2.493499999999999872e+01 1.346606659999999983e-02 5.247693180000000401e-01
2.494000000000000128e+01 1.288778879999999925e-02 5.195546340000000152e-01
2.494500000000000028e+01 1.249201699999999936e-02 5.157731779999999988e-01
2.494999999999999929e+01 1.227712419999999957e-02 5.134062150000000546e-01
2.495499999999999829e+01 1.221728440000000027e-02 5.122674390000000466e-01
2.496000000000000085e+01 1.228666930000000060e-02 5.121603609999999529e-01
2.496499999999999986e+01 1.245247860000000054e-02 5.128021270000000520e-01
2.496999999999999886e+01 1.268211259999999993e-02 5.139346999999999666e-01
2.497500000000000142e+01 1.295059150000000062e-02 5.154148610000000019e-01
2.498000000000000043e+01 1.324510530000000061e-02 5.171152049999999667e-01
2.498499999999999943e+01 1.356287519999999948e-02 5.190001939999999703e-01
2.498999999999999844e+01 1.390186610000000017e-02 5.210662010000000066e-01
2.499500000000000099e+01 1.425013540000000072e-02 5.232512329999999823e-01
2.500000000000000000e+01 1.460902399999999997e-02 5.255695390000000300e-01
2.500499999999999901e+01 1.496989970000000073e-02 5.279926310000000456e-01
2.501000000000000156e+01 1.531574190000000064e-02 5.304425409999999896e-01
2.501500000000000057e+01 1.564252400000000140e-02 5.329132410000000375e-01
2.501999999999999957e+01 1.594944369999999959e-02 5.354401410000000361e-01
2.502499999999999858e+01 1.623709590000000161e-02 5.380843250000000300e-01
2.503000000000000114e+01 1.651670200000000116e-02 5.409356760000000319e-01
2.503500000000000014e+01 1.679352610000000093e-02 5.440297849999999880e-01
2.503999999999999915e+01 1.707380480000000172e-02 5.473714469999999555e-01
2.504500000000000171e+01 1.735283589999999862e-02 5.509153930000000310e-01
2.505000000000000071e+01 1.762573569999999895e-02 5.545618580000000186e-01
2.505499999999999972e+01 1.789451939999999949e-02 5.582567710000000405e-01
2.505999999999999872e+01 1.815359470000000100e-02 5.618800149999999549e-01
2.506500000000000128e+01 1.840178099999999900e-02 5.653767250000000244e-01
2.507000000000000028e+01 1.863825049999999831e-02 5.686937469999999717e-01
2.507499999999999929e+01 1.885980120000000163e-02 5.717888380000000215e-01
2.507999999999999829e+01 1.906844070000000141e-02 5.746610319999999605e-01
2.508500000000000085e+01 1.926816209999999974e-02 5.773256829999999784e-01
2.508999999999999986e+01 1.946412289999999851e-02 5.797971849999999927e-01
2.509499999999999886e+01 1.965153710000000151e-02 5.820875989999999556e-01
2.510000000000000142e+01 1.983439840000000148e-02 5.842267530000000431e-01
2.510500000000000043e+01 2.000843659999999857e-02 5.861981680000000194e-01
2.510999999999999943e+01 2.018036839999999901e-02 5.880324380000000462e-01
2.511499999999999844e+01 2.034581710000000002e-02 5.897299959999999786e-01
2.512000000000000099e+01 2.050087280000000012e-02 5.912804820000000516e-01
2.512500000000000000e+01 2.064183270000000125e-02 5.926747039999999966e-01
2.512999999999999901e+01 2.076607210000000134e-02 5.938826959999999877e-01
2.513500000000000156e+01 2.086348119999999889e-02 5.948280830000000075e-01
2.514000000000000057e+01 2.092053740000000134e-02 5.954436589999999585e-01
2.514499999999999957e+01 2.091967880000000085e-02 5.955891989999999581e-01
2.514999999999999858e+01 2.083953389999999850e-02 5.950867180000000145e-01
2.515500000000000114e+01 2.065976140000000058e-02 5.937250080000000541e-01
2.516000000000000014e+01 2.035811660000000009e-02 5.912595510000000498e-01
2.516499999999999915e+01 1.991392850000000062e-02 5.874431119999999895e-01
2.517000000000000171e+01 1.930986739999999979e-02 5.820716940000000283e-01
2.517500000000000071e+01 1.854148710000000019e-02 5.750618339999999939e-01
2.517999999999999972e+01 1.762244170000000151e-02 5.665442689999999892e-01
2.518499999999999872e+01 1.658813209999999982e-02 5.569279999999999786e-01
2.519000000000000128e+01 1.550407260000000002e-02 5.468855200000000139e-01
2.519500000000000028e+01 1.444182620000000056e-02 5.371290309999999790e-01
2.519999999999999929e+01 1.347501700000000059e-02 5.282279669999999649e-01
2.520499999999999829e+01 1.266702460000000002e-02 5.206470349999999803e-01
2.521000000000000085e+01 1.206134090000000013e-02 5.146718099999999518e-01
2.521499999999999986e+01 1.166607750000000013e-02 5.104349689999999606e-01
2.521999999999999886e+01 1.147276940000000085e-02 5.078895070000000178e-01
2.522500000000000142e+01 1.145448309999999928e-02 5.068292309999999912e-01
2.523000000000000043e+01 1.157358099999999945e-02 5.069381640000000244e-01
2.523499999999999943e+01 1.178478510000000035e-02 5.078433030000000237e-01
2.523999999999999844e+01 1.206145569999999938e-02 5.092809670000000288e-01
2.524500000000000099e+01 1.237569990000000029e-02 5.111046679999999842e-01
2.525000000000000000e+01 1.272036200000000068e-02 5.132258400000000442e-01
2.525499999999999901e+01 1.309295490000000027e-02 5.156224209999999974e-01
2.526000000000000156e+01 1.349029560000000044e-02 5.182889259999999831e-01
2.526500000000000057e+01 1.391921680000000015e-02 5.212850930000000327e-01
2.526999999999999957e+01 1.437615019999999993e-02 5.245909920000000337e-01
2.527499999999999858e+01 1.484193779999999976e-02 5.280817359999999683e-01
2.528000000000000114e+01 1.528817570000000001e-02 5.315690100000000085e-01
2.528500000000000014e+01 1.569684999999999830e-02 5.349339920000000248e-01
2.528999999999999915e+01 1.605757539999999942e-02 5.381203300000000356e-01
2.529500000000000171e+01 1.637158370000000099e-02 5.411957469999999493e-01
2.530000000000000071e+01 1.664433839999999998e-02 5.442096440000000479e-01
2.530499999999999972e+01 1.688794429999999902e-02 5.472328950000000525e-01
2.530999999999999872e+01 1.710808720000000019e-02 5.502929509999999746e-01
2.531500000000000128e+01 1.731492709999999866e-02 5.534041130000000308e-01
2.532000000000000028e+01 1.751255869999999992e-02 5.565646419999999983e-01
2.532499999999999929e+01 1.771725060000000143e-02 5.597938999999999554e-01
2.532999999999999829e+01 1.793047780000000049e-02 5.630652790000000296e-01
2.533500000000000085e+01 1.815323259999999939e-02 5.663383910000000521e-01
2.533999999999999986e+01 1.839170019999999961e-02 5.696117769999999858e-01
2.534499999999999886e+01 1.863567740000000167e-02 5.728011819999999643e-01
2.535000000000000142e+01 1.888745000000000007e-02 5.758911500000000183e-01
2.535500000000000043e+01 1.913734809999999981e-02 5.788212879999999894e-01
2.535999999999999943e+01 1.938186639999999947e-02 5.815433460000000165e-01
2.536499999999999844e+01 1.961284149999999865e-02 5.840201699999999496e-01
2.537000000000000099e+01 1.982402839999999888e-02 5.861965879999999629e-01
2.537500000000000000e+01 2.000966740000000021e-02 5.880335829999999708e-01
2.537999999999999901e+01 2.016122750000000005e-02 5.894750100000000215e-01
2.538500000000000156e+01 2.027068300000000114e-02 5.904647579999999785e-01
2.539000000000000057e+01 2.032648239999999829e-02 5.909125600000000311e-01
2.539499999999999957e+01 2.031641060000000110e-02 5.907234630000000042e-01
2.539999999999999858e+01 2.022487339999999925e-02 5.897716589999999481e-01
2.540500000000000114e+01 2.003128599999999884e-02 5.878836610000000018e-01
2.541000000000000014e+01 1.971369909999999906e-02 5.848554259999999561e-01
2.541499999999999915e+01 1.925194660000000002e-02 5.804891690000000271e-01
2.542000000000000171e+01 1.863059090000000056e-02 5.746245540000000096e-01
2.542500000000000071e+01 1.785211550000000147e-02 5.672465279999999721e-01
2.542999999999999972e+01 1.693423029999999857e-02 5.585237400000000463e-01
2.543499999999999872e+01 1.591461710000000029e-02 5.488945400000000419e-01
2.544000000000000128e+01 1.485601360000000058e-02 5.389722999999999598e-01
2.544500000000000028e+01 1.382521479999999914e-02 5.293759500000000395e-01
2.544999999999999929e+01 1.288480019999999927e-02 5.205974380000000235e-01
2.545499999999999829e+01 1.208992029999999933e-02 5.130547800000000436e-01
2.546000000000000085e+01 1.147409079999999956e-02 5.070291529999999547e-01
2.546499999999999986e+01 1.105876140000000042e-02 5.026322220000000174e-01
2.546999999999999886e+01 1.083364960000000009e-02 4.998216129999999979e-01
2.547500000000000142e+01 1.078255709999999951e-02 4.984435280000000246e-01
2.548000000000000043e+01 1.087176739999999933e-02 4.982316079999999925e-01
2.548499999999999943e+01 1.106147480000000023e-02 4.988549380000000255e-01
2.548999999999999844e+01 1.132576859999999928e-02 5.000764599999999449e-01
2.549500000000000099e+01 1.163471620000000074e-02 5.017539260000000167e-01
2.550000000000000000e+01 1.198205670000000028e-02 5.038097620000000498e-01
2.550499999999999901e+01 1.236270509999999948e-02 5.061993449999999672e-01
2.551000000000000156e+01 1.277564129999999958e-02 5.089179649999999722e-01
2.551500000000000057e+01 1.321593719999999972e-02 5.119550050000000185e-01
2.551999999999999957e+01 1.368361700000000035e-02 5.153434439999999839e-01
2.552499999999999858e+01 1.417371629999999993e-02 5.190860609999999875e-01
2.553000000000000114e+01 1.467837670000000060e-02 5.231213700000000300e-01
2.553500000000000014e+01 1.517253139999999965e-02 5.272837550000000206e-01
2.553999999999999915e+01 1.563494559999999839e-02 5.314508949999999787e-01
2.554500000000000171e+01 1.604895040000000120e-02 5.355043609999999843e-01
2.555000000000000071e+01 1.641467679999999985e-02 5.394380789999999593e-01
2.555499999999999972e+01 1.673281919999999867e-02 5.432455959999999973e-01
2.555999999999999872e+01 1.700856350000000058e-02 5.469661930000000449e-01
2.556500000000000128e+01 1.726022220000000135e-02 5.506633770000000094e-01
2.557000000000000028e+01 1.750155070000000007e-02 5.543887450000000161e-01
2.557499999999999929e+01 1.774905549999999943e-02 5.582060420000000134e-01
2.557999999999999829e+01 1.801498010000000122e-02 5.621316809999999942e-01
2.558500000000000085e+01 1.829950110000000060e-02 5.661480370000000484e-01
2.558999999999999986e+01 1.860283600000000107e-02 5.702165409999999657e-01
2.559499999999999886e+01 1.891405250000000038e-02 5.742542849999999754e-01
2.560000000000000142e+01 1.923155619999999955e-02 5.782080040000000531e-01
2.560500000000000043e+01 1.955008520000000097e-02 5.820381599999999711e-01
2.560999999999999943e+01 1.986220379999999869e-02 5.856973800000000452e-01
2.561499999999999844e+01 2.016909290000000118e-02 5.891875189999999929e-01
2.562000000000000099e+01 2.047211219999999984e-02 5.925166990000000355e-01
2.562500000000000000e+01 2.076700630000000158e-02 5.956762410000000507e-01
2.562999999999999901e+01 2.105151629999999982e-02 5.986650610000000539e-01
2.563500000000000156e+01 2.132719779999999940e-02 6.014827059999999781e-01
2.564000000000000057e+01 2.158948780000000123e-02 6.041055859999999722e-01
2.564499999999999957e+01 2.183123999999999829e-02 6.064831029999999679e-01
2.564999999999999858e+01 2.204433719999999985e-02 6.085633990000000049e-01
2.565500000000000114e+01 2.221722939999999993e-02 6.102561029999999942e-01
2.566000000000000014e+01 2.233684320000000126e-02 6.114485170000000247e-01
2.566499999999999915e+01 2.238505569999999986e-02 6.119790609999999909e-01
2.567000000000000171e+01 2.234034530000000157e-02 6.116660229999999476e-01
2.567500000000000071e+01 2.218616819999999837e-02 6.103009649999999731e-01
2.567999999999999972e+01 2.190640190000000057e-02 6.076966560000000017e-01
2.568499999999999872e+01 2.149200639999999940e-02 6.037293660000000450e-01
2.569000000000000128e+01 2.094814570000000029e-02 5.984159460000000319e-01
2.569500000000000028e+01 2.029154080000000054e-02 5.919451180000000479e-01
2.569999999999999929e+01 1.954896589999999962e-02 5.846709919999999450e-01
2.570499999999999829e+01 1.875505090000000041e-02 5.770329690000000067e-01
2.571000000000000085e+01 1.795029009999999856e-02 5.694284729999999906e-01
2.571499999999999986e+01 1.717602689999999863e-02 5.621215569999999939e-01
2.571999999999999886e+01 1.645502490000000026e-02 5.552418380000000431e-01
2.572500000000000142e+01 1.579799460000000030e-02 5.488741639999999977e-01
2.573000000000000043e+01 1.520891629999999994e-02 5.430583380000000293e-01
2.573499999999999943e+01 1.468032200000000086e-02 5.378156069999999733e-01
2.573999999999999844e+01 1.422165029999999941e-02 5.331080009999999980e-01
2.574500000000000099e+01 1.381203469999999975e-02 5.289284709999999556e-01
2.575000000000000000e+01 1.344625609999999978e-02 5.252017180000000396e-01
2.575499999999999901e+01 1.312325140000000084e-02 5.218309719999999485e-01
2.576000000000000156e+01 1.283105569999999987e-02 5.187047550000000173e-01
2.576500000000000057e+01 1.255639620000000012e-02 5.156711470000000519e-01
2.576999999999999957e+01 1.227528179999999927e-02 5.125385030000000341e-01
2.577499999999999858e+01 1.197593930000000022e-02 5.091517340000000225e-01
2.578000000000000114e+01 1.163697950000000016e-02 5.053991359999999711e-01
2.578500000000000014e+01 1.126197789999999928e-02 5.012438479999999918e-01
2.578999999999999915e+01 1.085932220000000031e-02 4.967501140000000204e-01
2.579500000000000171e+01 1.044463399999999952e-02 4.921211859999999882e-01
2.580000000000000071e+01 1.003686519999999992e-02 4.876905329999999816e-01
2.580499999999999972e+01 9.666585269999999896e-03 4.837727729999999893e-01
2.580999999999999872e+01 9.386480049999999797e-03 4.807313890000000089e-01
2.581500000000000128e+01 9.215792670000000353e-03 4.788567510000000249e-01
2.582000000000000028e+01 9.165576280000000547e-03 4.782069010000000175e-01
2.582499999999999929e+01 9.235939510000000865e-03 4.787596729999999967e-01
2.582999999999999829e+01 9.406945499999999627e-03 4.803695399999999838e-01
2.583500000000000085e+01 9.664705350000000333e-03 4.828856759999999859e-01
2.583999999999999986e+01 9.991119169999999883e-03 4.860984939999999921e-01
2.584499999999999886e+01 1.036577690000000003e-02 4.898140539999999987e-01
2.585000000000000142e+01 1.076988289999999959e-02 4.938616330000000221e-01
2.585500000000000043e+01 1.119674250000000058e-02 4.981464270000000027e-01
2.585999999999999943e+01 1.164350219999999922e-02 5.025977510000000370e-01
2.586499999999999844e+01 1.210238920000000079e-02 5.071183550000000206e-01
2.587000000000000099e+01 1.256415879999999916e-02 5.116851890000000402e-01
2.587500000000000000e+01 1.303982140000000019e-02 5.162559989999999654e-01
2.587999999999999901e+01 1.351135399999999973e-02 5.207876949999999949e-01
2.588500000000000156e+01 1.398077730000000032e-02 5.252505459999999848e-01
2.589000000000000057e+01 1.443757290000000082e-02 5.295873359999999641e-01
2.589499999999999957e+01 1.486678309999999933e-02 5.337272330000000231e-01
2.589999999999999858e+01 1.526499389999999914e-02 5.376534490000000055e-01
2.590500000000000114e+01 1.563462259999999840e-02 5.413795240000000009e-01
2.591000000000000014e+01 1.597371790000000000e-02 5.449126949999999470e-01
2.591499999999999915e+01 1.628605350000000146e-02 5.483042970000000516e-01
2.592000000000000171e+01 1.657440660000000093e-02 5.515677429999999992e-01
2.592500000000000071e+01 1.684291879999999866e-02 5.547178680000000028e-01
2.592999999999999972e+01 1.709212629999999969e-02 5.577298160000000449e-01
2.593499999999999872e+01 1.731614059999999830e-02 5.605668980000000357e-01
2.594000000000000128e+01 1.752397970000000096e-02 5.632143040000000545e-01
2.594500000000000028e+01 1.771054110000000112e-02 5.656466580000000244e-01
2.594999999999999929e+01 1.788225029999999938e-02 5.678786319999999943e-01
2.595499999999999829e+01 1.803525790000000059e-02 5.699120180000000202e-01
2.596000000000000085e+01 1.817896940000000156e-02 5.717381489999999733e-01
2.596499999999999986e+01 1.831521259999999846e-02 5.733981769999999534e-01
2.596999999999999886e+01 1.843917379999999995e-02 5.748843070000000388e-01
2.597500000000000142e+01 1.855402360000000042e-02 5.762263399999999480e-01
2.598000000000000043e+01 1.865697280000000111e-02 5.774258639999999554e-01
2.598499999999999943e+01 1.875847430000000121e-02 5.785120950000000040e-01
2.598999999999999844e+01 1.884796450000000151e-02 5.794933639999999553e-01
2.599500000000000099e+01 1.893893129999999966e-02 5.803759389999999518e-01
2.600000000000000000e+01 1.902442049999999996e-02 5.812065800000000282e-01
2.600499999999999901e+01 1.911265239999999921e-02 5.819846250000000332e-01
2.601000000000000156e+01 1.920285429999999890e-02 5.827734570000000502e-01
2.601500000000000057e+01 1.929583010000000126e-02 5.835672699999999713e-01
2.601999999999999957e+01 1.939394969999999954e-02 5.844312029999999547e-01
2.602499999999999858e+01 1.949887830000000127e-02 5.853585249999999629e-01
2.603000000000000114e+01 1.961417689999999867e-02 5.863662130000000250e-01
2.603500000000000014e+01 1.973056629999999853e-02 5.874259990000000320e-01
2.603999999999999915e+01 1.984728570000000164e-02 5.885232940000000301e-01
2.604500000000000171e+01 1.996613969999999974e-02 5.896566079999999710e-01
2.605000000000000071e+01 2.008291889999999982e-02 5.907859749999999632e-01
2.605499999999999972e+01 2.019062469999999970e-02 5.918598099999999862e-01
2.605999999999999872e+01 2.028638110000000050e-02 5.928333380000000430e-01
2.606500000000000128e+01 2.036624019999999993e-02 5.936592790000000397e-01
2.607000000000000028e+01 2.042008329999999913e-02 5.942661280000000046e-01
2.607499999999999929e+01 2.043679730000000014e-02 5.945603950000000193e-01
2.607999999999999829e+01 2.040186440000000059e-02 5.944276910000000358e-01
2.608500000000000085e+01 2.030325410000000108e-02 5.937225790000000281e-01
2.608999999999999986e+01 2.012609679999999984e-02 5.922901969999999627e-01
2.609499999999999886e+01 1.985395200000000110e-02 5.899472000000000049e-01
2.610000000000000142e+01 1.946498909999999985e-02 5.864918510000000085e-01
2.610500000000000043e+01 1.893867889999999859e-02 5.817096910000000287e-01
2.610999999999999943e+01 1.826381620000000136e-02 5.754447280000000164e-01
2.611499999999999844e+01 1.743861559999999866e-02 5.676470249999999718e-01
2.612000000000000099e+01 1.647152940000000051e-02 5.584257160000000164e-01
2.612500000000000000e+01 1.538885369999999989e-02 5.481317940000000055e-01
2.612999999999999901e+01 1.423972459999999982e-02 5.372811349999999653e-01
2.613500000000000156e+01 1.308582349999999964e-02 5.264715850000000197e-01
2.614000000000000057e+01 1.199290459999999975e-02 5.162230429999999926e-01
2.614499999999999957e+01 1.101519760000000021e-02 5.069487710000000202e-01
2.614999999999999858e+01 1.019502339999999938e-02 4.989901210000000087e-01
2.615500000000000114e+01 9.560234659999999884e-03 4.925747169999999953e-01
2.616000000000000014e+01 9.132019050000000568e-03 4.878202189999999994e-01
2.616499999999999915e+01 8.900442620000000721e-03 4.846985400000000110e-01
2.617000000000000171e+01 8.844429980000000427e-03 4.830700479999999741e-01
2.617500000000000071e+01 8.931845330000000305e-03 4.826750830000000048e-01
2.617999999999999972e+01 9.137193720000000643e-03 4.832192240000000027e-01
2.618499999999999872e+01 9.413649799999999901e-03 4.844073210000000018e-01
2.619000000000000128e+01 9.745349040000000213e-03 4.860852090000000181e-01
2.619500000000000028e+01 1.011575320000000083e-02 4.881602119999999823e-01
2.619999999999999929e+01 1.052139919999999992e-02 4.905980699999999972e-01
2.620499999999999829e+01 1.096525329999999999e-02 4.934377799999999925e-01
2.621000000000000085e+01 1.145851210000000016e-02 4.967943189999999842e-01
2.621499999999999986e+01 1.201542629999999973e-02 5.008029590000000475e-01
2.621999999999999886e+01 1.261885010000000050e-02 5.053316159999999835e-01
2.622500000000000142e+01 1.322768690000000052e-02 5.101352580000000358e-01
2.623000000000000043e+01 1.381711830000000030e-02 5.150504550000000181e-01
2.623499999999999943e+01 1.435955099999999991e-02 5.199015649999999544e-01
2.623999999999999844e+01 1.485261119999999914e-02 5.246708780000000072e-01
2.624500000000000099e+01 1.530651230000000008e-02 5.294052259999999510e-01
2.625000000000000000e+01 1.572623509999999947e-02 5.341180309999999931e-01
2.625499999999999901e+01 1.611675929999999840e-02 5.388235489999999572e-01
2.626000000000000156e+01 1.648172200000000073e-02 5.434743399999999447e-01
2.626500000000000057e+01 1.683009079999999921e-02 5.480747009999999975e-01
2.626999999999999957e+01 1.715629990000000146e-02 5.525403549999999830e-01
2.627499999999999858e+01 1.745615379999999883e-02 5.568247699999999689e-01
2.628000000000000114e+01 1.772635900000000056e-02 5.608362369999999597e-01
2.628500000000000014e+01 1.798012480000000038e-02 5.645826170000000088e-01
2.628999999999999915e+01 1.820888689999999865e-02 5.679902959999999501e-01
2.629500000000000171e+01 1.841464519999999952e-02 5.710911880000000274e-01
2.630000000000000071e+01 1.859464380000000125e-02 5.738650579999999835e-01
2.630499999999999972e+01 1.875230530000000090e-02 5.762897740000000324e-01
2.630999999999999872e+01 1.888741219999999846e-02 5.783663749999999881e-01
2.631500000000000128e+01 1.899602109999999969e-02 5.800821870000000269e-01
2.632000000000000028e+01 1.907076809999999970e-02 5.813870389999999944e-01
2.632499999999999929e+01 1.911153729999999842e-02 5.822774480000000308e-01
2.632999999999999829e+01 1.912147659999999944e-02 5.827696009999999704e-01
2.633500000000000085e+01 1.909343029999999858e-02 5.828607890000000458e-01
2.633999999999999986e+01 1.904254249999999885e-02 5.826679510000000173e-01
2.634499999999999886e+01 1.898382919999999988e-02 5.822843730000000217e-01
2.635000000000000142e+01 1.892805560000000026e-02 5.818365699999999974e-01
2.635500000000000043e+01 1.887859409999999988e-02 5.814186789999999938e-01
2.635999999999999943e+01 1.884420469999999875e-02 5.811231140000000517e-01
2.636499999999999844e+01 1.882593340000000143e-02 5.809726859999999604e-01
2.637000000000000099e+01 1.882331500000000019e-02 5.809749189999999786e-01
2.637500000000000000e+01 1.883898850000000069e-02 5.811433360000000103e-01
2.637999999999999901e+01 1.886672929999999929e-02 5.814550880000000088e-01
2.638500000000000156e+01 1.890435149999999953e-02 5.818910889999999725e-01
2.639000000000000057e+01 1.895455890000000143e-02 5.824424200000000162e-01
2.639499999999999957e+01 1.901867139999999928e-02 5.831139370000000266e-01
2.639999999999999858e+01 1.909190640000000064e-02 5.838771360000000188e-01
2.640500000000000114e+01 1.917952139999999986e-02 5.847605040000000143e-01
2.641000000000000014e+01 1.927954670000000051e-02 5.857394420000000546e-01
2.641499999999999915e+01 1.939797470000000079e-02 5.868282449999999706e-01
2.642000000000000171e+01 1.952430629999999875e-02 5.880131299999999950e-01
2.642500000000000071e+01 1.965587410000000160e-02 5.892915039999999660e-01
2.642999999999999972e+01 1.979641440000000016e-02 5.906548480000000101e-01
2.643499999999999872e+01 1.994637839999999912e-02 5.921103509999999792e-01
2.644000000000000128e+01 2.010623939999999985e-02 5.936370530000000256e-01
2.644500000000000028e+01 2.027181869999999941e-02 5.952561870000000477e-01
2.644999999999999929e+01 2.043894279999999841e-02 5.969646680000000316e-01
2.645499999999999829e+01 2.061016049999999863e-02 5.987490570000000289e-01
2.646000000000000085e+01 2.078251880000000010e-02 6.005676810000000199e-01
2.646499999999999986e+01 2.095363039999999927e-02 6.024210140000000324e-01
2.646999999999999886e+01 2.112003280000000066e-02 6.042879260000000308e-01
2.647500000000000142e+01 2.127901800000000024e-02 6.061042730000000267e-01
2.648000000000000043e+01 2.142135449999999983e-02 6.078627189999999958e-01
2.648499999999999943e+01 2.155377539999999911e-02 6.095317999999999570e-01
2.648999999999999844e+01 2.167441889999999899e-02 6.110729000000000299e-01
2.649500000000000099e+01 2.178036469999999891e-02 6.124883319999999687e-01
2.650000000000000000e+01 2.186560430000000083e-02 6.137353939999999897e-01
2.650499999999999901e+01 2.194700629999999861e-02 6.148869300000000537e-01
2.651000000000000156e+01 2.201902869999999846e-02 6.158978859999999500e-01
2.651500000000000057e+01 2.208531999999999856e-02 6.167868869999999504e-01
2.651999999999999957e+01 2.214327589999999860e-02 6.175623860000000187e-01
2.652499999999999858e+01 2.219644109999999865e-02 6.182183749999999867e-01
2.653000000000000114e+01 2.224405850000000032e-02 6.187591190000000241e-01
2.653500000000000014e+01 2.227855819999999959e-02 6.191382989999999475e-01
2.653999999999999915e+01 2.229729650000000091e-02 6.193322220000000433e-01
2.654500000000000171e+01 2.228631249999999883e-02 6.192525979999999874e-01
2.655000000000000071e+01 2.224063910000000088e-02 6.188103320000000185e-01
2.655499999999999972e+01 2.213999410000000098e-02 6.178728329999999547e-01
2.655999999999999872e+01 2.197426629999999978e-02 6.162951070000000087e-01
2.656500000000000128e+01 2.171564839999999899e-02 6.138379299999999761e-01
2.657000000000000028e+01 2.134637019999999913e-02 6.103403290000000148e-01
2.657499999999999929e+01 2.085525850000000125e-02 6.055833710000000369e-01
2.657999999999999829e+01 2.022716109999999831e-02 5.994065720000000264e-01
2.658500000000000085e+01 1.946438550000000045e-02 5.917037840000000104e-01
2.658999999999999986e+01 1.856378880000000148e-02 5.824758639999999543e-01
2.659499999999999886e+01 1.754045300000000099e-02 5.718692819999999788e-01
2.660000000000000142e+01 1.640837309999999827e-02 5.601795050000000220e-01
2.660500000000000043e+01 1.518711489999999970e-02 5.478021419999999919e-01
2.660999999999999943e+01 1.391671769999999926e-02 5.351912629999999726e-01
2.661499999999999844e+01 1.265039410000000017e-02 5.227884870000000239e-01
2.662000000000000099e+01 1.143855029999999925e-02 5.110272019999999582e-01
2.662500000000000000e+01 1.034630880000000051e-02 5.003335009999999583e-01
2.662999999999999901e+01 9.414035620000000409e-03 4.910310440000000276e-01
2.663500000000000156e+01 8.683089979999999292e-03 4.834427640000000248e-01
2.664000000000000057e+01 8.176129390000000038e-03 4.777004639999999913e-01
2.664499999999999957e+01 7.882353999999999403e-03 4.738493799999999867e-01
2.664999999999999858e+01 7.793272559999999891e-03 4.716808829999999952e-01
2.665500000000000114e+01 7.873688570000000539e-03 4.709762949999999893e-01
2.666000000000000014e+01 8.074044210000000735e-03 4.713169700000000018e-01
2.666499999999999915e+01 8.370609330000000625e-03 4.725226149999999792e-01
2.667000000000000171e+01 8.733380940000000370e-03 4.743797359999999963e-01
2.667500000000000071e+01 9.159950789999999482e-03 4.768393229999999816e-01
2.667999999999999972e+01 9.652684070000000505e-03 4.799607579999999873e-01
2.668499999999999872e+01 1.023332079999999915e-02 4.839172520000000199e-01
2.669000000000000128e+01 1.089120319999999954e-02 4.886821670000000006e-01
2.669500000000000028e+01 1.159992550000000025e-02 4.940768460000000140e-01
2.669999999999999929e+01 1.231924799999999966e-02 4.997566230000000109e-01
2.670499999999999829e+01 1.299483910000000068e-02 5.053717370000000431e-01
2.671000000000000085e+01 1.360730020000000019e-02 5.107677699999999543e-01
2.671499999999999986e+01 1.415083710000000078e-02 5.159558969999999967e-01
2.671999999999999886e+01 1.464069710000000073e-02 5.210594320000000446e-01
2.672500000000000142e+01 1.510000849999999957e-02 5.262046049999999919e-01
2.673000000000000043e+01 1.554560789999999935e-02 5.314877070000000314e-01
2.673499999999999943e+01 1.598169300000000168e-02 5.369088960000000244e-01
2.673999999999999844e+01 1.641403660000000098e-02 5.424451829999999974e-01
2.674500000000000099e+01 1.683588789999999891e-02 5.479963310000000032e-01
2.675000000000000000e+01 1.723525880000000010e-02 5.534308799999999584e-01
2.675499999999999901e+01 1.761136829999999931e-02 5.586494029999999889e-01
2.676000000000000156e+01 1.795750999999999944e-02 5.635446819999999635e-01
2.676500000000000057e+01 1.827056999999999987e-02 5.680535789999999752e-01
2.676999999999999957e+01 1.854621409999999970e-02 5.721256949999999897e-01
2.677499999999999858e+01 1.879232319999999887e-02 5.757901189999999891e-01
2.678000000000000114e+01 1.901088559999999927e-02 5.790413669999999735e-01
2.678500000000000014e+01 1.920556619999999950e-02 5.818974829999999931e-01
2.678999999999999915e+01 1.937932419999999906e-02 5.843850379999999678e-01
2.679500000000000171e+01 1.952689089999999975e-02 5.865075349999999688e-01
2.680000000000000071e+01 1.965284360000000077e-02 5.883037970000000172e-01
2.680499999999999972e+01 1.976217200000000146e-02 5.898129429999999784e-01
2.680999999999999872e+01 1.985316820000000010e-02 5.910495439999999823e-01
2.681500000000000128e+01 1.993450630000000168e-02 5.921151679999999695e-01
2.682000000000000028e+01 2.001981020000000167e-02 5.930855339999999698e-01
2.682499999999999929e+01 2.011399300000000015e-02 5.940300429999999521e-01
2.682999999999999829e+01 2.021789530000000015e-02 5.950185070000000298e-01
2.683500000000000085e+01 2.032556940000000006e-02 5.960691179999999534e-01
2.683999999999999986e+01 2.043817480000000020e-02 5.971602000000000299e-01
2.684499999999999886e+01 2.054575169999999992e-02 5.982777510000000243e-01
2.685000000000000142e+01 2.064985639999999956e-02 5.994012469999999704e-01
2.685500000000000043e+01 2.075847119999999976e-02 6.004975540000000445e-01
2.685999999999999943e+01 2.085925279999999854e-02 6.015462480000000056e-01
2.686499999999999844e+01 2.094899849999999966e-02 6.024985609999999880e-01
2.687000000000000099e+01 2.102262150000000149e-02 6.032939280000000348e-01
2.687500000000000000e+01 2.106981549999999842e-02 6.038802549999999769e-01
2.687999999999999901e+01 2.107600260000000100e-02 6.040940409999999705e-01
2.688500000000000156e+01 2.102497470000000077e-02 6.037918140000000378e-01
2.689000000000000057e+01 2.089913570000000165e-02 6.027793620000000407e-01
2.689499999999999957e+01 2.066887939999999951e-02 6.007860229999999468e-01
2.689999999999999858e+01 2.031052989999999892e-02 5.975611189999999739e-01
2.690500000000000114e+01 1.980625880000000047e-02 5.928912229999999672e-01
2.691000000000000014e+01 1.913674229999999879e-02 5.866007690000000219e-01
2.691499999999999915e+01 1.830984969999999851e-02 5.787409399999999815e-01
2.692000000000000171e+01 1.735408730000000121e-02 5.696345680000000078e-01
2.692500000000000071e+01 1.632844249999999831e-02 5.599280410000000430e-01
2.692999999999999972e+01 1.529965670000000069e-02 5.503700169999999892e-01
2.693499999999999872e+01 1.434826210000000012e-02 5.415979699999999841e-01
2.694000000000000128e+01 1.354564179999999916e-02 5.340751080000000206e-01
2.694500000000000028e+01 1.293307160000000018e-02 5.280892600000000048e-01
2.694999999999999929e+01 1.253290219999999948e-02 5.237929319999999889e-01
2.695499999999999829e+01 1.231680360000000050e-02 5.211637359999999886e-01
2.696000000000000085e+01 1.227851890000000029e-02 5.199843100000000051e-01
2.696499999999999986e+01 1.236847920000000087e-02 5.199141339999999722e-01
2.696999999999999886e+01 1.254081720000000018e-02 5.205744660000000135e-01
2.697500000000000142e+01 1.276225750000000055e-02 5.216702319999999560e-01
2.698000000000000043e+01 1.301003100000000003e-02 5.230234630000000218e-01
2.698499999999999943e+01 1.327921160000000017e-02 5.245892300000000175e-01
2.698999999999999844e+01 1.356568059999999944e-02 5.263267750000000245e-01
2.699500000000000099e+01 1.387176040000000048e-02 5.282651400000000219e-01
2.700000000000000000e+01 1.421191540000000045e-02 5.304884890000000075e-01
2.700499999999999901e+01 1.458095899999999924e-02 5.330011460000000367e-01
2.701000000000000156e+01 1.496406970000000065e-02 5.357423959999999541e-01
2.701500000000000057e+01 1.535925179999999939e-02 5.386790369999999717e-01
2.701999999999999957e+01 1.575215140000000083e-02 5.417402989999999807e-01
2.702499999999999858e+01 1.611889420000000087e-02 5.447939280000000384e-01
2.703000000000000114e+01 1.643148009999999964e-02 5.476310439999999558e-01
2.703500000000000014e+01 1.666245809999999938e-02 5.499751760000000100e-01
2.703999999999999915e+01 1.678203110000000067e-02 5.515179700000000240e-01
2.704500000000000171e+01 1.674390229999999855e-02 5.518915660000000001e-01
2.705000000000000071e+01 1.653092819999999949e-02 5.508531129999999498e-01
2.705499999999999972e+01 1.614528910000000150e-02 5.483269299999999902e-01
2.705999999999999872e+01 1.561212820000000036e-02 5.445425839999999962e-01
2.706500000000000128e+01 1.498620170000000001e-02 5.399808820000000509e-01
2.707000000000000028e+01 1.434020220000000075e-02 5.352785909999999703e-01
2.707499999999999929e+01 1.375475349999999951e-02 5.309678410000000515e-01
2.707999999999999829e+01 1.327899329999999989e-02 5.275022360000000132e-01
2.708500000000000085e+01 1.296897370000000063e-02 5.251866219999999918e-01
2.708999999999999986e+01 1.282934820000000004e-02 5.241081720000000388e-01
2.709499999999999886e+01 1.282118060000000080e-02 5.240761560000000152e-01
2.710000000000000142e+01 1.290986780000000049e-02 5.248483400000000243e-01
2.710500000000000043e+01 1.309369250000000026e-02 5.262566450000000229e-01
2.710999999999999943e+01 1.332983920000000051e-02 5.280729119999999499e-01
2.711499999999999844e+01 1.360866680000000044e-02 5.301381490000000030e-01
2.712000000000000099e+01 1.390812399999999914e-02 5.323776439999999832e-01
2.712500000000000000e+01 1.422558129999999983e-02 5.346972719999999457e-01
2.712999999999999901e+01 1.456502190000000078e-02 5.370967850000000210e-01
2.713500000000000156e+01 1.491001269999999920e-02 5.395287229999999878e-01
2.714000000000000057e+01 1.526448380000000084e-02 5.420128260000000031e-01
2.714499999999999957e+01 1.563392109999999988e-02 5.445903170000000459e-01
2.714999999999999858e+01 1.601843060000000124e-02 5.473190620000000228e-01
2.715500000000000114e+01 1.642112290000000141e-02 5.502934569999999859e-01
2.716000000000000014e+01 1.683716080000000059e-02 5.535849840000000022e-01
2.716499999999999915e+01 1.727946160000000050e-02 5.572435129999999681e-01
2.717000000000000171e+01 1.775167190000000172e-02 5.613218500000000111e-01
2.717500000000000071e+01 1.823372759999999926e-02 5.657757759999999525e-01
2.717999999999999972e+01 1.868421300000000160e-02 5.704284870000000396e-01
2.718499999999999872e+01 1.911703160000000068e-02 5.751284490000000416e-01
2.719000000000000128e+01 1.952224990000000007e-02 5.797134900000000535e-01
2.719500000000000028e+01 1.984948029999999974e-02 5.838720670000000501e-01
2.719999999999999929e+01 2.008996479999999862e-02 5.873217929999999809e-01
2.720499999999999829e+01 2.025228349999999913e-02 5.898370250000000148e-01
2.721000000000000085e+01 2.029460040000000132e-02 5.911855710000000208e-01
2.721499999999999986e+01 2.017964200000000111e-02 5.911261840000000545e-01
2.721999999999999886e+01 1.988655049999999910e-02 5.894237930000000292e-01
2.722500000000000142e+01 1.942068309999999895e-02 5.859715639999999448e-01
2.723000000000000043e+01 1.880531699999999848e-02 5.807768909999999618e-01
2.723499999999999943e+01 1.806271489999999869e-02 5.740493589999999813e-01
2.723999999999999844e+01 1.720377810000000077e-02 5.662011839999999685e-01
2.724500000000000099e+01 1.627675859999999988e-02 5.578146889999999747e-01
2.725000000000000000e+01 1.534297129999999919e-02 5.493984210000000257e-01
2.725499999999999901e+01 1.445779869999999981e-02 5.413290530000000045e-01
2.726000000000000156e+01 1.365451519999999995e-02 5.339279190000000286e-01
2.726500000000000057e+01 1.295396499999999958e-02 5.274510009999999749e-01
2.726999999999999957e+01 1.238964269999999999e-02 5.220744520000000222e-01
2.727499999999999858e+01 1.197531219999999931e-02 5.178533360000000529e-01
2.728000000000000114e+01 1.168999499999999990e-02 5.147236680000000231e-01
2.728500000000000014e+01 1.152403129999999935e-02 5.126186830000000194e-01
2.728999999999999915e+01 1.147768820000000072e-02 5.114723589999999875e-01
2.729500000000000171e+01 1.152769260000000018e-02 5.111030789999999602e-01
2.730000000000000071e+01 1.164495259999999942e-02 5.113089429999999602e-01
2.730499999999999972e+01 1.182473979999999932e-02 5.119499469999999608e-01
2.730999999999999872e+01 1.203793010000000011e-02 5.129263809999999868e-01
2.731500000000000128e+01 1.229529979999999939e-02 5.141956920000000375e-01
2.732000000000000028e+01 1.259822719999999924e-02 5.158420809999999523e-01
2.732499999999999929e+01 1.292778349999999972e-02 5.178522060000000371e-01
2.732999999999999829e+01 1.328597249999999980e-02 5.202832210000000179e-01
2.733500000000000085e+01 1.369533480000000025e-02 5.231813400000000502e-01
2.733999999999999986e+01 1.415057400000000083e-02 5.265809129999999838e-01
2.734499999999999886e+01 1.462536860000000077e-02 5.304591119999999549e-01
2.735000000000000142e+01 1.512005179999999921e-02 5.347804390000000518e-01
2.735500000000000043e+01 1.562492530000000011e-02 5.394254560000000254e-01
2.735999999999999943e+01 1.612479099999999943e-02 5.443282820000000521e-01
2.736499999999999844e+01 1.659573489999999901e-02 5.493193739999999714e-01
2.737000000000000099e+01 1.705537739999999844e-02 5.543474590000000424e-01
2.737500000000000000e+01 1.751233729999999988e-02 5.593701559999999517e-01
2.737999999999999901e+01 1.792567980000000019e-02 5.642498580000000485e-01
2.738500000000000156e+01 1.828239300000000095e-02 5.688845609999999553e-01
2.739000000000000057e+01 1.861615189999999906e-02 5.732648649999999568e-01
2.739499999999999957e+01 1.895029510000000028e-02 5.774015890000000484e-01
2.739999999999999858e+01 1.926999139999999860e-02 5.812664050000000415e-01
2.740500000000000114e+01 1.955717289999999928e-02 5.848400900000000346e-01
2.741000000000000014e+01 1.980877719999999884e-02 5.881223500000000159e-01
2.741499999999999915e+01 2.003544089999999972e-02 5.911194309999999730e-01
2.742000000000000171e+01 2.025550309999999896e-02 5.938384030000000147e-01
2.742500000000000071e+01 2.046848899999999943e-02 5.963143309999999753e-01
2.742999999999999972e+01 2.066135239999999929e-02 5.985255290000000006e-01
2.743499999999999872e+01 2.082118820000000009e-02 6.004444500000000184e-01
2.744000000000000128e+01 2.094305429999999968e-02 6.019914060000000067e-01
2.744500000000000028e+01 2.101471840000000008e-02 6.030689259999999496e-01
2.744999999999999929e+01 2.102955139999999890e-02 6.035707940000000216e-01
2.745499999999999829e+01 2.098138650000000091e-02 6.033724150000000508e-01
2.746000000000000085e+01 2.084667299999999959e-02 6.022920330000000044e-01
2.746499999999999986e+01 2.059777200000000030e-02 6.001207379999999869e-01
2.746999999999999886e+01 2.021591500000000097e-02 5.966597729999999489e-01
2.747500000000000142e+01 1.967492640000000070e-02 5.917278630000000206e-01
2.748000000000000043e+01 1.895764080000000157e-02 5.851985469999999578e-01
2.748499999999999943e+01 1.807361689999999882e-02 5.770590690000000356e-01
2.748999999999999844e+01 1.705927460000000034e-02 5.675039710000000515e-01
2.749500000000000099e+01 1.596591450000000093e-02 5.569906999999999497e-01
2.750000000000000000e+01 1.484039239999999926e-02 5.461199770000000342e-01
2.750499999999999901e+01 1.372375020000000077e-02 5.355002450000000414e-01
2.751000000000000156e+01 1.266666760000000058e-02 5.256338780000000543e-01
2.751500000000000057e+01 1.175379780000000013e-02 5.169767020000000102e-01
2.751999999999999957e+01 1.104959420000000032e-02 5.098692219999999553e-01
2.752499999999999858e+01 1.055433629999999977e-02 5.044652739999999636e-01
2.753000000000000114e+01 1.024453539999999920e-02 5.007742600000000266e-01
2.753500000000000014e+01 1.011032870000000070e-02 4.986610430000000260e-01
2.753999999999999915e+01 1.014213249999999962e-02 4.978493880000000038e-01
2.754500000000000171e+01 1.030537209999999974e-02 4.980150480000000157e-01
2.755000000000000071e+01 1.054695280000000034e-02 4.988781279999999763e-01
2.755499999999999972e+01 1.084114220000000073e-02 5.002803829999999952e-01
2.755999999999999872e+01 1.117589819999999928e-02 5.021099169999999612e-01
2.756500000000000128e+01 1.154651949999999962e-02 5.043125240000000398e-01
2.757000000000000028e+01 1.195039529999999961e-02 5.068490359999999750e-01
2.757499999999999929e+01 1.239576899999999919e-02 5.098215350000000479e-01
2.757999999999999829e+01 1.289428540000000026e-02 5.132518010000000075e-01
2.758500000000000085e+01 1.341840489999999997e-02 5.171288689999999910e-01
2.758999999999999986e+01 1.394725280000000053e-02 5.211868579999999751e-01
2.759499999999999886e+01 1.444237399999999914e-02 5.252488669999999527e-01
2.760000000000000142e+01 1.489278020000000050e-02 5.291768759999999627e-01
2.760500000000000043e+01 1.528846059999999958e-02 5.329824969999999995e-01
2.760999999999999943e+01 1.564097240000000139e-02 5.367393179999999653e-01
2.761499999999999844e+01 1.596567490000000075e-02 5.404717239999999867e-01
2.762000000000000099e+01 1.626433429999999888e-02 5.442436670000000420e-01
2.762500000000000000e+01 1.654220350000000159e-02 5.480559600000000087e-01
2.762999999999999901e+01 1.679548910000000159e-02 5.518559929999999891e-01
2.763500000000000156e+01 1.703233869999999997e-02 5.556163269999999654e-01
2.764000000000000057e+01 1.726016829999999988e-02 5.592346360000000072e-01
2.764499999999999957e+01 1.748625770000000051e-02 5.627169899999999725e-01
2.764999999999999858e+01 1.769539709999999946e-02 5.660161510000000229e-01
2.765500000000000114e+01 1.789311710000000138e-02 5.691307129999999548e-01
2.766000000000000014e+01 1.808782199999999993e-02 5.720824169999999542e-01
2.766499999999999915e+01 1.827903339999999849e-02 5.748367880000000429e-01
2.767000000000000171e+01 1.847732930000000121e-02 5.774545930000000160e-01
2.767500000000000071e+01 1.867180740000000047e-02 5.799239400000000266e-01
2.767999999999999972e+01 1.886883129999999964e-02 5.822351799999999633e-01
2.768499999999999872e+01 1.906275630000000068e-02 5.843811129999999521e-01
2.769000000000000128e+01 1.924954610000000066e-02 5.863349820000000046e-01
2.769500000000000028e+01 1.942462699999999987e-02 5.880999949999999865e-01
2.769999999999999929e+01 1.958825900000000023e-02 5.896679040000000205e-01
2.770499999999999829e+01 1.973529369999999991e-02 5.910372990000000160e-01
2.771000000000000085e+01 1.986124850000000122e-02 5.921924079999999480e-01
2.771499999999999986e+01 1.996740370000000056e-02 5.931332630000000217e-01
2.771999999999999886e+01 2.004126690000000016e-02 5.937874859999999755e-01
2.772500000000000142e+01 2.006350529999999938e-02 5.940355819999999509e-01
2.773000000000000043e+01 2.001423219999999906e-02 5.937171239999999850e-01
2.773499999999999943e+01 1.986938079999999926e-02 5.925867120000000154e-01
2.773999999999999844e+01 1.960445970000000010e-02 5.904012090000000379e-01
2.774500000000000099e+01 1.919780319999999860e-02 5.869300809999999924e-01
2.775000000000000000e+01 1.863185319999999950e-02 5.819640029999999520e-01
2.775499999999999901e+01 1.790500119999999945e-02 5.754455080000000500e-01
2.776000000000000156e+01 1.703255310000000022e-02 5.675169100000000411e-01
2.776500000000000057e+01 1.604882709999999948e-02 5.586113740000000494e-01
2.776999999999999957e+01 1.502452689999999973e-02 5.493713599999999753e-01
2.777499999999999858e+01 1.403370550000000022e-02 5.404561989999999705e-01
2.778000000000000114e+01 1.314191020000000064e-02 5.323931889999999889e-01
2.778500000000000014e+01 1.240191560000000054e-02 5.255892620000000015e-01
2.778999999999999915e+01 1.184581070000000069e-02 5.202954480000000492e-01
2.779500000000000171e+01 1.148565659999999967e-02 5.166263620000000056e-01
2.780000000000000071e+01 1.131598160000000033e-02 5.145010479999999609e-01
2.780499999999999972e+01 1.130857099999999990e-02 5.136949830000000494e-01
2.780999999999999872e+01 1.142609049999999959e-02 5.139191929999999964e-01
2.781500000000000128e+01 1.162498860000000037e-02 5.148304299999999500e-01
2.782000000000000028e+01 1.188164109999999968e-02 5.162078380000000299e-01
2.782499999999999929e+01 1.217247670000000045e-02 5.179083060000000405e-01
2.782999999999999829e+01 1.248851649999999959e-02 5.198616449999999833e-01
2.783500000000000085e+01 1.282825660000000076e-02 5.220379840000000105e-01
2.783999999999999986e+01 1.318774890000000075e-02 5.243971960000000099e-01
2.784499999999999886e+01 1.356550479999999934e-02 5.269236170000000108e-01
2.785000000000000142e+01 1.395738900000000060e-02 5.296188569999999984e-01
2.785500000000000043e+01 1.435469299999999997e-02 5.324994889999999925e-01
2.785999999999999943e+01 1.475554589999999999e-02 5.356041299999999561e-01
2.786499999999999844e+01 1.516820600000000005e-02 5.390366819999999892e-01
2.787000000000000099e+01 1.559804279999999974e-02 5.428434340000000136e-01
2.787500000000000000e+01 1.605070280000000030e-02 5.470664440000000406e-01
2.787999999999999901e+01 1.651648000000000005e-02 5.516217669999999851e-01
2.788500000000000156e+01 1.697614659999999859e-02 5.564613130000000130e-01
2.789000000000000057e+01 1.741806510000000127e-02 5.614061700000000377e-01
2.789499999999999957e+01 1.784025620000000145e-02 5.663852839999999889e-01
2.789999999999999858e+01 1.822892300000000104e-02 5.712240809999999946e-01
2.790500000000000114e+01 1.859182750000000148e-02 5.758774760000000548e-01
2.791000000000000014e+01 1.892870749999999921e-02 5.802718690000000512e-01
2.791499999999999915e+01 1.923494560000000089e-02 5.843531499999999879e-01
2.792000000000000171e+01 1.952042060000000120e-02 5.881396610000000358e-01
2.792500000000000071e+01 1.978129279999999920e-02 5.915966750000000163e-01
2.792999999999999972e+01 2.003350270000000058e-02 5.948008729999999522e-01
2.793499999999999872e+01 2.026957240000000146e-02 5.977360769999999768e-01
2.794000000000000128e+01 2.049564159999999954e-02 6.004473489999999636e-01
2.794500000000000028e+01 2.070675630000000031e-02 6.029189090000000029e-01
2.794999999999999929e+01 2.089747659999999924e-02 6.051348600000000522e-01
2.795499999999999829e+01 2.106956219999999921e-02 6.070803529999999615e-01
2.796000000000000085e+01 2.121533000000000099e-02 6.087127079999999912e-01
2.796499999999999986e+01 2.132405680000000123e-02 6.099637749999999858e-01
2.796999999999999886e+01 2.138681870000000082e-02 6.107503970000000004e-01
2.797500000000000142e+01 2.138914910000000100e-02 6.109607489999999697e-01
2.798000000000000043e+01 2.131578380000000161e-02 6.104487619999999781e-01
2.798499999999999943e+01 2.114709379999999903e-02 6.090439570000000247e-01
2.798999999999999844e+01 2.086146150000000102e-02 6.065420910000000054e-01
2.799500000000000099e+01 2.044175139999999946e-02 6.027459649999999947e-01
2.800000000000000000e+01 1.986934019999999843e-02 5.974505799999999534e-01
2.800499999999999901e+01 1.913605170000000008e-02 5.905233330000000391e-01
2.801000000000000156e+01 1.824426659999999964e-02 5.819358239999999904e-01
2.801500000000000057e+01 1.720625220000000094e-02 5.718195059999999774e-01
2.801999999999999957e+01 1.605293400000000134e-02 5.605734970000000317e-01
2.802499999999999858e+01 1.483425080000000049e-02 5.487763279999999799e-01
2.803000000000000114e+01 1.361034809999999914e-02 5.370472450000000064e-01
2.803500000000000014e+01 1.244998620000000063e-02 5.259500719999999907e-01
2.803999999999999915e+01 1.141549350000000025e-02 5.159566799999999454e-01
2.804500000000000171e+01 1.055562149999999914e-02 5.074616589999999539e-01
2.805000000000000071e+01 9.905486740000000317e-03 5.006856039999999508e-01
2.805499999999999972e+01 9.475534509999999563e-03 4.957178979999999902e-01
2.805999999999999872e+01 9.249477770000000265e-03 4.925100889999999842e-01
2.806500000000000128e+01 9.207647839999999473e-03 4.908480350000000159e-01
2.807000000000000028e+01 9.307289919999999633e-03 4.904141129999999849e-01
2.807499999999999929e+01 9.511607030000000795e-03 4.908654590000000040e-01
2.807999999999999829e+01 9.789876700000000112e-03 4.919677080000000036e-01
2.808500000000000085e+01 1.011485969999999929e-02 4.935463740000000099e-01
2.808999999999999986e+01 1.047667069999999936e-02 4.955459950000000169e-01
2.809499999999999886e+01 1.088475480000000023e-02 4.980057070000000197e-01
2.810000000000000142e+01 1.135211979999999933e-02 5.010677799999999626e-01
2.810500000000000043e+01 1.189119119999999981e-02 5.048185689999999948e-01
2.810999999999999943e+01 1.248533869999999928e-02 5.091774209999999634e-01
2.811499999999999844e+01 1.311141700000000021e-02 5.139420639999999763e-01
2.812000000000000099e+01 1.372430210000000032e-02 5.188965169999999461e-01
2.812500000000000000e+01 1.429482359999999924e-02 5.237954390000000293e-01
2.812999999999999901e+01 1.481270680000000041e-02 5.285863880000000181e-01
2.813500000000000156e+01 1.527477720000000073e-02 5.332329749999999979e-01
2.814000000000000057e+01 1.567604220000000034e-02 5.377063699999999891e-01
2.814499999999999957e+01 1.602294289999999996e-02 5.420125719999999703e-01
2.814999999999999858e+01 1.632025319999999904e-02 5.461331230000000536e-01
2.815500000000000114e+01 1.657538089999999881e-02 5.500630749999999569e-01
2.816000000000000014e+01 1.678964120000000018e-02 5.537841369999999541e-01
2.816499999999999915e+01 1.696682490000000001e-02 5.572705519999999746e-01
2.817000000000000171e+01 1.712153079999999966e-02 5.605183759999999848e-01
2.817500000000000071e+01 1.725658780000000059e-02 5.635130760000000016e-01
2.817999999999999972e+01 1.737520529999999827e-02 5.662468590000000468e-01
2.818499999999999872e+01 1.748599129999999988e-02 5.687578389999999873e-01
2.819000000000000128e+01 1.759272229999999868e-02 5.710648870000000210e-01
2.819500000000000028e+01 1.770031130000000036e-02 5.731841300000000139e-01
2.819999999999999929e+01 1.781262210000000151e-02 5.751377909999999538e-01
2.820499999999999829e+01 1.792234469999999871e-02 5.769054879999999663e-01
2.821000000000000085e+01 1.802596100000000007e-02 5.784740480000000185e-01
2.821499999999999986e+01 1.812491020000000022e-02 5.798519629999999703e-01
2.821999999999999886e+01 1.821368099999999893e-02 5.809954019999999941e-01
2.822500000000000142e+01 1.829539969999999932e-02 5.819465790000000194e-01
2.823000000000000043e+01 1.836842140000000123e-02 5.827106939999999735e-01
2.823499999999999943e+01 1.843957930000000162e-02 5.833618289999999984e-01
2.823999999999999844e+01 1.852161180000000060e-02 5.839950710000000322e-01
2.824500000000000099e+01 1.860488799999999998e-02 5.845942419999999862e-01
2.825000000000000000e+01 1.869693240000000131e-02 5.852809549999999916e-01
2.825499999999999901e+01 1.880367739999999968e-02 5.860813980000000312e-01
2.826000000000000156e+01 1.892531600000000105e-02 5.869979669999999539e-01
2.826500000000000057e+01 1.906100869999999975e-02 5.880282860000000111e-01
2.826999999999999957e+01 1.920657439999999896e-02 5.891641399999999473e-01
2.827499999999999858e+01 1.935531490000000007e-02 5.903675739999999506e-01
2.828000000000000114e+01 1.950347440000000168e-02 5.916270019999999574e-01
2.828500000000000014e+01 1.964734309999999901e-02 5.928828430000000482e-01
2.828999999999999915e+01 1.977398920000000143e-02 5.940664900000000026e-01
2.829500000000000171e+01 1.988111450000000155e-02 5.951105009999999584e-01
2.830000000000000071e+01 1.996074899999999985e-02 5.959359690000000098e-01
2.830499999999999972e+01 1.999312589999999862e-02 5.963921629999999752e-01
2.830999999999999872e+01 1.996779859999999948e-02 5.963514509999999769e-01
2.831500000000000128e+01 1.987250809999999840e-02 5.956566829999999646e-01
2.832000000000000028e+01 1.967714580000000033e-02 5.940717610000000315e-01
2.832499999999999929e+01 1.936237450000000138e-02 5.914005319999999788e-01
2.832999999999999829e+01 1.891160760000000149e-02 5.874264479999999899e-01
2.833500000000000085e+01 1.831040000000000098e-02 5.819638889999999565e-01
2.833999999999999986e+01 1.756241739999999871e-02 5.749766680000000241e-01
2.834499999999999886e+01 1.667857749999999972e-02 5.665931539999999877e-01
2.835000000000000142e+01 1.568405650000000151e-02 5.571728390000000308e-01
2.835500000000000043e+01 1.463032300000000063e-02 5.473125559999999501e-01
2.835999999999999943e+01 1.358520640000000085e-02 5.376479039999999543e-01
2.836499999999999844e+01 1.261401629999999927e-02 5.286834740000000421e-01
2.837000000000000099e+01 1.177233509999999969e-02 5.208229559999999481e-01
2.837500000000000000e+01 1.109505300000000055e-02 5.143493139999999464e-01
2.837999999999999901e+01 1.060818969999999944e-02 5.094101250000000469e-01
2.838500000000000156e+01 1.032828790000000010e-02 5.060984389999999555e-01
2.839000000000000057e+01 1.022086650000000006e-02 5.043082169999999476e-01
2.839499999999999957e+01 1.026189729999999953e-02 5.038307260000000065e-01
2.839999999999999858e+01 1.043060240000000076e-02 5.043554289999999662e-01
2.840500000000000114e+01 1.068855730000000011e-02 5.055732299999999846e-01
2.841000000000000014e+01 1.099880599999999986e-02 5.072594230000000426e-01
2.841499999999999915e+01 1.134311439999999976e-02 5.092804600000000459e-01
2.842000000000000171e+01 1.172077640000000059e-02 5.116159810000000530e-01
2.842500000000000071e+01 1.213792520000000000e-02 5.142300939999999709e-01
2.842999999999999972e+01 1.258069139999999989e-02 5.171719590000000144e-01
2.843499999999999872e+01 1.305761090000000062e-02 5.204880830000000458e-01
2.844000000000000128e+01 1.355504310000000059e-02 5.241051939999999965e-01
2.844500000000000028e+01 1.404867199999999990e-02 5.278307159999999776e-01
2.844999999999999929e+01 1.450398850000000038e-02 5.314776289999999515e-01
2.845499999999999829e+01 1.491660579999999972e-02 5.350126760000000203e-01
2.846000000000000085e+01 1.528202849999999932e-02 5.384343459999999526e-01
2.846499999999999986e+01 1.559886419999999968e-02 5.417068419999999662e-01
2.846999999999999886e+01 1.587232790000000018e-02 5.449230689999999822e-01
2.847500000000000142e+01 1.611451040000000043e-02 5.481052889999999955e-01
2.848000000000000043e+01 1.632781399999999952e-02 5.512401169999999739e-01
2.848499999999999943e+01 1.651734310000000164e-02 5.543222580000000121e-01
2.848999999999999844e+01 1.669280490000000020e-02 5.573606970000000160e-01
2.849500000000000099e+01 1.686450550000000159e-02 5.603407790000000110e-01
2.850000000000000000e+01 1.703132920000000050e-02 5.632277669999999903e-01
2.850499999999999901e+01 1.719369470000000136e-02 5.659973689999999724e-01
2.851000000000000156e+01 1.735925030000000022e-02 5.686325829999999693e-01
2.851500000000000057e+01 1.752972410000000134e-02 5.711469399999999919e-01
2.851999999999999957e+01 1.769486049999999949e-02 5.734972459999999606e-01
2.852499999999999858e+01 1.785970240000000001e-02 5.757191480000000139e-01
2.853000000000000114e+01 1.803374320000000058e-02 5.778283560000000429e-01
2.853500000000000014e+01 1.820710910000000043e-02 5.797824489999999775e-01
2.853999999999999915e+01 1.837624309999999830e-02 5.816123450000000306e-01
2.854500000000000171e+01 1.854168159999999843e-02 5.833034289999999844e-01
2.855000000000000071e+01 1.870940830000000082e-02 5.848950979999999467e-01
2.855499999999999972e+01 1.887099310000000044e-02 5.863577429999999868e-01
2.855999999999999872e+01 1.903150589999999878e-02 5.877741979999999700e-01
2.856500000000000128e+01 1.918785660000000073e-02 5.891380000000000505e-01
2.857000000000000028e+01 1.934849420000000000e-02 5.905064220000000308e-01
2.857499999999999929e+01 1.951330620000000030e-02 5.919030309999999684e-01
2.857999999999999829e+01 1.967510310000000068e-02 5.933270659999999586e-01
2.858500000000000085e+01 1.983576570000000067e-02 5.947690450000000517e-01
2.858999999999999986e+01 1.999579350000000103e-02 5.962284420000000251e-01
2.859499999999999886e+01 2.014623369999999844e-02 5.976626059999999852e-01
2.860000000000000142e+01 2.028486170000000019e-02 5.990661600000000142e-01
2.860500000000000043e+01 2.041146120000000147e-02 6.004152769999999695e-01
2.860999999999999943e+01 2.052518860000000084e-02 6.017041340000000016e-01
2.861499999999999844e+01 2.063031250000000108e-02 6.029259540000000417e-01
2.862000000000000099e+01 2.073100849999999842e-02 6.040882480000000498e-01
2.862500000000000000e+01 2.082403840000000145e-02 6.051709589999999528e-01
2.862999999999999901e+01 2.091518289999999905e-02 6.062177579999999955e-01
2.863500000000000156e+01 2.099857139999999900e-02 6.071843409999999608e-01
2.864000000000000057e+01 2.108068039999999935e-02 6.080805329999999786e-01
2.864499999999999957e+01 2.115754670000000170e-02 6.088647539999999525e-01
2.864999999999999858e+01 2.121930129999999998e-02 6.094876860000000285e-01
2.865500000000000114e+01 2.125678220000000104e-02 6.098962159999999910e-01
2.866000000000000014e+01 2.126293779999999939e-02 6.099903250000000554e-01
2.866499999999999915e+01 2.122841439999999941e-02 6.096913160000000387e-01
2.867000000000000171e+01 2.113905729999999983e-02 6.088691379999999764e-01
2.867500000000000071e+01 2.098617729999999876e-02 6.073990700000000409e-01
2.867999999999999972e+01 2.073956919999999857e-02 6.050650929999999983e-01
2.868499999999999872e+01 2.038748690000000141e-02 6.017159960000000307e-01
2.869000000000000128e+01 1.991221179999999938e-02 5.971392479999999559e-01
2.869500000000000028e+01 1.930468109999999848e-02 5.911595370000000127e-01
2.869999999999999929e+01 1.855590539999999941e-02 5.836453150000000534e-01
2.870499999999999829e+01 1.766911009999999962e-02 5.745811579999999807e-01
2.871000000000000085e+01 1.665569059999999837e-02 5.641171569999999802e-01
2.871499999999999986e+01 1.554236900000000032e-02 5.526004519999999642e-01
2.871999999999999886e+01 1.435208150000000064e-02 5.405043430000000537e-01
2.872500000000000142e+01 1.312582930000000085e-02 5.282713799999999571e-01
2.873000000000000043e+01 1.190710719999999931e-02 5.162894620000000323e-01
2.873499999999999943e+01 1.074960850000000051e-02 5.049119589999999658e-01
2.873999999999999844e+01 9.696579530000000793e-03 4.944641000000000175e-01
2.874500000000000099e+01 8.772681569999999512e-03 4.851724570000000014e-01
2.875000000000000000e+01 7.998218970000000108e-03 4.772184349999999964e-01
2.875499999999999901e+01 7.396168489999999617e-03 4.708056090000000138e-01
2.876000000000000156e+01 6.987871869999999659e-03 4.660596650000000118e-01
2.876500000000000057e+01 6.766905170000000330e-03 4.629696859999999914e-01
2.876999999999999957e+01 6.723404439999999642e-03 4.613907669999999794e-01
2.877499999999999858e+01 6.832267569999999832e-03 4.610846960000000161e-01
2.878000000000000114e+01 7.065751979999999877e-03 4.618082059999999989e-01
2.878500000000000014e+01 7.396485430000000402e-03 4.633824040000000255e-01
2.878999999999999915e+01 7.806321629999999831e-03 4.656613119999999939e-01
2.879500000000000171e+01 8.287745980000000429e-03 4.685937869999999839e-01
2.880000000000000071e+01 8.825988550000000293e-03 4.721316569999999824e-01
2.880499999999999972e+01 9.406752569999999453e-03 4.762247840000000121e-01
2.880999999999999872e+01 1.002993460000000010e-02 4.808553420000000189e-01
2.881500000000000128e+01 1.069074170000000081e-02 4.859933670000000094e-01
2.882000000000000028e+01 1.136945860000000003e-02 4.915743069999999881e-01
2.882499999999999929e+01 1.206006100000000039e-02 4.975983139999999860e-01
2.882999999999999829e+01 1.276315729999999947e-02 5.040707490000000401e-01
2.883500000000000085e+01 1.347686189999999958e-02 5.109405270000000332e-01
2.883999999999999986e+01 1.418615479999999970e-02 5.180710379999999837e-01
2.884499999999999886e+01 1.486581239999999922e-02 5.252892719999999738e-01
2.885000000000000142e+01 1.549505540000000077e-02 5.323925929999999695e-01
2.885500000000000043e+01 1.606808880000000148e-02 5.392515669999999872e-01
2.885999999999999943e+01 1.659430439999999909e-02 5.458140910000000012e-01
2.886499999999999844e+01 1.707548819999999898e-02 5.520325579999999510e-01
2.887000000000000099e+01 1.751437269999999921e-02 5.578906750000000025e-01
2.887500000000000000e+01 1.791764029999999910e-02 5.633821669999999893e-01
2.887999999999999901e+01 1.828461899999999848e-02 5.684734510000000185e-01
2.888500000000000156e+01 1.861914820000000123e-02 5.731462800000000080e-01
2.889000000000000057e+01 1.892007739999999882e-02 5.773934750000000449e-01
2.889499999999999957e+01 1.919083400000000036e-02 5.812524249999999615e-01
2.889999999999999858e+01 1.943785120000000172e-02 5.847430270000000263e-01
2.890500000000000114e+01 1.966761839999999970e-02 5.878894340000000440e-01
2.891000000000000014e+01 1.988360479999999944e-02 5.907472169999999911e-01
2.891499999999999915e+01 2.007790699999999900e-02 5.933156219999999870e-01
2.892000000000000171e+01 2.025859019999999913e-02 5.956447459999999472e-01
2.892500000000000071e+01 2.043056440000000015e-02 5.977559430000000118e-01
2.892999999999999972e+01 2.059439490000000011e-02 5.996726209999999613e-01
2.893499999999999872e+01 2.074734680000000012e-02 6.014144909999999955e-01
2.894000000000000128e+01 2.089004950000000055e-02 6.029914739999999718e-01
2.894500000000000028e+01 2.102277920000000105e-02 6.044026770000000548e-01
2.894999999999999929e+01 2.114203229999999864e-02 6.056311770000000205e-01
2.895499999999999829e+01 2.124083090000000035e-02 6.066416839999999588e-01
2.896000000000000085e+01 2.130999620000000039e-02 6.073519840000000114e-01
2.896499999999999986e+01 2.133671869999999998e-02 6.076704939999999500e-01
2.896999999999999886e+01 2.130693789999999962e-02 6.074665769999999521e-01
2.897500000000000142e+01 2.120213209999999987e-02 6.065645969999999831e-01
2.898000000000000043e+01 2.099979280000000004e-02 6.047442309999999654e-01
2.898499999999999943e+01 2.067844820000000125e-02 6.017668790000000323e-01
2.898999999999999844e+01 2.021364120000000014e-02 5.974039909999999676e-01
2.899500000000000099e+01 1.959260859999999854e-02 5.914874319999999797e-01
2.900000000000000000e+01 1.881890779999999957e-02 5.839848880000000353e-01
2.900499999999999901e+01 1.790762330000000152e-02 5.750656680000000298e-01
2.901000000000000156e+01 1.688402660000000097e-02 5.651359400000000033e-01
2.901500000000000057e+01 1.580420969999999856e-02 5.548204089999999589e-01
2.901999999999999957e+01 1.473182999999999958e-02 5.446944750000000113e-01
2.902499999999999858e+01 1.372837860000000049e-02 5.352452349999999859e-01
2.903000000000000114e+01 1.284640209999999942e-02 5.268441940000000434e-01
2.903500000000000014e+01 1.211980500000000086e-02 5.197689970000000104e-01
2.903999999999999915e+01 1.156648350000000040e-02 5.142047789999999452e-01
2.904500000000000171e+01 1.120042230000000034e-02 5.101820959999999738e-01
2.905000000000000071e+01 1.100768759999999971e-02 5.077010309999999693e-01
2.905499999999999972e+01 1.098099020000000044e-02 5.065943139999999900e-01
2.905999999999999872e+01 1.109017099999999936e-02 5.066309860000000054e-01
2.906500000000000128e+01 1.129913060000000032e-02 5.075211969999999795e-01
2.907000000000000028e+01 1.157927819999999934e-02 5.089716579999999935e-01
2.907499999999999929e+01 1.190522440000000085e-02 5.108244589999999530e-01
2.907999999999999829e+01 1.226698990000000059e-02 5.129643759999999997e-01
2.908500000000000085e+01 1.264141239999999958e-02 5.153298349999999584e-01
2.908999999999999986e+01 1.304350030000000008e-02 5.178938520000000434e-01
2.909499999999999886e+01 1.346136149999999955e-02 5.206550760000000500e-01
2.910000000000000142e+01 1.388818950000000017e-02 5.236173669999999447e-01
2.910500000000000043e+01 1.431685100000000023e-02 5.267610679999999990e-01
2.910999999999999943e+01 1.475438769999999969e-02 5.301678530000000222e-01
2.911499999999999844e+01 1.519491539999999995e-02 5.338819479999999951e-01
2.912000000000000099e+01 1.564678599999999933e-02 5.379848240000000281e-01
2.912500000000000000e+01 1.612098049999999977e-02 5.425643500000000286e-01
2.912999999999999901e+01 1.662359320000000168e-02 5.476681530000000464e-01
2.913500000000000156e+01 1.714935409999999993e-02 5.532466879999999865e-01
2.914000000000000057e+01 1.768664429999999843e-02 5.591680620000000212e-01
2.914499999999999957e+01 1.822174349999999832e-02 5.652463159999999709e-01
2.914999999999999858e+01 1.874612529999999944e-02 5.713224989999999837e-01
2.915500000000000114e+01 1.924305839999999879e-02 5.772305770000000225e-01
2.916000000000000014e+01 1.970220359999999907e-02 5.828245459999999989e-01
2.916499999999999915e+01 2.012163620000000097e-02 5.880230480000000481e-01
2.917000000000000171e+01 2.049853880000000045e-02 5.927595949999999725e-01
2.917500000000000071e+01 2.082368940000000127e-02 5.969403770000000220e-01
2.917999999999999972e+01 2.108576690000000045e-02 6.004366119999999807e-01
2.918499999999999872e+01 2.127067150000000115e-02 6.030845289999999803e-01
2.919000000000000128e+01 2.135219010000000139e-02 6.046706640000000244e-01
2.919500000000000028e+01 2.130793630000000008e-02 6.049472700000000369e-01
2.919999999999999929e+01 2.111221809999999990e-02 6.036362309999999676e-01
2.920499999999999829e+01 2.074986919999999985e-02 6.005391909999999722e-01
2.921000000000000085e+01 2.021326069999999919e-02 5.955612319999999960e-01
2.921499999999999986e+01 1.950877549999999877e-02 5.888216699999999637e-01
2.921999999999999886e+01 1.867126410000000125e-02 5.807789920000000494e-01
2.922500000000000142e+01 1.775258570000000022e-02 5.721021929999999811e-01
2.923000000000000043e+01 1.682278150000000166e-02 5.634830240000000545e-01
2.923499999999999943e+01 1.594247049999999999e-02 5.553931890000000093e-01
2.923999999999999844e+01 1.515882349999999983e-02 5.481591949999999880e-01
2.924500000000000099e+01 1.450355409999999970e-02 5.419694750000000338e-01
2.925000000000000000e+01 1.398011199999999940e-02 5.369151559999999490e-01
2.925499999999999901e+01 1.359651350000000078e-02 5.329869870000000232e-01
2.926000000000000156e+01 1.333476530000000070e-02 5.301589349999999978e-01
2.926500000000000057e+01 1.318040200000000078e-02 5.283075689999999769e-01
2.926999999999999957e+01 1.312175169999999988e-02 5.272410549999999585e-01
2.927499999999999858e+01 1.313737050000000038e-02 5.267662680000000375e-01
2.928000000000000114e+01 1.320624169999999944e-02 5.266711189999999654e-01
2.928500000000000014e+01 1.329929460000000077e-02 5.267572950000000143e-01
2.928999999999999915e+01 1.339614920000000049e-02 5.268530030000000419e-01
2.929500000000000171e+01 1.349040510000000005e-02 5.268290839999999475e-01
2.930000000000000071e+01 1.356092090000000049e-02 5.265582490000000337e-01
2.930499999999999972e+01 1.359290559999999995e-02 5.259416700000000278e-01
2.930999999999999872e+01 1.357687060000000064e-02 5.249159650000000399e-01
2.931500000000000128e+01 1.350066010000000073e-02 5.233968159999999870e-01
2.932000000000000028e+01 1.334992049999999923e-02 5.213347470000000428e-01
2.932499999999999929e+01 1.312108130000000025e-02 5.187335499999999877e-01
2.932999999999999829e+01 1.282235190000000080e-02 5.156860960000000382e-01
2.933500000000000085e+01 1.247321780000000026e-02 5.124046220000000318e-01
2.933999999999999986e+01 1.209524460000000086e-02 5.091711020000000421e-01
2.934499999999999886e+01 1.173321809999999972e-02 5.063509720000000103e-01
2.935000000000000142e+01 1.144771569999999961e-02 5.042311529999999875e-01
2.935500000000000043e+01 1.125772969999999998e-02 5.029904750000000480e-01
2.935999999999999943e+01 1.116941299999999956e-02 5.026668050000000498e-01
2.936499999999999844e+01 1.118134640000000013e-02 5.032349029999999557e-01
2.937000000000000099e+01 1.129107040000000041e-02 5.045756999999999604e-01
2.937500000000000000e+01 1.146616930000000055e-02 5.064966570000000168e-01
2.937999999999999901e+01 1.170386619999999947e-02 5.087959149999999875e-01
2.938500000000000156e+01 1.197972119999999967e-02 5.113866729999999583e-01
2.939000000000000057e+01 1.228901079999999979e-02 5.141820339999999545e-01
2.939499999999999957e+01 1.262635060000000080e-02 5.171133940000000040e-01
2.939999999999999858e+01 1.298799089999999948e-02 5.201622259999999498e-01
2.940500000000000114e+01 1.336569169999999966e-02 5.232982299999999753e-01
2.941000000000000014e+01 1.375422620000000054e-02 5.265102910000000191e-01
2.941499999999999915e+01 1.416136219999999946e-02 5.297687810000000219e-01
2.942000000000000171e+01 1.457458979999999918e-02 5.331329439999999975e-01
2.942500000000000071e+01 1.498910890000000086e-02 5.365569850000000418e-01
2.942999999999999972e+01 1.540709889999999915e-02 5.400826079999999640e-01
2.943499999999999872e+01 1.582876230000000023e-02 5.437015950000000375e-01
2.944000000000000128e+01 1.624664730000000001e-02 5.474397090000000521e-01
2.944500000000000028e+01 1.664810929999999828e-02 5.512699730000000242e-01
2.944999999999999929e+01 1.703218039999999933e-02 5.551609259999999990e-01
2.945499999999999829e+01 1.740362900000000032e-02 5.590988909999999867e-01
2.946000000000000085e+01 1.775686289999999987e-02 5.630317559999999943e-01
2.946499999999999986e+01 1.808794050000000000e-02 5.668951370000000489e-01
2.946999999999999886e+01 1.839303689999999963e-02 5.706212619999999625e-01
2.947500000000000142e+01 1.867151809999999940e-02 5.741665339999999507e-01
2.948000000000000043e+01 1.892110040000000160e-02 5.774950220000000245e-01
2.948499999999999943e+01 1.914241200000000101e-02 5.805921550000000542e-01
2.948999999999999844e+01 1.933869820000000059e-02 5.834464999999999790e-01
2.949500000000000099e+01 1.953232879999999838e-02 5.861143779999999914e-01
2.950000000000000000e+01 1.971916190000000055e-02 5.886125899999999911e-01
2.950499999999999901e+01 1.988541799999999846e-02 5.909242270000000241e-01
2.951000000000000156e+01 2.004867460000000004e-02 5.931125659999999522e-01
2.951500000000000057e+01 2.020940040000000076e-02 5.951686550000000464e-01
2.951999999999999957e+01 2.037037079999999903e-02 5.971253239999999574e-01
2.952499999999999858e+01 2.053479219999999883e-02 5.990088220000000518e-01
2.953000000000000114e+01 2.069723730000000081e-02 6.008032669999999742e-01
2.953500000000000014e+01 2.084872789999999906e-02 6.025002470000000443e-01
2.953999999999999915e+01 2.099573149999999985e-02 6.041136919999999799e-01
2.954500000000000171e+01 2.114438620000000033e-02 6.056422889999999448e-01
2.955000000000000071e+01 2.128834779999999940e-02 6.070574439999999461e-01
2.955499999999999972e+01 2.142033009999999918e-02 6.083434880000000433e-01
2.955999999999999872e+01 2.153244240000000073e-02 6.094320600000000532e-01
2.956500000000000128e+01 2.161376460000000166e-02 6.102491880000000535e-01
2.957000000000000028e+01 2.164166509999999877e-02 6.106976670000000551e-01
2.957499999999999929e+01 2.161048380000000005e-02 6.106408789999999698e-01
2.957999999999999829e+01 2.151238080000000136e-02 6.099121330000000230e-01
2.958500000000000085e+01 2.133463899999999899e-02 6.083390109999999851e-01
2.958999999999999986e+01 2.103445290000000023e-02 6.056760869999999741e-01
2.959499999999999886e+01 2.059704470000000079e-02 6.017263470000000503e-01
2.960000000000000142e+01 2.001405380000000067e-02 5.963460259999999735e-01
2.960500000000000043e+01 1.928592079999999834e-02 5.894334009999999680e-01
2.960999999999999943e+01 1.840565870000000076e-02 5.810306950000000414e-01
2.961499999999999844e+01 1.739403269999999918e-02 5.714101040000000298e-01
2.962000000000000099e+01 1.630724539999999986e-02 5.611220749999999979e-01
2.962500000000000000e+01 1.520422400000000056e-02 5.508385270000000222e-01
2.962999999999999901e+01 1.415740459999999951e-02 5.411644979999999938e-01
2.963500000000000156e+01 1.323695320000000016e-02 5.325906969999999463e-01
2.964000000000000057e+01 1.251068349999999961e-02 5.255488889999999635e-01
2.964499999999999957e+01 1.200421139999999914e-02 5.202726829999999580e-01
2.964999999999999858e+01 1.171950310000000051e-02 5.168259800000000181e-01
2.965500000000000114e+01 1.162977360000000057e-02 5.150165389999999954e-01
2.966000000000000014e+01 1.169487819999999977e-02 5.145565909999999521e-01
2.966499999999999915e+01 1.187003439999999993e-02 5.150789970000000384e-01
2.967000000000000171e+01 1.212114209999999928e-02 5.161945980000000045e-01
2.967500000000000071e+01 1.241200639999999987e-02 5.176841220000000243e-01
2.967999999999999972e+01 1.272482909999999960e-02 5.194857259999999810e-01
2.968499999999999872e+01 1.306379809999999933e-02 5.216158290000000308e-01
2.969000000000000128e+01 1.344272640000000046e-02 5.240785959999999521e-01
2.969500000000000028e+01 1.386078039999999977e-02 5.268166319999999514e-01
2.969999999999999929e+01 1.429184799999999936e-02 5.296873370000000358e-01
2.970499999999999829e+01 1.473689899999999948e-02 5.327588070000000009e-01
2.971000000000000085e+01 1.519434400000000025e-02 5.361215289999999856e-01
2.971499999999999986e+01 1.566984379999999955e-02 5.398938519999999519e-01
2.971999999999999886e+01 1.617347040000000069e-02 5.441516730000000024e-01
2.972500000000000142e+01 1.669705280000000069e-02 5.487996779999999575e-01
2.973000000000000043e+01 1.723943069999999897e-02 5.538006309999999877e-01
2.973499999999999943e+01 1.776393470000000099e-02 5.589726329999999965e-01
2.973999999999999844e+01 1.822697909999999866e-02 5.640277700000000394e-01
2.974500000000000099e+01 1.861632109999999951e-02 5.687013020000000196e-01
2.975000000000000000e+01 1.891194360000000158e-02 5.726692150000000092e-01
2.975499999999999901e+01 1.907966339999999858e-02 5.755684079999999758e-01
2.976000000000000156e+01 1.909066640000000106e-02 5.770905899999999589e-01
2.976500000000000057e+01 1.892279930000000110e-02 5.769016099999999536e-01
2.976999999999999957e+01 1.857394580000000170e-02 5.748351950000000210e-01
2.977499999999999858e+01 1.803190229999999949e-02 5.708114850000000073e-01
2.978000000000000114e+01 1.731587769999999929e-02 5.650135760000000174e-01
2.978500000000000014e+01 1.647057730000000067e-02 5.579095520000000308e-01
2.978999999999999915e+01 1.556684470000000049e-02 5.501778929999999734e-01
2.979500000000000171e+01 1.467889680000000058e-02 5.424888580000000182e-01
2.980000000000000071e+01 1.385817060000000059e-02 5.353441020000000439e-01
2.980499999999999972e+01 1.315666119999999925e-02 5.291917299999999713e-01
2.980999999999999872e+01 1.261420209999999931e-02 5.243142240000000509e-01
2.981500000000000128e+01 1.225058759999999962e-02 5.208398880000000286e-01
2.982000000000000028e+01 1.205486000000000057e-02 5.187071960000000370e-01
2.982499999999999929e+01 1.200499049999999984e-02 5.177569469999999674e-01
2.982999999999999829e+01 1.206997800000000030e-02 5.177510760000000323e-01
2.983500000000000085e+01 1.221846140000000004e-02 5.184288280000000082e-01
2.983999999999999986e+01 1.241944050000000008e-02 5.195482519999999882e-01
2.984499999999999886e+01 1.265428300000000054e-02 5.209655530000000256e-01
2.985000000000000142e+01 1.292776340000000024e-02 5.226048690000000274e-01
2.985500000000000043e+01 1.323090260000000032e-02 5.244580979999999837e-01
2.985999999999999943e+01 1.355418459999999971e-02 5.264972449999999471e-01
2.986499999999999844e+01 1.388900279999999952e-02 5.287005710000000080e-01
2.987000000000000099e+01 1.423114030000000030e-02 5.310435589999999983e-01
2.987500000000000000e+01 1.457344359999999950e-02 5.334811779999999448e-01
2.987999999999999901e+01 1.490262179999999985e-02 5.359530740000000293e-01
2.988500000000000156e+01 1.521547560000000021e-02 5.384648269999999792e-01
2.989000000000000057e+01 1.551250990000000059e-02 5.410523320000000247e-01
2.989499999999999957e+01 1.579454530000000065e-02 5.437580400000000536e-01
2.989999999999999858e+01 1.607216579999999964e-02 5.466696760000000488e-01
2.990500000000000114e+01 1.634645779999999854e-02 5.498386680000000304e-01
2.991000000000000014e+01 1.661408970000000096e-02 5.532273370000000412e-01
2.991499999999999915e+01 1.687785790000000119e-02 5.567769599999999874e-01
2.992000000000000171e+01 1.714419080000000040e-02 5.604188879999999484e-01
2.992500000000000071e+01 1.740779300000000127e-02 5.640821900000000388e-01
2.992999999999999972e+01 1.765847519999999907e-02 5.676649280000000131e-01
2.993499999999999872e+01 1.789997910000000123e-02 5.711112320000000242e-01
2.994000000000000128e+01 1.812974120000000050e-02 5.743533020000000100e-01
2.994500000000000028e+01 1.834757060000000162e-02 5.773822819999999689e-01
2.994999999999999929e+01 1.855280419999999833e-02 5.801873220000000053e-01
2.995499999999999829e+01 1.874907279999999885e-02 5.827816300000000505e-01
2.996000000000000085e+01 1.893661320000000065e-02 5.851622699999999844e-01
2.996499999999999986e+01 1.911736220000000153e-02 5.873471989999999865e-01
2.996999999999999886e+01 1.929556660000000118e-02 5.893638650000000423e-01
2.997500000000000142e+01 1.946983539999999971e-02 5.912157279999999959e-01
2.998000000000000043e+01 1.964145000000000127e-02 5.929132470000000321e-01
2.998499999999999943e+01 1.980438259999999992e-02 5.944625999999999522e-01
2.998999999999999844e+01 1.995353110000000138e-02 5.958486790000000477e-01
2.999500000000000099e+01 2.008110239999999838e-02 5.970361739999999751e-01
3.000000000000000000e+01 2.018512819999999930e-02 5.979822030000000455e-01


==> raw_data/sd7003/raw_sd_coarsened.dat <==
5.000000000000000104e-03 5.185499009999999798e-01 2.413985680000000134e+00
2.000000000000000042e-02 3.493494950000000099e-01 2.075162010000000112e+00
3.500000000000000333e-02 2.362551649999999892e-01 1.705058860000000065e+00
5.000000000000000278e-02 1.476299939999999866e-01 1.325772139999999988e+00
6.500000000000000222e-02 8.028666419999999637e-02 9.645875459999999624e-01
8.000000000000000167e-02 3.787160479999999996e-02 6.433728420000000003e-01
9.500000000000000111e-02 2.000260670000000157e-02 3.794813410000000276e-01
1.100000000000000006e-01 1.082017000000000048e-02 1.649037349999999957e-01
1.250000000000000000e-01 1.155615370000000024e-02 8.602697339999999804e-02
1.400000000000000133e-01 1.016719649999999961e-02 5.485861809999999922e-02
1.549999999999999989e-01 1.141184429999999965e-02 5.901190149999999829e-02
1.700000000000000122e-01 1.433598590000000061e-02 9.773703150000000173e-02
1.849999999999999978e-01 1.847038750000000104e-02 1.448546609999999957e-01
2.000000000000000111e-01 2.262331689999999909e-02 2.021138909999999900e-01
2.149999999999999967e-01 2.639445790000000125e-02 2.535662770000000066e-01
2.300000000000000100e-01 2.968050870000000022e-02 2.943014569999999885e-01
2.449999999999999956e-01 3.066113609999999989e-02 3.204907719999999793e-01
2.600000000000000089e-01 3.245484340000000245e-02 3.428069089999999930e-01
2.750000000000000222e-01 3.273298370000000262e-02 3.570534169999999841e-01
2.899999999999999800e-01 3.290851830000000172e-02 3.633405259999999970e-01
3.049999999999999933e-01 3.228426029999999919e-02 3.616277159999999880e-01
3.200000000000000067e-01 3.169416729999999932e-02 3.593384299999999865e-01
3.350000000000000200e-01 3.089417009999999991e-02 3.585440679999999936e-01
3.499999999999999778e-01 3.011606190000000113e-02 3.553073919999999997e-01
3.649999999999999911e-01 3.001744259999999942e-02 3.519466490000000003e-01
3.800000000000000044e-01 2.977621800000000013e-02 3.504196210000000145e-01
3.950000000000000178e-01 2.890999359999999949e-02 3.485595260000000084e-01
4.099999999999999756e-01 2.813563690000000020e-02 3.459805739999999852e-01
4.249999999999999889e-01 2.810626000000000096e-02 3.463358160000000185e-01
4.400000000000000022e-01 2.838035569999999841e-02 3.497771869999999894e-01
4.550000000000000155e-01 2.834988440000000068e-02 3.527043730000000155e-01
4.699999999999999734e-01 2.788483840000000047e-02 3.537559610000000077e-01
4.849999999999999867e-01 2.741185620000000100e-02 3.544952219999999987e-01
5.000000000000000000e-01 2.735628990000000052e-02 3.561818170000000117e-01
5.150000000000000133e-01 2.765991380000000152e-02 3.588126320000000202e-01
5.300000000000000266e-01 2.785107430000000051e-02 3.611594280000000046e-01
5.450000000000000400e-01 2.762149009999999988e-02 3.627022670000000226e-01
5.600000000000000533e-01 2.713965310000000103e-02 3.638178280000000098e-01
5.749999999999999556e-01 2.679515030000000075e-02 3.650324699999999978e-01
5.899999999999999689e-01 2.677914199999999884e-02 3.669841480000000100e-01
6.049999999999999822e-01 2.692716090000000020e-02 3.692949910000000169e-01
6.199999999999999956e-01 2.697754709999999889e-02 3.711456040000000178e-01
6.350000000000000089e-01 2.683522509999999861e-02 3.722708279999999981e-01
6.500000000000000222e-01 2.654831829999999837e-02 3.725201879999999743e-01
6.650000000000000355e-01 2.627099239999999836e-02 3.723457629999999963e-01
6.800000000000000488e-01 2.612254240000000047e-02 3.725286210000000042e-01
6.949999999999999512e-01 2.608127210000000043e-02 3.734995269999999978e-01
7.099999999999999645e-01 2.608691980000000035e-02 3.753915010000000163e-01
7.249999999999999778e-01 2.607799540000000152e-02 3.777068579999999787e-01
7.399999999999999911e-01 2.602877730000000001e-02 3.798262070000000268e-01
7.550000000000000044e-01 2.592136499999999830e-02 3.813960590000000095e-01
7.700000000000000178e-01 2.576514900000000108e-02 3.822906660000000012e-01
7.850000000000000311e-01 2.558491469999999920e-02 3.827667180000000058e-01
8.000000000000000444e-01 2.541684149999999878e-02 3.831733600000000184e-01
8.149999999999999467e-01 2.531614429999999930e-02 3.838046119999999894e-01
8.299999999999999600e-01 2.529905790000000140e-02 3.847919269999999781e-01
8.449999999999999734e-01 2.529179390000000152e-02 3.860543790000000031e-01
8.599999999999999867e-01 2.528429700000000072e-02 3.874077349999999753e-01
8.750000000000000000e-01 2.520982219999999899e-02 3.886524399999999879e-01
8.900000000000000133e-01 2.511264729999999890e-02 3.896787959999999940e-01
9.050000000000000266e-01 2.496986409999999920e-02 3.904634550000000148e-01
9.200000000000000400e-01 2.482674149999999913e-02 3.911968350000000205e-01
9.350000000000000533e-01 2.471145129999999940e-02 3.920749889999999849e-01
9.499999999999999556e-01 2.462626960000000031e-02 3.930696280000000042e-01
9.649999999999999689e-01 2.457435289999999883e-02 3.942413020000000157e-01
9.799999999999999822e-01 2.454554720000000009e-02 3.955118719999999866e-01
9.949999999999999956e-01 2.451350630000000141e-02 3.966662420000000022e-01
1.010000000000000009e+00 2.451137219999999922e-02 3.976714700000000269e-01
1.024999999999999911e+00 2.448161949999999934e-02 3.987847079999999877e-01
1.040000000000000036e+00 2.440293769999999848e-02 3.996478139999999901e-01
1.054999999999999938e+00 2.433703510000000125e-02 4.004974740000000200e-01
1.070000000000000062e+00 2.420224949999999833e-02 4.010556989999999877e-01
1.084999999999999964e+00 2.408121350000000035e-02 4.016799790000000203e-01
1.100000000000000089e+00 2.396304120000000010e-02 4.021545180000000164e-01
1.114999999999999991e+00 2.386445309999999861e-02 4.026050689999999821e-01
1.129999999999999893e+00 2.378473240000000127e-02 4.031154499999999863e-01
1.145000000000000018e+00 2.375262880000000160e-02 4.038032739999999898e-01
1.159999999999999920e+00 2.373470529999999884e-02 4.046813249999999806e-01
1.175000000000000044e+00 2.375031829999999997e-02 4.057547970000000004e-01
1.189999999999999947e+00 2.375361620000000090e-02 4.069756589999999896e-01
1.205000000000000071e+00 2.373888089999999854e-02 4.081620360000000058e-01
1.219999999999999973e+00 2.367577430000000066e-02 4.092327179999999953e-01
1.235000000000000098e+00 2.357905890000000157e-02 4.100681010000000182e-01
1.250000000000000000e+00 2.345282920000000063e-02 4.106552900000000061e-01
1.264999999999999902e+00 2.331819850000000152e-02 4.110421610000000170e-01
1.280000000000000027e+00 2.320237439999999970e-02 4.113214139999999963e-01
1.294999999999999929e+00 2.308739959999999911e-02 4.116143939999999946e-01
1.310000000000000053e+00 2.303171299999999880e-02 4.119736139999999880e-01
1.324999999999999956e+00 2.301258700000000101e-02 4.124908740000000074e-01
1.340000000000000080e+00 2.301342849999999871e-02 4.131671100000000041e-01
1.354999999999999982e+00 2.301901849999999847e-02 4.140140370000000014e-01
1.370000000000000107e+00 2.304028879999999932e-02 4.150153759999999914e-01
1.385000000000000009e+00 2.304193010000000000e-02 4.160576539999999990e-01
1.399999999999999911e+00 2.301830239999999930e-02 4.171339740000000185e-01
1.415000000000000036e+00 2.297735990000000089e-02 4.181826579999999849e-01
1.429999999999999938e+00 2.291820680000000027e-02 4.190971319999999833e-01
1.445000000000000062e+00 2.284630110000000075e-02 4.198498460000000265e-01
1.459999999999999964e+00 2.276368910000000148e-02 4.204220120000000116e-01
1.475000000000000089e+00 2.266446399999999875e-02 4.208186369999999954e-01
1.489999999999999991e+00 2.256669359999999985e-02 4.210404910000000167e-01
1.504999999999999893e+00 2.249723279999999923e-02 4.212384730000000022e-01
1.520000000000000018e+00 2.240910070000000018e-02 4.213893400000000011e-01
1.534999999999999920e+00 2.235312799999999989e-02 4.215847569999999767e-01
1.550000000000000044e+00 2.229782680000000003e-02 4.218834160000000111e-01
1.564999999999999947e+00 2.222693389999999894e-02 4.222811610000000160e-01
1.580000000000000071e+00 2.220462080000000157e-02 4.228049130000000044e-01
1.594999999999999973e+00 2.220818860000000131e-02 4.234254969999999840e-01
1.610000000000000098e+00 2.214020839999999990e-02 4.241381559999999884e-01
1.625000000000000000e+00 2.212519539999999868e-02 4.249124850000000064e-01
1.639999999999999902e+00 2.209176880000000148e-02 4.257324539999999824e-01
1.655000000000000027e+00 2.207545730000000025e-02 4.265471559999999829e-01
1.669999999999999929e+00 2.205968260000000167e-02 4.274191050000000214e-01
1.685000000000000053e+00 2.203305540000000118e-02 4.282049640000000212e-01
1.699999999999999956e+00 2.201076609999999892e-02 4.289946590000000004e-01
1.715000000000000080e+00 2.197343690000000058e-02 4.296776760000000084e-01
1.729999999999999982e+00 2.194365729999999889e-02 4.302704820000000097e-01
1.745000000000000107e+00 2.191066709999999959e-02 4.307477929999999899e-01
1.760000000000000009e+00 2.181396429999999872e-02 4.311202780000000234e-01
1.774999999999999911e+00 2.175249890000000019e-02 4.312943619999999867e-01
1.790000000000000036e+00 2.174733590000000119e-02 4.314910129999999788e-01
1.804999999999999938e+00 2.163274700000000078e-02 4.316417120000000107e-01
1.820000000000000062e+00 2.157625410000000091e-02 4.317812089999999992e-01
1.834999999999999964e+00 2.152501440000000044e-02 4.319822649999999764e-01
1.850000000000000089e+00 2.147401360000000120e-02 4.323558630000000069e-01
1.864999999999999991e+00 2.145879930000000116e-02 4.328686099999999870e-01
1.879999999999999893e+00 2.145460260000000077e-02 4.335152150000000093e-01
1.895000000000000018e+00 2.145402409999999996e-02 4.342560520000000035e-01
1.909999999999999920e+00 2.146091019999999891e-02 4.350660539999999799e-01
1.925000000000000044e+00 2.146199019999999943e-02 4.358371169999999961e-01
1.939999999999999947e+00 2.144631959999999948e-02 4.364530609999999755e-01
1.955000000000000071e+00 2.139581579999999886e-02 4.367794660000000051e-01
1.969999999999999973e+00 2.130253689999999853e-02 4.367287169999999885e-01
1.985000000000000098e+00 2.117579909999999996e-02 4.363143890000000247e-01
2.000000000000000000e+00 2.101422970000000126e-02 4.356191119999999750e-01
2.015000000000000124e+00 2.084649369999999960e-02 4.348238050000000077e-01
2.029999999999999805e+00 2.069661089999999884e-02 4.341232130000000078e-01
2.044999999999999929e+00 2.058770409999999967e-02 4.337623800000000029e-01
2.060000000000000053e+00 2.054297780000000073e-02 4.339603940000000271e-01
2.075000000000000178e+00 2.057277559999999908e-02 4.348820890000000272e-01
2.089999999999999858e+00 2.069659719999999981e-02 4.366144350000000229e-01
2.104999999999999982e+00 2.089366629999999878e-02 4.390644599999999897e-01
2.120000000000000107e+00 2.113064289999999970e-02 4.420381119999999830e-01
2.134999999999999787e+00 2.139038429999999893e-02 4.452878350000000207e-01
2.149999999999999911e+00 2.165443010000000015e-02 4.485264709999999821e-01
2.165000000000000036e+00 2.187201340000000105e-02 4.514927470000000276e-01
2.180000000000000160e+00 2.204359540000000103e-02 4.538811979999999857e-01
2.194999999999999840e+00 2.208565490000000131e-02 4.553424369999999888e-01
2.209999999999999964e+00 2.201864350000000067e-02 4.555713679999999766e-01
2.225000000000000089e+00 2.183053479999999894e-02 4.543815250000000083e-01
2.240000000000000213e+00 2.149512279999999873e-02 4.517846189999999984e-01
2.254999999999999893e+00 2.105370349999999974e-02 4.480621109999999852e-01
2.270000000000000018e+00 2.055509230000000104e-02 4.437928449999999914e-01
2.285000000000000142e+00 2.008003189999999979e-02 4.396321129999999910e-01
2.299999999999999822e+00 1.973410499999999831e-02 4.362755200000000277e-01
2.314999999999999947e+00 1.954017720000000152e-02 4.342552000000000079e-01
2.330000000000000071e+00 1.949841379999999944e-02 4.337724379999999824e-01
2.345000000000000195e+00 1.959186510000000131e-02 4.345858570000000198e-01
2.359999999999999876e+00 1.977184540000000157e-02 4.363621599999999989e-01
2.375000000000000000e+00 1.999686389999999828e-02 4.388426910000000070e-01
2.390000000000000124e+00 2.026119659999999975e-02 4.418608299999999822e-01
2.404999999999999805e+00 2.053917930000000169e-02 4.452500039999999770e-01
2.419999999999999929e+00 2.080577219999999936e-02 4.486179240000000013e-01
2.435000000000000053e+00 2.098169050000000049e-02 4.510718659999999880e-01
2.450000000000000178e+00 2.092799450000000158e-02 4.512478349999999860e-01
2.464999999999999858e+00 2.051066669999999925e-02 4.478156130000000013e-01
2.479999999999999982e+00 1.973078649999999989e-02 4.408813999999999789e-01
2.495000000000000107e+00 1.882153179999999926e-02 4.327510969999999735e-01
2.509999999999999787e+00 1.817400460000000162e-02 4.267596880000000259e-01
2.524999999999999911e+00 1.810612779999999991e-02 4.257479339999999945e-01
2.540000000000000036e+00 1.869461290000000095e-02 4.304145999999999805e-01
2.555000000000000160e+00 1.969478800000000127e-02 4.387813039999999831e-01
2.569999999999999840e+00 2.084001159999999964e-02 4.487267979999999823e-01
2.584999999999999964e+00 2.200294100000000155e-02 4.594603649999999817e-01
2.600000000000000089e+00 2.305413770000000126e-02 4.701550310000000010e-01
2.615000000000000213e+00 2.377610380000000009e-02 4.788143380000000060e-01
2.629999999999999893e+00 2.388583840000000139e-02 4.821947160000000232e-01
2.645000000000000018e+00 2.317704710000000057e-02 4.774485290000000104e-01
2.660000000000000142e+00 2.178746260000000157e-02 4.658956770000000081e-01
2.674999999999999822e+00 2.037022369999999874e-02 4.534624959999999927e-01
2.689999999999999947e+00 1.957850709999999980e-02 4.457031439999999956e-01
2.705000000000000071e+00 1.958859380000000164e-02 4.447676300000000249e-01
2.720000000000000195e+00 2.011894519999999839e-02 4.480107830000000235e-01
2.734999999999999876e+00 2.048245190000000035e-02 4.491728910000000186e-01
2.750000000000000000e+00 2.001269190000000073e-02 4.427667220000000015e-01
2.765000000000000124e+00 1.855634579999999867e-02 4.281806930000000011e-01
2.779999999999999805e+00 1.673652419999999835e-02 4.124181410000000159e-01
2.794999999999999929e+00 1.581506059999999991e-02 4.054329870000000224e-01
2.810000000000000053e+00 1.627524630000000069e-02 4.102275429999999723e-01
2.825000000000000178e+00 1.742865869999999859e-02 4.209630420000000095e-01
2.839999999999999858e+00 1.871818420000000149e-02 4.321979890000000046e-01
2.854999999999999982e+00 2.014808040000000064e-02 4.440899689999999733e-01
2.870000000000000107e+00 2.139994270000000059e-02 4.558346079999999745e-01
2.884999999999999787e+00 2.260533149999999908e-02 4.692264079999999837e-01
2.899999999999999911e+00 2.373958290000000027e-02 4.836117189999999955e-01
2.915000000000000036e+00 2.467892019999999922e-02 4.966209710000000221e-01
2.930000000000000160e+00 2.539392390000000041e-02 5.066824130000000537e-01
2.944999999999999840e+00 2.583129439999999957e-02 5.129985070000000480e-01
2.959999999999999964e+00 2.569805350000000169e-02 5.134453549999999922e-01
2.975000000000000089e+00 2.456512909999999938e-02 5.037483820000000501e-01
2.990000000000000213e+00 2.223111180000000159e-02 4.823142959999999757e-01
3.004999999999999893e+00 1.953539329999999866e-02 4.578068690000000052e-01
3.020000000000000018e+00 1.793971980000000008e-02 4.423791169999999884e-01
3.035000000000000142e+00 1.784247630000000001e-02 4.393316520000000169e-01
3.049999999999999822e+00 1.848777819999999905e-02 4.427333520000000244e-01
3.064999999999999947e+00 1.936825760000000091e-02 4.482120709999999897e-01
3.080000000000000071e+00 2.025172789999999876e-02 4.541323820000000011e-01
3.095000000000000195e+00 2.099840910000000047e-02 4.603450040000000021e-01
3.109999999999999876e+00 2.180339309999999864e-02 4.692805999999999922e-01
3.125000000000000000e+00 2.260510069999999844e-02 4.800323000000000229e-01
3.140000000000000124e+00 2.318479999999999847e-02 4.893094889999999864e-01
3.154999999999999805e+00 2.347727889999999887e-02 4.952491889999999786e-01
3.169999999999999929e+00 2.357684390000000171e-02 4.982272300000000209e-01
3.185000000000000053e+00 2.358539939999999835e-02 4.994463330000000201e-01
3.200000000000000178e+00 2.362819749999999983e-02 5.003979170000000254e-01
3.214999999999999858e+00 2.376505859999999970e-02 5.020248099999999880e-01
3.229999999999999982e+00 2.398240329999999990e-02 5.043623219999999741e-01
3.245000000000000107e+00 2.429153620000000166e-02 5.073264250000000253e-01
3.259999999999999787e+00 2.467773750000000141e-02 5.107970240000000439e-01
3.274999999999999911e+00 2.508034120000000172e-02 5.144304819999999667e-01
3.290000000000000036e+00 2.532582970000000003e-02 5.169361940000000155e-01
3.305000000000000160e+00 2.498947710000000086e-02 5.145151740000000196e-01
3.319999999999999840e+00 2.347344910000000173e-02 5.010155410000000087e-01
3.334999999999999964e+00 2.057278540000000155e-02 4.740864490000000209e-01
3.350000000000000089e+00 1.719583590000000120e-02 4.439198360000000121e-01
3.365000000000000213e+00 1.512047910000000051e-02 4.244140820000000258e-01
3.379999999999999893e+00 1.491394480000000043e-02 4.199519130000000100e-01
3.395000000000000018e+00 1.574074519999999963e-02 4.239086389999999760e-01
3.410000000000000142e+00 1.685953980000000005e-02 4.309558829999999841e-01
3.424999999999999822e+00 1.817369690000000121e-02 4.406283200000000178e-01
3.439999999999999947e+00 1.973198010000000099e-02 4.539264399999999866e-01
3.455000000000000071e+00 2.141010479999999952e-02 4.709827280000000171e-01
3.470000000000000195e+00 2.262215520000000063e-02 4.864364150000000109e-01
3.484999999999999876e+00 2.254661880000000118e-02 4.907613699999999746e-01
3.500000000000000000e+00 2.084176500000000168e-02 4.791313730000000271e-01
3.515000000000000124e+00 1.885940950000000033e-02 4.636628409999999922e-01
3.529999999999999805e+00 1.823495099999999924e-02 4.581039630000000029e-01
3.544999999999999929e+00 1.869190550000000145e-02 4.612513400000000097e-01
3.560000000000000053e+00 1.945937099999999961e-02 4.665564970000000145e-01
3.575000000000000178e+00 2.018895979999999965e-02 4.716132359999999912e-01
3.589999999999999858e+00 2.094231720000000116e-02 4.767702320000000160e-01
3.604999999999999982e+00 2.186991820000000128e-02 4.845555489999999743e-01
3.620000000000000107e+00 2.294902769999999925e-02 4.958271510000000215e-01
3.634999999999999787e+00 2.391218939999999876e-02 5.077944159999999707e-01
3.649999999999999911e+00 2.451537999999999981e-02 5.164433410000000002e-01
3.665000000000000036e+00 2.439258529999999842e-02 5.175335089999999472e-01
3.680000000000000160e+00 2.295089449999999920e-02 5.053639130000000534e-01
3.694999999999999840e+00 2.008614619999999837e-02 4.785136420000000168e-01
3.709999999999999964e+00 1.686994870000000160e-02 4.487181829999999927e-01
3.725000000000000089e+00 1.481854380000000027e-02 4.287468320000000221e-01
3.740000000000000213e+00 1.440346999999999981e-02 4.224675740000000124e-01
3.754999999999999893e+00 1.491215180000000050e-02 4.244899690000000225e-01
3.770000000000000018e+00 1.589585820000000149e-02 4.303598009999999863e-01
3.785000000000000142e+00 1.727143260000000083e-02 4.397908520000000099e-01
3.799999999999999822e+00 1.861152029999999999e-02 4.513506039999999886e-01
3.814999999999999947e+00 1.973094510000000107e-02 4.639348360000000171e-01
3.830000000000000071e+00 2.069500079999999839e-02 4.770429070000000160e-01
3.845000000000000195e+00 2.138007109999999836e-02 4.887589110000000181e-01
3.859999999999999876e+00 2.188686379999999973e-02 4.976696860000000000e-01
3.875000000000000000e+00 2.219504870000000088e-02 5.037217459999999702e-01
3.890000000000000124e+00 2.240657349999999881e-02 5.073948419999999571e-01
3.904999999999999805e+00 2.244292360000000111e-02 5.089943519999999832e-01
3.919999999999999929e+00 2.242391159999999883e-02 5.095139829999999481e-01
3.935000000000000053e+00 2.237803409999999937e-02 5.096802799999999856e-01
3.950000000000000178e+00 2.233682769999999901e-02 5.097960759999999869e-01
3.964999999999999858e+00 2.226545749999999865e-02 5.100137890000000507e-01
3.979999999999999982e+00 2.228924460000000080e-02 5.105076840000000171e-01
3.995000000000000107e+00 2.232520149999999912e-02 5.113690109999999844e-01
4.009999999999999787e+00 2.254003549999999967e-02 5.131117219999999923e-01
4.025000000000000355e+00 2.282826409999999875e-02 5.160011359999999714e-01
4.040000000000000036e+00 2.327057119999999951e-02 5.199403790000000081e-01
4.054999999999999716e+00 2.367154980000000034e-02 5.237928360000000394e-01
4.070000000000000284e+00 2.377842330000000046e-02 5.251858719999999980e-01
4.084999999999999964e+00 2.312427530000000023e-02 5.196883420000000253e-01
4.099999999999999645e+00 2.135738759999999958e-02 5.027665629999999997e-01
4.115000000000000213e+00 1.847190010000000077e-02 4.758830589999999972e-01
4.129999999999999893e+00 1.572691190000000128e-02 4.505839549999999805e-01
4.144999999999999574e+00 1.426745289999999979e-02 4.358251410000000270e-01
4.160000000000000142e+00 1.425520209999999940e-02 4.333418560000000253e-01
4.174999999999999822e+00 1.513449459999999941e-02 4.384231679999999742e-01
4.190000000000000391e+00 1.638813860000000108e-02 4.465545759999999809e-01
4.205000000000000071e+00 1.782546059999999891e-02 4.574031399999999858e-01
4.219999999999999751e+00 1.936077539999999861e-02 4.710765579999999786e-01
4.235000000000000320e+00 2.098053069999999964e-02 4.879805810000000243e-01
4.250000000000000000e+00 2.246277329999999892e-02 5.053359320000000432e-01
4.264999999999999680e+00 2.351924960000000009e-02 5.192619539999999700e-01
4.280000000000000249e+00 2.387082689999999938e-02 5.260852320000000137e-01
4.294999999999999929e+00 2.308265990000000004e-02 5.211944250000000167e-01
4.309999999999999609e+00 2.088096069999999943e-02 5.013978799999999625e-01
4.325000000000000178e+00 1.795779509999999995e-02 4.743840280000000131e-01
4.339999999999999858e+00 1.578603740000000116e-02 4.543658010000000136e-01
4.355000000000000426e+00 1.521011059999999998e-02 4.470249709999999932e-01
4.370000000000000107e+00 1.566172050000000024e-02 4.483613599999999866e-01
4.384999999999999787e+00 1.651959030000000120e-02 4.533805040000000175e-01
4.400000000000000355e+00 1.765081220000000103e-02 4.609635169999999893e-01
4.415000000000000036e+00 1.870976189999999997e-02 4.692088520000000096e-01
4.429999999999999716e+00 1.977277740000000020e-02 4.798202349999999838e-01
4.445000000000000284e+00 2.092995120000000139e-02 4.933748079999999980e-01
4.459999999999999964e+00 2.191990339999999940e-02 5.064645779999999986e-01
4.474999999999999645e+00 2.267229600000000150e-02 5.170381649999999940e-01
4.490000000000000213e+00 2.333844889999999936e-02 5.253922180000000219e-01
4.504999999999999893e+00 2.392824429999999836e-02 5.321822720000000118e-01
4.519999999999999574e+00 2.440183859999999968e-02 5.371555489999999544e-01
4.535000000000000142e+00 2.450244420000000090e-02 5.389508459999999834e-01
4.549999999999999822e+00 2.384918579999999871e-02 5.338393489999999630e-01
4.565000000000000391e+00 2.201729230000000134e-02 5.169953990000000221e-01
4.580000000000000071e+00 1.908955689999999872e-02 4.898292399999999991e-01
4.594999999999999751e+00 1.643192980000000164e-02 4.653570329999999755e-01
4.610000000000000320e+00 1.531553429999999924e-02 4.536048469999999777e-01
4.625000000000000000e+00 1.564513459999999911e-02 4.538338749999999977e-01
4.639999999999999680e+00 1.656669690000000042e-02 4.592734179999999888e-01
4.655000000000000249e+00 1.770772340000000000e-02 4.669602489999999939e-01
4.669999999999999929e+00 1.883106780000000022e-02 4.753578560000000230e-01
4.684999999999999609e+00 2.003987230000000078e-02 4.863626810000000189e-01
4.700000000000000178e+00 2.148941030000000099e-02 5.015763869999999569e-01
4.714999999999999858e+00 2.272996760000000130e-02 5.171850770000000486e-01
4.730000000000000426e+00 2.372352689999999986e-02 5.302975399999999562e-01
4.745000000000000107e+00 2.433265689999999926e-02 5.389549970000000467e-01
4.759999999999999787e+00 2.431672000000000000e-02 5.408122730000000100e-01
4.775000000000000355e+00 2.313951350000000018e-02 5.310580990000000057e-01
4.790000000000000036e+00 2.055746779999999968e-02 5.070023540000000439e-01
4.804999999999999716e+00 1.746517070000000102e-02 4.785384590000000271e-01
4.820000000000000284e+00 1.561801099999999935e-02 4.600249759999999744e-01
4.834999999999999964e+00 1.523639140000000031e-02 4.551989390000000246e-01
4.849999999999999645e+00 1.583913699999999966e-02 4.580295890000000147e-01
4.865000000000000213e+00 1.681768230000000100e-02 4.640359499999999748e-01
4.879999999999999893e+00 1.802824659999999884e-02 4.725690439999999937e-01
4.894999999999999574e+00 1.943507230000000169e-02 4.841506959999999915e-01
4.910000000000000142e+00 2.107810480000000056e-02 5.002954299999999854e-01
4.924999999999999822e+00 2.266381489999999901e-02 5.184554489999999571e-01
4.940000000000000391e+00 2.391403439999999908e-02 5.343504510000000041e-01
4.955000000000000071e+00 2.430678879999999958e-02 5.417232029999999865e-01
4.969999999999999751e+00 2.327307320000000096e-02 5.341181760000000001e-01
4.985000000000000320e+00 2.099253040000000070e-02 5.140151059999999994e-01
5.000000000000000000e+00 1.901012120000000055e-02 4.963332930000000087e-01
5.014999999999999680e+00 1.836814709999999920e-02 4.889988820000000236e-01
5.030000000000000249e+00 1.860900689999999899e-02 4.890456449999999733e-01
5.044999999999999929e+00 1.901706430000000073e-02 4.908697209999999811e-01
5.059999999999999609e+00 1.938137430000000036e-02 4.922816119999999795e-01
5.075000000000000178e+00 1.950315830000000014e-02 4.914376340000000121e-01
5.089999999999999858e+00 1.885561679999999893e-02 4.846777919999999962e-01
5.105000000000000426e+00 1.722244109999999939e-02 4.704616349999999891e-01
5.120000000000000107e+00 1.547137690000000010e-02 4.565373349999999886e-01
5.134999999999999787e+00 1.474799939999999962e-02 4.510640479999999952e-01
5.150000000000000355e+00 1.506630970000000062e-02 4.536243500000000095e-01
5.165000000000000036e+00 1.592633150000000164e-02 4.602792110000000214e-01
5.179999999999999716e+00 1.702337729999999980e-02 4.685232089999999960e-01
5.195000000000000284e+00 1.818413069999999868e-02 4.774959599999999971e-01
5.209999999999999964e+00 1.942302220000000079e-02 4.883847789999999911e-01
5.224999999999999645e+00 2.078727730000000037e-02 5.023633650000000062e-01
5.240000000000000213e+00 2.204691380000000159e-02 5.170678779999999808e-01
5.254999999999999893e+00 2.303308570000000069e-02 5.295805999999999569e-01
5.269999999999999574e+00 2.364812399999999953e-02 5.380610289999999685e-01
5.285000000000000142e+00 2.357703579999999993e-02 5.394874619999999732e-01
5.299999999999999822e+00 2.230124379999999865e-02 5.288294049999999746e-01
5.315000000000000391e+00 1.969826410000000139e-02 5.048760890000000279e-01
5.330000000000000071e+00 1.689012980000000053e-02 4.792521790000000004e-01
5.344999999999999751e+00 1.533782610000000018e-02 4.641169880000000081e-01
5.360000000000000320e+00 1.525845810000000038e-02 4.612821719999999903e-01
5.375000000000000000e+00 1.593654200000000146e-02 4.650034820000000235e-01
5.389999999999999680e+00 1.691221390000000047e-02 4.714299989999999885e-01
5.405000000000000249e+00 1.798596010000000009e-02 4.792579790000000006e-01
5.419999999999999929e+00 1.890413679999999874e-02 4.873705219999999727e-01
5.434999999999999609e+00 1.979755219999999871e-02 4.976991980000000093e-01
5.450000000000000178e+00 2.070911799999999858e-02 5.102074479999999523e-01
5.464999999999999858e+00 2.164861779999999875e-02 5.228479600000000005e-01
5.480000000000000426e+00 2.252175520000000014e-02 5.340606460000000277e-01
5.495000000000000107e+00 2.341073720000000011e-02 5.440593919999999750e-01
5.509999999999999787e+00 2.428620839999999850e-02 5.531044710000000419e-01
5.525000000000000355e+00 2.501485800000000093e-02 5.604644469999999767e-01
5.540000000000000036e+00 2.533910740000000147e-02 5.639875170000000493e-01
5.554999999999999716e+00 2.494334440000000111e-02 5.610887940000000018e-01
5.570000000000000284e+00 2.381878499999999857e-02 5.519947079999999451e-01
5.584999999999999964e+00 2.254325949999999926e-02 5.403442520000000249e-01
5.599999999999999645e+00 2.107197040000000077e-02 5.269572500000000437e-01
5.615000000000000213e+00 1.892815839999999888e-02 5.066784680000000485e-01
5.629999999999999893e+00 1.593477880000000041e-02 4.776609139999999920e-01
5.644999999999999574e+00 1.311929650000000051e-02 4.495774390000000231e-01
5.660000000000000142e+00 1.166192469999999953e-02 4.334602339999999998e-01
5.674999999999999822e+00 1.202223120000000048e-02 4.333147139999999897e-01
5.690000000000000391e+00 1.345937919999999968e-02 4.434545750000000175e-01
5.705000000000000071e+00 1.504892539999999959e-02 4.566884059999999912e-01
5.719999999999999751e+00 1.678497909999999982e-02 4.716823609999999944e-01
5.735000000000000320e+00 1.852702029999999875e-02 4.882359510000000014e-01
5.750000000000000000e+00 2.025436309999999879e-02 5.065370129999999804e-01
5.764999999999999680e+00 2.176088500000000064e-02 5.245026680000000052e-01
5.780000000000000249e+00 2.294345089999999879e-02 5.397678879999999735e-01
5.794999999999999929e+00 2.381848209999999980e-02 5.513045859999999854e-01
5.809999999999999609e+00 2.447245509999999846e-02 5.595056710000000377e-01
5.825000000000000178e+00 2.482117699999999982e-02 5.640746089999999491e-01
5.839999999999999858e+00 2.456587130000000008e-02 5.625311400000000406e-01
5.855000000000000426e+00 2.328133900000000159e-02 5.509343890000000243e-01
5.870000000000000107e+00 2.070412810000000006e-02 5.259873840000000023e-01
5.884999999999999787e+00 1.717303499999999969e-02 4.916842450000000198e-01
5.900000000000000355e+00 1.392806549999999963e-02 4.608344289999999899e-01
5.915000000000000036e+00 1.227930340000000023e-02 4.434887100000000082e-01
5.929999999999999716e+00 1.223052950000000014e-02 4.397997530000000155e-01
5.945000000000000284e+00 1.308473869999999921e-02 4.437855399999999784e-01
5.959999999999999964e+00 1.447032919999999973e-02 4.527682439999999864e-01
5.974999999999999645e+00 1.614604130000000040e-02 4.654953689999999922e-01
5.990000000000000213e+00 1.759924859999999897e-02 4.789131680000000002e-01
6.004999999999999893e+00 1.906089260000000049e-02 4.951551180000000052e-01
6.019999999999999574e+00 2.049345760000000072e-02 5.127431839999999630e-01
6.035000000000000142e+00 2.165345999999999937e-02 5.282510780000000405e-01
6.049999999999999822e+00 2.257269680000000001e-02 5.405401029999999940e-01
6.065000000000000391e+00 2.333105840000000014e-02 5.499984039999999963e-01
6.080000000000000071e+00 2.390039459999999949e-02 5.565801120000000157e-01
6.094999999999999751e+00 2.411101339999999899e-02 5.592647379999999835e-01
6.110000000000000320e+00 2.356673109999999835e-02 5.550603450000000105e-01
6.125000000000000000e+00 2.173682470000000075e-02 5.387951199999999607e-01
6.139999999999999680e+00 1.880143499999999829e-02 5.110284229999999539e-01
6.155000000000000249e+00 1.593136569999999835e-02 4.845867770000000241e-01
6.169999999999999929e+00 1.447243890000000054e-02 4.697439709999999824e-01
6.184999999999999609e+00 1.445031090000000080e-02 4.671836730000000215e-01
6.200000000000000178e+00 1.518459859999999988e-02 4.709599680000000066e-01
6.214999999999999858e+00 1.620257550000000005e-02 4.771652330000000219e-01
6.230000000000000426e+00 1.733159889999999828e-02 4.852995869999999767e-01
6.245000000000000107e+00 1.853958160000000049e-02 4.962909770000000220e-01
6.259999999999999787e+00 1.998519699999999968e-02 5.113809769999999588e-01
6.275000000000000355e+00 2.134757210000000002e-02 5.273861149999999887e-01
6.290000000000000036e+00 2.240492950000000025e-02 5.410050990000000448e-01
6.304999999999999716e+00 2.311296720000000082e-02 5.507438500000000348e-01
6.320000000000000284e+00 2.329270079999999979e-02 5.549291809999999936e-01
6.334999999999999964e+00 2.252392199999999831e-02 5.493925880000000150e-01
6.349999999999999645e+00 2.033582949999999945e-02 5.294231520000000080e-01
6.365000000000000213e+00 1.718135659999999940e-02 5.003514890000000381e-01
6.379999999999999893e+00 1.472764730000000050e-02 4.772962119999999975e-01
6.394999999999999574e+00 1.398483669999999943e-02 4.681403140000000018e-01
6.410000000000000142e+00 1.447907579999999951e-02 4.691859400000000235e-01
6.424999999999999822e+00 1.537618630000000056e-02 4.742309880000000200e-01
6.440000000000000391e+00 1.651492460000000134e-02 4.820561119999999811e-01
6.455000000000000071e+00 1.765642460000000150e-02 4.907644110000000115e-01
6.469999999999999751e+00 1.864051590000000147e-02 5.003698049999999453e-01
6.485000000000000320e+00 1.985976880000000014e-02 5.142930489999999466e-01
6.500000000000000000e+00 2.115391260000000148e-02 5.299436499999999883e-01
6.514999999999999680e+00 2.209397529999999887e-02 5.421755499999999506e-01
6.530000000000000249e+00 2.244550699999999996e-02 5.479616990000000243e-01
6.544999999999999929e+00 2.170861550000000029e-02 5.426347580000000503e-01
6.559999999999999609e+00 1.948695710000000053e-02 5.225776840000000423e-01
6.575000000000000178e+00 1.676544240000000033e-02 4.977735710000000258e-01
6.589999999999999858e+00 1.520017610000000061e-02 4.828768299999999791e-01
6.605000000000000426e+00 1.513170370000000049e-02 4.803714130000000249e-01
6.620000000000000107e+00 1.578781010000000068e-02 4.839956699999999890e-01
6.634999999999999787e+00 1.670454069999999930e-02 4.899923099999999865e-01
6.650000000000000355e+00 1.780265849999999872e-02 4.974982059999999984e-01
6.665000000000000036e+00 1.910408359999999847e-02 5.076872559999999757e-01
6.679999999999999716e+00 2.055358850000000084e-02 5.218323929999999500e-01
6.695000000000000284e+00 2.189276769999999941e-02 5.372107120000000346e-01
6.709999999999999964e+00 2.260469149999999941e-02 5.479475489999999782e-01
6.724999999999999645e+00 2.211135440000000160e-02 5.473568399999999556e-01
6.740000000000000213e+00 2.027400830000000015e-02 5.327777700000000394e-01
6.754999999999999893e+00 1.804970289999999894e-02 5.137857049999999814e-01
6.769999999999999574e+00 1.695059939999999862e-02 5.033603960000000432e-01
6.785000000000000142e+00 1.715698829999999855e-02 5.034801460000000173e-01
6.799999999999999822e+00 1.786123619999999829e-02 5.077677350000000533e-01
6.815000000000000391e+00 1.868353539999999952e-02 5.128623780000000076e-01
6.830000000000000071e+00 1.957343900000000150e-02 5.186232760000000219e-01
6.844999999999999751e+00 2.051226479999999908e-02 5.262281789999999626e-01
6.860000000000000320e+00 2.130144070000000028e-02 5.343642140000000040e-01
6.875000000000000000e+00 2.118274220000000013e-02 5.362056549999999477e-01
6.889999999999999680e+00 1.950933859999999867e-02 5.234819649999999935e-01
6.905000000000000249e+00 1.672400469999999958e-02 4.994864729999999864e-01
6.919999999999999929e+00 1.449070570000000023e-02 4.795114030000000027e-01
6.934999999999999609e+00 1.383431889999999984e-02 4.719872689999999871e-01
6.950000000000000178e+00 1.434579379999999932e-02 4.740245670000000078e-01
6.964999999999999858e+00 1.527685969999999921e-02 4.796686079999999963e-01
6.980000000000000426e+00 1.642459539999999857e-02 4.873301870000000258e-01
6.995000000000000107e+00 1.757972220000000169e-02 4.960077359999999769e-01
7.009999999999999787e+00 1.849965040000000130e-02 5.047949630000000409e-01
7.025000000000000355e+00 1.930817719999999849e-02 5.149538040000000150e-01
7.040000000000000036e+00 2.002617619999999890e-02 5.255363880000000210e-01
7.054999999999999716e+00 2.061906490000000106e-02 5.346303470000000058e-01
7.070000000000000284e+00 2.111125330000000050e-02 5.416223470000000040e-01
7.084999999999999964e+00 2.155671340000000005e-02 5.470023419999999748e-01
7.099999999999999645e+00 2.199640060000000036e-02 5.513864859999999535e-01
7.115000000000000213e+00 2.243702109999999930e-02 5.553005680000000499e-01
7.129999999999999893e+00 2.279052609999999979e-02 5.583352940000000375e-01
7.144999999999999574e+00 2.271443039999999913e-02 5.579061889999999968e-01
7.160000000000000142e+00 2.164254830000000157e-02 5.488974199999999692e-01
7.174999999999999822e+00 1.922235710000000028e-02 5.266420099999999938e-01
7.190000000000000391e+00 1.612588809999999928e-02 4.980427829999999889e-01
7.205000000000000071e+00 1.398855849999999963e-02 4.777193069999999819e-01
7.219999999999999751e+00 1.356493819999999954e-02 4.715118699999999996e-01
7.235000000000000320e+00 1.426529380000000034e-02 4.747931490000000254e-01
7.250000000000000000e+00 1.532004799999999931e-02 4.813884150000000139e-01
7.264999999999999680e+00 1.654620559999999893e-02 4.898870889999999978e-01
7.280000000000000249e+00 1.774201389999999906e-02 4.994235980000000241e-01
7.294999999999999929e+00 1.907633800000000171e-02 5.125010700000000030e-01
7.309999999999999609e+00 2.052475109999999867e-02 5.289319350000000197e-01
7.325000000000000178e+00 2.170778909999999950e-02 5.442036009999999813e-01
7.339999999999999858e+00 2.252742599999999970e-02 5.556915340000000425e-01
7.355000000000000426e+00 2.288629530000000148e-02 5.617391800000000046e-01
7.370000000000000107e+00 2.240385480000000110e-02 5.589055550000000538e-01
7.384999999999999787e+00 2.054334290000000077e-02 5.420284619999999887e-01
7.400000000000000355e+00 1.750721159999999929e-02 5.134887070000000442e-01
7.415000000000000036e+00 1.476694389999999926e-02 4.878824090000000169e-01
7.429999999999999716e+00 1.362592500000000054e-02 4.753741029999999923e-01
7.445000000000000284e+00 1.390033539999999991e-02 4.745965070000000008e-01
7.459999999999999964e+00 1.474955189999999951e-02 4.788947299999999907e-01
7.474999999999999645e+00 1.586424200000000062e-02 4.858805930000000273e-01
7.490000000000000213e+00 1.699828109999999837e-02 4.940551040000000227e-01
7.504999999999999893e+00 1.792705819999999839e-02 5.028554010000000352e-01
7.519999999999999574e+00 1.892142670000000054e-02 5.147518639999999479e-01
7.535000000000000142e+00 1.998004899999999973e-02 5.285835060000000363e-01
7.549999999999999822e+00 2.087549920000000142e-02 5.409671700000000527e-01
7.565000000000000391e+00 2.162803450000000058e-02 5.507371909999999593e-01
7.580000000000000071e+00 2.225454340000000003e-02 5.582579749999999619e-01
7.594999999999999751e+00 2.267941470000000084e-02 5.631409750000000436e-01
7.610000000000000320e+00 2.261083709999999955e-02 5.631112489999999804e-01
7.625000000000000000e+00 2.145089570000000001e-02 5.529098949999999846e-01
7.639999999999999680e+00 1.882043549999999968e-02 5.286278140000000292e-01
7.655000000000000249e+00 1.575279149999999836e-02 5.002172740000000450e-01
7.669999999999999929e+00 1.389064479999999914e-02 4.823809499999999750e-01
7.684999999999999609e+00 1.372326230000000050e-02 4.784562989999999738e-01
7.700000000000000178e+00 1.440904250000000011e-02 4.819969749999999942e-01
7.714999999999999858e+00 1.542749570000000008e-02 4.883072509999999977e-01
7.730000000000000426e+00 1.659034649999999861e-02 4.962271639999999984e-01
7.745000000000000107e+00 1.766247049999999930e-02 5.049206450000000013e-01
7.759999999999999787e+00 1.892122980000000149e-02 5.175764910000000274e-01
7.775000000000000355e+00 2.030183340000000017e-02 5.334055490000000344e-01
7.790000000000000036e+00 2.142897009999999991e-02 5.479213499999999737e-01
7.804999999999999716e+00 2.229933729999999947e-02 5.592759899999999451e-01
7.820000000000000284e+00 2.287342150000000116e-02 5.668659320000000168e-01
7.834999999999999964e+00 2.282628540000000011e-02 5.680064080000000182e-01
7.849999999999999645e+00 2.158065760000000069e-02 5.572606799999999527e-01
7.865000000000000213e+00 1.887085729999999836e-02 5.316226670000000487e-01
7.879999999999999893e+00 1.559064209999999964e-02 5.011852940000000034e-01
7.894999999999999574e+00 1.340776299999999963e-02 4.801144279999999820e-01
7.910000000000000142e+00 1.287433760000000066e-02 4.731808379999999925e-01
7.924999999999999822e+00 1.345069450000000062e-02 4.752304749999999856e-01
7.940000000000000391e+00 1.445082529999999928e-02 4.810032659999999849e-01
7.955000000000000071e+00 1.573768329999999938e-02 4.896759159999999889e-01
7.969999999999999751e+00 1.696608130000000145e-02 4.994959010000000199e-01
7.985000000000000320e+00 1.796640570000000020e-02 5.101348020000000538e-01
8.000000000000000000e+00 1.902493930000000166e-02 5.234933870000000322e-01
8.015000000000000568e+00 2.018391770000000154e-02 5.382100560000000478e-01
8.029999999999999361e+00 2.118233500000000005e-02 5.508778300000000128e-01
8.044999999999999929e+00 2.196338139999999897e-02 5.604328560000000348e-01
8.060000000000000497e+00 2.248502640000000011e-02 5.666156599999999655e-01
8.074999999999999289e+00 2.243184739999999969e-02 5.669688470000000535e-01
8.089999999999999858e+00 2.127207739999999875e-02 5.567039289999999863e-01
8.105000000000000426e+00 1.867444819999999894e-02 5.322866880000000078e-01
8.119999999999999218e+00 1.544825820000000037e-02 5.025456470000000397e-01
8.134999999999999787e+00 1.325324079999999974e-02 4.817548070000000071e-01
8.150000000000000355e+00 1.276503179999999987e-02 4.749228899999999864e-01
8.164999999999999147e+00 1.337009500000000024e-02 4.771381250000000240e-01
8.179999999999999716e+00 1.440877900000000003e-02 4.830511419999999889e-01
8.195000000000000284e+00 1.569175529999999874e-02 4.914679940000000191e-01
8.210000000000000853e+00 1.689902149999999992e-02 5.007622050000000158e-01
8.224999999999999645e+00 1.780296639999999833e-02 5.100788370000000072e-01
8.240000000000000213e+00 1.853924909999999857e-02 5.203275870000000358e-01
8.255000000000000782e+00 1.920246739999999924e-02 5.307685420000000098e-01
8.269999999999999574e+00 1.982130569999999981e-02 5.400308860000000433e-01
8.285000000000000142e+00 2.039218959999999914e-02 5.475332489999999996e-01
8.300000000000000711e+00 2.092692319999999925e-02 5.534777309999999728e-01
8.314999999999999503e+00 2.141864929999999848e-02 5.582792210000000477e-01
8.330000000000000071e+00 2.187814769999999950e-02 5.623905820000000277e-01
8.345000000000000639e+00 2.219256829999999986e-02 5.652414580000000299e-01
8.359999999999999432e+00 2.199161469999999854e-02 5.638837190000000055e-01
8.375000000000000000e+00 2.073716310000000076e-02 5.531150280000000086e-01
8.390000000000000568e+00 1.815632039999999850e-02 5.290196200000000237e-01
8.404999999999999361e+00 1.493221330000000027e-02 4.987751449999999753e-01
8.419999999999999929e+00 1.253138219999999983e-02 4.757471400000000128e-01
8.435000000000000497e+00 1.173595950000000041e-02 4.662018769999999868e-01
8.449999999999999289e+00 1.223143959999999954e-02 4.675319450000000043e-01
8.464999999999999858e+00 1.325808369999999931e-02 4.736063770000000228e-01
8.480000000000000426e+00 1.458225089999999960e-02 4.826925020000000233e-01
8.494999999999999218e+00 1.606226800000000107e-02 4.945562980000000053e-01
8.509999999999999787e+00 1.732384400000000144e-02 5.071527329999999667e-01
8.525000000000000355e+00 1.824154630000000138e-02 5.192636029999999625e-01
8.539999999999999147e+00 1.888005710000000004e-02 5.299654630000000255e-01
8.554999999999999716e+00 1.930732199999999829e-02 5.382549760000000516e-01
8.570000000000000284e+00 1.959476480000000090e-02 5.439167160000000223e-01
8.585000000000000853e+00 1.982014959999999978e-02 5.476221959999999500e-01
8.599999999999999645e+00 2.002634090000000172e-02 5.499566529999999620e-01
8.615000000000000213e+00 2.020876970000000036e-02 5.515177679999999638e-01
8.630000000000000782e+00 2.042353909999999884e-02 5.531330759999999458e-01
8.644999999999999574e+00 2.070310139999999993e-02 5.555000740000000103e-01
8.660000000000000142e+00 2.109787540000000045e-02 5.590240939999999714e-01
8.675000000000000711e+00 2.156194549999999877e-02 5.632094029999999973e-01
8.689999999999999503e+00 2.180786050000000156e-02 5.655799870000000062e-01
8.705000000000000071e+00 2.131285039999999964e-02 5.613370909999999547e-01
8.720000000000000639e+00 1.960551500000000044e-02 5.456490010000000224e-01
8.734999999999999432e+00 1.702778740000000096e-02 5.221244369999999968e-01
8.750000000000000000e+00 1.504787640000000010e-02 5.037793360000000220e-01
8.765000000000000568e+00 1.457559689999999956e-02 4.978994400000000264e-01
8.779999999999999361e+00 1.525589599999999969e-02 5.016427610000000481e-01
8.794999999999999929e+00 1.628049960000000143e-02 5.085478359999999753e-01
8.810000000000000497e+00 1.740124519999999841e-02 5.164870569999999717e-01
8.824999999999999289e+00 1.857135379999999905e-02 5.256936250000000532e-01
8.839999999999999858e+00 1.988308629999999827e-02 5.378638669999999955e-01
8.855000000000000426e+00 2.118128899999999898e-02 5.520284370000000385e-01
8.869999999999999218e+00 2.214573179999999863e-02 5.644583459999999997e-01
8.884999999999999787e+00 2.244110789999999994e-02 5.707105860000000197e-01
8.900000000000000355e+00 2.165095280000000136e-02 5.659274410000000310e-01
8.914999999999999147e+00 1.940681790000000143e-02 5.458606860000000394e-01
8.929999999999999716e+00 1.619482770000000085e-02 5.161601679999999748e-01
8.945000000000000284e+00 1.375176539999999926e-02 4.929488129999999857e-01
8.960000000000000853e+00 1.310555340000000082e-02 4.843964499999999784e-01
8.974999999999999645e+00 1.365281940000000020e-02 4.858589830000000220e-01
8.990000000000000213e+00 1.455137890000000010e-02 4.908533270000000059e-01
9.005000000000000782e+00 1.582478099999999957e-02 4.994542889999999957e-01
9.019999999999999574e+00 1.712105820000000070e-02 5.094673320000000505e-01
9.035000000000000142e+00 1.811229760000000050e-02 5.190372460000000077e-01
9.050000000000000711e+00 1.887514709999999971e-02 5.291331120000000166e-01
9.064999999999999503e+00 1.964636009999999947e-02 5.402794669999999577e-01
9.080000000000000071e+00 2.047741510000000015e-02 5.514764640000000551e-01
9.095000000000000639e+00 2.131359509999999902e-02 5.614618810000000515e-01
9.109999999999999432e+00 2.199660889999999897e-02 5.692439630000000195e-01
9.125000000000000000e+00 2.230744330000000025e-02 5.728777670000000377e-01
9.140000000000000568e+00 2.180726170000000033e-02 5.686405979999999971e-01
9.154999999999999361e+00 1.999685090000000165e-02 5.516152429999999773e-01
9.169999999999999929e+00 1.706477760000000080e-02 5.239541239999999656e-01
9.185000000000000497e+00 1.435142229999999963e-02 4.988777349999999888e-01
9.199999999999999289e+00 1.301813750000000054e-02 4.852588239999999775e-01
9.214999999999999858e+00 1.307607350000000029e-02 4.832830269999999762e-01
9.230000000000000426e+00 1.386929450000000050e-02 4.873829170000000266e-01
9.244999999999999218e+00 1.499204929999999915e-02 4.943299729999999781e-01
9.259999999999999787e+00 1.634726070000000128e-02 5.042197720000000105e-01
9.275000000000000355e+00 1.800378550000000105e-02 5.185112120000000546e-01
9.289999999999999147e+00 1.977704019999999840e-02 5.365423839999999833e-01
9.304999999999999716e+00 2.139458480000000148e-02 5.551657850000000227e-01
9.320000000000000284e+00 2.271660840000000112e-02 5.715149510000000488e-01
9.335000000000000853e+00 2.347787579999999902e-02 5.820856909999999607e-01
9.349999999999999645e+00 2.322437659999999904e-02 5.820059010000000477e-01
9.365000000000000213e+00 2.167980859999999940e-02 5.681972199999999473e-01
9.380000000000000782e+00 1.943517900000000034e-02 5.476794139999999755e-01
9.394999999999999574e+00 1.760454939999999899e-02 5.305470079999999866e-01
9.410000000000000142e+00 1.657708369999999834e-02 5.201957569999999809e-01
9.425000000000000711e+00 1.621991030000000111e-02 5.156493340000000147e-01
9.439999999999999503e+00 1.604052040000000096e-02 5.118812069999999492e-01
9.455000000000000071e+00 1.526696930000000056e-02 5.012892220000000343e-01
9.470000000000000639e+00 1.375745190000000027e-02 4.834585390000000205e-01
9.484999999999999432e+00 1.228387400000000018e-02 4.688689280000000181e-01
9.500000000000000000e+00 1.167035420000000004e-02 4.640005660000000032e-01
9.515000000000000568e+00 1.216000920000000034e-02 4.695621520000000104e-01
9.529999999999999361e+00 1.339888770000000062e-02 4.812575270000000183e-01
9.544999999999999929e+00 1.480103429999999991e-02 4.936897519999999817e-01
9.560000000000000497e+00 1.630148749999999966e-02 5.065676500000000360e-01
9.574999999999999289e+00 1.790421149999999947e-02 5.210136579999999906e-01
9.589999999999999858e+00 1.948351900000000123e-02 5.370136880000000446e-01
9.605000000000000426e+00 2.083176960000000105e-02 5.525685179999999530e-01
9.619999999999999218e+00 2.181644259999999946e-02 5.652566879999999516e-01
9.634999999999999787e+00 2.220523680000000000e-02 5.720305629999999919e-01
9.650000000000000355e+00 2.158354139999999963e-02 5.685573259999999740e-01
9.664999999999999147e+00 1.959421890000000166e-02 5.509091080000000362e-01
9.679999999999999716e+00 1.667303059999999948e-02 5.239814259999999724e-01
9.695000000000000284e+00 1.434765630000000083e-02 5.018690479999999843e-01
9.710000000000000853e+00 1.351124570000000052e-02 4.921804969999999946e-01
9.724999999999999645e+00 1.381075799999999937e-02 4.920967139999999906e-01
9.740000000000000213e+00 1.458162439999999976e-02 4.963587429999999912e-01
9.755000000000000782e+00 1.561214650000000009e-02 5.029779290000000458e-01
9.769999999999999574e+00 1.662375309999999939e-02 5.105953389999999814e-01
9.785000000000000142e+00 1.751347019999999893e-02 5.190539579999999820e-01
9.800000000000000711e+00 1.857663559999999867e-02 5.311796749999999623e-01
9.814999999999999503e+00 1.981424000000000032e-02 5.457396879999999451e-01
9.830000000000000071e+00 2.088282710000000097e-02 5.585636600000000174e-01
9.845000000000000639e+00 2.166509980000000044e-02 5.678699699999999462e-01
9.859999999999999432e+00 2.192338669999999851e-02 5.715778219999999576e-01
9.875000000000000000e+00 2.108531970000000061e-02 5.644204640000000106e-01
9.890000000000000568e+00 1.884439040000000093e-02 5.435791169999999450e-01
9.904999999999999361e+00 1.626567420000000000e-02 5.200683619999999507e-01
9.919999999999999929e+00 1.496564289999999936e-02 5.073149989999999887e-01
9.935000000000000497e+00 1.512328569999999914e-02 5.064884849999999883e-01
9.949999999999999289e+00 1.589393190000000164e-02 5.109121020000000346e-01
9.964999999999999858e+00 1.688025339999999971e-02 5.172398980000000313e-01
9.980000000000000426e+00 1.804687820000000151e-02 5.253038309999999989e-01
9.994999999999999218e+00 1.933705989999999833e-02 5.357214209999999754e-01
1.000999999999999979e+01 2.053290639999999848e-02 5.475962899999999856e-01
1.002500000000000036e+01 2.103600480000000078e-02 5.554538959999999470e-01
1.003999999999999915e+01 2.027600380000000105e-02 5.520939839999999821e-01
1.005499999999999972e+01 1.821533289999999888e-02 5.353115750000000395e-01
1.007000000000000028e+01 1.576431260000000015e-02 5.137153100000000361e-01
1.008500000000000085e+01 1.409163010000000042e-02 4.981521449999999906e-01
1.009999999999999964e+01 1.368446880000000025e-02 4.927657730000000180e-01
1.011500000000000021e+01 1.418937569999999954e-02 4.946790739999999964e-01
1.013000000000000078e+01 1.506747930000000048e-02 4.994998429999999989e-01
1.014499999999999957e+01 1.609236530000000137e-02 5.059889560000000452e-01
1.016000000000000014e+01 1.715657079999999973e-02 5.142737389999999520e-01
1.017500000000000071e+01 1.822832729999999957e-02 5.248946540000000160e-01
1.018999999999999950e+01 1.937067710000000068e-02 5.380705489999999536e-01
1.020500000000000007e+01 2.045448739999999876e-02 5.514417350000000440e-01
1.022000000000000064e+01 2.132956110000000169e-02 5.624865409999999510e-01
1.023499999999999943e+01 2.191939529999999831e-02 5.699789090000000336e-01
1.025000000000000000e+01 2.198367860000000062e-02 5.717787279999999583e-01
1.026500000000000057e+01 2.098765130000000007e-02 5.631093780000000493e-01
1.027999999999999936e+01 1.860636289999999943e-02 5.407820070000000090e-01
1.029499999999999993e+01 1.569262479999999904e-02 5.139220129999999553e-01
1.031000000000000050e+01 1.382515219999999947e-02 4.961023179999999866e-01
1.032499999999999929e+01 1.354281109999999969e-02 4.914552480000000112e-01
1.033999999999999986e+01 1.419652920000000033e-02 4.947865100000000127e-01
1.035500000000000043e+01 1.517832069999999929e-02 5.010663520000000482e-01
1.036999999999999922e+01 1.630887729999999994e-02 5.091799580000000436e-01
1.038499999999999979e+01 1.744902029999999965e-02 5.188229970000000080e-01
1.040000000000000036e+01 1.884099590000000088e-02 5.327707350000000508e-01
1.041499999999999915e+01 2.029141939999999991e-02 5.491831919999999867e-01
1.042999999999999972e+01 2.141469660000000150e-02 5.634021000000000168e-01
1.044500000000000028e+01 2.191912429999999870e-02 5.714727640000000219e-01
1.046000000000000085e+01 2.129828539999999854e-02 5.681267239999999719e-01
1.047499999999999964e+01 1.919992309999999855e-02 5.497512770000000382e-01
1.049000000000000021e+01 1.655876950000000070e-02 5.262908389999999548e-01
1.050500000000000078e+01 1.508369730000000061e-02 5.124339599999999662e-01
1.051999999999999957e+01 1.503754979999999929e-02 5.102871759999999535e-01
1.053500000000000014e+01 1.561433010000000052e-02 5.133472930000000378e-01
1.055000000000000071e+01 1.640568289999999943e-02 5.181890000000000107e-01
1.056499999999999950e+01 1.733971360000000073e-02 5.243023540000000260e-01
1.058000000000000007e+01 1.838044990000000170e-02 5.323707420000000079e-01
1.059500000000000064e+01 1.934628019999999962e-02 5.418974439999999504e-01
1.060999999999999943e+01 1.952222610000000150e-02 5.463304599999999622e-01
1.062500000000000000e+01 1.816332829999999995e-02 5.368261659999999935e-01
1.064000000000000057e+01 1.550619710000000068e-02 5.139741519999999619e-01
1.065499999999999936e+01 1.303075979999999967e-02 4.918925690000000017e-01
1.066999999999999993e+01 1.193807199999999923e-02 4.807889679999999832e-01
1.068500000000000050e+01 1.209948840000000039e-02 4.798179550000000182e-01
1.069999999999999929e+01 1.284877639999999939e-02 4.836216070000000089e-01
1.071499999999999986e+01 1.387698979999999957e-02 4.899481119999999912e-01
1.073000000000000043e+01 1.510928939999999984e-02 4.987787140000000119e-01
1.074499999999999922e+01 1.650102339999999848e-02 5.110451129999999953e-01
1.075999999999999979e+01 1.795696319999999860e-02 5.265617339999999480e-01
1.077500000000000036e+01 1.920955759999999971e-02 5.422080950000000010e-01
1.078999999999999915e+01 2.016579610000000106e-02 5.553331670000000164e-01
1.080499999999999972e+01 2.090912669999999904e-02 5.655876069999999922e-01
1.082000000000000028e+01 2.152462210000000153e-02 5.735009559999999507e-01
1.083500000000000085e+01 2.204248480000000135e-02 5.794930529999999802e-01
1.084999999999999964e+01 2.240997969999999895e-02 5.834406309999999873e-01
1.086500000000000021e+01 2.241864959999999990e-02 5.838602899999999485e-01
1.088000000000000078e+01 2.163254720000000117e-02 5.769944670000000109e-01
1.089499999999999957e+01 1.957301900000000053e-02 5.577963019999999661e-01
1.091000000000000014e+01 1.633726120000000143e-02 5.269110160000000098e-01
1.092500000000000071e+01 1.314739520000000016e-02 4.968421310000000202e-01
1.093999999999999950e+01 1.142060339999999979e-02 4.791567440000000233e-01
1.095500000000000007e+01 1.133710679999999985e-02 4.753110569999999813e-01
1.097000000000000064e+01 1.209667549999999918e-02 4.788750159999999867e-01
1.098499999999999943e+01 1.324174510000000055e-02 4.861723800000000151e-01
1.100000000000000000e+01 1.477576499999999973e-02 4.975402230000000037e-01
1.101500000000000057e+01 1.624653519999999865e-02 5.102509410000000134e-01
1.102999999999999936e+01 1.734604639999999878e-02 5.223670169999999890e-01
1.104499999999999993e+01 1.808261959999999877e-02 5.332040160000000029e-01
1.106000000000000050e+01 1.853190539999999970e-02 5.417714630000000087e-01
1.107499999999999929e+01 1.878744400000000037e-02 5.476692210000000394e-01
1.108999999999999986e+01 1.894138849999999971e-02 5.513353090000000511e-01
1.110500000000000043e+01 1.901568010000000142e-02 5.531512020000000085e-01
1.111999999999999922e+01 1.901802439999999983e-02 5.534498820000000041e-01
1.113499999999999979e+01 1.900353830000000091e-02 5.531955490000000086e-01
1.115000000000000036e+01 1.901357329999999943e-02 5.532643529999999865e-01
1.116499999999999915e+01 1.905861270000000149e-02 5.539611840000000509e-01
1.117999999999999972e+01 1.916808620000000005e-02 5.553910549999999668e-01
1.119500000000000028e+01 1.936224120000000146e-02 5.576507410000000053e-01
1.121000000000000085e+01 1.972330720000000162e-02 5.612880949999999869e-01
1.122499999999999964e+01 2.027775269999999852e-02 5.665900929999999613e-01
1.124000000000000021e+01 2.089587860000000075e-02 5.725309950000000425e-01
1.125500000000000078e+01 2.135169060000000063e-02 5.771865929999999700e-01
1.126999999999999957e+01 2.143810430000000003e-02 5.784408720000000503e-01
1.128500000000000014e+01 2.092942539999999990e-02 5.740679130000000407e-01
1.130000000000000071e+01 1.975670020000000124e-02 5.634953059999999736e-01
1.131499999999999950e+01 1.836176839999999894e-02 5.508866449999999526e-01
1.133000000000000007e+01 1.757710109999999909e-02 5.430581799999999459e-01
1.134500000000000064e+01 1.768739500000000159e-02 5.426864670000000057e-01
1.135999999999999943e+01 1.827166419999999916e-02 5.463473989999999558e-01
1.137500000000000000e+01 1.875827659999999841e-02 5.493161450000000334e-01
1.139000000000000057e+01 1.883328630000000170e-02 5.487687470000000012e-01
1.140499999999999936e+01 1.802417389999999911e-02 5.405296729999999883e-01
1.141999999999999993e+01 1.603698939999999989e-02 5.219012320000000482e-01
1.143500000000000050e+01 1.364385629999999988e-02 5.005490259999999525e-01
1.144999999999999929e+01 1.230120919999999965e-02 4.883251370000000202e-01
1.146499999999999986e+01 1.240968190000000040e-02 4.877798810000000262e-01
1.148000000000000043e+01 1.331478059999999936e-02 4.935684900000000264e-01
1.149499999999999922e+01 1.453216610000000047e-02 5.019268639999999726e-01
1.150999999999999979e+01 1.599239280000000138e-02 5.126818869999999473e-01
1.152500000000000036e+01 1.732505109999999890e-02 5.238451480000000382e-01
1.153999999999999915e+01 1.877810879999999849e-02 5.381067769999999806e-01
1.155499999999999972e+01 2.030535990000000013e-02 5.550167740000000460e-01
1.157000000000000028e+01 2.144058260000000077e-02 5.694334880000000432e-01
1.158500000000000085e+01 2.181808630000000096e-02 5.765842960000000517e-01
1.159999999999999964e+01 2.086995809999999882e-02 5.702587759999999673e-01
1.161500000000000021e+01 1.841384650000000081e-02 5.482959309999999586e-01
1.163000000000000078e+01 1.569652499999999937e-02 5.238976829999999474e-01
1.164499999999999957e+01 1.433974210000000041e-02 5.106570249999999866e-01
1.166000000000000014e+01 1.436349009999999919e-02 5.088188369999999683e-01
1.167500000000000071e+01 1.496139670000000074e-02 5.118473580000000300e-01
1.168999999999999950e+01 1.581570770000000070e-02 5.169533800000000179e-01
1.170500000000000007e+01 1.688962180000000077e-02 5.242453820000000375e-01
1.172000000000000064e+01 1.812145470000000105e-02 5.342394099999999701e-01
1.173499999999999943e+01 1.929505629999999847e-02 5.461261080000000545e-01
1.175000000000000000e+01 1.970392359999999926e-02 5.533716829999999476e-01
1.176500000000000057e+01 1.864883050000000139e-02 5.472983000000000153e-01
1.177999999999999936e+01 1.620026620000000056e-02 5.269794939999999928e-01
1.179499999999999993e+01 1.377672140000000059e-02 5.059451659999999462e-01
1.181000000000000050e+01 1.271175310000000058e-02 4.956250420000000156e-01
1.182499999999999929e+01 1.292166070000000042e-02 4.954755120000000068e-01
1.183999999999999986e+01 1.370947389999999967e-02 4.998976929999999763e-01
1.185500000000000043e+01 1.474030580000000069e-02 5.064126740000000071e-01
1.186999999999999922e+01 1.590980289999999880e-02 5.147194910000000290e-01
1.188499999999999979e+01 1.691739529999999880e-02 5.233377649999999548e-01
1.190000000000000036e+01 1.764026590000000033e-02 5.319169740000000424e-01
1.191499999999999915e+01 1.822917549999999998e-02 5.410063170000000143e-01
1.192999999999999972e+01 1.885513919999999913e-02 5.503288570000000046e-01
1.194500000000000028e+01 1.952239030000000111e-02 5.591043089999999660e-01
1.196000000000000085e+01 2.019614930000000058e-02 5.667647679999999744e-01
1.197499999999999964e+01 2.083467149999999879e-02 5.732600989999999674e-01
1.199000000000000021e+01 2.141425500000000010e-02 5.786353979999999675e-01
1.200500000000000078e+01 2.174239010000000166e-02 5.818650250000000357e-01
1.201999999999999957e+01 2.134726359999999934e-02 5.789420779999999711e-01
1.203500000000000014e+01 1.963450929999999844e-02 5.636214179999999851e-01
1.205000000000000071e+01 1.673536880000000074e-02 5.368457979999999852e-01
1.206499999999999950e+01 1.404848489999999984e-02 5.123292560000000107e-01
1.208000000000000007e+01 1.287288349999999963e-02 4.999132439999999789e-01
1.209500000000000064e+01 1.311806299999999925e-02 4.994105770000000222e-01
1.210999999999999943e+01 1.401163239999999970e-02 5.043806629999999513e-01
1.212500000000000000e+01 1.513927269999999943e-02 5.116031189999999951e-01
1.214000000000000057e+01 1.644122530000000082e-02 5.210010330000000023e-01
1.215499999999999936e+01 1.786454419999999876e-02 5.333063970000000431e-01
1.216999999999999993e+01 1.929858900000000141e-02 5.481638429999999840e-01
1.218500000000000050e+01 2.021950650000000141e-02 5.604908549999999545e-01
1.219999999999999929e+01 2.006209999999999938e-02 5.630935809999999542e-01
1.221499999999999986e+01 1.837127859999999890e-02 5.500541249999999494e-01
1.223000000000000043e+01 1.562241879999999930e-02 5.255458819999999642e-01
1.224499999999999922e+01 1.329051309999999993e-02 5.042304549999999663e-01
1.225999999999999979e+01 1.239521359999999975e-02 4.944611309999999982e-01
1.227500000000000036e+01 1.267023580000000045e-02 4.943219079999999765e-01
1.228999999999999915e+01 1.345219920000000069e-02 4.983972440000000170e-01
1.230499999999999972e+01 1.451871029999999944e-02 5.050708019999999854e-01
1.232000000000000028e+01 1.577444340000000098e-02 5.141543280000000493e-01
1.233500000000000085e+01 1.685157350000000137e-02 5.239807939999999720e-01
1.234999999999999964e+01 1.763367030000000113e-02 5.338635149999999552e-01
1.236500000000000021e+01 1.825575009999999901e-02 5.432390630000000220e-01
1.238000000000000078e+01 1.865967790000000112e-02 5.509322319999999662e-01
1.239499999999999957e+01 1.902217449999999907e-02 5.567414410000000036e-01
1.241000000000000014e+01 1.927412230000000171e-02 5.605728989999999579e-01
1.242500000000000071e+01 1.947658630000000113e-02 5.626733280000000281e-01
1.243999999999999950e+01 1.955079300000000034e-02 5.631272680000000141e-01
1.245500000000000007e+01 1.950818030000000050e-02 5.626941009999999466e-01
1.247000000000000064e+01 1.934783290000000044e-02 5.618353529999999818e-01
1.248499999999999943e+01 1.929577229999999977e-02 5.611920540000000512e-01
1.250000000000000000e+01 1.925229919999999970e-02 5.614349419999999924e-01
1.251500000000000057e+01 1.945331289999999852e-02 5.628296990000000166e-01
1.252999999999999936e+01 1.967716610000000074e-02 5.652211520000000045e-01
1.254499999999999993e+01 2.010318869999999994e-02 5.684800650000000344e-01
1.256000000000000050e+01 2.054415360000000010e-02 5.724516349999999587e-01
1.257499999999999929e+01 2.104854369999999836e-02 5.766257080000000146e-01
1.258999999999999986e+01 2.138610219999999978e-02 5.798457209999999806e-01
1.260500000000000043e+01 2.127233929999999829e-02 5.794273530000000338e-01
1.261999999999999922e+01 2.023838470000000056e-02 5.706880960000000336e-01
1.263499999999999979e+01 1.800455050000000085e-02 5.491014680000000370e-01
1.265000000000000036e+01 1.469990300000000027e-02 5.179304150000000329e-01
1.266499999999999915e+01 1.170793349999999997e-02 4.896054779999999829e-01
1.267999999999999972e+01 1.016964979999999963e-02 4.735367839999999884e-01
1.269500000000000028e+01 1.027912060000000030e-02 4.713685870000000055e-01
1.271000000000000085e+01 1.130111190000000071e-02 4.769199470000000107e-01
1.272499999999999964e+01 1.270386759999999997e-02 4.863622570000000200e-01
1.274000000000000021e+01 1.450099520000000010e-02 5.004101979999999728e-01
1.275500000000000078e+01 1.613216040000000143e-02 5.154191780000000334e-01
1.276999999999999957e+01 1.727872709999999853e-02 5.290227520000000405e-01
1.278500000000000014e+01 1.817768289999999870e-02 5.420512100000000055e-01
1.280000000000000071e+01 1.897837999999999956e-02 5.541127559999999841e-01
1.281499999999999950e+01 1.965177610000000061e-02 5.639975369999999932e-01
1.283000000000000007e+01 2.013989420000000113e-02 5.709112530000000074e-01
1.284500000000000064e+01 2.030138940000000142e-02 5.738797700000000113e-01
1.285999999999999943e+01 2.014167630000000125e-02 5.732075070000000050e-01
1.287500000000000000e+01 2.000120270000000158e-02 5.721320410000000356e-01
1.289000000000000057e+01 2.009370300000000095e-02 5.729615420000000459e-01
1.290499999999999936e+01 2.032796889999999995e-02 5.752707190000000415e-01
1.291999999999999993e+01 2.066260950000000166e-02 5.784175320000000120e-01
1.293500000000000050e+01 2.108951439999999858e-02 5.822550499999999962e-01
1.294999999999999929e+01 2.161362940000000066e-02 5.869492250000000189e-01
1.296499999999999986e+01 2.228297569999999894e-02 5.930045240000000328e-01
1.298000000000000043e+01 2.307019370000000166e-02 6.005706200000000550e-01
1.299499999999999922e+01 2.384207890000000080e-02 6.085943809999999621e-01
1.300999999999999979e+01 2.443584780000000040e-02 6.154195709999999986e-01
1.302500000000000036e+01 2.475519680000000042e-02 6.199539990000000333e-01
1.303999999999999915e+01 2.475096770000000113e-02 6.217607189999999617e-01
1.305499999999999972e+01 2.444675890000000060e-02 6.206855770000000438e-01
1.307000000000000028e+01 2.382259730000000145e-02 6.161929550000000422e-01
1.308500000000000085e+01 2.264188090000000125e-02 6.056624510000000461e-01
1.309999999999999964e+01 2.037994989999999951e-02 5.837478179999999739e-01
1.311500000000000021e+01 1.689917239999999890e-02 5.486134169999999921e-01
1.313000000000000078e+01 1.291903470000000005e-02 5.094066849999999702e-01
1.314499999999999957e+01 9.857157079999999752e-03 4.783309170000000221e-01
1.316000000000000014e+01 8.758491909999999159e-03 4.637076989999999732e-01
1.317500000000000071e+01 9.430378680000000430e-03 4.641166999999999931e-01
1.318999999999999950e+01 1.071243780000000027e-02 4.709776820000000086e-01
1.320500000000000007e+01 1.241499859999999934e-02 4.824754600000000226e-01
1.322000000000000064e+01 1.434429620000000037e-02 4.981797150000000229e-01
1.323499999999999943e+01 1.648834370000000146e-02 5.187258399999999936e-01
1.325000000000000000e+01 1.860906669999999943e-02 5.418758280000000038e-01
1.326500000000000057e+01 2.041090359999999868e-02 5.635605160000000113e-01
1.327999999999999936e+01 2.154772489999999888e-02 5.789857179999999826e-01
1.329499999999999993e+01 2.159052159999999901e-02 5.832199550000000121e-01
1.331000000000000050e+01 2.015448040000000079e-02 5.721252350000000098e-01
1.332499999999999929e+01 1.753161569999999933e-02 5.485679030000000234e-01
1.333999999999999986e+01 1.501895110000000047e-02 5.259450100000000461e-01
1.335500000000000043e+01 1.375758099999999963e-02 5.133905189999999896e-01
1.336999999999999922e+01 1.369082140000000072e-02 5.106494029999999462e-01
1.338499999999999979e+01 1.421546100000000042e-02 5.127951699999999668e-01
1.340000000000000036e+01 1.498668899999999922e-02 5.170869489999999624e-01
1.341499999999999915e+01 1.587997949999999867e-02 5.229108869999999909e-01
1.342999999999999972e+01 1.684845730000000125e-02 5.309899329999999695e-01
1.344500000000000028e+01 1.796848740000000014e-02 5.427197160000000187e-01
1.346000000000000085e+01 1.915794029999999884e-02 5.564589859999999888e-01
1.347499999999999964e+01 2.014961629999999920e-02 5.688331620000000033e-01
1.349000000000000021e+01 2.089740489999999951e-02 5.782198060000000028e-01
1.350500000000000078e+01 2.126532089999999889e-02 5.834173009999999993e-01
1.351999999999999957e+01 2.080469520000000072e-02 5.805142749999999685e-01
1.353500000000000014e+01 1.896627359999999984e-02 5.641527050000000321e-01
1.355000000000000071e+01 1.600862039999999958e-02 5.371496310000000163e-01
1.356499999999999950e+01 1.348170559999999941e-02 5.141058609999999973e-01
1.358000000000000007e+01 1.257349099999999914e-02 5.041629239999999568e-01
1.359500000000000064e+01 1.298141459999999948e-02 5.050270650000000527e-01
1.360999999999999943e+01 1.391713860000000011e-02 5.104455190000000142e-01
1.362500000000000000e+01 1.511691109999999984e-02 5.181690780000000052e-01
1.364000000000000057e+01 1.646009749999999966e-02 5.280929060000000286e-01
1.365499999999999936e+01 1.801824860000000167e-02 5.419067499999999926e-01
1.366999999999999993e+01 1.968301550000000136e-02 5.592696059999999747e-01
1.368500000000000050e+01 2.120180639999999853e-02 5.769842899999999553e-01
1.369999999999999929e+01 2.230212440000000143e-02 5.910245929999999870e-01
1.371499999999999986e+01 2.260733909999999847e-02 5.968164070000000487e-01
1.373000000000000043e+01 2.177038489999999840e-02 5.908363709999999713e-01
1.374499999999999922e+01 2.020079890000000059e-02 5.773272029999999555e-01
1.375999999999999979e+01 1.899499060000000086e-02 5.662939799999999746e-01
1.377500000000000036e+01 1.852300750000000079e-02 5.612272139999999743e-01
1.378999999999999915e+01 1.840056430000000173e-02 5.591284749999999582e-01
1.380499999999999972e+01 1.787894929999999868e-02 5.524092710000000350e-01
1.382000000000000028e+01 1.640486899999999901e-02 5.353116940000000046e-01
1.383500000000000085e+01 1.444836579999999975e-02 5.145405269999999698e-01
1.384999999999999964e+01 1.317170479999999963e-02 5.014373189999999925e-01
1.386500000000000021e+01 1.309407460000000002e-02 4.999868470000000120e-01
1.388000000000000078e+01 1.392742750000000064e-02 5.074598500000000456e-01
1.389499999999999957e+01 1.498754350000000048e-02 5.161826849999999745e-01
1.391000000000000014e+01 1.570763370000000103e-02 5.215151359999999903e-01
1.392500000000000071e+01 1.593013269999999856e-02 5.223827509999999785e-01
1.393999999999999950e+01 1.529862939999999949e-02 5.168835320000000344e-01
1.395500000000000007e+01 1.394902530000000085e-02 5.068301990000000368e-01
1.397000000000000064e+01 1.299582910000000001e-02 5.003913620000000062e-01
1.398499999999999943e+01 1.294788619999999967e-02 5.008805899999999589e-01
1.400000000000000000e+01 1.347354629999999998e-02 5.056742429999999677e-01
1.401500000000000057e+01 1.444622570000000071e-02 5.128925920000000360e-01
1.402999999999999936e+01 1.557329799999999931e-02 5.215263190000000160e-01
1.404499999999999993e+01 1.679734089999999902e-02 5.313632590000000322e-01
1.406000000000000050e+01 1.805852629999999889e-02 5.428268899999999508e-01
1.407499999999999929e+01 1.928456649999999925e-02 5.554352670000000103e-01
1.408999999999999986e+01 2.018398360000000016e-02 5.661519210000000024e-01
1.410500000000000043e+01 2.033394419999999883e-02 5.704010569999999891e-01
1.411999999999999922e+01 1.929500179999999940e-02 5.627020640000000018e-01
1.413499999999999979e+01 1.694693300000000083e-02 5.417265119999999934e-01
1.415000000000000036e+01 1.435331570000000084e-02 5.184241259999999851e-01
1.416499999999999915e+01 1.294853429999999993e-02 5.047816779999999559e-01
1.417999999999999972e+01 1.286520940000000085e-02 5.020608589999999705e-01
1.419500000000000028e+01 1.346291500000000065e-02 5.050791629999999977e-01
1.421000000000000085e+01 1.439117869999999993e-02 5.107295219999999913e-01
1.422499999999999964e+01 1.542813099999999944e-02 5.179393939999999974e-01
1.424000000000000021e+01 1.640334569999999867e-02 5.260940229999999662e-01
1.425500000000000078e+01 1.738408820000000160e-02 5.360149640000000382e-01
1.426999999999999957e+01 1.840041629999999984e-02 5.483458500000000235e-01
1.428500000000000014e+01 1.942796739999999925e-02 5.607994280000000442e-01
1.430000000000000071e+01 2.030145239999999948e-02 5.712140220000000435e-01
1.431499999999999950e+01 2.103896029999999945e-02 5.795884510000000045e-01
1.433000000000000007e+01 2.161661939999999851e-02 5.857815269999999686e-01
1.434500000000000064e+01 2.178230340000000126e-02 5.879599229999999954e-01
1.435999999999999943e+01 2.102674189999999971e-02 5.817252189999999601e-01
1.437500000000000000e+01 1.888604539999999901e-02 5.621245559999999974e-01
1.439000000000000057e+01 1.579557519999999840e-02 5.335527599999999593e-01
1.440499999999999936e+01 1.329355049999999920e-02 5.102472949999999896e-01
1.441999999999999993e+01 1.240810319999999939e-02 5.002001069999999494e-01
1.443500000000000050e+01 1.282233330000000053e-02 5.010220069999999915e-01
1.444999999999999929e+01 1.375322340000000032e-02 5.062828169999999961e-01
1.446499999999999986e+01 1.493923469999999983e-02 5.139898299999999809e-01
1.448000000000000043e+01 1.625345829999999894e-02 5.237797859999999694e-01
1.449499999999999922e+01 1.755009150000000004e-02 5.355480809999999536e-01
1.450999999999999979e+01 1.893881290000000092e-02 5.504546230000000318e-01
1.452500000000000036e+01 2.005236020000000091e-02 5.643820569999999925e-01
1.453999999999999915e+01 2.041128669999999964e-02 5.715951599999999910e-01
1.455499999999999972e+01 1.956936440000000069e-02 5.666709220000000213e-01
1.457000000000000028e+01 1.727392289999999872e-02 5.465777469999999472e-01
1.458500000000000085e+01 1.437903079999999952e-02 5.198981990000000053e-01
1.459999999999999964e+01 1.243020769999999935e-02 5.009656869999999929e-01
1.461500000000000021e+01 1.201965139999999939e-02 4.948103159999999723e-01
1.463000000000000078e+01 1.253371969999999939e-02 4.965469499999999869e-01
1.464499999999999957e+01 1.346131769999999936e-02 5.019757459999999449e-01
1.466000000000000014e+01 1.466981799999999940e-02 5.103171300000000077e-01
1.467500000000000071e+01 1.601232840000000116e-02 5.212472179999999566e-01
1.468999999999999950e+01 1.713846830000000099e-02 5.327276909999999477e-01
1.470500000000000007e+01 1.799862010000000123e-02 5.441100540000000096e-01
1.472000000000000064e+01 1.883118389999999948e-02 5.558838069999999520e-01
1.473499999999999943e+01 1.971207950000000014e-02 5.675308620000000248e-01
1.475000000000000000e+01 2.055444190000000129e-02 5.776359309999999914e-01
1.476500000000000057e+01 2.121881260000000116e-02 5.850883380000000411e-01
1.477999999999999936e+01 2.146184010000000073e-02 5.879212449999999812e-01
1.479499999999999993e+01 2.073592599999999828e-02 5.818115879999999907e-01
1.481000000000000050e+01 1.865027409999999927e-02 5.620461180000000390e-01
1.482499999999999929e+01 1.560777829999999977e-02 5.332456460000000176e-01
1.483999999999999986e+01 1.298189439999999917e-02 5.090443599999999735e-01
1.485500000000000043e+01 1.182685699999999965e-02 4.971937189999999784e-01
1.486999999999999922e+01 1.201838990000000072e-02 4.964418130000000096e-01
1.488499999999999979e+01 1.285258889999999973e-02 5.009155969999999902e-01
1.490000000000000036e+01 1.394764180000000048e-02 5.077670920000000310e-01
1.491499999999999915e+01 1.517328960000000060e-02 5.166287179999999868e-01
1.492999999999999972e+01 1.650657440000000142e-02 5.285061559999999492e-01
1.494500000000000028e+01 1.797996719999999868e-02 5.440344809999999587e-01
1.496000000000000085e+01 1.934851309999999908e-02 5.603004230000000474e-01
1.497499999999999964e+01 2.037148940000000144e-02 5.735846999999999474e-01
1.499000000000000021e+01 2.087528240000000035e-02 5.813664419999999833e-01
1.500500000000000078e+01 2.048977160000000144e-02 5.798950640000000156e-01
1.501999999999999957e+01 1.871824700000000036e-02 5.641232000000000468e-01
1.503500000000000014e+01 1.579281990000000122e-02 5.365936810000000445e-01
1.505000000000000071e+01 1.310208279999999954e-02 5.113304100000000130e-01
1.506499999999999950e+01 1.180945849999999984e-02 4.977770590000000217e-01
1.508000000000000007e+01 1.187067900000000030e-02 4.955384789999999762e-01
1.509500000000000064e+01 1.262923999999999991e-02 4.991020310000000015e-01
1.510999999999999943e+01 1.370490679999999961e-02 5.055754599999999765e-01
1.512500000000000000e+01 1.493186839999999932e-02 5.141406530000000030e-01
1.514000000000000057e+01 1.606201650000000161e-02 5.238527290000000169e-01
1.515499999999999936e+01 1.688311970000000092e-02 5.336132070000000338e-01
1.516999999999999993e+01 1.754612159999999893e-02 5.435991449999999503e-01
1.518500000000000050e+01 1.831237059999999903e-02 5.542688639999999722e-01
1.519999999999999929e+01 1.913566109999999959e-02 5.643921360000000442e-01
1.521499999999999986e+01 1.989522999999999986e-02 5.728660309999999978e-01
1.523000000000000043e+01 2.055599569999999945e-02 5.796328149999999679e-01
1.524499999999999922e+01 2.107698699999999842e-02 5.846541389999999616e-01
1.525999999999999979e+01 2.126510959999999839e-02 5.867144469999999723e-01
1.527500000000000036e+01 2.071950989999999868e-02 5.823173400000000166e-01
1.528999999999999915e+01 1.894896919999999874e-02 5.662172709999999665e-01
1.530499999999999972e+01 1.603776910000000167e-02 5.389387399999999717e-01
1.532000000000000028e+01 1.320230749999999967e-02 5.125073359999999800e-01
1.533500000000000085e+01 1.170486710000000034e-02 4.972456909999999897e-01
1.534999999999999964e+01 1.171525099999999944e-02 4.945183120000000154e-01
1.536500000000000021e+01 1.256106350000000052e-02 4.988239660000000075e-01
1.538000000000000078e+01 1.369971459999999933e-02 5.059609819999999480e-01
1.539499999999999957e+01 1.496857579999999986e-02 5.150711900000000121e-01
1.541000000000000014e+01 1.605773580000000034e-02 5.245091020000000048e-01
1.542500000000000071e+01 1.691310429999999879e-02 5.344896980000000131e-01
1.543999999999999950e+01 1.775949469999999961e-02 5.460863099999999637e-01
1.545500000000000007e+01 1.861093029999999829e-02 5.579132890000000344e-01
1.547000000000000064e+01 1.934216990000000094e-02 5.678063679999999502e-01
1.548499999999999943e+01 1.999070459999999910e-02 5.756329709999999933e-01
1.550000000000000000e+01 2.063369259999999969e-02 5.823062350000000054e-01
1.551500000000000057e+01 2.125208270000000094e-02 5.881800109999999471e-01
1.552999999999999936e+01 2.167741379999999982e-02 5.922913739999999816e-01
1.554499999999999993e+01 2.150536590000000012e-02 5.911581129999999851e-01
1.556000000000000050e+01 2.018664779999999881e-02 5.792221149999999819e-01
1.557499999999999929e+01 1.764350129999999947e-02 5.550504920000000064e-01
1.558999999999999986e+01 1.482099069999999984e-02 5.287181629999999632e-01
1.560500000000000043e+01 1.304469530000000078e-02 5.112347099999999811e-01
1.561999999999999922e+01 1.271702559999999919e-02 5.059706529999999924e-01
1.563499999999999979e+01 1.340996440000000005e-02 5.092385000000000383e-01
1.565000000000000036e+01 1.447843679999999932e-02 5.157234259999999848e-01
1.566499999999999915e+01 1.576409590000000041e-02 5.244603479999999651e-01
1.567999999999999972e+01 1.724156669999999877e-02 5.363487380000000471e-01
1.569500000000000028e+01 1.878025469999999864e-02 5.511320589999999520e-01
1.571000000000000085e+01 1.989379819999999993e-02 5.645015749999999777e-01
1.572499999999999964e+01 1.986658369999999910e-02 5.682642959999999466e-01
1.574000000000000021e+01 1.820900950000000143e-02 5.557879279999999866e-01
1.575500000000000078e+01 1.576426809999999928e-02 5.351319970000000259e-01
1.576999999999999957e+01 1.431931690000000021e-02 5.219804359999999921e-01
1.578500000000000014e+01 1.429266809999999929e-02 5.200343910000000403e-01
1.580000000000000071e+01 1.493116750000000013e-02 5.234533329999999651e-01
1.581499999999999950e+01 1.576573129999999864e-02 5.284173800000000476e-01
1.583000000000000007e+01 1.677789609999999834e-02 5.348936840000000359e-01
1.584500000000000064e+01 1.792073480000000094e-02 5.434668809999999572e-01
1.585999999999999943e+01 1.889061870000000032e-02 5.525793150000000153e-01
1.587500000000000000e+01 1.895050640000000078e-02 5.556285410000000313e-01
1.589000000000000057e+01 1.748799679999999898e-02 5.450376649999999490e-01
1.590499999999999936e+01 1.506564519999999997e-02 5.249795590000000400e-01
1.591999999999999993e+01 1.323617000000000023e-02 5.092560259999999728e-01
1.593500000000000050e+01 1.277230470000000062e-02 5.043307980000000246e-01
1.594999999999999929e+01 1.325768979999999986e-02 5.068737749999999709e-01
1.596499999999999986e+01 1.408975760000000070e-02 5.121274559999999809e-01
1.598000000000000043e+01 1.501796830000000013e-02 5.183359509999999615e-01
1.599499999999999922e+01 1.590522189999999877e-02 5.252920819999999935e-01
1.601000000000000156e+01 1.683702759999999854e-02 5.345485030000000082e-01
1.602499999999999858e+01 1.796413250000000045e-02 5.474424530000000511e-01
1.603999999999999915e+01 1.911431380000000110e-02 5.612665510000000024e-01
1.605499999999999972e+01 2.010359330000000000e-02 5.732032989999999995e-01
1.607000000000000028e+01 2.094798339999999828e-02 5.827480819999999451e-01
1.608500000000000085e+01 2.153788020000000150e-02 5.891510490000000377e-01
1.610000000000000142e+01 2.145067540000000078e-02 5.888446130000000167e-01
1.611499999999999844e+01 2.005172319999999966e-02 5.758169829999999489e-01
1.612999999999999901e+01 1.731081010000000073e-02 5.500222249999999757e-01
1.614499999999999957e+01 1.465339570000000029e-02 5.256884499999999738e-01
1.616000000000000014e+01 1.345806710000000024e-02 5.136448780000000269e-01
1.617500000000000071e+01 1.364566799999999969e-02 5.132169749999999642e-01
1.619000000000000128e+01 1.441493370000000024e-02 5.176611439999999620e-01
1.620499999999999829e+01 1.539559019999999986e-02 5.239597599999999966e-01
1.621999999999999886e+01 1.651829460000000041e-02 5.319314339999999808e-01
1.623499999999999943e+01 1.780436170000000012e-02 5.430083869999999813e-01
1.625000000000000000e+01 1.910920660000000118e-02 5.566801580000000360e-01
1.626500000000000057e+01 1.985995620000000073e-02 5.672468200000000405e-01
1.628000000000000114e+01 1.938781109999999919e-02 5.667177690000000378e-01
1.629500000000000171e+01 1.733686699999999886e-02 5.498570699999999478e-01
1.630999999999999872e+01 1.451508469999999995e-02 5.246889089999999811e-01
1.632499999999999929e+01 1.255279439999999920e-02 5.064094599999999780e-01
1.633999999999999986e+01 1.213805270000000054e-02 5.005913640000000386e-01
1.635500000000000043e+01 1.266758670000000045e-02 5.025825590000000398e-01
1.637000000000000099e+01 1.359012639999999938e-02 5.077939160000000118e-01
1.638500000000000156e+01 1.477418680000000019e-02 5.155629000000000461e-01
1.639999999999999858e+01 1.607709759999999960e-02 5.255912179999999712e-01
1.641499999999999915e+01 1.718703020000000165e-02 5.362684730000000233e-01
1.642999999999999972e+01 1.807541940000000069e-02 5.473513180000000311e-01
1.644500000000000028e+01 1.889420630000000073e-02 5.586774020000000451e-01
1.646000000000000085e+01 1.970117500000000132e-02 5.693914979999999959e-01
1.647500000000000142e+01 2.044684550000000142e-02 5.785321900000000017e-01
1.648999999999999844e+01 2.106310869999999946e-02 5.854959990000000447e-01
1.650499999999999901e+01 2.138101400000000027e-02 5.890164679999999597e-01
1.651999999999999957e+01 2.102858640000000029e-02 5.859782350000000140e-01
1.653500000000000014e+01 1.947932590000000033e-02 5.715003010000000438e-01
1.655000000000000071e+01 1.663128059999999936e-02 5.443946800000000197e-01
1.656500000000000128e+01 1.355851890000000018e-02 5.156967649999999459e-01
1.657999999999999829e+01 1.169359380000000066e-02 4.973054270000000221e-01
1.659499999999999886e+01 1.142076359999999978e-02 4.922321179999999963e-01
1.660999999999999943e+01 1.213323409999999929e-02 4.953488589999999747e-01
1.662500000000000000e+01 1.323288509999999939e-02 5.020297449999999717e-01
1.664000000000000057e+01 1.455584639999999916e-02 5.113065759999999571e-01
1.665500000000000114e+01 1.588471270000000116e-02 5.223027759999999686e-01
1.667000000000000171e+01 1.706203449999999996e-02 5.345804840000000224e-01
1.668499999999999872e+01 1.826537640000000171e-02 5.491338789999999914e-01
1.669999999999999929e+01 1.944836180000000109e-02 5.639510129999999455e-01
1.671499999999999986e+01 2.040075759999999960e-02 5.760044029999999982e-01
1.673000000000000043e+01 2.105894909999999828e-02 5.842786690000000283e-01
1.674500000000000099e+01 2.118334759999999928e-02 5.868854089999999690e-01
1.676000000000000156e+01 2.025848499999999969e-02 5.791482150000000217e-01
1.677499999999999858e+01 1.789746899999999918e-02 5.569375779999999887e-01
1.678999999999999915e+01 1.471961209999999957e-02 5.270835019999999815e-01
1.680499999999999972e+01 1.223164960000000002e-02 5.038178840000000491e-01
1.682000000000000028e+01 1.133720149999999961e-02 4.938484180000000112e-01
1.683500000000000085e+01 1.170583189999999975e-02 4.942199110000000117e-01
1.685000000000000142e+01 1.259305110000000054e-02 4.992334649999999874e-01
1.686499999999999844e+01 1.378490859999999957e-02 5.069494749999999827e-01
1.687999999999999901e+01 1.509022919999999934e-02 5.167758959999999568e-01
1.689499999999999957e+01 1.626093949999999830e-02 5.278433940000000213e-01
1.691000000000000014e+01 1.725632009999999994e-02 5.398256190000000343e-01
1.692500000000000071e+01 1.813452039999999960e-02 5.518783240000000312e-01
1.694000000000000128e+01 1.889396470000000161e-02 5.625030330000000411e-01
1.695499999999999829e+01 1.954125060000000066e-02 5.709975179999999817e-01
1.696999999999999886e+01 2.011001369999999844e-02 5.777263609999999661e-01
1.698499999999999943e+01 2.062821999999999920e-02 5.832367880000000060e-01
1.700000000000000000e+01 2.111065280000000086e-02 5.879728939999999682e-01
1.701500000000000057e+01 2.147372120000000037e-02 5.917018569999999977e-01
1.703000000000000114e+01 2.145765059999999932e-02 5.923058559999999639e-01
1.704500000000000171e+01 2.057141209999999859e-02 5.848983199999999716e-01
1.705999999999999872e+01 1.837770819999999874e-02 5.644747820000000083e-01
1.707499999999999929e+01 1.531613469999999928e-02 5.356734269999999798e-01
1.708999999999999986e+01 1.279863640000000052e-02 5.120800720000000528e-01
1.710500000000000043e+01 1.178420089999999976e-02 5.010595770000000337e-01
1.712000000000000099e+01 1.209009909999999959e-02 5.012590630000000047e-01
1.713500000000000156e+01 1.300408309999999922e-02 5.066347329999999483e-01
1.714999999999999858e+01 1.415411589999999997e-02 5.142235090000000231e-01
1.716499999999999915e+01 1.543505130000000052e-02 5.238184919999999689e-01
1.717999999999999972e+01 1.684668149999999850e-02 5.366175140000000177e-01
1.719500000000000028e+01 1.843878529999999974e-02 5.532531210000000144e-01
1.721000000000000085e+01 1.988124109999999875e-02 5.700066780000000444e-01
1.722500000000000142e+01 2.097702580000000011e-02 5.836216950000000514e-01
1.723999999999999844e+01 2.157600009999999929e-02 5.918339179999999589e-01
1.725499999999999901e+01 2.126245729999999903e-02 5.906092160000000479e-01
1.726999999999999957e+01 1.949496280000000137e-02 5.744504540000000548e-01
1.728500000000000014e+01 1.651474010000000131e-02 5.461247070000000425e-01
1.730000000000000071e+01 1.378906849999999955e-02 5.206647519999999529e-01
1.731500000000000128e+01 1.259209520000000027e-02 5.078189520000000456e-01
1.732999999999999829e+01 1.276173870000000057e-02 5.064191999999999583e-01
1.734499999999999886e+01 1.351166560000000016e-02 5.100491249999999921e-01
1.735999999999999943e+01 1.460221159999999969e-02 5.168010210000000271e-01
1.737500000000000000e+01 1.604703279999999954e-02 5.272991230000000362e-01
1.739000000000000057e+01 1.765940289999999926e-02 5.412601519999999944e-01
1.740500000000000114e+01 1.897052160000000168e-02 5.552872800000000497e-01
1.742000000000000171e+01 1.919598210000000166e-02 5.611423920000000454e-01
1.743499999999999872e+01 1.781004300000000110e-02 5.515122049999999776e-01
1.744999999999999929e+01 1.538368799999999953e-02 5.312850890000000437e-01
1.746499999999999986e+01 1.340512689999999972e-02 5.143306939999999772e-01
1.748000000000000043e+01 1.266350899999999988e-02 5.073607039999999957e-01
1.749500000000000099e+01 1.292104560000000013e-02 5.081877719999999821e-01
1.751000000000000156e+01 1.360744550000000073e-02 5.121682140000000105e-01
1.752499999999999858e+01 1.451751209999999938e-02 5.178309110000000048e-01
1.753999999999999915e+01 1.565345890000000018e-02 5.260998609999999465e-01
1.755499999999999972e+01 1.703354340000000008e-02 5.383235880000000195e-01
1.757000000000000028e+01 1.846468399999999857e-02 5.532622130000000027e-01
1.758500000000000085e+01 1.967908930000000084e-02 5.676023940000000101e-01
1.760000000000000142e+01 2.054610360000000066e-02 5.787113459999999598e-01
1.761499999999999844e+01 2.088696199999999850e-02 5.842087580000000502e-01
1.762999999999999901e+01 2.024571210000000038e-02 5.799372019999999850e-01
1.764499999999999957e+01 1.820538999999999838e-02 5.614084719999999917e-01
1.766000000000000014e+01 1.521099319999999998e-02 5.335446759999999955e-01
1.767500000000000071e+01 1.275163959999999971e-02 5.105411029999999961e-01
1.769000000000000128e+01 1.181206490000000046e-02 5.002645239999999882e-01
1.770499999999999829e+01 1.210722059999999947e-02 5.003900350000000108e-01
1.771999999999999886e+01 1.294894670000000005e-02 5.051878079999999605e-01
1.773499999999999943e+01 1.406340350000000010e-02 5.124644269999999446e-01
1.775000000000000000e+01 1.525124249999999966e-02 5.213524560000000196e-01
1.776500000000000057e+01 1.628552219999999939e-02 5.309971110000000216e-01
1.778000000000000114e+01 1.717705779999999932e-02 5.418526949999999953e-01
1.779500000000000171e+01 1.798030239999999849e-02 5.530996129999999900e-01
1.780999999999999872e+01 1.866674369999999847e-02 5.629562329999999726e-01
1.782499999999999929e+01 1.925030460000000040e-02 5.706956789999999557e-01
1.783999999999999986e+01 1.981321009999999910e-02 5.770561770000000035e-01
1.785500000000000043e+01 2.039957519999999885e-02 5.827708600000000017e-01
1.787000000000000099e+01 2.096095179999999877e-02 5.878815659999999665e-01
1.788500000000000156e+01 2.128832510000000164e-02 5.909366240000000214e-01
1.789999999999999858e+01 2.089904780000000073e-02 5.876665290000000486e-01
1.791499999999999915e+01 1.924232379999999895e-02 5.722771500000000122e-01
1.792999999999999972e+01 1.646375679999999980e-02 5.461906199999999600e-01
1.794500000000000028e+01 1.402971809999999965e-02 5.234917159999999958e-01
1.796000000000000085e+01 1.317108690000000012e-02 5.137528009999999812e-01
1.797500000000000142e+01 1.363763309999999930e-02 5.151243660000000002e-01
1.798999999999999844e+01 1.458239799999999989e-02 5.207130679999999456e-01
1.800499999999999901e+01 1.573199100000000072e-02 5.282336530000000252e-01
1.801999999999999957e+01 1.705214910000000042e-02 5.379070169999999873e-01
1.803500000000000014e+01 1.839526990000000042e-02 5.495029259999999471e-01
1.805000000000000071e+01 1.919056400000000023e-02 5.586937060000000121e-01
1.806500000000000128e+01 1.860633899999999952e-02 5.566364889999999566e-01
1.807999999999999829e+01 1.655097659999999957e-02 5.407185319999999740e-01
1.809499999999999886e+01 1.438197740000000079e-02 5.230772710000000103e-01
1.810999999999999943e+01 1.342313009999999973e-02 5.146031239999999674e-01
1.812500000000000000e+01 1.364548800000000076e-02 5.153231069999999470e-01
1.814000000000000057e+01 1.438303659999999942e-02 5.199415579999999704e-01
1.815500000000000114e+01 1.525929699999999979e-02 5.253975330000000277e-01
1.817000000000000171e+01 1.620965469999999936e-02 5.317282279999999695e-01
1.818499999999999872e+01 1.733733280000000071e-02 5.410323949999999993e-01
1.819999999999999929e+01 1.865263519999999994e-02 5.541516699999999851e-01
1.821499999999999986e+01 1.983578039999999917e-02 5.679019069999999836e-01
1.823000000000000043e+01 2.065587129999999980e-02 5.786999010000000165e-01
1.824500000000000099e+01 2.086003479999999979e-02 5.831883890000000292e-01
1.826000000000000156e+01 1.992250330000000166e-02 5.761666479999999479e-01
1.827499999999999858e+01 1.752021360000000083e-02 5.543490800000000496e-01
1.828999999999999915e+01 1.465579250000000056e-02 5.279775829999999726e-01
1.830499999999999972e+01 1.291550189999999924e-02 5.110843729999999807e-01
1.832000000000000028e+01 1.268609880000000009e-02 5.067641980000000546e-01
1.833500000000000085e+01 1.328409149999999934e-02 5.094760029999999551e-01
1.835000000000000142e+01 1.421144210000000081e-02 5.152184469999999683e-01
1.836499999999999844e+01 1.532648179999999971e-02 5.229020930000000122e-01
1.837999999999999901e+01 1.646467700000000048e-02 5.320594210000000324e-01
1.839499999999999957e+01 1.764577029999999866e-02 5.438686830000000194e-01
1.841000000000000014e+01 1.901148650000000079e-02 5.592324779999999773e-01
1.842500000000000071e+01 2.026664369999999979e-02 5.743656240000000190e-01
1.844000000000000128e+01 2.122770439999999842e-02 5.862427839999999613e-01
1.845499999999999829e+01 2.171672289999999894e-02 5.928593540000000051e-01
1.846999999999999886e+01 2.118674560000000096e-02 5.891342510000000532e-01
1.848499999999999943e+01 1.910559930000000142e-02 5.695130309999999474e-01
1.850000000000000000e+01 1.599110570000000092e-02 5.403042040000000101e-01
1.851500000000000057e+01 1.341268879999999927e-02 5.165804529999999950e-01
1.853000000000000114e+01 1.232756110000000037e-02 5.053460309999999733e-01
1.854500000000000171e+01 1.251246110000000036e-02 5.047562989999999639e-01
1.855999999999999872e+01 1.331325740000000035e-02 5.090295280000000089e-01
1.857499999999999929e+01 1.444575449999999962e-02 5.162151579999999518e-01
1.858999999999999986e+01 1.588208790000000120e-02 5.268047000000000146e-01
1.860500000000000043e+01 1.757320550000000120e-02 5.418690449999999936e-01
1.862000000000000099e+01 1.929801730000000118e-02 5.599571009999999571e-01
1.863500000000000156e+01 2.082291509999999873e-02 5.778017500000000028e-01
1.864999999999999858e+01 2.187052130000000094e-02 5.913225229999999888e-01
1.866499999999999915e+01 2.189690379999999909e-02 5.944083690000000475e-01
1.867999999999999972e+01 2.036894360000000154e-02 5.810142980000000401e-01
1.869500000000000028e+01 1.778264289999999942e-02 5.571762380000000459e-01
1.871000000000000085e+01 1.571810400000000010e-02 5.380088729999999986e-01
1.872500000000000142e+01 1.488092319999999996e-02 5.289972849999999838e-01
1.873999999999999844e+01 1.494323560000000023e-02 5.276902700000000168e-01
1.875499999999999901e+01 1.535429569999999938e-02 5.290488039999999836e-01
1.876999999999999957e+01 1.573254950000000166e-02 5.297897569999999723e-01
1.878500000000000014e+01 1.574350379999999924e-02 5.274649540000000414e-01
1.880000000000000071e+01 1.498116669999999956e-02 5.195586349999999909e-01
1.881500000000000128e+01 1.347601860000000040e-02 5.070479060000000482e-01
1.882999999999999829e+01 1.215234739999999924e-02 4.970653070000000118e-01
1.884499999999999886e+01 1.176836069999999922e-02 4.948320529999999939e-01
1.885999999999999943e+01 1.221436490000000000e-02 4.987390300000000276e-01
1.887500000000000000e+01 1.313283619999999936e-02 5.060011810000000221e-01
1.889000000000000057e+01 1.433346360000000048e-02 5.152565190000000239e-01
1.890500000000000114e+01 1.573023319999999892e-02 5.266046810000000189e-01
1.892000000000000171e+01 1.725174189999999913e-02 5.403269649999999924e-01
1.893499999999999872e+01 1.876722780000000118e-02 5.557293850000000202e-01
1.894999999999999929e+01 2.002806000000000031e-02 5.701797910000000469e-01
1.896499999999999986e+01 2.067621030000000096e-02 5.793388630000000372e-01
1.898000000000000043e+01 2.020401330000000037e-02 5.774604070000000089e-01
1.899500000000000099e+01 1.823677779999999943e-02 5.601698160000000426e-01
1.901000000000000156e+01 1.542454140000000008e-02 5.343776439999999850e-01
1.902499999999999858e+01 1.322727970000000045e-02 5.138354330000000081e-01
1.903999999999999915e+01 1.240697429999999997e-02 5.046963800000000555e-01
1.905499999999999972e+01 1.266668410000000057e-02 5.045806520000000184e-01
1.907000000000000028e+01 1.342123479999999917e-02 5.086008159999999556e-01
1.908500000000000085e+01 1.441958649999999960e-02 5.149263800000000169e-01
1.910000000000000142e+01 1.556832219999999996e-02 5.236396730000000277e-01
1.911499999999999844e+01 1.696907149999999850e-02 5.365873709999999797e-01
1.912999999999999901e+01 1.852899360000000162e-02 5.531443200000000227e-01
1.914499999999999957e+01 1.989660630000000124e-02 5.692480850000000148e-01
1.916000000000000014e+01 2.085527100000000161e-02 5.815099750000000123e-01
1.917500000000000071e+01 2.107671510000000067e-02 5.862597130000000156e-01
1.919000000000000128e+01 2.005840739999999872e-02 5.783439929999999451e-01
1.920499999999999829e+01 1.765279579999999918e-02 5.562887669999999618e-01
1.921999999999999886e+01 1.490524749999999968e-02 5.312441540000000240e-01
1.923499999999999943e+01 1.324906139999999961e-02 5.154579219999999573e-01
1.925000000000000000e+01 1.302621259999999989e-02 5.115667649999999789e-01
1.926500000000000057e+01 1.361501019999999951e-02 5.144353769999999715e-01
1.928000000000000114e+01 1.453596210000000083e-02 5.201240280000000160e-01
1.929500000000000171e+01 1.572615479999999941e-02 5.283513220000000121e-01
1.930999999999999872e+01 1.709444640000000112e-02 5.393751439999999731e-01
1.932499999999999929e+01 1.856352229999999950e-02 5.535271269999999522e-01
1.933999999999999986e+01 1.971519229999999998e-02 5.669911899999999783e-01
1.935500000000000043e+01 2.000650359999999947e-02 5.733313079999999839e-01
1.937000000000000099e+01 1.891612289999999863e-02 5.659561389999999692e-01
1.938500000000000156e+01 1.644013669999999996e-02 5.440882400000000008e-01
1.939999999999999858e+01 1.374446130000000002e-02 5.196092319999999765e-01
1.941499999999999915e+01 1.222827339999999971e-02 5.047205750000000046e-01
1.942999999999999972e+01 1.213225000000000067e-02 5.014526280000000114e-01
1.944500000000000028e+01 1.281576849999999969e-02 5.046108540000000531e-01
1.946000000000000085e+01 1.382413809999999930e-02 5.106360490000000363e-01
1.947500000000000142e+01 1.502542599999999971e-02 5.188634559999999452e-01
1.948999999999999844e+01 1.609875789999999987e-02 5.276685880000000495e-01
1.950499999999999901e+01 1.686947139999999887e-02 5.363221049999999934e-01
1.951999999999999957e+01 1.751123820000000109e-02 5.456884990000000490e-01
1.953500000000000014e+01 1.814821470000000173e-02 5.553448939999999778e-01
1.955000000000000071e+01 1.877791230000000131e-02 5.641431080000000042e-01
1.956500000000000128e+01 1.938647900000000160e-02 5.715366360000000423e-01
1.957999999999999829e+01 1.995590569999999841e-02 5.776659560000000360e-01
1.959499999999999886e+01 2.052316369999999945e-02 5.831335760000000423e-01
1.960999999999999943e+01 2.109987959999999954e-02 5.885240910000000270e-01
1.962500000000000000e+01 2.157525169999999909e-02 5.933396530000000224e-01
1.964000000000000057e+01 2.165151179999999856e-02 5.948804810000000165e-01
1.965500000000000114e+01 2.085181640000000058e-02 5.882045040000000169e-01
1.967000000000000171e+01 1.876105939999999847e-02 5.681590610000000208e-01
1.968499999999999872e+01 1.565841559999999952e-02 5.380109229999999743e-01
1.969999999999999929e+01 1.276994499999999956e-02 5.107571640000000412e-01
1.971499999999999986e+01 1.127965090000000031e-02 4.953305080000000027e-01
1.973000000000000043e+01 1.127691070000000004e-02 4.925333339999999893e-01
1.974500000000000099e+01 1.211145469999999960e-02 4.966789719999999964e-01
1.976000000000000156e+01 1.335071370000000084e-02 5.045669760000000004e-01
1.977499999999999858e+01 1.498851089999999990e-02 5.167578419999999673e-01
1.978999999999999915e+01 1.681306860000000153e-02 5.327844980000000508e-01
1.980499999999999972e+01 1.869434459999999923e-02 5.520213050000000177e-01
1.982000000000000028e+01 2.027469490000000096e-02 5.706758629999999499e-01
1.983500000000000085e+01 2.109774039999999865e-02 5.829045919999999992e-01
1.985000000000000142e+01 2.056250499999999828e-02 5.816796800000000323e-01
1.986499999999999844e+01 1.850799649999999852e-02 5.646104730000000016e-01
1.987999999999999901e+01 1.600195739999999908e-02 5.428335460000000001e-01
1.989499999999999957e+01 1.452789609999999981e-02 5.293657980000000540e-01
1.991000000000000014e+01 1.439279249999999948e-02 5.265907720000000403e-01
1.992500000000000071e+01 1.490660429999999918e-02 5.291186949999999722e-01
1.994000000000000128e+01 1.564496079999999970e-02 5.333370649999999991e-01
1.995499999999999829e+01 1.657155670000000011e-02 5.392352360000000067e-01
1.996999999999999886e+01 1.755147010000000091e-02 5.467246860000000153e-01
1.998499999999999943e+01 1.824310070000000061e-02 5.537082829999999678e-01
2.000000000000000000e+01 1.784783049999999829e-02 5.526042100000000401e-01
2.001500000000000057e+01 1.592337190000000027e-02 5.375328619999999447e-01
2.003000000000000114e+01 1.351753269999999944e-02 5.174262979999999512e-01
2.004500000000000171e+01 1.222886519999999942e-02 5.057755369999999973e-01
2.005999999999999872e+01 1.232510849999999929e-02 5.049051860000000058e-01
2.007499999999999929e+01 1.310127569999999970e-02 5.093986740000000513e-01
2.008999999999999986e+01 1.414606650000000028e-02 5.160313020000000250e-01
2.010500000000000043e+01 1.532882749999999947e-02 5.241657180000000027e-01
2.012000000000000099e+01 1.650704600000000091e-02 5.336253730000000139e-01
2.013500000000000156e+01 1.753264070000000105e-02 5.441073039999999583e-01
2.014999999999999858e+01 1.854153190000000159e-02 5.563332319999999553e-01
2.016499999999999915e+01 1.956058850000000002e-02 5.691024670000000008e-01
2.017999999999999972e+01 2.038878699999999849e-02 5.796412829999999516e-01
2.019500000000000028e+01 2.084516009999999933e-02 5.860625830000000258e-01
2.021000000000000085e+01 2.057461600000000043e-02 5.850154429999999683e-01
2.022500000000000142e+01 1.904421850000000138e-02 5.711616449999999956e-01
2.023999999999999844e+01 1.627261870000000152e-02 5.447693359999999929e-01
2.025499999999999901e+01 1.354290219999999996e-02 5.190675200000000045e-01
2.026999999999999957e+01 1.214711259999999918e-02 5.049000139999999526e-01
2.028500000000000014e+01 1.214901120000000043e-02 5.025734739999999645e-01
2.030000000000000071e+01 1.287371240000000083e-02 5.063337390000000049e-01
2.031500000000000128e+01 1.391132150000000053e-02 5.126805319999999666e-01
2.032999999999999829e+01 1.505208329999999962e-02 5.205782439999999678e-01
2.034499999999999886e+01 1.613505380000000017e-02 5.298499490000000423e-01
2.035999999999999943e+01 1.727450170000000007e-02 5.420279850000000454e-01
2.037500000000000000e+01 1.852433189999999966e-02 5.569745609999999791e-01
2.039000000000000057e+01 1.962528020000000109e-02 5.708941050000000406e-01
2.040500000000000114e+01 2.042262649999999902e-02 5.813291689999999790e-01
2.042000000000000171e+01 2.082422609999999910e-02 5.871400639999999616e-01
2.043499999999999872e+01 2.046127320000000124e-02 5.850990329999999906e-01
2.044999999999999929e+01 1.882387940000000009e-02 5.703096760000000431e-01
2.046499999999999986e+01 1.601585460000000058e-02 5.440082080000000486e-01
2.048000000000000043e+01 1.335923619999999923e-02 5.192905810000000288e-01
2.049500000000000099e+01 1.210220359999999995e-02 5.062366299999999653e-01
2.051000000000000156e+01 1.222877770000000038e-02 5.047123110000000246e-01
2.052499999999999858e+01 1.303420270000000061e-02 5.088507020000000436e-01
2.053999999999999915e+01 1.410227789999999974e-02 5.154220430000000519e-01
2.055499999999999972e+01 1.525801669999999992e-02 5.234937160000000533e-01
2.057000000000000028e+01 1.636159480000000041e-02 5.329635710000000248e-01
2.058500000000000085e+01 1.750393370000000171e-02 5.452711980000000125e-01
2.060000000000000142e+01 1.857045800000000149e-02 5.586702479999999804e-01
2.061499999999999844e+01 1.938677280000000031e-02 5.700206079999999842e-01
2.062999999999999901e+01 1.997648670000000057e-02 5.784698900000000421e-01
2.064499999999999957e+01 2.047590789999999966e-02 5.848917300000000541e-01
2.066000000000000014e+01 2.094635670000000172e-02 5.901481950000000420e-01
2.067500000000000071e+01 2.139165560000000008e-02 5.947227349999999468e-01
2.069000000000000128e+01 2.173369519999999999e-02 5.982930370000000275e-01
2.070499999999999829e+01 2.170103090000000123e-02 5.987933979999999767e-01
2.071999999999999886e+01 2.084038549999999920e-02 5.917468129999999826e-01
2.073499999999999943e+01 1.860448140000000097e-02 5.713271479999999514e-01
2.075000000000000000e+01 1.534881979999999993e-02 5.411399049999999766e-01
2.076500000000000057e+01 1.277216559999999959e-02 5.171469290000000329e-01
2.078000000000000114e+01 1.204085929999999978e-02 5.081639439999999786e-01
2.079500000000000171e+01 1.264124179999999951e-02 5.103382159999999557e-01
2.080999999999999872e+01 1.367023250000000065e-02 5.164180419999999661e-01
2.082499999999999929e+01 1.492502710000000003e-02 5.247027319999999495e-01
2.083999999999999986e+01 1.635159870000000085e-02 5.353459609999999813e-01
2.085500000000000043e+01 1.807419570000000017e-02 5.506873009999999624e-01
2.087000000000000099e+01 1.978789580000000006e-02 5.685868360000000399e-01
2.088500000000000156e+01 2.078109709999999971e-02 5.816940240000000317e-01
2.089999999999999858e+01 2.028289780000000139e-02 5.805440530000000043e-01
2.091499999999999915e+01 1.822419089999999936e-02 5.630039169999999649e-01
2.092999999999999972e+01 1.595903060000000012e-02 5.432267729999999961e-01
2.094500000000000028e+01 1.486769439999999914e-02 5.327631990000000206e-01
2.096000000000000085e+01 1.484174190000000018e-02 5.311011289999999496e-01
2.097500000000000142e+01 1.515065059999999922e-02 5.322203319999999627e-01
2.098999999999999844e+01 1.545481190000000046e-02 5.328175429999999491e-01
2.100499999999999901e+01 1.552504730000000069e-02 5.314047910000000430e-01
2.101999999999999957e+01 1.498540569999999919e-02 5.254512169999999704e-01
2.103500000000000014e+01 1.369878320000000003e-02 5.148322960000000226e-01
2.105000000000000071e+01 1.257875970000000079e-02 5.071528079999999550e-01
2.106500000000000128e+01 1.246751050000000083e-02 5.077632100000000204e-01
2.107999999999999829e+01 1.307591760000000047e-02 5.136952989999999941e-01
2.109499999999999886e+01 1.402577560000000008e-02 5.217888099999999918e-01
2.110999999999999943e+01 1.513315049999999946e-02 5.306393190000000537e-01
2.112500000000000000e+01 1.626340880000000030e-02 5.398477999999999888e-01
2.114000000000000057e+01 1.738688600000000070e-02 5.500455899999999732e-01
2.115500000000000114e+01 1.847186359999999916e-02 5.615470519999999910e-01
2.117000000000000171e+01 1.938158190000000003e-02 5.727037710000000281e-01
2.118499999999999872e+01 2.007802189999999959e-02 5.820091760000000169e-01
2.119999999999999929e+01 2.066873530000000111e-02 5.894461770000000156e-01
2.121499999999999986e+01 2.117471779999999942e-02 5.953255330000000178e-01
2.123000000000000043e+01 2.157679570000000172e-02 5.995962969999999448e-01
2.124500000000000099e+01 2.171827360000000082e-02 6.013034390000000506e-01
2.126000000000000156e+01 2.128436179999999844e-02 5.976483379999999457e-01
2.127499999999999858e+01 1.979451070000000021e-02 5.839226119999999520e-01
2.128999999999999915e+01 1.700023339999999841e-02 5.570201729999999518e-01
2.130499999999999972e+01 1.354983180000000030e-02 5.241676539999999829e-01
2.132000000000000028e+01 1.098344969999999997e-02 4.992570270000000199e-01
2.133500000000000085e+01 1.021307909999999951e-02 4.895215150000000182e-01
2.135000000000000142e+01 1.079648109999999973e-02 4.912750889999999981e-01
2.136499999999999844e+01 1.188205460000000060e-02 4.977596579999999937e-01
2.137999999999999901e+01 1.340392990000000006e-02 5.085784330000000519e-01
2.139499999999999957e+01 1.494832769999999977e-02 5.208869369999999943e-01
2.141000000000000014e+01 1.607044410000000104e-02 5.322498239999999825e-01
2.142500000000000071e+01 1.708000520000000147e-02 5.449875410000000198e-01
2.144000000000000128e+01 1.799487350000000124e-02 5.579218809999999529e-01
2.145499999999999829e+01 1.871622280000000138e-02 5.686553810000000153e-01
2.146999999999999886e+01 1.925374830000000162e-02 5.764654719999999788e-01
2.148499999999999943e+01 1.966085910000000062e-02 5.818252350000000517e-01
2.150000000000000000e+01 2.000084430000000080e-02 5.856119610000000142e-01
2.151500000000000057e+01 2.040579780000000010e-02 5.893285050000000025e-01
2.153000000000000114e+01 2.090911729999999843e-02 5.939539980000000385e-01
2.154500000000000171e+01 2.148764359999999832e-02 5.994432379999999894e-01
2.155999999999999872e+01 2.211060629999999846e-02 6.053476740000000023e-01
2.157499999999999929e+01 2.259239630000000124e-02 6.100091600000000502e-01
2.158999999999999986e+01 2.254509169999999868e-02 6.096295409999999970e-01
2.160500000000000043e+01 2.152703270000000044e-02 5.990746980000000166e-01
2.162000000000000099e+01 1.949008710000000102e-02 5.777743180000000089e-01
2.163500000000000156e+01 1.699701840000000103e-02 5.535658270000000103e-01
2.164999999999999858e+01 1.472455689999999963e-02 5.315926829999999548e-01
2.166499999999999915e+01 1.272885089999999976e-02 5.121635289999999507e-01
2.167999999999999972e+01 1.093350920000000018e-02 4.945820040000000195e-01
2.169500000000000028e+01 9.319510740000000112e-03 4.783515469999999881e-01
2.171000000000000085e+01 8.057598220000000006e-03 4.649509010000000275e-01
2.172500000000000142e+01 7.585032749999999838e-03 4.589312930000000179e-01
2.173999999999999844e+01 8.214153559999999576e-03 4.638373459999999837e-01
2.175499999999999901e+01 9.765418910000000369e-03 4.780034759999999827e-01
2.176999999999999957e+01 1.166127810000000022e-02 4.959438829999999743e-01
2.178500000000000014e+01 1.350803809999999959e-02 5.138587039999999995e-01
2.180000000000000071e+01 1.517805000000000022e-02 5.304326440000000087e-01
2.181500000000000128e+01 1.651260540000000152e-02 5.444521559999999649e-01
2.182999999999999829e+01 1.741102060000000035e-02 5.552193610000000223e-01
2.184499999999999886e+01 1.813881590000000071e-02 5.646553520000000548e-01
2.185999999999999943e+01 1.882145039999999839e-02 5.732273690000000421e-01
2.187500000000000000e+01 1.936004079999999877e-02 5.798931550000000490e-01
2.189000000000000057e+01 1.980266680000000029e-02 5.848677439999999672e-01
2.190500000000000114e+01 2.016694249999999994e-02 5.884220129999999660e-01
2.192000000000000171e+01 2.023689050000000017e-02 5.890532099999999938e-01
2.193499999999999872e+01 1.957150920000000002e-02 5.827526330000000199e-01
2.194999999999999929e+01 1.765410140000000030e-02 5.642873809999999768e-01
2.196499999999999986e+01 1.466984460000000066e-02 5.357638350000000216e-01
2.198000000000000043e+01 1.196886339999999986e-02 5.101551069999999966e-01
2.199500000000000099e+01 1.067522010000000049e-02 4.963033570000000005e-01
2.201000000000000156e+01 1.077276469999999958e-02 4.942508449999999942e-01
2.202499999999999858e+01 1.160141429999999967e-02 4.982765439999999879e-01
2.203999999999999915e+01 1.266619599999999936e-02 5.046274099999999985e-01
2.205499999999999972e+01 1.376266880000000074e-02 5.120224820000000010e-01
2.207000000000000028e+01 1.479315550000000028e-02 5.208780650000000012e-01
2.208500000000000085e+01 1.591727919999999866e-02 5.330998519999999852e-01
2.210000000000000142e+01 1.713313940000000049e-02 5.478041409999999667e-01
2.211499999999999844e+01 1.819838639999999882e-02 5.614058549999999537e-01
2.212999999999999901e+01 1.898029910000000042e-02 5.718824489999999594e-01
2.214499999999999957e+01 1.962679670000000084e-02 5.798192960000000395e-01
2.216000000000000014e+01 2.021103529999999926e-02 5.862441299999999744e-01
2.217500000000000071e+01 2.074434279999999922e-02 5.916920620000000186e-01
2.219000000000000128e+01 2.119638379999999947e-02 5.961992329999999951e-01
2.220499999999999829e+01 2.140651669999999937e-02 5.985078590000000309e-01
2.221999999999999886e+01 2.101510830000000163e-02 5.952418069999999561e-01
2.223499999999999943e+01 1.950937059999999917e-02 5.811426910000000445e-01
2.225000000000000000e+01 1.668176739999999852e-02 5.537026430000000499e-01
2.226500000000000057e+01 1.343453829999999988e-02 5.226810069999999753e-01
2.228000000000000114e+01 1.128630320000000020e-02 5.012966909999999610e-01
2.229500000000000171e+01 1.086524229999999945e-02 4.945092560000000081e-01
2.230999999999999872e+01 1.155638699999999956e-02 4.972761800000000121e-01
2.232499999999999929e+01 1.265715970000000010e-02 5.039378020000000458e-01
2.233999999999999986e+01 1.410738800000000022e-02 5.142993479999999895e-01
2.235500000000000043e+01 1.550994680000000042e-02 5.258300169999999829e-01
2.237000000000000099e+01 1.659094670000000118e-02 5.373000909999999797e-01
2.238500000000000156e+01 1.765431989999999979e-02 5.507315090000000080e-01
2.239999999999999858e+01 1.882992279999999921e-02 5.657358279999999962e-01
2.241499999999999915e+01 1.991272930000000108e-02 5.792915960000000197e-01
2.242999999999999972e+01 2.080967809999999946e-02 5.899790590000000279e-01
2.244500000000000028e+01 2.143610530000000097e-02 5.971948089999999931e-01
2.246000000000000085e+01 2.141559360000000120e-02 5.978038079999999921e-01
2.247500000000000142e+01 2.017843539999999991e-02 5.864978929999999924e-01
2.248999999999999844e+01 1.753605689999999939e-02 5.613256450000000397e-01
2.250499999999999901e+01 1.448489340000000056e-02 5.333684589999999615e-01
2.251999999999999957e+01 1.253636619999999938e-02 5.149070249999999627e-01
2.253500000000000014e+01 1.213624160000000007e-02 5.092753810000000270e-01
2.255000000000000071e+01 1.273473980000000040e-02 5.118702240000000403e-01
2.256500000000000128e+01 1.371576619999999996e-02 5.176362199999999802e-01
2.257999999999999829e+01 1.491800400000000033e-02 5.256015410000000054e-01
2.259499999999999886e+01 1.633149190000000167e-02 5.369699089999999675e-01
2.260999999999999943e+01 1.797687740000000062e-02 5.527514359999999849e-01
2.262500000000000000e+01 1.952423559999999850e-02 5.701530949999999986e-01
2.264000000000000057e+01 2.059584990000000101e-02 5.842829059999999908e-01
2.265500000000000114e+01 2.067067029999999916e-02 5.888103569999999509e-01
2.267000000000000171e+01 1.921672420000000020e-02 5.774632309999999658e-01
2.268499999999999872e+01 1.666008709999999837e-02 5.548055910000000424e-01
2.269999999999999929e+01 1.469505850000000016e-02 5.370771130000000504e-01
2.271499999999999986e+01 1.421781949999999933e-02 5.311950560000000543e-01
2.273000000000000043e+01 1.461377900000000035e-02 5.327465810000000523e-01
2.274500000000000099e+01 1.533134119999999927e-02 5.368444580000000244e-01
2.276000000000000156e+01 1.624175779999999930e-02 5.425283850000000019e-01
2.277499999999999858e+01 1.726976969999999972e-02 5.497282150000000200e-01
2.278999999999999915e+01 1.798944939999999951e-02 5.555252489999999987e-01
2.280499999999999972e+01 1.757000079999999909e-02 5.528644980000000375e-01
2.282000000000000028e+01 1.576068929999999840e-02 5.382009210000000543e-01
2.283500000000000085e+01 1.366313660000000041e-02 5.209552370000000154e-01
2.285000000000000142e+01 1.255574649999999931e-02 5.114487319999999615e-01
2.286499999999999844e+01 1.266668049999999934e-02 5.113870830000000200e-01
2.287999999999999901e+01 1.342780099999999963e-02 5.165110830000000375e-01
2.289499999999999957e+01 1.441051389999999967e-02 5.232425849999999823e-01
2.291000000000000014e+01 1.563612920000000128e-02 5.316851919999999732e-01
2.292500000000000071e+01 1.688839339999999994e-02 5.425629870000000521e-01
2.294000000000000128e+01 1.801614799999999919e-02 5.542138890000000151e-01
2.295499999999999829e+01 1.831926089999999854e-02 5.602854400000000235e-01
2.296999999999999886e+01 1.712678910000000124e-02 5.529221570000000252e-01
2.298499999999999943e+01 1.486172220000000002e-02 5.349073859999999847e-01
2.300000000000000000e+01 1.322429120000000007e-02 5.208784990000000503e-01
2.301500000000000057e+01 1.297454120000000009e-02 5.177462350000000546e-01
2.303000000000000114e+01 1.354249930000000005e-02 5.208481499999999542e-01
2.304500000000000171e+01 1.442563550000000062e-02 5.263227780000000466e-01
2.305999999999999872e+01 1.542698300000000002e-02 5.331169420000000381e-01
2.307499999999999929e+01 1.661738050000000078e-02 5.419300559999999933e-01
2.308999999999999986e+01 1.800365699999999930e-02 5.542501589999999645e-01
2.310500000000000043e+01 1.940739920000000146e-02 5.689532899999999449e-01
2.312000000000000099e+01 2.049449399999999852e-02 5.821630249999999451e-01
2.313500000000000156e+01 2.100234640000000000e-02 5.897657349999999576e-01
2.314999999999999858e+01 2.055248659999999936e-02 5.879339070000000333e-01
2.316499999999999915e+01 1.881511589999999845e-02 5.730006319999999542e-01
2.317999999999999972e+01 1.603952549999999866e-02 5.478956390000000454e-01
2.319500000000000028e+01 1.340713810000000034e-02 5.240633310000000211e-01
2.321000000000000085e+01 1.193431189999999940e-02 5.099912880000000426e-01
2.322500000000000142e+01 1.177890650000000018e-02 5.066023229999999655e-01
2.323999999999999844e+01 1.241288209999999968e-02 5.094126199999999827e-01
2.325499999999999901e+01 1.329468779999999975e-02 5.142662249999999657e-01
2.326999999999999957e+01 1.420998040000000066e-02 5.199719699999999500e-01
2.328500000000000014e+01 1.509997539999999999e-02 5.270942730000000020e-01
2.330000000000000071e+01 1.608937439999999844e-02 5.372968030000000450e-01
2.331500000000000128e+01 1.716424059999999835e-02 5.500999250000000451e-01
2.332999999999999829e+01 1.814356610000000120e-02 5.624305179999999904e-01
2.334499999999999886e+01 1.895188709999999846e-02 5.722828819999999928e-01
2.335999999999999943e+01 1.957038269999999969e-02 5.798330720000000049e-01
2.337500000000000000e+01 2.018184729999999982e-02 5.861084920000000364e-01
2.339000000000000057e+01 2.072180419999999912e-02 5.915019440000000017e-01
2.340500000000000114e+01 2.110593310000000167e-02 5.955919170000000262e-01
2.342000000000000171e+01 2.109931209999999988e-02 5.962325139999999912e-01
2.343499999999999872e+01 2.030047109999999835e-02 5.894285080000000177e-01
2.344999999999999929e+01 1.826962010000000164e-02 5.703570869999999848e-01
2.346499999999999986e+01 1.511448060000000065e-02 5.399786779999999897e-01
2.348000000000000043e+01 1.202019179999999979e-02 5.106519080000000432e-01
2.349500000000000099e+01 1.033851340000000070e-02 4.932748279999999985e-01
2.351000000000000156e+01 1.027739320000000019e-02 4.897731160000000084e-01
2.352499999999999858e+01 1.113166420000000038e-02 4.941053910000000049e-01
2.353999999999999915e+01 1.238878939999999915e-02 5.021544949999999785e-01
2.355499999999999972e+01 1.396554069999999918e-02 5.139359479999999758e-01
2.357000000000000028e+01 1.543731240000000005e-02 5.269041850000000249e-01
2.358500000000000085e+01 1.673990569999999831e-02 5.410079509999999869e-01
2.360000000000000142e+01 1.795438660000000033e-02 5.561627380000000453e-01
2.361499999999999844e+01 1.900248649999999873e-02 5.701312950000000379e-01
2.362999999999999901e+01 1.983519430000000097e-02 5.812880900000000350e-01
2.364499999999999957e+01 2.053592699999999896e-02 5.899250879999999864e-01
2.366000000000000014e+01 2.113055559999999986e-02 5.965127150000000267e-01
2.367500000000000071e+01 2.154239570000000131e-02 6.008009359999999521e-01
2.369000000000000128e+01 2.162908280000000114e-02 6.019030770000000086e-01
2.370499999999999829e+01 2.099620209999999987e-02 5.964647440000000467e-01
2.371999999999999886e+01 1.912891900000000117e-02 5.790405109999999800e-01
2.373499999999999943e+01 1.604658379999999995e-02 5.489008610000000177e-01
2.375000000000000000e+01 1.273768230000000071e-02 5.172539910000000241e-01
2.376500000000000057e+01 1.061393889999999972e-02 4.959305609999999920e-01
2.378000000000000114e+01 1.014028330000000047e-02 4.886767690000000108e-01
2.379500000000000171e+01 1.077713180000000083e-02 4.908654379999999873e-01
2.380999999999999872e+01 1.188673519999999990e-02 4.974746999999999919e-01
2.382499999999999929e+01 1.336898549999999963e-02 5.079877600000000104e-01
2.383999999999999986e+01 1.498799380000000007e-02 5.218220390000000153e-01
2.385500000000000043e+01 1.661914050000000073e-02 5.380938180000000015e-01
2.387000000000000099e+01 1.825156580000000112e-02 5.565381740000000521e-01
2.388500000000000156e+01 1.961568190000000100e-02 5.733663580000000204e-01
2.389999999999999858e+01 2.051896450000000038e-02 5.856321009999999605e-01
2.391499999999999915e+01 2.078263359999999935e-02 5.907612249999999454e-01
2.392999999999999972e+01 1.985651329999999978e-02 5.839621839999999953e-01
2.394500000000000028e+01 1.740400799999999859e-02 5.614322430000000530e-01
2.396000000000000085e+01 1.421078440000000075e-02 5.316358260000000335e-01
2.397500000000000142e+01 1.188607229999999980e-02 5.094247560000000341e-01
2.398999999999999844e+01 1.114256490000000051e-02 5.003960600000000314e-01
2.400499999999999901e+01 1.150677469999999980e-02 5.006507900000000122e-01
2.401999999999999957e+01 1.238946999999999965e-02 5.053537150000000366e-01
2.403500000000000014e+01 1.359036679999999983e-02 5.131273570000000062e-01
2.405000000000000071e+01 1.493929370000000000e-02 5.234555749999999508e-01
2.406500000000000128e+01 1.610055650000000171e-02 5.346957089999999635e-01
2.407999999999999829e+01 1.690825350000000130e-02 5.454605559999999853e-01
2.409499999999999886e+01 1.751600949999999879e-02 5.553836640000000546e-01
2.410999999999999943e+01 1.807085120000000156e-02 5.641718780000000155e-01
2.412500000000000000e+01 1.862561650000000082e-02 5.717461400000000138e-01
2.414000000000000057e+01 1.916605169999999886e-02 5.781112980000000512e-01
2.415500000000000114e+01 1.969900600000000154e-02 5.834763309999999592e-01
2.417000000000000171e+01 2.022898979999999958e-02 5.882587839999999790e-01
2.418499999999999872e+01 2.072435320000000011e-02 5.926705239999999764e-01
2.419999999999999929e+01 2.097106099999999917e-02 5.952677050000000358e-01
2.421499999999999986e+01 2.051516969999999870e-02 5.916649929999999724e-01
2.423000000000000043e+01 1.879558970000000037e-02 5.758750030000000519e-01
2.424500000000000099e+01 1.593431229999999962e-02 5.486619600000000041e-01
2.426000000000000156e+01 1.318164079999999995e-02 5.229466000000000392e-01
2.427499999999999858e+01 1.174947940000000031e-02 5.084238060000000337e-01
2.428999999999999915e+01 1.175572849999999975e-02 5.061490069999999841e-01
2.430499999999999972e+01 1.257125960000000063e-02 5.106257610000000113e-01
2.432000000000000028e+01 1.367066660000000079e-02 5.177125559999999904e-01
2.433500000000000085e+01 1.495201269999999957e-02 5.270708640000000278e-01
2.435000000000000142e+01 1.644139119999999885e-02 5.399986190000000130e-01
2.436499999999999844e+01 1.807136590000000056e-02 5.566536309999999821e-01
2.437999999999999901e+01 1.950080599999999900e-02 5.734791099999999586e-01
2.439499999999999957e+01 2.036983180000000171e-02 5.856600320000000526e-01
2.441000000000000014e+01 2.017671580000000159e-02 5.873576670000000277e-01
2.442500000000000071e+01 1.849883329999999979e-02 5.735246179999999860e-01
2.444000000000000128e+01 1.582746510000000023e-02 5.496407049999999517e-01
2.445499999999999829e+01 1.383313989999999938e-02 5.312618439999999831e-01
2.446999999999999886e+01 1.339849090000000062e-02 5.253361460000000038e-01
2.448499999999999943e+01 1.392204990000000045e-02 5.274005219999999827e-01
2.450000000000000000e+01 1.477982710000000019e-02 5.322447740000000316e-01
2.451500000000000057e+01 1.583917799999999890e-02 5.389632300000000154e-01
2.453000000000000114e+01 1.706768020000000094e-02 5.479941120000000332e-01
2.454500000000000171e+01 1.843108170000000087e-02 5.601983310000000493e-01
2.455999999999999872e+01 1.934941059999999852e-02 5.710762360000000148e-01
2.457499999999999929e+01 1.898938199999999910e-02 5.714040219999999559e-01
2.458999999999999986e+01 1.701899349999999936e-02 5.561357279999999959e-01
2.460500000000000043e+01 1.461522359999999944e-02 5.361682810000000243e-01
2.462000000000000099e+01 1.341684859999999965e-02 5.255559600000000442e-01
2.463500000000000156e+01 1.362146619999999968e-02 5.260583639999999450e-01
2.464999999999999858e+01 1.440169430000000014e-02 5.313149489999999808e-01
2.466499999999999915e+01 1.536075259999999942e-02 5.378379819999999922e-01
2.467999999999999972e+01 1.645392639999999906e-02 5.455718219999999841e-01
2.469500000000000028e+01 1.777238420000000138e-02 5.562090520000000371e-01
2.471000000000000085e+01 1.918404220000000104e-02 5.698397579999999740e-01
2.472500000000000142e+01 2.009512210000000132e-02 5.809391449999999901e-01
2.473999999999999844e+01 1.971858029999999998e-02 5.806061660000000346e-01
2.475499999999999901e+01 1.774400270000000071e-02 5.641668669999999608e-01
2.476999999999999957e+01 1.518543949999999997e-02 5.418141189999999829e-01
2.478500000000000014e+01 1.364265190000000030e-02 5.276419810000000377e-01
2.480000000000000071e+01 1.355455900000000075e-02 5.251114310000000174e-01
2.481500000000000128e+01 1.421812000000000076e-02 5.286054279999999883e-01
2.482999999999999829e+01 1.508598599999999915e-02 5.338788370000000505e-01
2.484499999999999886e+01 1.614529190000000072e-02 5.408585439999999966e-01
2.485999999999999943e+01 1.733785250000000056e-02 5.501371350000000549e-01
2.487500000000000000e+01 1.852206110000000072e-02 5.615615210000000079e-01
2.489000000000000057e+01 1.909509419999999916e-02 5.695740190000000425e-01
2.490500000000000114e+01 1.828281610000000168e-02 5.654404109999999761e-01
2.492000000000000171e+01 1.596103830000000084e-02 5.463351300000000021e-01
2.493499999999999872e+01 1.346606659999999983e-02 5.247693180000000401e-01
2.494999999999999929e+01 1.227712419999999957e-02 5.134062150000000546e-01
2.496499999999999986e+01 1.245247860000000054e-02 5.128021270000000520e-01
2.498000000000000043e+01 1.324510530000000061e-02 5.171152049999999667e-01
2.499500000000000099e+01 1.425013540000000072e-02 5.232512329999999823e-01
2.501000000000000156e+01 1.531574190000000064e-02 5.304425409999999896e-01
2.502499999999999858e+01 1.623709590000000161e-02 5.380843250000000300e-01
2.503999999999999915e+01 1.707380480000000172e-02 5.473714469999999555e-01
2.505499999999999972e+01 1.789451939999999949e-02 5.582567710000000405e-01
2.507000000000000028e+01 1.863825049999999831e-02 5.686937469999999717e-01
2.508500000000000085e+01 1.926816209999999974e-02 5.773256829999999784e-01
2.510000000000000142e+01 1.983439840000000148e-02 5.842267530000000431e-01
2.511499999999999844e+01 2.034581710000000002e-02 5.897299959999999786e-01
2.512999999999999901e+01 2.076607210000000134e-02 5.938826959999999877e-01
2.514499999999999957e+01 2.091967880000000085e-02 5.955891989999999581e-01
2.516000000000000014e+01 2.035811660000000009e-02 5.912595510000000498e-01
2.517500000000000071e+01 1.854148710000000019e-02 5.750618339999999939e-01
2.519000000000000128e+01 1.550407260000000002e-02 5.468855200000000139e-01
2.520499999999999829e+01 1.266702460000000002e-02 5.206470349999999803e-01
2.521999999999999886e+01 1.147276940000000085e-02 5.078895070000000178e-01
2.523499999999999943e+01 1.178478510000000035e-02 5.078433030000000237e-01
2.525000000000000000e+01 1.272036200000000068e-02 5.132258400000000442e-01
2.526500000000000057e+01 1.391921680000000015e-02 5.212850930000000327e-01
2.528000000000000114e+01 1.528817570000000001e-02 5.315690100000000085e-01
2.529500000000000171e+01 1.637158370000000099e-02 5.411957469999999493e-01
2.530999999999999872e+01 1.710808720000000019e-02 5.502929509999999746e-01
2.532499999999999929e+01 1.771725060000000143e-02 5.597938999999999554e-01
2.533999999999999986e+01 1.839170019999999961e-02 5.696117769999999858e-01
2.535500000000000043e+01 1.913734809999999981e-02 5.788212879999999894e-01
2.537000000000000099e+01 1.982402839999999888e-02 5.861965879999999629e-01
2.538500000000000156e+01 2.027068300000000114e-02 5.904647579999999785e-01
2.539999999999999858e+01 2.022487339999999925e-02 5.897716589999999481e-01
2.541499999999999915e+01 1.925194660000000002e-02 5.804891690000000271e-01
2.542999999999999972e+01 1.693423029999999857e-02 5.585237400000000463e-01
2.544500000000000028e+01 1.382521479999999914e-02 5.293759500000000395e-01
2.546000000000000085e+01 1.147409079999999956e-02 5.070291529999999547e-01
2.547500000000000142e+01 1.078255709999999951e-02 4.984435280000000246e-01
2.548999999999999844e+01 1.132576859999999928e-02 5.000764599999999449e-01
2.550499999999999901e+01 1.236270509999999948e-02 5.061993449999999672e-01
2.551999999999999957e+01 1.368361700000000035e-02 5.153434439999999839e-01
2.553500000000000014e+01 1.517253139999999965e-02 5.272837550000000206e-01
2.555000000000000071e+01 1.641467679999999985e-02 5.394380789999999593e-01
2.556500000000000128e+01 1.726022220000000135e-02 5.506633770000000094e-01
2.557999999999999829e+01 1.801498010000000122e-02 5.621316809999999942e-01
2.559499999999999886e+01 1.891405250000000038e-02 5.742542849999999754e-01
2.560999999999999943e+01 1.986220379999999869e-02 5.856973800000000452e-01
2.562500000000000000e+01 2.076700630000000158e-02 5.956762410000000507e-01
2.564000000000000057e+01 2.158948780000000123e-02 6.041055859999999722e-01
2.565500000000000114e+01 2.221722939999999993e-02 6.102561029999999942e-01
2.567000000000000171e+01 2.234034530000000157e-02 6.116660229999999476e-01
2.568499999999999872e+01 2.149200639999999940e-02 6.037293660000000450e-01
2.569999999999999929e+01 1.954896589999999962e-02 5.846709919999999450e-01
2.571499999999999986e+01 1.717602689999999863e-02 5.621215569999999939e-01
2.573000000000000043e+01 1.520891629999999994e-02 5.430583380000000293e-01
2.574500000000000099e+01 1.381203469999999975e-02 5.289284709999999556e-01
2.576000000000000156e+01 1.283105569999999987e-02 5.187047550000000173e-01
2.577499999999999858e+01 1.197593930000000022e-02 5.091517340000000225e-01
2.578999999999999915e+01 1.085932220000000031e-02 4.967501140000000204e-01
2.580499999999999972e+01 9.666585269999999896e-03 4.837727729999999893e-01
2.582000000000000028e+01 9.165576280000000547e-03 4.782069010000000175e-01
2.583500000000000085e+01 9.664705350000000333e-03 4.828856759999999859e-01
2.585000000000000142e+01 1.076988289999999959e-02 4.938616330000000221e-01
2.586499999999999844e+01 1.210238920000000079e-02 5.071183550000000206e-01
2.587999999999999901e+01 1.351135399999999973e-02 5.207876949999999949e-01
2.589499999999999957e+01 1.486678309999999933e-02 5.337272330000000231e-01
2.591000000000000014e+01 1.597371790000000000e-02 5.449126949999999470e-01
2.592500000000000071e+01 1.684291879999999866e-02 5.547178680000000028e-01
2.594000000000000128e+01 1.752397970000000096e-02 5.632143040000000545e-01
2.595499999999999829e+01 1.803525790000000059e-02 5.699120180000000202e-01
2.596999999999999886e+01 1.843917379999999995e-02 5.748843070000000388e-01
2.598499999999999943e+01 1.875847430000000121e-02 5.785120950000000040e-01
2.600000000000000000e+01 1.902442049999999996e-02 5.812065800000000282e-01
2.601500000000000057e+01 1.929583010000000126e-02 5.835672699999999713e-01
2.603000000000000114e+01 1.961417689999999867e-02 5.863662130000000250e-01
2.604500000000000171e+01 1.996613969999999974e-02 5.896566079999999710e-01
2.605999999999999872e+01 2.028638110000000050e-02 5.928333380000000430e-01
2.607499999999999929e+01 2.043679730000000014e-02 5.945603950000000193e-01
2.608999999999999986e+01 2.012609679999999984e-02 5.922901969999999627e-01
2.610500000000000043e+01 1.893867889999999859e-02 5.817096910000000287e-01
2.612000000000000099e+01 1.647152940000000051e-02 5.584257160000000164e-01
2.613500000000000156e+01 1.308582349999999964e-02 5.264715850000000197e-01
2.614999999999999858e+01 1.019502339999999938e-02 4.989901210000000087e-01
2.616499999999999915e+01 8.900442620000000721e-03 4.846985400000000110e-01
2.617999999999999972e+01 9.137193720000000643e-03 4.832192240000000027e-01
2.619500000000000028e+01 1.011575320000000083e-02 4.881602119999999823e-01
2.621000000000000085e+01 1.145851210000000016e-02 4.967943189999999842e-01
2.622500000000000142e+01 1.322768690000000052e-02 5.101352580000000358e-01
2.623999999999999844e+01 1.485261119999999914e-02 5.246708780000000072e-01
2.625499999999999901e+01 1.611675929999999840e-02 5.388235489999999572e-01
2.626999999999999957e+01 1.715629990000000146e-02 5.525403549999999830e-01
2.628500000000000014e+01 1.798012480000000038e-02 5.645826170000000088e-01
2.630000000000000071e+01 1.859464380000000125e-02 5.738650579999999835e-01
2.631500000000000128e+01 1.899602109999999969e-02 5.800821870000000269e-01
2.632999999999999829e+01 1.912147659999999944e-02 5.827696009999999704e-01
2.634499999999999886e+01 1.898382919999999988e-02 5.822843730000000217e-01
2.635999999999999943e+01 1.884420469999999875e-02 5.811231140000000517e-01
2.637500000000000000e+01 1.883898850000000069e-02 5.811433360000000103e-01
2.639000000000000057e+01 1.895455890000000143e-02 5.824424200000000162e-01
2.640500000000000114e+01 1.917952139999999986e-02 5.847605040000000143e-01
2.642000000000000171e+01 1.952430629999999875e-02 5.880131299999999950e-01
2.643499999999999872e+01 1.994637839999999912e-02 5.921103509999999792e-01
2.644999999999999929e+01 2.043894279999999841e-02 5.969646680000000316e-01
2.646499999999999986e+01 2.095363039999999927e-02 6.024210140000000324e-01
2.648000000000000043e+01 2.142135449999999983e-02 6.078627189999999958e-01
2.649500000000000099e+01 2.178036469999999891e-02 6.124883319999999687e-01
2.651000000000000156e+01 2.201902869999999846e-02 6.158978859999999500e-01
2.652499999999999858e+01 2.219644109999999865e-02 6.182183749999999867e-01
2.653999999999999915e+01 2.229729650000000091e-02 6.193322220000000433e-01
2.655499999999999972e+01 2.213999410000000098e-02 6.178728329999999547e-01
2.657000000000000028e+01 2.134637019999999913e-02 6.103403290000000148e-01
2.658500000000000085e+01 1.946438550000000045e-02 5.917037840000000104e-01
2.660000000000000142e+01 1.640837309999999827e-02 5.601795050000000220e-01
2.661499999999999844e+01 1.265039410000000017e-02 5.227884870000000239e-01
2.662999999999999901e+01 9.414035620000000409e-03 4.910310440000000276e-01
2.664499999999999957e+01 7.882353999999999403e-03 4.738493799999999867e-01
2.666000000000000014e+01 8.074044210000000735e-03 4.713169700000000018e-01
2.667500000000000071e+01 9.159950789999999482e-03 4.768393229999999816e-01
2.669000000000000128e+01 1.089120319999999954e-02 4.886821670000000006e-01
2.670499999999999829e+01 1.299483910000000068e-02 5.053717370000000431e-01
2.671999999999999886e+01 1.464069710000000073e-02 5.210594320000000446e-01
2.673499999999999943e+01 1.598169300000000168e-02 5.369088960000000244e-01
2.675000000000000000e+01 1.723525880000000010e-02 5.534308799999999584e-01
2.676500000000000057e+01 1.827056999999999987e-02 5.680535789999999752e-01
2.678000000000000114e+01 1.901088559999999927e-02 5.790413669999999735e-01
2.679500000000000171e+01 1.952689089999999975e-02 5.865075349999999688e-01
2.680999999999999872e+01 1.985316820000000010e-02 5.910495439999999823e-01
2.682499999999999929e+01 2.011399300000000015e-02 5.940300429999999521e-01
2.683999999999999986e+01 2.043817480000000020e-02 5.971602000000000299e-01
2.685500000000000043e+01 2.075847119999999976e-02 6.004975540000000445e-01
2.687000000000000099e+01 2.102262150000000149e-02 6.032939280000000348e-01
2.688500000000000156e+01 2.102497470000000077e-02 6.037918140000000378e-01
2.689999999999999858e+01 2.031052989999999892e-02 5.975611189999999739e-01
2.691499999999999915e+01 1.830984969999999851e-02 5.787409399999999815e-01
2.692999999999999972e+01 1.529965670000000069e-02 5.503700169999999892e-01
2.694500000000000028e+01 1.293307160000000018e-02 5.280892600000000048e-01
2.696000000000000085e+01 1.227851890000000029e-02 5.199843100000000051e-01
2.697500000000000142e+01 1.276225750000000055e-02 5.216702319999999560e-01
2.698999999999999844e+01 1.356568059999999944e-02 5.263267750000000245e-01
2.700499999999999901e+01 1.458095899999999924e-02 5.330011460000000367e-01
2.701999999999999957e+01 1.575215140000000083e-02 5.417402989999999807e-01
2.703500000000000014e+01 1.666245809999999938e-02 5.499751760000000100e-01
2.705000000000000071e+01 1.653092819999999949e-02 5.508531129999999498e-01
2.706500000000000128e+01 1.498620170000000001e-02 5.399808820000000509e-01
2.707999999999999829e+01 1.327899329999999989e-02 5.275022360000000132e-01
2.709499999999999886e+01 1.282118060000000080e-02 5.240761560000000152e-01
2.710999999999999943e+01 1.332983920000000051e-02 5.280729119999999499e-01
2.712500000000000000e+01 1.422558129999999983e-02 5.346972719999999457e-01
2.714000000000000057e+01 1.526448380000000084e-02 5.420128260000000031e-01
2.715500000000000114e+01 1.642112290000000141e-02 5.502934569999999859e-01
2.717000000000000171e+01 1.775167190000000172e-02 5.613218500000000111e-01
2.718499999999999872e+01 1.911703160000000068e-02 5.751284490000000416e-01
2.719999999999999929e+01 2.008996479999999862e-02 5.873217929999999809e-01
2.721499999999999986e+01 2.017964200000000111e-02 5.911261840000000545e-01
2.723000000000000043e+01 1.880531699999999848e-02 5.807768909999999618e-01
2.724500000000000099e+01 1.627675859999999988e-02 5.578146889999999747e-01
2.726000000000000156e+01 1.365451519999999995e-02 5.339279190000000286e-01
2.727499999999999858e+01 1.197531219999999931e-02 5.178533360000000529e-01
2.728999999999999915e+01 1.147768820000000072e-02 5.114723589999999875e-01
2.730499999999999972e+01 1.182473979999999932e-02 5.119499469999999608e-01
2.732000000000000028e+01 1.259822719999999924e-02 5.158420809999999523e-01
2.733500000000000085e+01 1.369533480000000025e-02 5.231813400000000502e-01
2.735000000000000142e+01 1.512005179999999921e-02 5.347804390000000518e-01
2.736499999999999844e+01 1.659573489999999901e-02 5.493193739999999714e-01
2.737999999999999901e+01 1.792567980000000019e-02 5.642498580000000485e-01
2.739499999999999957e+01 1.895029510000000028e-02 5.774015890000000484e-01
2.741000000000000014e+01 1.980877719999999884e-02 5.881223500000000159e-01
2.742500000000000071e+01 2.046848899999999943e-02 5.963143309999999753e-01
2.744000000000000128e+01 2.094305429999999968e-02 6.019914060000000067e-01
2.745499999999999829e+01 2.098138650000000091e-02 6.033724150000000508e-01
2.746999999999999886e+01 2.021591500000000097e-02 5.966597729999999489e-01
2.748499999999999943e+01 1.807361689999999882e-02 5.770590690000000356e-01
2.750000000000000000e+01 1.484039239999999926e-02 5.461199770000000342e-01
2.751500000000000057e+01 1.175379780000000013e-02 5.169767020000000102e-01
2.753000000000000114e+01 1.024453539999999920e-02 5.007742600000000266e-01
2.754500000000000171e+01 1.030537209999999974e-02 4.980150480000000157e-01
2.755999999999999872e+01 1.117589819999999928e-02 5.021099169999999612e-01
2.757499999999999929e+01 1.239576899999999919e-02 5.098215350000000479e-01
2.758999999999999986e+01 1.394725280000000053e-02 5.211868579999999751e-01
2.760500000000000043e+01 1.528846059999999958e-02 5.329824969999999995e-01
2.762000000000000099e+01 1.626433429999999888e-02 5.442436670000000420e-01
2.763500000000000156e+01 1.703233869999999997e-02 5.556163269999999654e-01
2.764999999999999858e+01 1.769539709999999946e-02 5.660161510000000229e-01
2.766499999999999915e+01 1.827903339999999849e-02 5.748367880000000429e-01
2.767999999999999972e+01 1.886883129999999964e-02 5.822351799999999633e-01
2.769500000000000028e+01 1.942462699999999987e-02 5.880999949999999865e-01
2.771000000000000085e+01 1.986124850000000122e-02 5.921924079999999480e-01
2.772500000000000142e+01 2.006350529999999938e-02 5.940355819999999509e-01
2.773999999999999844e+01 1.960445970000000010e-02 5.904012090000000379e-01
2.775499999999999901e+01 1.790500119999999945e-02 5.754455080000000500e-01
2.776999999999999957e+01 1.502452689999999973e-02 5.493713599999999753e-01
2.778500000000000014e+01 1.240191560000000054e-02 5.255892620000000015e-01
2.780000000000000071e+01 1.131598160000000033e-02 5.145010479999999609e-01
2.781500000000000128e+01 1.162498860000000037e-02 5.148304299999999500e-01
2.782999999999999829e+01 1.248851649999999959e-02 5.198616449999999833e-01
2.784499999999999886e+01 1.356550479999999934e-02 5.269236170000000108e-01
2.785999999999999943e+01 1.475554589999999999e-02 5.356041299999999561e-01
2.787500000000000000e+01 1.605070280000000030e-02 5.470664440000000406e-01
2.789000000000000057e+01 1.741806510000000127e-02 5.614061700000000377e-01
2.790500000000000114e+01 1.859182750000000148e-02 5.758774760000000548e-01
2.792000000000000171e+01 1.952042060000000120e-02 5.881396610000000358e-01
2.793499999999999872e+01 2.026957240000000146e-02 5.977360769999999768e-01
2.794999999999999929e+01 2.089747659999999924e-02 6.051348600000000522e-01
2.796499999999999986e+01 2.132405680000000123e-02 6.099637749999999858e-01
2.798000000000000043e+01 2.131578380000000161e-02 6.104487619999999781e-01
2.799500000000000099e+01 2.044175139999999946e-02 6.027459649999999947e-01
2.801000000000000156e+01 1.824426659999999964e-02 5.819358239999999904e-01
2.802499999999999858e+01 1.483425080000000049e-02 5.487763279999999799e-01
2.803999999999999915e+01 1.141549350000000025e-02 5.159566799999999454e-01
2.805499999999999972e+01 9.475534509999999563e-03 4.957178979999999902e-01
2.807000000000000028e+01 9.307289919999999633e-03 4.904141129999999849e-01
2.808500000000000085e+01 1.011485969999999929e-02 4.935463740000000099e-01
2.810000000000000142e+01 1.135211979999999933e-02 5.010677799999999626e-01
2.811499999999999844e+01 1.311141700000000021e-02 5.139420639999999763e-01
2.812999999999999901e+01 1.481270680000000041e-02 5.285863880000000181e-01
2.814499999999999957e+01 1.602294289999999996e-02 5.420125719999999703e-01
2.816000000000000014e+01 1.678964120000000018e-02 5.537841369999999541e-01
2.817500000000000071e+01 1.725658780000000059e-02 5.635130760000000016e-01
2.819000000000000128e+01 1.759272229999999868e-02 5.710648870000000210e-01
2.820499999999999829e+01 1.792234469999999871e-02 5.769054879999999663e-01
2.821999999999999886e+01 1.821368099999999893e-02 5.809954019999999941e-01
2.823499999999999943e+01 1.843957930000000162e-02 5.833618289999999984e-01
2.825000000000000000e+01 1.869693240000000131e-02 5.852809549999999916e-01
2.826500000000000057e+01 1.906100869999999975e-02 5.880282860000000111e-01
2.828000000000000114e+01 1.950347440000000168e-02 5.916270019999999574e-01
2.829500000000000171e+01 1.988111450000000155e-02 5.951105009999999584e-01
2.830999999999999872e+01 1.996779859999999948e-02 5.963514509999999769e-01
2.832499999999999929e+01 1.936237450000000138e-02 5.914005319999999788e-01
2.833999999999999986e+01 1.756241739999999871e-02 5.749766680000000241e-01
2.835500000000000043e+01 1.463032300000000063e-02 5.473125559999999501e-01
2.837000000000000099e+01 1.177233509999999969e-02 5.208229559999999481e-01
2.838500000000000156e+01 1.032828790000000010e-02 5.060984389999999555e-01
2.839999999999999858e+01 1.043060240000000076e-02 5.043554289999999662e-01
2.841499999999999915e+01 1.134311439999999976e-02 5.092804600000000459e-01
2.842999999999999972e+01 1.258069139999999989e-02 5.171719590000000144e-01
2.844500000000000028e+01 1.404867199999999990e-02 5.278307159999999776e-01
2.846000000000000085e+01 1.528202849999999932e-02 5.384343459999999526e-01
2.847500000000000142e+01 1.611451040000000043e-02 5.481052889999999955e-01
2.848999999999999844e+01 1.669280490000000020e-02 5.573606970000000160e-01
2.850499999999999901e+01 1.719369470000000136e-02 5.659973689999999724e-01
2.851999999999999957e+01 1.769486049999999949e-02 5.734972459999999606e-01
2.853500000000000014e+01 1.820710910000000043e-02 5.797824489999999775e-01
2.855000000000000071e+01 1.870940830000000082e-02 5.848950979999999467e-01
2.856500000000000128e+01 1.918785660000000073e-02 5.891380000000000505e-01
2.857999999999999829e+01 1.967510310000000068e-02 5.933270659999999586e-01
2.859499999999999886e+01 2.014623369999999844e-02 5.976626059999999852e-01
2.860999999999999943e+01 2.052518860000000084e-02 6.017041340000000016e-01
2.862500000000000000e+01 2.082403840000000145e-02 6.051709589999999528e-01
2.864000000000000057e+01 2.108068039999999935e-02 6.080805329999999786e-01
2.865500000000000114e+01 2.125678220000000104e-02 6.098962159999999910e-01
2.867000000000000171e+01 2.113905729999999983e-02 6.088691379999999764e-01
2.868499999999999872e+01 2.038748690000000141e-02 6.017159960000000307e-01
2.869999999999999929e+01 1.855590539999999941e-02 5.836453150000000534e-01
2.871499999999999986e+01 1.554236900000000032e-02 5.526004519999999642e-01
2.873000000000000043e+01 1.190710719999999931e-02 5.162894620000000323e-01
2.874500000000000099e+01 8.772681569999999512e-03 4.851724570000000014e-01
2.876000000000000156e+01 6.987871869999999659e-03 4.660596650000000118e-01
2.877499999999999858e+01 6.832267569999999832e-03 4.610846960000000161e-01
2.878999999999999915e+01 7.806321629999999831e-03 4.656613119999999939e-01
2.880499999999999972e+01 9.406752569999999453e-03 4.762247840000000121e-01
2.882000000000000028e+01 1.136945860000000003e-02 4.915743069999999881e-01
2.883500000000000085e+01 1.347686189999999958e-02 5.109405270000000332e-01
2.885000000000000142e+01 1.549505540000000077e-02 5.323925929999999695e-01
2.886499999999999844e+01 1.707548819999999898e-02 5.520325579999999510e-01
2.887999999999999901e+01 1.828461899999999848e-02 5.684734510000000185e-01
2.889499999999999957e+01 1.919083400000000036e-02 5.812524249999999615e-01
2.891000000000000014e+01 1.988360479999999944e-02 5.907472169999999911e-01
2.892500000000000071e+01 2.043056440000000015e-02 5.977559430000000118e-01
2.894000000000000128e+01 2.089004950000000055e-02 6.029914739999999718e-01
2.895499999999999829e+01 2.124083090000000035e-02 6.066416839999999588e-01
2.896999999999999886e+01 2.130693789999999962e-02 6.074665769999999521e-01
2.898499999999999943e+01 2.067844820000000125e-02 6.017668790000000323e-01
2.900000000000000000e+01 1.881890779999999957e-02 5.839848880000000353e-01
2.901500000000000057e+01 1.580420969999999856e-02 5.548204089999999589e-01
2.903000000000000114e+01 1.284640209999999942e-02 5.268441940000000434e-01
2.904500000000000171e+01 1.120042230000000034e-02 5.101820959999999738e-01
2.905999999999999872e+01 1.109017099999999936e-02 5.066309860000000054e-01
2.907499999999999929e+01 1.190522440000000085e-02 5.108244589999999530e-01
2.908999999999999986e+01 1.304350030000000008e-02 5.178938520000000434e-01
2.910500000000000043e+01 1.431685100000000023e-02 5.267610679999999990e-01
2.912000000000000099e+01 1.564678599999999933e-02 5.379848240000000281e-01
2.913500000000000156e+01 1.714935409999999993e-02 5.532466879999999865e-01
2.914999999999999858e+01 1.874612529999999944e-02 5.713224989999999837e-01
2.916499999999999915e+01 2.012163620000000097e-02 5.880230480000000481e-01
2.917999999999999972e+01 2.108576690000000045e-02 6.004366119999999807e-01
2.919500000000000028e+01 2.130793630000000008e-02 6.049472700000000369e-01
2.921000000000000085e+01 2.021326069999999919e-02 5.955612319999999960e-01
2.922500000000000142e+01 1.775258570000000022e-02 5.721021929999999811e-01
2.923999999999999844e+01 1.515882349999999983e-02 5.481591949999999880e-01
2.925499999999999901e+01 1.359651350000000078e-02 5.329869870000000232e-01
2.926999999999999957e+01 1.312175169999999988e-02 5.272410549999999585e-01
2.928500000000000014e+01 1.329929460000000077e-02 5.267572950000000143e-01
2.930000000000000071e+01 1.356092090000000049e-02 5.265582490000000337e-01
2.931500000000000128e+01 1.350066010000000073e-02 5.233968159999999870e-01
2.932999999999999829e+01 1.282235190000000080e-02 5.156860960000000382e-01
2.934499999999999886e+01 1.173321809999999972e-02 5.063509720000000103e-01
2.935999999999999943e+01 1.116941299999999956e-02 5.026668050000000498e-01
2.937500000000000000e+01 1.146616930000000055e-02 5.064966570000000168e-01
2.939000000000000057e+01 1.228901079999999979e-02 5.141820339999999545e-01
2.940500000000000114e+01 1.336569169999999966e-02 5.232982299999999753e-01
2.942000000000000171e+01 1.457458979999999918e-02 5.331329439999999975e-01
2.943499999999999872e+01 1.582876230000000023e-02 5.437015950000000375e-01
2.944999999999999929e+01 1.703218039999999933e-02 5.551609259999999990e-01
2.946499999999999986e+01 1.808794050000000000e-02 5.668951370000000489e-01
2.948000000000000043e+01 1.892110040000000160e-02 5.774950220000000245e-01
2.949500000000000099e+01 1.953232879999999838e-02 5.861143779999999914e-01
2.951000000000000156e+01 2.004867460000000004e-02 5.931125659999999522e-01
2.952499999999999858e+01 2.053479219999999883e-02 5.990088220000000518e-01
2.953999999999999915e+01 2.099573149999999985e-02 6.041136919999999799e-01
2.955499999999999972e+01 2.142033009999999918e-02 6.083434880000000433e-01
2.957000000000000028e+01 2.164166509999999877e-02 6.106976670000000551e-01
2.958500000000000085e+01 2.133463899999999899e-02 6.083390109999999851e-01
2.960000000000000142e+01 2.001405380000000067e-02 5.963460259999999735e-01
2.961499999999999844e+01 1.739403269999999918e-02 5.714101040000000298e-01
2.962999999999999901e+01 1.415740459999999951e-02 5.411644979999999938e-01
2.964499999999999957e+01 1.200421139999999914e-02 5.202726829999999580e-01
2.966000000000000014e+01 1.169487819999999977e-02 5.145565909999999521e-01
2.967500000000000071e+01 1.241200639999999987e-02 5.176841220000000243e-01
2.969000000000000128e+01 1.344272640000000046e-02 5.240785959999999521e-01
2.970499999999999829e+01 1.473689899999999948e-02 5.327588070000000009e-01
2.971999999999999886e+01 1.617347040000000069e-02 5.441516730000000024e-01
2.973499999999999943e+01 1.776393470000000099e-02 5.589726329999999965e-01
2.975000000000000000e+01 1.891194360000000158e-02 5.726692150000000092e-01
2.976500000000000057e+01 1.892279930000000110e-02 5.769016099999999536e-01
2.978000000000000114e+01 1.731587769999999929e-02 5.650135760000000174e-01
2.979500000000000171e+01 1.467889680000000058e-02 5.424888580000000182e-01
2.980999999999999872e+01 1.261420209999999931e-02 5.243142240000000509e-01
2.982499999999999929e+01 1.200499049999999984e-02 5.177569469999999674e-01
2.983999999999999986e+01 1.241944050000000008e-02 5.195482519999999882e-01
2.985500000000000043e+01 1.323090260000000032e-02 5.244580979999999837e-01
2.987000000000000099e+01 1.423114030000000030e-02 5.310435589999999983e-01
2.988500000000000156e+01 1.521547560000000021e-02 5.384648269999999792e-01
2.989999999999999858e+01 1.607216579999999964e-02 5.466696760000000488e-01
2.991499999999999915e+01 1.687785790000000119e-02 5.567769599999999874e-01
2.992999999999999972e+01 1.765847519999999907e-02 5.676649280000000131e-01
2.994500000000000028e+01 1.834757060000000162e-02 5.773822819999999689e-01
2.996000000000000085e+01 1.893661320000000065e-02 5.851622699999999844e-01
2.997500000000000142e+01 1.946983539999999971e-02 5.912157279999999959e-01
2.998999999999999844e+01 1.995353110000000138e-02 5.958486790000000477e-01


==> raw_data/sd7003/readme.txt <==

first two cols are number of steps, time,

last two cols are forces in x y direction

In the residual files, first col is relative residual second one is abs residual last is iteration number.

Small tol refers to convergence by abs tol.
Large tol refers to convergence by rel tol.

==> raw_data/viscous_sphere/config1.dat <==
0 1.00000000e-02  1.21003428e-03 1.00000000e+00 3.09875137e+01
1 1.00000000e-02  5.06274375e-04 4.18396721e-01 4.49922514e+01
2 2.39007609e-02  3.84092761e-04 3.17423041e-01 5.42419535e+01
3 3.15036992e-02  3.14470634e-04 2.59885724e-01 6.34853482e+01
4 3.84784507e-02  2.74493080e-04 2.26847359e-01 7.25468391e+01
5 4.40825058e-02  2.23890320e-04 1.85028080e-01 8.15171801e+01
6 5.40458506e-02  1.79941465e-04 1.48707742e-01 9.04890049e+01
7 6.72459946e-02  1.46917126e-04 1.21415673e-01 9.94758117e+01
8 8.23616900e-02  1.14898741e-04 9.49549468e-02 1.09082094e+02
9 1.05313102e-01  8.81221336e-05 7.28261464e-02 1.20294105e+02
10 1.37313321e-01  6.43733740e-05 5.31996284e-02 1.31945790e+02
11 1.87971238e-01  4.45697673e-05 3.68334750e-02 1.44176631e+02
12 2.71492169e-01  3.15471345e-05 2.60712734e-02 1.56054953e+02
13 3.83563927e-01  2.16325295e-05 1.78776171e-02 1.67949216e+02
14 5.59358664e-01  1.46044240e-05 1.20694300e-02 1.79949865e+02
15 8.28539544e-01  9.72429959e-06 8.03638356e-03 1.92105535e+02
16 1.24434081e+00  6.62934503e-06 5.47864233e-03 2.04429460e+02
17 1.82526973e+00  4.28245254e-06 3.53911671e-03 2.16967265e+02
18 2.82556378e+00  2.97973626e-06 2.46252219e-03 2.29496618e+02
19 4.06087712e+00  2.32715646e-06 1.92321532e-03 2.42039375e+02
20 5.19962580e+00  2.91050037e-06 2.40530407e-03 2.54439391e+02
21 4.15747852e+00  3.96337781e-06 3.27542606e-03 2.66822076e+02
22 3.05303793e+00  6.03939649e-06 4.99109537e-03 2.79193573e+02
23 2.00356821e+00  9.07966886e-06 7.50364598e-03 2.91619691e+02
24 1.33268547e+00  1.34175369e-05 1.10885593e-02 3.04030118e+02
25 9.01830411e-01  1.92607339e-05 1.59175109e-02 3.16404861e+02
26 6.28238928e-01  2.65638148e-05 2.19529440e-02 3.28767053e+02
27 4.55519769e-01  3.50013878e-05 2.89259473e-02 3.41130395e+02
28 3.45710372e-01  4.40767801e-05 3.64260590e-02 3.53512339e+02
29 2.74528738e-01  5.30514568e-05 4.38429371e-02 3.65876470e+02
30 2.28086909e-01  6.18998777e-05 5.11554745e-02 3.78176689e+02
31 1.95482499e-01  7.11052985e-05 5.87630448e-02 3.90481357e+02
32 1.70174981e-01  8.13352506e-05 6.72173111e-02 4.02852102e+02
33 1.48771200e-01  1.04826564e-04 8.66310695e-02 4.15233454e+02
34 1.15432028e-01  1.31443313e-04 1.08627760e-01 4.27602113e+02
35 9.20575001e-02  1.80341219e-04 1.49038107e-01 4.39642637e+02
36 6.70969337e-02  2.52234116e-04 2.08452042e-01 4.51688495e+02
37 4.79726651e-02  3.19957005e-04 2.64419786e-01 4.63706619e+02
38 3.78186525e-02  3.11592434e-04 2.57507113e-01 4.75733919e+02
39 3.88338788e-02  2.80062519e-04 2.31450070e-01 4.88326595e+02
40 4.32058629e-02  2.82745230e-04 2.33667124e-01 5.00892105e+02
41 4.27959219e-02  2.60349445e-04 2.15158735e-01 5.13181497e+02
42 4.64773135e-02  2.68939663e-04 2.22257888e-01 5.24686026e+02
43 4.49927789e-02  2.68500226e-04 2.21894727e-01 5.36178613e+02
44 4.50664156e-02  2.75593831e-04 2.27757044e-01 5.47828425e+02
45 4.39064356e-02  2.77693906e-04 2.29492594e-01 5.59285040e+02
46 4.35743909e-02  2.82315271e-04 2.33311796e-01 5.70956102e+02
47 4.28610990e-02  2.85239193e-04 2.35728192e-01 5.86196574e+02
48 4.24217397e-02  2.85867695e-04 2.36247600e-01 6.04724106e+02
49 4.23284723e-02  2.83971336e-04 2.34680406e-01 6.24226204e+02
50 4.26111416e-02  2.84656476e-04 2.35246622e-01 6.42662378e+02
51 4.25085807e-02  2.86336269e-04 2.36634841e-01 6.61779403e+02
52 4.22592039e-02  2.88603882e-04 2.38508848e-01 6.79060321e+02
53 4.19271657e-02  2.90302907e-04 2.39912961e-01 6.99012140e+02
54 4.16817831e-02  2.96757309e-04 2.45247026e-01 7.21334600e+02
55 4.07752141e-02  2.97587720e-04 2.45933297e-01 7.35532086e+02
56 4.06614318e-02  2.94985425e-04 2.43782701e-01 8.29893859e+02
57 4.10201378e-02  2.94246547e-04 2.43172075e-01 8.51370585e+02
58 4.11231429e-02  2.93257659e-04 2.42354836e-01 8.72446306e+02
59 4.12618133e-02  2.95032652e-04 2.43821730e-01 8.94180121e+02
60 4.10135716e-02  2.98427834e-04 2.46627586e-01 9.15860666e+02
61 4.05469646e-02  3.02662461e-04 2.50127179e-01 9.29964801e+02
62 3.99796617e-02  3.03782718e-04 2.51052985e-01 9.44582833e+02
63 3.98322290e-02  3.02712713e-04 2.50168709e-01 9.57452040e+02
64 3.99730248e-02  3.00174796e-04 2.48071316e-01 9.69683722e+02
65 4.03109887e-02  3.01812601e-04 2.49424835e-01 9.81956458e+02
66 4.00922385e-02  3.05635267e-04 2.52583974e-01 9.94350422e+02
67 3.95907937e-02  3.04335813e-04 2.51510075e-01 1.00666414e+03
68 3.97598386e-02  3.01522708e-04 2.49185261e-01 1.01886391e+03
69 4.01307844e-02  3.04252046e-04 2.51440848e-01 1.03125923e+03
70 3.97707854e-02  3.05582478e-04 2.52540348e-01 1.04356952e+03
71 3.95976330e-02  3.06431607e-04 2.53242087e-01 1.05575679e+03
72 3.94879070e-02  3.09034022e-04 2.55392783e-01 1.06766606e+03
73 3.91553743e-02  3.07083777e-04 2.53781056e-01 1.07997447e+03
74 3.94040444e-02  3.06401015e-04 2.53216805e-01 1.09222036e+03
75 3.94918496e-02  3.06391476e-04 2.53208923e-01 1.10455208e+03
76 3.94930790e-02  3.08559119e-04 2.55000312e-01 1.11694996e+03
77 3.92156383e-02  3.06991757e-04 2.53705008e-01 1.12920966e+03
78 3.94158557e-02  3.06927146e-04 2.53651612e-01 1.14141854e+03
79 3.94241531e-02  3.07829270e-04 2.54397148e-01 1.15378476e+03
80 3.93086168e-02  3.08092560e-04 2.54614737e-01 1.16628967e+03
81 3.92750243e-02  3.08420785e-04 2.54885990e-01 1.17855578e+03
82 3.92332274e-02  3.07566197e-04 2.54179739e-01 1.19083923e+03
83 3.93422389e-02  3.22353352e-04 2.66400182e-01 1.20317369e+03
84 3.75375119e-02  3.09486737e-04 2.55766917e-01 1.21544124e+03
85 3.90980980e-02  2.99275385e-04 2.47328022e-01 1.22803154e+03
86 4.04321350e-02  3.00834947e-04 2.48616879e-01 1.24031156e+03
87 4.02225304e-02  3.05983472e-04 2.52871739e-01 1.25272125e+03
88 3.95457399e-02  3.09490916e-04 2.55770371e-01 1.26503966e+03
89 3.90975701e-02  3.11820290e-04 2.57695419e-01 1.27709468e+03
90 3.88055017e-02  3.12805517e-04 2.58509632e-01 1.28919674e+03
91 3.86832781e-02  3.10273608e-04 2.56417205e-01 1.30164856e+03
92 3.89989432e-02  3.08885335e-04 2.55269905e-01 1.31449503e+03
93 3.91742223e-02  3.07767719e-04 2.54346281e-01 1.32703582e+03
94 3.93164781e-02  3.09080573e-04 2.55431253e-01 1.33926898e+03
95 3.91494771e-02  3.12737524e-04 2.58453442e-01 1.35156123e+03
96 3.86916883e-02  3.08885630e-04 2.55270149e-01 1.36380917e+03
97 3.91741849e-02  3.06680368e-04 2.53447670e-01 1.37621004e+03
98 3.94558767e-02  3.06751104e-04 2.53506127e-01 1.38873348e+03
99 3.94467783e-02  3.08604381e-04 2.55037718e-01 1.40124484e+03


==> raw_data/viscous_sphere/config2.dat <==
0 1.00000000e-02  1.21003428e-03 1.00000000e+00 3.08547708e+01
1 1.00000000e-02  5.06274375e-04 4.18396721e-01 4.48084656e+01
2 2.39007609e-02  3.84092761e-04 3.17423041e-01 5.40650664e+01
3 3.15036992e-02  3.14470634e-04 2.59885724e-01 6.33775846e+01
4 3.84784507e-02  2.74493080e-04 2.26847359e-01 7.24172512e+01
5 4.40825058e-02  2.23890320e-04 1.85028080e-01 8.12466825e+01
6 5.40458506e-02  1.79941465e-04 1.48707742e-01 9.03514563e+01
7 6.72459946e-02  1.46917126e-04 1.21415673e-01 9.95903171e+01
8 8.23616900e-02  1.14898741e-04 9.49549468e-02 1.09372678e+02
9 1.05313102e-01  8.81221336e-05 7.28261464e-02 1.20716295e+02
10 1.37313321e-01  6.43733740e-05 5.31996284e-02 1.32421410e+02
11 1.87971238e-01  4.45697673e-05 3.68334750e-02 1.44050993e+02
12 2.71492169e-01  3.15471345e-05 2.60712734e-02 1.55601487e+02
13 3.83563927e-01  2.16325295e-05 1.78776171e-02 1.67443075e+02
14 5.59358664e-01  1.46044240e-05 1.20694300e-02 1.79415623e+02
15 8.28539544e-01  9.72429959e-06 8.03638356e-03 1.91200097e+02
16 1.24434081e+00  6.68910549e-06 5.52802974e-03 2.13079090e+02
17 1.80896277e+00  4.02497101e-06 3.32632809e-03 2.35158212e+02
18 3.00631800e+00  2.72333018e-06 2.25062234e-03 2.57995999e+02
19 4.44321548e+00  1.62541136e-06 1.34327712e-03 2.81607973e+02
20 7.44448025e+00  1.41366639e-06 1.16828623e-03 3.04887260e+02
21 8.55954621e+00  7.17251342e-07 5.92752911e-04 3.28698758e+02
22 1.68704359e+01  5.00037110e-07 4.13242103e-04 3.50537733e+02
23 2.41988895e+01  3.10032904e-07 2.56218282e-04 3.72528200e+02
24 3.90292213e+01  1.83321117e-07 1.51500763e-04 3.94662039e+02
25 6.60062681e+01  1.09179961e-07 9.02288169e-05 4.16775063e+02
26 1.00000000e+02  6.97567809e-08 5.76485989e-05 4.38938957e+02
27 1.00000000e+02  4.57354122e-08 3.77967905e-05 4.61214110e+02
28 1.00000000e+02  3.01628332e-08 2.49272551e-05 4.83508926e+02
29 1.00000000e+02  2.02135513e-08 1.67049410e-05 5.05554965e+02
30 1.00000000e+02  1.41367901e-08 1.16829666e-05 5.27532223e+02
31 1.00000000e+02  1.01466010e-08 8.38538308e-06 5.49475041e+02
32 1.00000000e+02  7.17990875e-09 5.93364079e-06 5.72265468e+02
33 1.00000000e+02  4.97537149e-09 4.11176078e-06 5.94839790e+02
34 1.00000000e+02  3.45280248e-09 2.85347493e-06 6.17433129e+02
35 1.00000000e+02  2.46305343e-09 2.03552368e-06 6.39699073e+02
36 1.00000000e+02  1.79874777e-09 1.48652629e-06 6.61445192e+02
37 1.00000000e+02  1.29932760e-09 1.07379404e-06 6.83188137e+02
38 1.00000000e+02  9.27381938e-10 7.66409641e-07 7.04776921e+02
39 1.00000000e+02  6.77323277e-10 5.59755446e-07 7.26431782e+02
40 1.00000000e+02  5.02072689e-10 4.14924352e-07 7.49107798e+02
41 1.00000000e+02  3.64126121e-10 3.00922153e-07 7.71364417e+02
42 1.00000000e+02  2.58209219e-10 2.13390003e-07 7.93695855e+02
43 1.00000000e+02  1.83425005e-10 1.51586619e-07 8.15512292e+02
44 1.00000000e+02  1.32380931e-10 1.09402629e-07 8.37866175e+02
45 1.00000000e+02  9.69783576e-11 8.01451324e-08 8.60200780e+02


==> raw_data/viscous_sphere/config3.dat <==
0 1.00000000e-02  1.02369332e-03 1.00000000e+00 5.64825465e+01
1 1.00000000e-02  7.10405849e-04 6.93963552e-01 7.66232897e+01
2 1.44099787e-02  5.63311646e-04 5.50273834e-01 9.14038451e+01
3 1.81727703e-02  4.71890570e-04 4.60968693e-01 1.06211630e+02
4 2.16934472e-02  4.06476228e-04 3.97068362e-01 1.20866175e+02
5 2.51845802e-02  3.55611703e-04 3.47381093e-01 1.35532095e+02
6 2.87868286e-02  3.24397862e-04 3.16889694e-01 1.50034437e+02
7 3.15567220e-02  3.01826351e-04 2.94840600e-01 1.64602760e+02
8 3.39166316e-02  2.74622624e-04 2.68266502e-01 1.78803671e+02
9 3.72763649e-02  2.48738951e-04 2.42981904e-01 1.93007379e+02
10 4.11553282e-02  2.29443604e-04 2.24133147e-01 2.07263781e+02
11 4.46163370e-02  2.00495193e-04 1.95854745e-01 2.21952059e+02
12 5.10582473e-02  1.85499797e-04 1.81206417e-01 2.37131144e+02
13 5.51856838e-02  1.67693804e-04 1.63812542e-01 2.51615434e+02
14 6.10453868e-02  1.48215913e-04 1.44785465e-01 2.65988628e+02
15 6.90677065e-02  1.36837464e-04 1.33670369e-01 2.81271648e+02
16 7.48108952e-02  1.25564815e-04 1.22658626e-01 2.98383743e+02
17 8.15270833e-02  1.11330805e-04 1.08754061e-01 3.15374877e+02
18 9.19505896e-02  1.05873362e-04 1.03422930e-01 3.36953218e+02
19 9.66903570e-02  9.29356321e-05 9.07846430e-02 3.59465975e+02
20 1.10150788e-01  8.10349062e-05 7.91593585e-02 3.81908874e+02
21 1.26327451e-01  7.58516561e-05 7.40960745e-02 4.04452935e+02
22 1.34959916e-01  6.69488004e-05 6.53992748e-02 4.27083598e+02
23 1.52906894e-01  5.21050364e-05 5.08990687e-02 4.49772669e+02
24 1.96467249e-01  4.55536289e-05 4.44992931e-02 4.72323009e+02
25 2.24722671e-01  4.07536305e-05 3.98103904e-02 4.94969848e+02
26 2.51190704e-01  2.82360692e-05 2.75825472e-02 5.17632846e+02
27 3.62548097e-01  2.35714023e-05 2.30258438e-02 5.40620744e+02
28 4.34294617e-01  1.72000116e-05 1.68019185e-02 5.63478632e+02
29 5.95170130e-01  1.30843341e-05 1.27814980e-02 5.86523074e+02
30 7.82380904e-01  9.88511463e-06 9.65632430e-03 6.09870339e+02
31 1.03559074e+00  7.38535172e-06 7.21441824e-03 6.32466093e+02
32 1.38611315e+00  5.68483906e-06 5.55326383e-03 6.55497868e+02
33 1.80074283e+00  3.95628205e-06 3.86471416e-03 6.79123994e+02
34 2.58751348e+00  2.94959027e-06 2.88132219e-03 7.02914766e+02
35 3.47062888e+00  1.83312532e-06 1.79069775e-03 7.27120982e+02
36 5.58441534e+00  1.47535441e-06 1.44120742e-03 7.51648683e+02
37 6.93862648e+00  1.10187873e-06 1.07637582e-03 7.76139927e+02
38 9.29043536e+00  6.00221002e-07 5.86328926e-04 8.01272474e+02
39 1.70552732e+01  4.32604071e-07 4.22591478e-04 8.25515934e+02
40 2.36635155e+01  2.77700641e-07 2.71273278e-04 8.48792226e+02
41 3.68631959e+01  1.68707077e-07 1.64802362e-04 8.72407294e+02
42 6.06787418e+01  1.03294750e-07 1.00904000e-04 8.95468779e+02
43 9.91040990e+01  7.18178626e-08 7.01556428e-05 9.18527603e+02
44 1.00000000e+02  4.97683473e-08 4.86164621e-05 9.41693714e+02
45 1.00000000e+02  3.51040659e-08 3.42915846e-05 9.64567116e+02
46 1.00000000e+02  2.53523157e-08 2.47655380e-05 9.87427861e+02
47 1.00000000e+02  1.80261827e-08 1.76089679e-05 1.01025055e+03
48 1.00000000e+02  1.26810668e-08 1.23875644e-05 1.03217576e+03
49 1.00000000e+02  9.23714144e-09 9.02334840e-06 1.05442450e+03
50 1.00000000e+02  6.72195977e-09 6.56638045e-06 1.07671275e+03
51 1.00000000e+02  4.66964980e-09 4.56157106e-06 1.09930200e+03
52 1.00000000e+02  3.26198162e-09 3.18648327e-06 1.12224648e+03
53 1.00000000e+02  2.37622207e-09 2.32122457e-06 1.14521323e+03
54 1.00000000e+02  1.70246947e-09 1.66306593e-06 1.16817713e+03
55 1.00000000e+02  1.17812134e-09 1.15085380e-06 1.19096657e+03
56 1.00000000e+02  8.13806008e-10 7.94970521e-07 1.21460327e+03
57 1.00000000e+02  5.79030014e-10 5.65628402e-07 1.23727336e+03
58 1.00000000e+02  4.20736279e-10 4.10998365e-07 1.25990505e+03
59 1.00000000e+02  3.01385302e-10 2.94409759e-07 1.28263084e+03
60 1.00000000e+02  2.15092122e-10 2.10113829e-07 1.30523262e+03
61 1.00000000e+02  1.58059159e-10 1.54400890e-07 1.32768306e+03
62 1.00000000e+02  1.17642679e-10 1.14919847e-07 1.34988373e+03
63 1.00000000e+02  8.77997333e-11 8.57676141e-08 1.37225124e+03


==> raw_data/viscous_sphere/readme.txt <==
col1           col2    col3     col3    col5
no. iteration dtau    abs res  rel res  wall clock time
